Shaping Asteroids with Genetic Evolution (SAGE)

In this work we present SAGE (Shaping Asteroid models using Genetic Evolution) asteroid modelling algorithm based solely on photometric lightcurve data. It produces non-convex shapes, rotation axes orientati and rotational periods of asteroids. The main concept behind a genetic evolution algorithm is to produce random populations of shapes and spin orientations by mutating a seed shape and iterating the process until it converges to a stable global minimum. To test SAGE we have performed tes on five artificial shapes. We have also modelled (433) Eros and (9) Meti asteroids, as ground truth observations for them exist, allowing us to validate the models. We have compared derived Eros shape with NEAR Shoem model and Metis shape with adaptive optics and stellar occultation observations as with other available Metis models from various inversion methods.

==> img/periodogram/5/oc.dat <==
-0.005000	180.000000	0.019118
-0.004999	180.000000	0.019118
-0.004998	180.000000	0.019118
-0.004997	180.000000	0.019118
-0.004996	180.000000	0.019118
-0.004995	180.000000	0.019118
-0.004994	180.000000	0.019224
-0.004993	180.000000	0.019224
-0.004992	180.000000	0.019224
-0.004991	180.000000	0.019224
-0.004990	180.000000	0.019224
-0.004989	180.000000	0.019224
-0.004988	180.000000	0.019224
-0.004987	184.000000	0.019149
-0.004986	184.000000	0.019149
-0.004985	184.000000	0.019149
-0.004984	184.000000	0.019149
-0.004983	184.000000	0.019149
-0.004982	184.000000	0.019149
-0.004981	184.000000	0.019149
-0.004980	184.000000	0.019149
-0.004979	184.000000	0.019149
-0.004978	184.000000	0.019149
-0.004977	184.000000	0.019149
-0.004976	184.000000	0.019149
-0.004975	184.000000	0.019149
-0.004974	184.000000	0.019149
-0.004973	184.000000	0.019149
-0.004972	184.000000	0.019149
-0.004971	184.000000	0.019149
-0.004970	184.000000	0.019149
-0.004969	184.000000	0.019149
-0.004968	184.000000	0.019149
-0.004967	184.000000	0.019149
-0.004966	184.000000	0.019149
-0.004965	184.000000	0.019149
-0.004964	184.000000	0.019149
-0.004963	184.000000	0.019149
-0.004962	184.000000	0.019149
-0.004961	184.000000	0.019149
-0.004960	184.000000	0.019149
-0.004959	184.000000	0.019149
-0.004958	184.000000	0.019149
-0.004957	184.000000	0.019149
-0.004956	184.000000	0.019149
-0.004955	184.000000	0.019149
-0.004954	184.000000	0.019149
-0.004953	184.000000	0.019149
-0.004952	184.000000	0.019149
-0.004951	184.000000	0.019149
-0.004950	184.000000	0.019149
-0.004949	184.000000	0.019149
-0.004948	184.000000	0.019149
-0.004947	184.000000	0.019149
-0.004946	184.000000	0.019149
-0.004945	184.000000	0.019149
-0.004944	184.000000	0.019255
-0.004943	184.000000	0.019255
-0.004942	184.000000	0.019255
-0.004941	184.000000	0.019255
-0.004940	184.000000	0.019255
-0.004939	184.000000	0.019255
-0.004938	184.000000	0.019255
-0.004937	184.000000	0.019255
-0.004936	184.000000	0.019255
-0.004935	184.000000	0.019255
-0.004934	184.000000	0.019255
-0.004933	184.000000	0.019255
-0.004932	184.000000	0.019255
-0.004931	184.000000	0.019255
-0.004930	184.000000	0.019255
-0.004929	184.000000	0.019255
-0.004928	184.000000	0.019255
-0.004927	184.000000	0.019255
-0.004926	184.000000	0.019255
-0.004925	184.000000	0.019255
-0.004924	184.000000	0.019255
-0.004923	184.000000	0.019255
-0.004922	184.000000	0.019368
-0.004921	184.000000	0.019368
-0.004920	184.000000	0.019368
-0.004919	184.000000	0.019368
-0.004918	184.000000	0.019368
-0.004917	184.000000	0.019368
-0.004916	184.000000	0.019368
-0.004915	184.000000	0.019368
-0.004914	184.000000	0.019368
-0.004913	184.000000	0.019368
-0.004912	184.000000	0.019368
-0.004911	184.000000	0.019368
-0.004910	184.000000	0.019368
-0.004909	184.000000	0.019368
-0.004908	184.000000	0.019368
-0.004907	184.000000	0.019368
-0.004906	184.000000	0.019368
-0.004905	184.000000	0.019368
-0.004904	184.000000	0.019368
-0.004903	184.000000	0.019368
-0.004902	184.000000	0.019368
-0.004901	184.000000	0.019368
-0.004900	184.000000	0.019368
-0.004899	184.000000	0.019368
-0.004898	184.000000	0.019368
-0.004897	184.000000	0.019368
-0.004896	184.000000	0.019368
-0.004895	184.000000	0.019368
-0.004894	184.000000	0.019368
-0.004893	184.000000	0.019380
-0.004892	184.000000	0.019380
-0.004891	184.000000	0.019380
-0.004890	184.000000	0.019380
-0.004889	184.000000	0.019380
-0.004888	184.000000	0.019380
-0.004887	184.000000	0.019380
-0.004886	184.000000	0.019380
-0.004885	184.000000	0.019380
-0.004884	184.000000	0.019380
-0.004883	184.000000	0.019380
-0.004882	184.000000	0.019380
-0.004881	184.000000	0.019380
-0.004880	184.000000	0.019380
-0.004879	184.000000	0.019380
-0.004878	184.000000	0.019380
-0.004877	184.000000	0.019380
-0.004876	184.000000	0.019380
-0.004875	184.000000	0.019380
-0.004874	184.000000	0.019380
-0.004873	184.000000	0.019380
-0.004872	184.000000	0.019380
-0.004871	184.000000	0.019380
-0.004870	184.000000	0.019380
-0.004869	184.000000	0.019380
-0.004868	184.000000	0.019380
-0.004867	184.000000	0.019380
-0.004866	184.000000	0.019380
-0.004865	184.000000	0.019380
-0.004864	184.000000	0.019380
-0.004863	184.000000	0.019380
-0.004862	184.000000	0.019380
-0.004861	184.000000	0.019380
-0.004860	184.000000	0.019380
-0.004859	184.000000	0.019380
-0.004858	184.000000	0.019380
-0.004857	188.000000	0.019632
-0.004856	188.000000	0.019632
-0.004855	188.000000	0.019632
-0.004854	188.000000	0.019632
-0.004853	188.000000	0.019632
-0.004852	188.000000	0.019632
-0.004851	188.000000	0.019632
-0.004850	188.000000	0.019632
-0.004849	188.000000	0.019632
-0.004848	188.000000	0.019632
-0.004847	188.000000	0.019632
-0.004846	188.000000	0.019632
-0.004845	188.000000	0.019632
-0.004844	188.000000	0.019632
-0.004843	188.000000	0.019644
-0.004842	188.000000	0.019644
-0.004841	188.000000	0.019644
-0.004840	188.000000	0.019644
-0.004839	188.000000	0.019644
-0.004838	188.000000	0.019644
-0.004837	188.000000	0.019644
-0.004836	188.000000	0.019644
-0.004835	188.000000	0.019644
-0.004834	188.000000	0.019644
-0.004833	188.000000	0.019644
-0.004832	188.000000	0.019644
-0.004831	188.000000	0.019644
-0.004830	188.000000	0.019644
-0.004829	188.000000	0.019644
-0.004828	188.000000	0.019644
-0.004827	188.000000	0.019644
-0.004826	188.000000	0.019644
-0.004825	184.000000	0.020252
-0.004824	184.000000	0.020252
-0.004823	184.000000	0.020252
-0.004822	184.000000	0.020252
-0.004821	184.000000	0.020252
-0.004820	184.000000	0.020252
-0.004819	184.000000	0.020252
-0.004818	184.000000	0.020252
-0.004817	184.000000	0.020252
-0.004816	184.000000	0.020252
-0.004815	184.000000	0.020252
-0.004814	184.000000	0.020252
-0.004813	184.000000	0.020252
-0.004812	184.000000	0.020252
-0.004811	184.000000	0.020252
-0.004810	184.000000	0.020252
-0.004809	184.000000	0.020252
-0.004808	184.000000	0.020252
-0.004807	184.000000	0.020252
-0.004806	184.000000	0.020252
-0.004805	184.000000	0.020252
-0.004804	184.000000	0.020252
-0.004803	184.000000	0.020252
-0.004802	184.000000	0.020252
-0.004801	184.000000	0.020252
-0.004800	184.000000	0.020252
-0.004799	184.000000	0.020252
-0.004798	184.000000	0.020252
-0.004797	184.000000	0.020252
-0.004796	184.000000	0.020252
-0.004795	184.000000	0.020252
-0.004794	184.000000	0.020252
-0.004793	184.000000	0.020076
-0.004792	184.000000	0.020801
-0.004791	184.000000	0.020801
-0.004790	184.000000	0.020801
-0.004789	184.000000	0.020801
-0.004788	184.000000	0.020801
-0.004787	184.000000	0.020801
-0.004786	184.000000	0.020801
-0.004785	184.000000	0.020801
-0.004784	184.000000	0.020801
-0.004783	184.000000	0.020801
-0.004782	184.000000	0.020801
-0.004781	184.000000	0.020801
-0.004780	184.000000	0.020801
-0.004779	184.000000	0.020801
-0.004778	184.000000	0.020801
-0.004777	184.000000	0.020801
-0.004776	184.000000	0.020801
-0.004775	184.000000	0.020801
-0.004774	184.000000	0.020801
-0.004773	184.000000	0.020801
-0.004772	184.000000	0.020801
-0.004771	184.000000	0.020801
-0.004770	184.000000	0.020801
-0.004769	184.000000	0.020801
-0.004768	184.000000	0.020801
-0.004767	184.000000	0.020801
-0.004766	184.000000	0.020801
-0.004765	184.000000	0.020801
-0.004764	184.000000	0.020801
-0.004763	184.000000	0.020801
-0.004762	184.000000	0.020801
-0.004761	184.000000	0.020801
-0.004760	184.000000	0.020801
-0.004759	184.000000	0.020801
-0.004758	184.000000	0.020801
-0.004757	184.000000	0.020982
-0.004756	184.000000	0.020982
-0.004755	184.000000	0.020982
-0.004754	184.000000	0.020982
-0.004753	184.000000	0.020982
-0.004752	184.000000	0.020982
-0.004751	184.000000	0.020982
-0.004750	184.000000	0.020982
-0.004749	184.000000	0.020982
-0.004748	184.000000	0.020982
-0.004747	184.000000	0.020982
-0.004746	184.000000	0.020982
-0.004745	184.000000	0.020982
-0.004744	184.000000	0.020982
-0.004743	184.000000	0.020982
-0.004742	184.000000	0.020715
-0.004741	184.000000	0.020715
-0.004740	184.000000	0.020715
-0.004739	184.000000	0.020715
-0.004738	184.000000	0.020715
-0.004737	184.000000	0.020715
-0.004736	184.000000	0.020715
-0.004735	184.000000	0.020715
-0.004734	184.000000	0.020715
-0.004733	184.000000	0.020715
-0.004732	184.000000	0.020715
-0.004731	184.000000	0.020715
-0.004730	184.000000	0.020715
-0.004729	184.000000	0.020715
-0.004728	184.000000	0.020715
-0.004727	184.000000	0.020715
-0.004726	188.000000	0.021616
-0.004725	188.000000	0.021616
-0.004724	188.000000	0.021616
-0.004723	188.000000	0.021616
-0.004722	188.000000	0.021616
-0.004721	188.000000	0.021616
-0.004720	188.000000	0.021616
-0.004719	188.000000	0.021616
-0.004718	188.000000	0.021616
-0.004717	188.000000	0.021616
-0.004716	188.000000	0.021616
-0.004715	188.000000	0.021616
-0.004714	188.000000	0.021616
-0.004713	188.000000	0.021616
-0.004712	188.000000	0.021616
-0.004711	188.000000	0.021616
-0.004710	188.000000	0.021616
-0.004709	188.000000	0.021616
-0.004708	188.000000	0.021616
-0.004707	188.000000	0.021616
-0.004706	188.000000	0.021616
-0.004705	188.000000	0.021616
-0.004704	188.000000	0.021616
-0.004703	188.000000	0.021616
-0.004702	188.000000	0.021616
-0.004701	188.000000	0.021616
-0.004700	188.000000	0.021616
-0.004699	188.000000	0.021616
-0.004698	188.000000	0.021616
-0.004697	188.000000	0.021616
-0.004696	188.000000	0.021616
-0.004695	188.000000	0.021616
-0.004694	188.000000	0.021616
-0.004693	188.000000	0.021616
-0.004692	188.000000	0.021350
-0.004691	188.000000	0.021350
-0.004690	188.000000	0.021350
-0.004689	188.000000	0.021350
-0.004688	188.000000	0.021350
-0.004687	188.000000	0.021350
-0.004686	188.000000	0.021350
-0.004685	188.000000	0.021350
-0.004684	188.000000	0.021350
-0.004683	188.000000	0.021350
-0.004682	188.000000	0.021350
-0.004681	188.000000	0.021350
-0.004680	188.000000	0.021350
-0.004679	188.000000	0.021350
-0.004678	188.000000	0.021350
-0.004677	188.000000	0.021350
-0.004676	188.000000	0.021350
-0.004675	188.000000	0.021350
-0.004674	188.000000	0.021350
-0.004673	188.000000	0.021350
-0.004672	188.000000	0.021350
-0.004671	188.000000	0.021350
-0.004670	188.000000	0.021350
-0.004669	188.000000	0.021350
-0.004668	188.000000	0.021350
-0.004667	188.000000	0.021350
-0.004666	188.000000	0.021350
-0.004665	188.000000	0.021350
-0.004664	188.000000	0.021350
-0.004663	188.000000	0.021350
-0.004662	188.000000	0.021350
-0.004661	188.000000	0.022340
-0.004660	188.000000	0.022340
-0.004659	188.000000	0.022340
-0.004658	188.000000	0.022340
-0.004657	188.000000	0.022340
-0.004656	188.000000	0.022340
-0.004655	188.000000	0.022340
-0.004654	188.000000	0.022340
-0.004653	188.000000	0.022340
-0.004652	188.000000	0.022340
-0.004651	188.000000	0.022340
-0.004650	188.000000	0.022340
-0.004649	188.000000	0.022340
-0.004648	188.000000	0.022340
-0.004647	188.000000	0.022340
-0.004646	188.000000	0.022340
-0.004645	188.000000	0.022340
-0.004644	188.000000	0.022340
-0.004643	188.000000	0.022340
-0.004642	188.000000	0.021989
-0.004641	188.000000	0.021989
-0.004640	188.000000	0.021989
-0.004639	188.000000	0.021989
-0.004638	188.000000	0.021989
-0.004637	188.000000	0.021989
-0.004636	188.000000	0.021989
-0.004635	188.000000	0.021989
-0.004634	188.000000	0.021989
-0.004633	188.000000	0.021989
-0.004632	188.000000	0.021989
-0.004631	188.000000	0.021989
-0.004630	188.000000	0.021989
-0.004629	188.000000	0.021989
-0.004628	188.000000	0.021989
-0.004627	188.000000	0.021989
-0.004626	188.000000	0.021989
-0.004625	188.000000	0.021989
-0.004624	188.000000	0.021989
-0.004623	188.000000	0.021989
-0.004622	188.000000	0.021989
-0.004621	188.000000	0.021989
-0.004620	188.000000	0.021989
-0.004619	188.000000	0.021989
-0.004618	188.000000	0.021989
-0.004617	188.000000	0.021989
-0.004616	188.000000	0.021989
-0.004615	188.000000	0.021989
-0.004614	188.000000	0.021989
-0.004613	188.000000	0.021989
-0.004612	188.000000	0.021989
-0.004611	188.000000	0.021989
-0.004610	188.000000	0.021989
-0.004609	188.000000	0.021989
-0.004608	188.000000	0.021989
-0.004607	188.000000	0.021989
-0.004606	188.000000	0.021989
-0.004605	188.000000	0.021989
-0.004604	188.000000	0.021989
-0.004603	188.000000	0.021989
-0.004602	188.000000	0.021989
-0.004601	188.000000	0.021989
-0.004600	188.000000	0.021989
-0.004599	188.000000	0.021989
-0.004598	188.000000	0.021989
-0.004597	188.000000	0.021989
-0.004596	192.000000	0.023157
-0.004595	192.000000	0.023157
-0.004594	192.000000	0.023157
-0.004593	192.000000	0.023157
-0.004592	192.000000	0.023157
-0.004591	188.000000	0.022784
-0.004590	188.000000	0.022784
-0.004589	188.000000	0.022784
-0.004588	188.000000	0.022784
-0.004587	188.000000	0.022784
-0.004586	188.000000	0.022784
-0.004585	188.000000	0.022784
-0.004584	188.000000	0.022784
-0.004583	188.000000	0.022784
-0.004582	188.000000	0.022784
-0.004581	188.000000	0.022784
-0.004580	188.000000	0.022784
-0.004579	188.000000	0.022784
-0.004578	188.000000	0.022784
-0.004577	188.000000	0.022784
-0.004576	188.000000	0.022784
-0.004575	188.000000	0.022784
-0.004574	188.000000	0.022784
-0.004573	188.000000	0.022784
-0.004572	188.000000	0.022784
-0.004571	188.000000	0.022784
-0.004570	188.000000	0.022784
-0.004569	188.000000	0.022784
-0.004568	188.000000	0.022784
-0.004567	188.000000	0.022784
-0.004566	188.000000	0.022784
-0.004565	188.000000	0.022784
-0.004564	188.000000	0.022784
-0.004563	188.000000	0.022784
-0.004562	188.000000	0.022784
-0.004561	188.000000	0.022784
-0.004560	188.000000	0.022784
-0.004559	188.000000	0.022784
-0.004558	188.000000	0.022784
-0.004557	188.000000	0.022784
-0.004556	188.000000	0.022784
-0.004555	188.000000	0.022784
-0.004554	188.000000	0.022784
-0.004553	188.000000	0.022784
-0.004552	188.000000	0.022784
-0.004551	188.000000	0.022784
-0.004550	188.000000	0.022784
-0.004549	188.000000	0.022784
-0.004548	188.000000	0.022784
-0.004547	188.000000	0.022784
-0.004546	188.000000	0.022784
-0.004545	188.000000	0.022784
-0.004544	188.000000	0.022784
-0.004543	188.000000	0.022784
-0.004542	188.000000	0.022784
-0.004541	188.000000	0.022282
-0.004540	188.000000	0.022282
-0.004539	188.000000	0.022282
-0.004538	188.000000	0.022282
-0.004537	188.000000	0.022282
-0.004536	188.000000	0.022282
-0.004535	188.000000	0.022282
-0.004534	188.000000	0.022282
-0.004533	188.000000	0.022282
-0.004532	188.000000	0.022282
-0.004531	192.000000	0.023601
-0.004530	192.000000	0.023601
-0.004529	192.000000	0.023601
-0.004528	192.000000	0.023601
-0.004527	192.000000	0.023601
-0.004526	192.000000	0.023601
-0.004525	192.000000	0.023601
-0.004524	192.000000	0.023601
-0.004523	192.000000	0.023601
-0.004522	192.000000	0.023601
-0.004521	192.000000	0.023601
-0.004520	192.000000	0.023601
-0.004519	192.000000	0.023601
-0.004518	192.000000	0.023601
-0.004517	192.000000	0.023601
-0.004516	192.000000	0.023601
-0.004515	192.000000	0.023601
-0.004514	192.000000	0.023601
-0.004513	192.000000	0.023601
-0.004512	192.000000	0.023601
-0.004511	192.000000	0.023601
-0.004510	192.000000	0.023601
-0.004509	192.000000	0.023601
-0.004508	192.000000	0.023601
-0.004507	192.000000	0.023601
-0.004506	192.000000	0.023601
-0.004505	192.000000	0.023601
-0.004504	192.000000	0.023601
-0.004503	192.000000	0.023601
-0.004502	192.000000	0.023601
-0.004501	192.000000	0.023601
-0.004500	192.000000	0.023601
-0.004499	192.000000	0.023601
-0.004498	192.000000	0.023601
-0.004497	192.000000	0.023601
-0.004496	192.000000	0.023601
-0.004495	192.000000	0.023601
-0.004494	192.000000	0.023601
-0.004493	192.000000	0.023601
-0.004492	192.000000	0.023601
-0.004491	192.000000	0.023601
-0.004490	192.000000	0.023099
-0.004489	192.000000	0.023099
-0.004488	192.000000	0.023099
-0.004487	192.000000	0.023099
-0.004486	192.000000	0.023099
-0.004485	192.000000	0.023099
-0.004484	192.000000	0.023099
-0.004483	192.000000	0.023099
-0.004482	192.000000	0.023099
-0.004481	192.000000	0.023099
-0.004480	192.000000	0.023099
-0.004479	192.000000	0.023099
-0.004478	192.000000	0.023099
-0.004477	192.000000	0.023099
-0.004476	192.000000	0.023099
-0.004475	192.000000	0.023099
-0.004474	192.000000	0.023099
-0.004473	192.000000	0.023099
-0.004472	192.000000	0.023099
-0.004471	192.000000	0.023099
-0.004470	192.000000	0.023099
-0.004469	192.000000	0.023099
-0.004468	192.000000	0.023099
-0.004467	192.000000	0.023099
-0.004466	192.000000	0.024529
-0.004465	192.000000	0.024529
-0.004464	192.000000	0.024529
-0.004463	192.000000	0.024529
-0.004462	192.000000	0.024529
-0.004461	192.000000	0.024529
-0.004460	192.000000	0.024529
-0.004459	192.000000	0.024529
-0.004458	192.000000	0.024529
-0.004457	192.000000	0.024529
-0.004456	192.000000	0.024529
-0.004455	192.000000	0.024529
-0.004454	192.000000	0.024529
-0.004453	192.000000	0.024529
-0.004452	192.000000	0.024529
-0.004451	192.000000	0.024529
-0.004450	192.000000	0.024529
-0.004449	192.000000	0.024529
-0.004448	192.000000	0.024529
-0.004447	192.000000	0.024529
-0.004446	192.000000	0.024529
-0.004445	192.000000	0.024529
-0.004444	192.000000	0.024529
-0.004443	192.000000	0.024529
-0.004442	192.000000	0.024529
-0.004441	192.000000	0.024529
-0.004440	192.000000	0.023965
-0.004439	192.000000	0.023965
-0.004438	188.000000	0.025209
-0.004437	188.000000	0.025209
-0.004436	188.000000	0.025209
-0.004435	188.000000	0.025209
-0.004434	188.000000	0.025209
-0.004433	188.000000	0.025209
-0.004432	188.000000	0.025209
-0.004431	188.000000	0.025209
-0.004430	188.000000	0.025209
-0.004429	188.000000	0.025209
-0.004428	188.000000	0.025209
-0.004427	188.000000	0.025209
-0.004426	188.000000	0.025209
-0.004425	188.000000	0.025209
-0.004424	188.000000	0.025209
-0.004423	188.000000	0.025209
-0.004422	188.000000	0.025209
-0.004421	188.000000	0.025209
-0.004420	188.000000	0.025209
-0.004419	188.000000	0.025209
-0.004418	188.000000	0.025209
-0.004417	188.000000	0.025209
-0.004416	188.000000	0.025209
-0.004415	188.000000	0.025209
-0.004414	188.000000	0.025209
-0.004413	188.000000	0.025209
-0.004412	188.000000	0.025209
-0.004411	188.000000	0.025209
-0.004410	188.000000	0.025209
-0.004409	188.000000	0.025209
-0.004408	188.000000	0.025209
-0.004407	188.000000	0.025209
-0.004406	188.000000	0.025209
-0.004405	188.000000	0.025209
-0.004404	188.000000	0.025209
-0.004403	188.000000	0.025209
-0.004402	188.000000	0.025209
-0.004401	192.000000	0.026872
-0.004400	192.000000	0.026872
-0.004399	192.000000	0.026872
-0.004398	192.000000	0.026872
-0.004397	192.000000	0.026872
-0.004396	192.000000	0.026872
-0.004395	192.000000	0.026872
-0.004394	192.000000	0.026872
-0.004393	192.000000	0.026872
-0.004392	192.000000	0.026872
-0.004391	192.000000	0.026872
-0.004390	192.000000	0.026256
-0.004389	192.000000	0.026256
-0.004388	192.000000	0.026256
-0.004387	192.000000	0.026256
-0.004386	192.000000	0.026256
-0.004385	192.000000	0.026256
-0.004384	192.000000	0.026256
-0.004383	192.000000	0.026256
-0.004382	192.000000	0.026256
-0.004381	192.000000	0.026256
-0.004380	192.000000	0.026256
-0.004379	192.000000	0.026256
-0.004378	192.000000	0.026256
-0.004377	192.000000	0.026256
-0.004376	192.000000	0.026256
-0.004375	192.000000	0.026256
-0.004374	192.000000	0.026256
-0.004373	192.000000	0.026256
-0.004372	192.000000	0.026256
-0.004371	192.000000	0.026256
-0.004370	192.000000	0.026256
-0.004369	192.000000	0.026256
-0.004368	192.000000	0.026256
-0.004367	192.000000	0.026256
-0.004366	192.000000	0.026256
-0.004365	192.000000	0.026256
-0.004364	192.000000	0.026256
-0.004363	192.000000	0.026256
-0.004362	192.000000	0.026256
-0.004361	192.000000	0.026256
-0.004360	192.000000	0.026256
-0.004359	192.000000	0.026256
-0.004358	192.000000	0.026256
-0.004357	192.000000	0.026256
-0.004356	192.000000	0.026256
-0.004355	192.000000	0.026256
-0.004354	192.000000	0.026256
-0.004353	192.000000	0.026256
-0.004352	192.000000	0.026256
-0.004351	192.000000	0.026256
-0.004350	192.000000	0.026256
-0.004349	192.000000	0.026256
-0.004348	192.000000	0.026256
-0.004347	192.000000	0.026256
-0.004346	192.000000	0.026256
-0.004345	192.000000	0.026256
-0.004344	192.000000	0.026256
-0.004343	192.000000	0.026256
-0.004342	192.000000	0.026256
-0.004341	192.000000	0.026256
-0.004340	192.000000	0.026256
-0.004339	192.000000	0.025599
-0.004338	192.000000	0.025599
-0.004337	192.000000	0.025599
-0.004336	192.000000	0.027334
-0.004335	192.000000	0.027334
-0.004334	192.000000	0.027334
-0.004333	192.000000	0.027334
-0.004332	192.000000	0.027334
-0.004331	192.000000	0.027334
-0.004330	192.000000	0.027334
-0.004329	192.000000	0.027334
-0.004328	192.000000	0.027334
-0.004327	192.000000	0.027334
-0.004326	192.000000	0.027334
-0.004325	192.000000	0.027334
-0.004324	192.000000	0.027334
-0.004323	192.000000	0.027334
-0.004322	192.000000	0.027334
-0.004321	192.000000	0.027334
-0.004320	192.000000	0.027334
-0.004319	192.000000	0.027334
-0.004318	192.000000	0.027334
-0.004317	192.000000	0.027334
-0.004316	192.000000	0.027334
-0.004315	192.000000	0.027334
-0.004314	192.000000	0.027334
-0.004313	192.000000	0.027334
-0.004312	192.000000	0.027334
-0.004311	192.000000	0.027334
-0.004310	192.000000	0.027334
-0.004309	192.000000	0.027334
-0.004308	192.000000	0.027334
-0.004307	192.000000	0.027334
-0.004306	192.000000	0.027334
-0.004305	192.000000	0.027334
-0.004304	192.000000	0.027334
-0.004303	192.000000	0.027334
-0.004302	192.000000	0.027334
-0.004301	192.000000	0.027334
-0.004300	192.000000	0.027334
-0.004299	192.000000	0.027334
-0.004298	192.000000	0.027334
-0.004297	192.000000	0.027334
-0.004296	192.000000	0.027334
-0.004295	192.000000	0.027334
-0.004294	192.000000	0.027334
-0.004293	192.000000	0.027334
-0.004292	192.000000	0.027334
-0.004291	192.000000	0.027334
-0.004290	192.000000	0.027334
-0.004289	192.000000	0.026649
-0.004288	192.000000	0.026649
-0.004287	192.000000	0.026649
-0.004286	192.000000	0.026649
-0.004285	192.000000	0.026649
-0.004284	192.000000	0.026649
-0.004283	192.000000	0.026649
-0.004282	192.000000	0.026649
-0.004281	192.000000	0.026649
-0.004280	192.000000	0.026649
-0.004279	192.000000	0.026649
-0.004278	192.000000	0.026649
-0.004277	192.000000	0.026649
-0.004276	192.000000	0.026649
-0.004275	192.000000	0.026649
-0.004274	192.000000	0.026649
-0.004273	192.000000	0.026649
-0.004272	192.000000	0.026649
-0.004271	192.000000	0.028482
-0.004270	192.000000	0.028482
-0.004269	192.000000	0.028482
-0.004268	192.000000	0.028482
-0.004267	192.000000	0.028482
-0.004266	192.000000	0.028482
-0.004265	192.000000	0.028482
-0.004264	192.000000	0.028482
-0.004263	192.000000	0.028482
-0.004262	192.000000	0.028482
-0.004261	192.000000	0.028482
-0.004260	192.000000	0.028482
-0.004259	192.000000	0.028482
-0.004258	192.000000	0.028482
-0.004257	192.000000	0.028482
-0.004256	192.000000	0.028482
-0.004255	192.000000	0.028482
-0.004254	192.000000	0.028482
-0.004253	192.000000	0.028482
-0.004252	192.000000	0.028482
-0.004251	192.000000	0.028482
-0.004250	192.000000	0.028482
-0.004249	192.000000	0.028482
-0.004248	192.000000	0.028482
-0.004247	192.000000	0.028482
-0.004246	192.000000	0.028482
-0.004245	192.000000	0.028482
-0.004244	192.000000	0.028482
-0.004243	192.000000	0.028482
-0.004242	192.000000	0.028482
-0.004241	192.000000	0.028482
-0.004240	192.000000	0.028482
-0.004239	192.000000	0.027781
-0.004238	192.000000	0.027781
-0.004237	192.000000	0.027781
-0.004236	192.000000	0.027781
-0.004235	192.000000	0.027781
-0.004234	192.000000	0.027781
-0.004233	192.000000	0.028042
-0.004232	192.000000	0.028042
-0.004231	192.000000	0.028042
-0.004230	192.000000	0.028042
-0.004229	192.000000	0.028042
-0.004228	192.000000	0.028042
-0.004227	192.000000	0.028042
-0.004226	192.000000	0.028042
-0.004225	192.000000	0.028042
-0.004224	192.000000	0.028042
-0.004223	192.000000	0.028042
-0.004222	192.000000	0.028042
-0.004221	192.000000	0.028042
-0.004220	192.000000	0.028042
-0.004219	192.000000	0.028042
-0.004218	192.000000	0.028042
-0.004217	192.000000	0.028042
-0.004216	192.000000	0.028042
-0.004215	192.000000	0.028042
-0.004214	192.000000	0.028042
-0.004213	192.000000	0.028042
-0.004212	192.000000	0.028042
-0.004211	192.000000	0.028042
-0.004210	192.000000	0.028042
-0.004209	192.000000	0.028042
-0.004208	192.000000	0.028042
-0.004207	192.000000	0.028042
-0.004206	192.000000	0.029937
-0.004205	192.000000	0.029937
-0.004204	192.000000	0.029937
-0.004203	192.000000	0.029937
-0.004202	192.000000	0.029937
-0.004201	192.000000	0.029937
-0.004200	192.000000	0.029937
-0.004199	192.000000	0.029937
-0.004198	192.000000	0.029937
-0.004197	192.000000	0.029937
-0.004196	192.000000	0.029937
-0.004195	192.000000	0.029937
-0.004194	192.000000	0.029937
-0.004193	192.000000	0.029937
-0.004192	192.000000	0.029937
-0.004191	192.000000	0.029937
-0.004190	192.000000	0.029937
-0.004189	192.000000	0.029937
-0.004188	192.000000	0.029234
-0.004187	192.000000	0.029234
-0.004186	192.000000	0.029234
-0.004185	192.000000	0.029234
-0.004184	192.000000	0.029234
-0.004183	192.000000	0.029234
-0.004182	192.000000	0.029234
-0.004181	192.000000	0.029234
-0.004180	192.000000	0.029234
-0.004179	192.000000	0.029234
-0.004178	192.000000	0.029234
-0.004177	192.000000	0.029234
-0.004176	192.000000	0.029234
-0.004175	192.000000	0.029234
-0.004174	192.000000	0.029234
-0.004173	192.000000	0.029234
-0.004172	192.000000	0.029234
-0.004171	192.000000	0.029234
-0.004170	192.000000	0.029234
-0.004169	192.000000	0.029234
-0.004168	192.000000	0.029234
-0.004167	192.000000	0.029234
-0.004166	192.000000	0.029234
-0.004165	192.000000	0.029234
-0.004164	192.000000	0.029234
-0.004163	192.000000	0.029234
-0.004162	192.000000	0.029234
-0.004161	192.000000	0.029234
-0.004160	192.000000	0.029234
-0.004159	192.000000	0.029234
-0.004158	192.000000	0.029234
-0.004157	192.000000	0.029234
-0.004156	192.000000	0.029234
-0.004155	192.000000	0.029234
-0.004154	192.000000	0.029234
-0.004153	192.000000	0.029234
-0.004152	192.000000	0.029234
-0.004151	192.000000	0.029234
-0.004150	192.000000	0.029234
-0.004149	192.000000	0.029234
-0.004148	192.000000	0.029234
-0.004147	192.000000	0.029234
-0.004146	192.000000	0.029234
-0.004145	192.000000	0.029234
-0.004144	192.000000	0.029234
-0.004143	192.000000	0.029234
-0.004142	192.000000	0.029234
-0.004141	192.000000	0.031153
-0.004140	192.000000	0.031153
-0.004139	192.000000	0.031153
-0.004138	192.000000	0.030462
-0.004137	192.000000	0.030462
-0.004136	192.000000	0.030462
-0.004135	192.000000	0.030462
-0.004134	192.000000	0.030462
-0.004133	192.000000	0.030462
-0.004132	192.000000	0.030462
-0.004131	192.000000	0.030462
-0.004130	192.000000	0.030462
-0.004129	192.000000	0.030462
-0.004128	192.000000	0.030462
-0.004127	192.000000	0.030462
-0.004126	192.000000	0.030462
-0.004125	192.000000	0.030462
-0.004124	192.000000	0.030462
-0.004123	192.000000	0.030462
-0.004122	192.000000	0.030462
-0.004121	192.000000	0.030462
-0.004120	192.000000	0.030462
-0.004119	192.000000	0.030462
-0.004118	192.000000	0.030462
-0.004117	192.000000	0.030462
-0.004116	192.000000	0.030462
-0.004115	192.000000	0.030462
-0.004114	192.000000	0.030462
-0.004113	192.000000	0.030462
-0.004112	192.000000	0.030462
-0.004111	192.000000	0.030462
-0.004110	192.000000	0.030462
-0.004109	192.000000	0.030462
-0.004108	192.000000	0.030462
-0.004107	192.000000	0.030462
-0.004106	192.000000	0.030462
-0.004105	192.000000	0.030462
-0.004104	192.000000	0.030462
-0.004103	192.000000	0.030462
-0.004102	192.000000	0.030462
-0.004101	192.000000	0.030462
-0.004100	192.000000	0.030462
-0.004099	192.000000	0.030462
-0.004098	192.000000	0.030462
-0.004097	192.000000	0.030462
-0.004096	192.000000	0.030462
-0.004095	192.000000	0.030462
-0.004094	192.000000	0.030462
-0.004093	192.000000	0.030462
-0.004092	192.000000	0.030462
-0.004091	192.000000	0.030462
-0.004090	192.000000	0.030462
-0.004089	192.000000	0.030462
-0.004088	196.000000	0.029786
-0.004087	196.000000	0.029786
-0.004086	196.000000	0.029786
-0.004085	196.000000	0.029786
-0.004084	196.000000	0.029786
-0.004083	196.000000	0.029786
-0.004082	196.000000	0.029786
-0.004081	196.000000	0.029786
-0.004080	196.000000	0.029786
-0.004079	196.000000	0.029786
-0.004078	196.000000	0.029786
-0.004077	196.000000	0.029786
-0.004076	192.000000	0.031703
-0.004075	192.000000	0.031703
-0.004074	192.000000	0.031703
-0.004073	192.000000	0.031703
-0.004072	192.000000	0.031703
-0.004071	192.000000	0.031703
-0.004070	192.000000	0.031703
-0.004069	192.000000	0.031703
-0.004068	192.000000	0.031703
-0.004067	192.000000	0.031703
-0.004066	192.000000	0.031703
-0.004065	192.000000	0.031703
-0.004064	192.000000	0.031703
-0.004063	192.000000	0.031703
-0.004062	192.000000	0.031703
-0.004061	192.000000	0.031703
-0.004060	192.000000	0.031703
-0.004059	192.000000	0.031703
-0.004058	192.000000	0.031703
-0.004057	192.000000	0.031703
-0.004056	192.000000	0.031703
-0.004055	192.000000	0.031703
-0.004054	192.000000	0.031703
-0.004053	192.000000	0.031703
-0.004052	192.000000	0.031703
-0.004051	192.000000	0.031703
-0.004050	184.000000	0.033103
-0.004049	184.000000	0.033103
-0.004048	184.000000	0.033103
-0.004047	184.000000	0.033103
-0.004046	184.000000	0.033103
-0.004045	184.000000	0.033103
-0.004044	184.000000	0.033103
-0.004043	184.000000	0.033103
-0.004042	184.000000	0.033103
-0.004041	184.000000	0.033103
-0.004040	184.000000	0.033103
-0.004039	184.000000	0.033103
-0.004038	184.000000	0.033103
-0.004037	188.000000	0.032540
-0.004036	188.000000	0.032540
-0.004035	188.000000	0.032540
-0.004034	188.000000	0.032540
-0.004033	188.000000	0.032540
-0.004032	188.000000	0.032540
-0.004031	188.000000	0.032540
-0.004030	188.000000	0.032540
-0.004029	188.000000	0.032540
-0.004028	188.000000	0.032540
-0.004027	188.000000	0.032540
-0.004026	188.000000	0.032540
-0.004025	188.000000	0.032540
-0.004024	188.000000	0.032540
-0.004023	188.000000	0.032540
-0.004022	188.000000	0.032540
-0.004021	188.000000	0.032540
-0.004020	188.000000	0.032540
-0.004019	188.000000	0.032540
-0.004018	188.000000	0.032540
-0.004017	188.000000	0.032540
-0.004016	188.000000	0.032540
-0.004015	188.000000	0.032540
-0.004014	188.000000	0.032540
-0.004013	188.000000	0.032540
-0.004012	188.000000	0.032540
-0.004011	184.000000	0.034246
-0.004010	184.000000	0.034246
-0.004009	184.000000	0.034246
-0.004008	184.000000	0.034246
-0.004007	184.000000	0.034246
-0.004006	184.000000	0.034246
-0.004005	184.000000	0.034246
-0.004004	184.000000	0.034246
-0.004003	184.000000	0.034246
-0.004002	184.000000	0.034246
-0.004001	184.000000	0.034246
-0.004000	184.000000	0.034246
-0.003999	184.000000	0.034246
-0.003998	184.000000	0.034246
-0.003997	184.000000	0.034246
-0.003996	184.000000	0.034246
-0.003995	184.000000	0.034246
-0.003994	184.000000	0.034246
-0.003993	184.000000	0.034246
-0.003992	184.000000	0.034246
-0.003991	184.000000	0.034246
-0.003990	184.000000	0.034246
-0.003989	184.000000	0.034246
-0.003988	184.000000	0.034246
-0.003987	188.000000	0.033801
-0.003986	188.000000	0.033801
-0.003985	188.000000	0.033801
-0.003984	188.000000	0.033801
-0.003983	188.000000	0.033801
-0.003982	188.000000	0.033801
-0.003981	188.000000	0.033801
-0.003980	188.000000	0.033801
-0.003979	188.000000	0.033801
-0.003978	188.000000	0.033801
-0.003977	188.000000	0.033801
-0.003976	188.000000	0.033801
-0.003975	188.000000	0.033801
-0.003974	188.000000	0.033801
-0.003973	188.000000	0.033801
-0.003972	188.000000	0.033801
-0.003971	188.000000	0.033801
-0.003970	188.000000	0.033801
-0.003969	188.000000	0.033801
-0.003968	188.000000	0.033801
-0.003967	188.000000	0.033801
-0.003966	188.000000	0.033801
-0.003965	188.000000	0.033801
-0.003964	188.000000	0.033801
-0.003963	188.000000	0.033801
-0.003962	188.000000	0.033801
-0.003961	188.000000	0.033801
-0.003960	188.000000	0.033801
-0.003959	188.000000	0.033801
-0.003958	188.000000	0.033801
-0.003957	188.000000	0.033801
-0.003956	188.000000	0.033801
-0.003955	188.000000	0.033801
-0.003954	188.000000	0.033801
-0.003953	188.000000	0.033801
-0.003952	188.000000	0.033801
-0.003951	188.000000	0.033801
-0.003950	188.000000	0.033801
-0.003949	188.000000	0.033801
-0.003948	188.000000	0.033801
-0.003947	188.000000	0.033801
-0.003946	176.000000	0.035227
-0.003945	176.000000	0.035227
-0.003944	176.000000	0.035227
-0.003943	176.000000	0.035227
-0.003942	176.000000	0.035227
-0.003941	176.000000	0.035227
-0.003940	176.000000	0.035227
-0.003939	176.000000	0.035227
-0.003938	176.000000	0.035227
-0.003937	184.000000	0.034961
-0.003936	184.000000	0.034961
-0.003935	184.000000	0.034961
-0.003934	184.000000	0.034961
-0.003933	184.000000	0.034961
-0.003932	184.000000	0.034961
-0.003931	184.000000	0.034961
-0.003930	184.000000	0.034961
-0.003929	184.000000	0.034961
-0.003928	184.000000	0.034961
-0.003927	184.000000	0.034961
-0.003926	184.000000	0.034961
-0.003925	184.000000	0.034961
-0.003924	184.000000	0.034961
-0.003923	184.000000	0.034961
-0.003922	184.000000	0.034961
-0.003921	184.000000	0.034961
-0.003920	184.000000	0.034961
-0.003919	184.000000	0.034961
-0.003918	184.000000	0.034961
-0.003917	184.000000	0.034961
-0.003916	184.000000	0.034961
-0.003915	184.000000	0.034961
-0.003914	184.000000	0.034961
-0.003913	184.000000	0.034961
-0.003912	184.000000	0.034961
-0.003911	184.000000	0.034961
-0.003910	184.000000	0.034961
-0.003909	184.000000	0.034961
-0.003908	184.000000	0.034961
-0.003907	184.000000	0.034961
-0.003906	184.000000	0.034961
-0.003905	184.000000	0.034961
-0.003904	184.000000	0.034961
-0.003903	184.000000	0.034961
-0.003902	184.000000	0.034961
-0.003901	184.000000	0.034961
-0.003900	184.000000	0.034961
-0.003899	184.000000	0.034961
-0.003898	184.000000	0.034961
-0.003897	184.000000	0.034961
-0.003896	184.000000	0.034961
-0.003895	184.000000	0.034961
-0.003894	184.000000	0.034961
-0.003893	184.000000	0.034961
-0.003892	184.000000	0.034961
-0.003891	184.000000	0.034961
-0.003890	184.000000	0.034961
-0.003889	184.000000	0.034961
-0.003888	184.000000	0.034961
-0.003887	184.000000	0.034961
-0.003886	188.000000	0.034664
-0.003885	188.000000	0.034664
-0.003884	188.000000	0.034664
-0.003883	188.000000	0.034664
-0.003882	188.000000	0.034664
-0.003881	176.000000	0.035930
-0.003880	176.000000	0.035930
-0.003879	176.000000	0.035930
-0.003878	176.000000	0.035930
-0.003877	176.000000	0.035930
-0.003876	176.000000	0.035930
-0.003875	176.000000	0.035930
-0.003874	176.000000	0.035930
-0.003873	176.000000	0.035930
-0.003872	176.000000	0.035930
-0.003871	176.000000	0.035930
-0.003870	176.000000	0.035930
-0.003869	176.000000	0.035930
-0.003868	176.000000	0.035930
-0.003867	176.000000	0.035930
-0.003866	176.000000	0.035930
-0.003865	176.000000	0.035930
-0.003864	176.000000	0.035930
-0.003863	176.000000	0.035930
-0.003862	176.000000	0.035930
-0.003861	176.000000	0.035930
-0.003860	176.000000	0.035930
-0.003859	176.000000	0.035930
-0.003858	176.000000	0.035930
-0.003857	176.000000	0.035930
-0.003856	176.000000	0.035930
-0.003855	176.000000	0.035930
-0.003854	176.000000	0.035930
-0.003853	176.000000	0.035930
-0.003852	176.000000	0.035930
-0.003851	176.000000	0.035930
-0.003850	176.000000	0.035930
-0.003849	176.000000	0.035930
-0.003848	176.000000	0.035930
-0.003847	176.000000	0.035930
-0.003846	176.000000	0.035930
-0.003845	176.000000	0.035930
-0.003844	176.000000	0.035930
-0.003843	176.000000	0.035930
-0.003842	176.000000	0.035930
-0.003841	176.000000	0.035930
-0.003840	176.000000	0.035930
-0.003839	176.000000	0.035930
-0.003838	176.000000	0.035930
-0.003837	176.000000	0.035930
-0.003836	184.000000	0.035868
-0.003835	184.000000	0.035868
-0.003834	184.000000	0.035868
-0.003833	184.000000	0.035868
-0.003832	184.000000	0.035868
-0.003831	184.000000	0.035868
-0.003830	184.000000	0.035868
-0.003829	184.000000	0.035868
-0.003828	184.000000	0.035868
-0.003827	184.000000	0.035868
-0.003826	184.000000	0.035868
-0.003825	184.000000	0.035868
-0.003824	184.000000	0.035868
-0.003823	184.000000	0.035868
-0.003822	184.000000	0.035868
-0.003821	184.000000	0.035868
-0.003820	184.000000	0.035868
-0.003819	184.000000	0.035868
-0.003818	184.000000	0.035868
-0.003817	184.000000	0.035868
-0.003816	172.000000	0.036630
-0.003815	172.000000	0.036630
-0.003814	172.000000	0.036630
-0.003813	172.000000	0.036630
-0.003812	172.000000	0.036630
-0.003811	172.000000	0.036630
-0.003810	172.000000	0.036630
-0.003809	172.000000	0.036630
-0.003808	172.000000	0.036630
-0.003807	172.000000	0.036630
-0.003806	172.000000	0.036630
-0.003805	172.000000	0.036630
-0.003804	172.000000	0.036630
-0.003803	172.000000	0.036630
-0.003802	172.000000	0.036630
-0.003801	172.000000	0.036630
-0.003800	172.000000	0.036630
-0.003799	172.000000	0.036630
-0.003798	172.000000	0.036630
-0.003797	172.000000	0.036630
-0.003796	172.000000	0.036630
-0.003795	172.000000	0.036630
-0.003794	172.000000	0.036630
-0.003793	172.000000	0.036630
-0.003792	172.000000	0.036630
-0.003791	172.000000	0.036630
-0.003790	172.000000	0.036630
-0.003789	172.000000	0.036630
-0.003788	172.000000	0.036630
-0.003787	172.000000	0.036630
-0.003786	172.000000	0.036630
-0.003785	176.000000	0.036825
-0.003784	176.000000	0.036825
-0.003783	176.000000	0.036825
-0.003782	176.000000	0.036825
-0.003781	176.000000	0.036825
-0.003780	176.000000	0.036825
-0.003779	176.000000	0.036825
-0.003778	176.000000	0.036825
-0.003777	176.000000	0.036825
-0.003776	176.000000	0.036825
-0.003775	176.000000	0.036825
-0.003774	176.000000	0.036825
-0.003773	176.000000	0.036825
-0.003772	176.000000	0.036825
-0.003771	176.000000	0.036825
-0.003770	176.000000	0.036825
-0.003769	176.000000	0.036825
-0.003768	176.000000	0.036825
-0.003767	176.000000	0.036825
-0.003766	176.000000	0.036825
-0.003765	176.000000	0.036825
-0.003764	176.000000	0.036825
-0.003763	176.000000	0.036825
-0.003762	176.000000	0.036825
-0.003761	176.000000	0.036825
-0.003760	176.000000	0.036825
-0.003759	176.000000	0.036825
-0.003758	176.000000	0.036825
-0.003757	176.000000	0.036825
-0.003756	176.000000	0.036825
-0.003755	176.000000	0.036825
-0.003754	176.000000	0.036825
-0.003753	176.000000	0.036825
-0.003752	176.000000	0.036825
-0.003751	176.000000	0.036825
-0.003750	164.000000	0.037023
-0.003749	164.000000	0.037023
-0.003748	164.000000	0.037023
-0.003747	164.000000	0.037023
-0.003746	164.000000	0.037023
-0.003745	164.000000	0.037023
-0.003744	164.000000	0.037023
-0.003743	164.000000	0.037023
-0.003742	164.000000	0.037023
-0.003741	164.000000	0.037023
-0.003740	164.000000	0.037023
-0.003739	164.000000	0.037023
-0.003738	164.000000	0.037023
-0.003737	164.000000	0.037023
-0.003736	164.000000	0.037023
-0.003735	168.000000	0.037449
-0.003734	168.000000	0.037449
-0.003733	168.000000	0.037449
-0.003732	168.000000	0.037449
-0.003731	168.000000	0.037449
-0.003730	168.000000	0.037449
-0.003729	168.000000	0.037449
-0.003728	168.000000	0.037449
-0.003727	168.000000	0.037449
-0.003726	168.000000	0.037449
-0.003725	168.000000	0.037449
-0.003724	168.000000	0.037449
-0.003723	168.000000	0.037449
-0.003722	168.000000	0.037449
-0.003721	168.000000	0.037449
-0.003720	168.000000	0.037449
-0.003719	168.000000	0.037449
-0.003718	168.000000	0.037449
-0.003717	168.000000	0.037449
-0.003716	168.000000	0.037449
-0.003715	168.000000	0.037449
-0.003714	168.000000	0.037449
-0.003713	168.000000	0.037449
-0.003712	168.000000	0.037449
-0.003711	168.000000	0.037449
-0.003710	168.000000	0.037449
-0.003709	168.000000	0.037449
-0.003708	168.000000	0.037145
-0.003707	168.000000	0.037145
-0.003706	168.000000	0.037145
-0.003705	168.000000	0.037145
-0.003704	168.000000	0.037145
-0.003703	168.000000	0.037145
-0.003702	168.000000	0.037145
-0.003701	168.000000	0.037145
-0.003700	168.000000	0.037145
-0.003699	168.000000	0.037145
-0.003698	168.000000	0.037145
-0.003697	168.000000	0.037145
-0.003696	168.000000	0.037145
-0.003695	168.000000	0.037145
-0.003694	168.000000	0.037145
-0.003693	168.000000	0.037145
-0.003692	168.000000	0.037145
-0.003691	168.000000	0.037145
-0.003690	168.000000	0.037145
-0.003689	168.000000	0.037145
-0.003688	168.000000	0.037145
-0.003687	168.000000	0.037145
-0.003686	168.000000	0.037145
-0.003685	280.000000	0.036979
-0.003684	280.000000	0.036979
-0.003683	280.000000	0.036979
-0.003682	280.000000	0.036979
-0.003681	280.000000	0.036979
-0.003680	280.000000	0.036979
-0.003679	280.000000	0.036979
-0.003678	280.000000	0.036979
-0.003677	280.000000	0.036979
-0.003676	280.000000	0.036979
-0.003675	280.000000	0.036979
-0.003674	280.000000	0.036979
-0.003673	280.000000	0.036979
-0.003672	280.000000	0.036979
-0.003671	280.000000	0.036979
-0.003670	280.000000	0.036979
-0.003669	280.000000	0.036979
-0.003668	280.000000	0.036979
-0.003667	280.000000	0.036979
-0.003666	280.000000	0.036979
-0.003665	280.000000	0.036979
-0.003664	280.000000	0.036979
-0.003663	296.000000	0.035234
-0.003662	296.000000	0.035234
-0.003661	296.000000	0.035234
-0.003660	296.000000	0.035234
-0.003659	296.000000	0.035234
-0.003658	296.000000	0.035234
-0.003657	296.000000	0.035234
-0.003656	296.000000	0.035234
-0.003655	296.000000	0.035234
-0.003654	296.000000	0.035234
-0.003653	296.000000	0.035234
-0.003652	296.000000	0.035234
-0.003651	296.000000	0.035234
-0.003650	296.000000	0.035234
-0.003649	296.000000	0.035234
-0.003648	296.000000	0.035234
-0.003647	296.000000	0.035234
-0.003646	296.000000	0.035234
-0.003645	296.000000	0.035234
-0.003644	296.000000	0.035234
-0.003643	296.000000	0.035234
-0.003642	296.000000	0.035234
-0.003641	296.000000	0.035234
-0.003640	296.000000	0.035234
-0.003639	296.000000	0.035234
-0.003638	296.000000	0.035234
-0.003637	296.000000	0.035234
-0.003636	296.000000	0.035234
-0.003635	296.000000	0.035234
-0.003634	288.000000	0.035435
-0.003633	288.000000	0.035435
-0.003632	288.000000	0.035435
-0.003631	288.000000	0.035435
-0.003630	288.000000	0.035435
-0.003629	288.000000	0.035435
-0.003628	288.000000	0.035435
-0.003627	288.000000	0.035435
-0.003626	288.000000	0.035435
-0.003625	288.000000	0.035435
-0.003624	288.000000	0.035435
-0.003623	288.000000	0.035435
-0.003622	288.000000	0.035435
-0.003621	288.000000	0.035435
-0.003620	296.000000	0.033748
-0.003619	296.000000	0.033748
-0.003618	296.000000	0.033748
-0.003617	296.000000	0.033748
-0.003616	296.000000	0.033748
-0.003615	296.000000	0.033748
-0.003614	296.000000	0.033748
-0.003613	296.000000	0.033748
-0.003612	296.000000	0.033748
-0.003611	296.000000	0.033748
-0.003610	296.000000	0.033748
-0.003609	296.000000	0.033748
-0.003608	296.000000	0.033748
-0.003607	296.000000	0.033748
-0.003606	296.000000	0.033748
-0.003605	296.000000	0.033748
-0.003604	296.000000	0.033748
-0.003603	296.000000	0.033748
-0.003602	296.000000	0.033748
-0.003601	296.000000	0.033748
-0.003600	296.000000	0.033748
-0.003599	296.000000	0.033748
-0.003598	296.000000	0.033748
-0.003597	296.000000	0.033748
-0.003596	296.000000	0.033748
-0.003595	296.000000	0.033748
-0.003594	296.000000	0.033748
-0.003593	296.000000	0.033748
-0.003592	296.000000	0.033748
-0.003591	296.000000	0.033748
-0.003590	296.000000	0.033748
-0.003589	296.000000	0.033748
-0.003588	296.000000	0.033748
-0.003587	296.000000	0.033748
-0.003586	296.000000	0.033748
-0.003585	296.000000	0.033748
-0.003584	292.000000	0.033918
-0.003583	292.000000	0.033918
-0.003582	292.000000	0.033918
-0.003581	292.000000	0.033918
-0.003580	292.000000	0.033918
-0.003579	292.000000	0.033918
-0.003578	292.000000	0.033918
-0.003577	292.000000	0.033918
-0.003576	292.000000	0.033918
-0.003575	292.000000	0.033918
-0.003574	292.000000	0.033918
-0.003573	292.000000	0.033918
-0.003572	292.000000	0.033918
-0.003571	292.000000	0.033918
-0.003570	292.000000	0.033918
-0.003569	292.000000	0.033918
-0.003568	292.000000	0.033918
-0.003567	292.000000	0.033918
-0.003566	292.000000	0.033918
-0.003565	292.000000	0.033918
-0.003564	292.000000	0.033918
-0.003563	292.000000	0.033918
-0.003562	292.000000	0.033918
-0.003561	292.000000	0.033918
-0.003560	292.000000	0.033918
-0.003559	292.000000	0.033918
-0.003558	292.000000	0.033918
-0.003557	292.000000	0.033918
-0.003556	292.000000	0.033918
-0.003555	300.000000	0.032271
-0.003554	300.000000	0.032271
-0.003553	300.000000	0.032271
-0.003552	300.000000	0.032271
-0.003551	300.000000	0.032271
-0.003550	300.000000	0.032271
-0.003549	300.000000	0.032271
-0.003548	300.000000	0.032271
-0.003547	300.000000	0.032271
-0.003546	300.000000	0.032271
-0.003545	300.000000	0.032271
-0.003544	300.000000	0.032271
-0.003543	300.000000	0.032271
-0.003542	300.000000	0.032271
-0.003541	300.000000	0.032271
-0.003540	300.000000	0.032271
-0.003539	300.000000	0.032271
-0.003538	300.000000	0.032271
-0.003537	300.000000	0.032271
-0.003536	300.000000	0.032271
-0.003535	300.000000	0.032271
-0.003534	296.000000	0.032405
-0.003533	296.000000	0.032405
-0.003532	296.000000	0.032405
-0.003531	296.000000	0.032405
-0.003530	296.000000	0.032405
-0.003529	296.000000	0.032405
-0.003528	296.000000	0.032405
-0.003527	296.000000	0.032405
-0.003526	296.000000	0.032405
-0.003525	296.000000	0.032405
-0.003524	296.000000	0.032405
-0.003523	296.000000	0.032405
-0.003522	296.000000	0.032405
-0.003521	296.000000	0.032405
-0.003520	296.000000	0.032405
-0.003519	296.000000	0.032405
-0.003518	296.000000	0.032405
-0.003517	296.000000	0.032405
-0.003516	296.000000	0.032405
-0.003515	296.000000	0.032405
-0.003514	296.000000	0.032405
-0.003513	296.000000	0.032405
-0.003512	296.000000	0.032405
-0.003511	296.000000	0.032405
-0.003510	296.000000	0.032405
-0.003509	296.000000	0.032405
-0.003508	296.000000	0.032405
-0.003507	296.000000	0.032405
-0.003506	296.000000	0.032405
-0.003505	296.000000	0.032405
-0.003504	296.000000	0.032405
-0.003503	296.000000	0.032405
-0.003502	296.000000	0.032405
-0.003501	296.000000	0.032405
-0.003500	296.000000	0.032405
-0.003499	296.000000	0.032405
-0.003498	296.000000	0.032405
-0.003497	296.000000	0.032405
-0.003496	296.000000	0.032405
-0.003495	296.000000	0.032405
-0.003494	296.000000	0.032405
-0.003493	296.000000	0.032405
-0.003492	296.000000	0.032405
-0.003491	296.000000	0.032405
-0.003490	300.000000	0.030822
-0.003489	300.000000	0.030822
-0.003488	300.000000	0.030822
-0.003487	300.000000	0.030822
-0.003486	300.000000	0.030822
-0.003485	300.000000	0.030822
-0.003484	300.000000	0.030822
-0.003483	300.000000	0.030928
-0.003482	300.000000	0.030928
-0.003481	300.000000	0.030928
-0.003480	300.000000	0.030928
-0.003479	300.000000	0.030928
-0.003478	300.000000	0.030928
-0.003477	300.000000	0.030928
-0.003476	300.000000	0.030928
-0.003475	300.000000	0.030928
-0.003474	300.000000	0.030928
-0.003473	300.000000	0.030928
-0.003472	300.000000	0.030928
-0.003471	300.000000	0.030928
-0.003470	300.000000	0.030928
-0.003469	300.000000	0.030928
-0.003468	300.000000	0.030928
-0.003467	300.000000	0.030928
-0.003466	300.000000	0.030928
-0.003465	300.000000	0.030928
-0.003464	300.000000	0.030928
-0.003463	300.000000	0.030928
-0.003462	300.000000	0.030928
-0.003461	300.000000	0.030928
-0.003460	300.000000	0.030928
-0.003459	300.000000	0.030928
-0.003458	300.000000	0.030928
-0.003457	300.000000	0.030928
-0.003456	300.000000	0.030928
-0.003455	300.000000	0.030928
-0.003454	300.000000	0.030928
-0.003453	300.000000	0.030928
-0.003452	300.000000	0.030928
-0.003451	300.000000	0.030928
-0.003450	300.000000	0.030928
-0.003449	300.000000	0.030928
-0.003448	300.000000	0.030928
-0.003447	300.000000	0.030928
-0.003446	300.000000	0.030928
-0.003445	300.000000	0.030928
-0.003444	300.000000	0.030928
-0.003443	300.000000	0.030928
-0.003442	300.000000	0.030928
-0.003441	300.000000	0.030928
-0.003440	300.000000	0.030928
-0.003439	300.000000	0.030928
-0.003438	300.000000	0.030928
-0.003437	300.000000	0.030928
-0.003436	300.000000	0.030928
-0.003435	300.000000	0.030928
-0.003434	300.000000	0.030928
-0.003433	296.000000	0.030846
-0.003432	296.000000	0.030846
-0.003431	296.000000	0.030846
-0.003430	296.000000	0.030846
-0.003429	296.000000	0.030846
-0.003428	296.000000	0.030846
-0.003427	296.000000	0.030846
-0.003426	296.000000	0.030846
-0.003425	300.000000	0.029451
-0.003424	300.000000	0.029451
-0.003423	300.000000	0.029451
-0.003422	300.000000	0.029451
-0.003421	300.000000	0.029451
-0.003420	300.000000	0.029451
-0.003419	300.000000	0.029451
-0.003418	300.000000	0.029451
-0.003417	300.000000	0.029451
-0.003416	300.000000	0.029451
-0.003415	300.000000	0.029451
-0.003414	300.000000	0.029451
-0.003413	300.000000	0.029451
-0.003412	300.000000	0.029451
-0.003411	300.000000	0.029451
-0.003410	300.000000	0.029451
-0.003409	300.000000	0.029451
-0.003408	300.000000	0.029451
-0.003407	300.000000	0.029451
-0.003406	300.000000	0.029451
-0.003405	300.000000	0.029451
-0.003404	300.000000	0.029451
-0.003403	300.000000	0.029451
-0.003402	300.000000	0.029451
-0.003401	300.000000	0.029451
-0.003400	300.000000	0.029451
-0.003399	300.000000	0.029451
-0.003398	300.000000	0.029451
-0.003397	300.000000	0.029451
-0.003396	300.000000	0.029451
-0.003395	300.000000	0.029451
-0.003394	300.000000	0.029451
-0.003393	300.000000	0.029451
-0.003392	300.000000	0.029451
-0.003391	300.000000	0.029451
-0.003390	300.000000	0.029451
-0.003389	300.000000	0.029451
-0.003388	300.000000	0.029451
-0.003387	300.000000	0.029451
-0.003386	300.000000	0.029451
-0.003385	300.000000	0.029451
-0.003384	300.000000	0.029451
-0.003383	300.000000	0.029451
-0.003382	300.000000	0.029369
-0.003381	300.000000	0.029369
-0.003380	300.000000	0.029369
-0.003379	300.000000	0.029369
-0.003378	300.000000	0.029369
-0.003377	300.000000	0.029369
-0.003376	300.000000	0.029369
-0.003375	300.000000	0.029369
-0.003374	300.000000	0.029369
-0.003373	300.000000	0.029369
-0.003372	300.000000	0.029369
-0.003371	300.000000	0.029369
-0.003370	300.000000	0.029369
-0.003369	300.000000	0.029369
-0.003368	300.000000	0.029369
-0.003367	300.000000	0.029369
-0.003366	300.000000	0.029369
-0.003365	300.000000	0.029369
-0.003364	300.000000	0.029369
-0.003363	300.000000	0.029369
-0.003362	300.000000	0.029369
-0.003361	300.000000	0.029369
-0.003360	304.000000	0.028042
-0.003359	304.000000	0.028042
-0.003358	304.000000	0.028042
-0.003357	304.000000	0.028042
-0.003356	304.000000	0.028042
-0.003355	304.000000	0.028042
-0.003354	304.000000	0.028042
-0.003353	304.000000	0.028042
-0.003352	304.000000	0.028042
-0.003351	304.000000	0.028042
-0.003350	304.000000	0.028042
-0.003349	304.000000	0.028042
-0.003348	304.000000	0.028042
-0.003347	304.000000	0.028042
-0.003346	304.000000	0.028042
-0.003345	304.000000	0.028042
-0.003344	304.000000	0.028042
-0.003343	304.000000	0.028042
-0.003342	304.000000	0.028042
-0.003341	304.000000	0.028042
-0.003340	304.000000	0.028042
-0.003339	304.000000	0.028042
-0.003338	304.000000	0.028042
-0.003337	304.000000	0.028042
-0.003336	304.000000	0.028042
-0.003335	304.000000	0.028042
-0.003334	304.000000	0.028042
-0.003333	304.000000	0.028042
-0.003332	300.000000	0.027896
-0.003331	300.000000	0.027896
-0.003330	300.000000	0.027896
-0.003329	300.000000	0.027896
-0.003328	300.000000	0.027896
-0.003327	300.000000	0.027896
-0.003326	300.000000	0.027896
-0.003325	300.000000	0.027896
-0.003324	300.000000	0.027896
-0.003323	300.000000	0.027896
-0.003322	300.000000	0.027896
-0.003321	300.000000	0.027896
-0.003320	300.000000	0.027896
-0.003319	300.000000	0.027896
-0.003318	300.000000	0.027896
-0.003317	300.000000	0.027896
-0.003316	300.000000	0.027896
-0.003315	300.000000	0.027896
-0.003314	300.000000	0.027896
-0.003313	300.000000	0.027896
-0.003312	300.000000	0.027896
-0.003311	300.000000	0.027896
-0.003310	300.000000	0.027896
-0.003309	300.000000	0.027896
-0.003308	300.000000	0.027896
-0.003307	300.000000	0.027896
-0.003306	300.000000	0.027896
-0.003305	300.000000	0.027896
-0.003304	300.000000	0.027896
-0.003303	300.000000	0.027896
-0.003302	300.000000	0.027896
-0.003301	300.000000	0.027896
-0.003300	300.000000	0.027896
-0.003299	300.000000	0.027896
-0.003298	300.000000	0.027896
-0.003297	300.000000	0.027896
-0.003296	300.000000	0.027896
-0.003295	304.000000	0.026663
-0.003294	304.000000	0.026663
-0.003293	304.000000	0.026663
-0.003292	304.000000	0.026663
-0.003291	304.000000	0.026663
-0.003290	304.000000	0.026663
-0.003289	304.000000	0.026663
-0.003288	304.000000	0.026663
-0.003287	304.000000	0.026663
-0.003286	304.000000	0.026663
-0.003285	304.000000	0.026663
-0.003284	304.000000	0.026663
-0.003283	304.000000	0.026663
-0.003282	304.000000	0.026487
-0.003281	304.000000	0.026487
-0.003280	304.000000	0.026487
-0.003279	304.000000	0.026487
-0.003278	304.000000	0.026487
-0.003277	304.000000	0.026487
-0.003276	304.000000	0.026487
-0.003275	304.000000	0.024672
-0.003274	304.000000	0.024672
-0.003273	304.000000	0.024672
-0.003272	304.000000	0.024672
-0.003271	304.000000	0.024672
-0.003270	304.000000	0.024672
-0.003269	304.000000	0.024672
-0.003268	304.000000	0.024672
-0.003267	304.000000	0.024672
-0.003266	304.000000	0.024672
-0.003265	304.000000	0.024672
-0.003264	304.000000	0.024672
-0.003263	304.000000	0.024672
-0.003262	304.000000	0.024672
-0.003261	304.000000	0.024672
-0.003260	304.000000	0.024672
-0.003259	304.000000	0.024672
-0.003258	304.000000	0.024672
-0.003257	304.000000	0.024672
-0.003256	304.000000	0.024672
-0.003255	304.000000	0.024672
-0.003254	304.000000	0.024672
-0.003253	304.000000	0.024672
-0.003252	304.000000	0.024672
-0.003251	304.000000	0.024672
-0.003250	304.000000	0.024672
-0.003249	304.000000	0.024672
-0.003248	304.000000	0.024672
-0.003247	304.000000	0.024672
-0.003246	304.000000	0.024672
-0.003245	304.000000	0.024672
-0.003244	304.000000	0.024672
-0.003243	304.000000	0.024672
-0.003242	304.000000	0.024672
-0.003241	304.000000	0.024672
-0.003240	304.000000	0.024672
-0.003239	304.000000	0.024672
-0.003238	304.000000	0.024672
-0.003237	304.000000	0.024672
-0.003236	304.000000	0.024672
-0.003235	304.000000	0.024672
-0.003234	304.000000	0.024672
-0.003233	304.000000	0.024672
-0.003232	304.000000	0.024672
-0.003231	300.000000	0.024343
-0.003230	304.000000	0.023334
-0.003229	304.000000	0.023334
-0.003228	304.000000	0.023334
-0.003227	304.000000	0.023334
-0.003226	304.000000	0.023334
-0.003225	304.000000	0.023334
-0.003224	304.000000	0.023334
-0.003223	304.000000	0.023334
-0.003222	304.000000	0.023334
-0.003221	304.000000	0.023334
-0.003220	304.000000	0.023334
-0.003219	304.000000	0.023334
-0.003218	304.000000	0.023334
-0.003217	304.000000	0.023334
-0.003216	304.000000	0.023334
-0.003215	304.000000	0.023334
-0.003214	304.000000	0.023334
-0.003213	304.000000	0.023334
-0.003212	304.000000	0.023334
-0.003211	304.000000	0.023334
-0.003210	304.000000	0.023334
-0.003209	304.000000	0.023334
-0.003208	304.000000	0.023334
-0.003207	304.000000	0.023334
-0.003206	304.000000	0.023334
-0.003205	304.000000	0.023334
-0.003204	304.000000	0.023334
-0.003203	304.000000	0.023334
-0.003202	304.000000	0.023334
-0.003201	304.000000	0.023334
-0.003200	304.000000	0.023334
-0.003199	304.000000	0.023334
-0.003198	304.000000	0.023334
-0.003197	304.000000	0.023334
-0.003196	304.000000	0.023334
-0.003195	304.000000	0.023334
-0.003194	304.000000	0.023334
-0.003193	304.000000	0.023334
-0.003192	304.000000	0.023334
-0.003191	304.000000	0.023334
-0.003190	304.000000	0.023334
-0.003189	304.000000	0.023334
-0.003188	304.000000	0.023334
-0.003187	304.000000	0.023334
-0.003186	304.000000	0.023334
-0.003185	304.000000	0.023334
-0.003184	304.000000	0.022880
-0.003183	304.000000	0.022880
-0.003182	304.000000	0.022880
-0.003181	304.000000	0.022528
-0.003180	304.000000	0.022528
-0.003179	304.000000	0.022528
-0.003178	304.000000	0.022528
-0.003177	304.000000	0.022528
-0.003176	304.000000	0.022528
-0.003175	304.000000	0.022528
-0.003174	304.000000	0.022528
-0.003173	304.000000	0.022528
-0.003172	304.000000	0.022528
-0.003171	304.000000	0.022528
-0.003170	304.000000	0.022528
-0.003169	304.000000	0.022528
-0.003168	304.000000	0.022528
-0.003167	304.000000	0.022528
-0.003166	304.000000	0.022528
-0.003165	308.000000	0.021606
-0.003164	308.000000	0.021606
-0.003163	308.000000	0.021606
-0.003162	308.000000	0.021606
-0.003161	308.000000	0.021606
-0.003160	308.000000	0.021606
-0.003159	308.000000	0.021606
-0.003158	308.000000	0.021606
-0.003157	308.000000	0.021606
-0.003156	308.000000	0.021606
-0.003155	308.000000	0.021606
-0.003154	308.000000	0.021606
-0.003153	308.000000	0.021606
-0.003152	308.000000	0.021606
-0.003151	308.000000	0.021606
-0.003150	308.000000	0.021606
-0.003149	308.000000	0.021606
-0.003148	308.000000	0.021606
-0.003147	308.000000	0.021606
-0.003146	308.000000	0.021606
-0.003145	308.000000	0.021606
-0.003144	308.000000	0.021606
-0.003143	308.000000	0.021606
-0.003142	308.000000	0.021606
-0.003141	308.000000	0.021606
-0.003140	308.000000	0.021606
-0.003139	308.000000	0.021606
-0.003138	308.000000	0.021606
-0.003137	308.000000	0.021606
-0.003136	308.000000	0.021606
-0.003135	308.000000	0.021606
-0.003134	308.000000	0.021606
-0.003133	308.000000	0.021606
-0.003132	308.000000	0.021606
-0.003131	308.000000	0.021254
-0.003130	308.000000	0.021254
-0.003129	308.000000	0.021254
-0.003128	308.000000	0.021254
-0.003127	308.000000	0.021254
-0.003126	308.000000	0.021254
-0.003125	308.000000	0.021254
-0.003124	308.000000	0.021254
-0.003123	308.000000	0.021254
-0.003122	308.000000	0.021254
-0.003121	308.000000	0.021254
-0.003120	308.000000	0.021254
-0.003119	308.000000	0.021254
-0.003118	308.000000	0.021254
-0.003117	308.000000	0.021254
-0.003116	308.000000	0.021254
-0.003115	308.000000	0.021254
-0.003114	308.000000	0.021254
-0.003113	308.000000	0.021254
-0.003112	308.000000	0.021254
-0.003111	308.000000	0.021254
-0.003110	308.000000	0.021254
-0.003109	308.000000	0.021254
-0.003108	308.000000	0.021254
-0.003107	308.000000	0.021254
-0.003106	308.000000	0.021254
-0.003105	308.000000	0.021254
-0.003104	308.000000	0.021254
-0.003103	308.000000	0.021254
-0.003102	308.000000	0.021254
-0.003101	308.000000	0.021254
-0.003100	308.000000	0.020440
-0.003099	308.000000	0.020440
-0.003098	308.000000	0.020440
-0.003097	308.000000	0.020440
-0.003096	308.000000	0.020440
-0.003095	308.000000	0.020440
-0.003094	308.000000	0.020440
-0.003093	308.000000	0.020440
-0.003092	308.000000	0.020440
-0.003091	308.000000	0.020440
-0.003090	308.000000	0.020440
-0.003089	308.000000	0.020440
-0.003088	308.000000	0.020440
-0.003087	308.000000	0.020440
-0.003086	308.000000	0.020440
-0.003085	308.000000	0.020440
-0.003084	308.000000	0.020440
-0.003083	308.000000	0.020440
-0.003082	308.000000	0.020440
-0.003081	308.000000	0.020440
-0.003080	308.000000	0.020009
-0.003079	308.000000	0.020009
-0.003078	308.000000	0.020009
-0.003077	308.000000	0.020009
-0.003076	308.000000	0.020009
-0.003075	308.000000	0.020009
-0.003074	308.000000	0.020009
-0.003073	308.000000	0.020009
-0.003072	308.000000	0.020009
-0.003071	308.000000	0.020009
-0.003070	308.000000	0.020009
-0.003069	308.000000	0.020009
-0.003068	308.000000	0.020009
-0.003067	308.000000	0.020009
-0.003066	308.000000	0.020009
-0.003065	308.000000	0.020009
-0.003064	308.000000	0.020009
-0.003063	308.000000	0.020009
-0.003062	308.000000	0.020009
-0.003061	308.000000	0.020009
-0.003060	308.000000	0.020009
-0.003059	308.000000	0.020009
-0.003058	308.000000	0.020009
-0.003057	308.000000	0.020009
-0.003056	308.000000	0.020009
-0.003055	308.000000	0.020009
-0.003054	308.000000	0.020009
-0.003053	308.000000	0.020009
-0.003052	308.000000	0.020009
-0.003051	308.000000	0.020009
-0.003050	308.000000	0.020009
-0.003049	308.000000	0.020009
-0.003048	308.000000	0.020009
-0.003047	308.000000	0.020009
-0.003046	308.000000	0.020009
-0.003045	308.000000	0.020009
-0.003044	308.000000	0.020009
-0.003043	308.000000	0.020009
-0.003042	308.000000	0.020009
-0.003041	308.000000	0.020009
-0.003040	308.000000	0.020009
-0.003039	308.000000	0.020009
-0.003038	308.000000	0.020009
-0.003037	308.000000	0.020009
-0.003036	308.000000	0.020009
-0.003035	312.000000	0.019339
-0.003034	312.000000	0.019339
-0.003033	312.000000	0.019339
-0.003032	312.000000	0.019339
-0.003031	312.000000	0.019339
-0.003030	312.000000	0.018908
-0.003029	312.000000	0.018908
-0.003028	312.000000	0.018908
-0.003027	312.000000	0.018908
-0.003026	312.000000	0.018908
-0.003025	312.000000	0.018908
-0.003024	312.000000	0.018908
-0.003023	312.000000	0.018908
-0.003022	312.000000	0.018908
-0.003021	312.000000	0.018908
-0.003020	312.000000	0.018908
-0.003019	312.000000	0.018908
-0.003018	312.000000	0.018908
-0.003017	312.000000	0.018908
-0.003016	312.000000	0.018908
-0.003015	312.000000	0.018908
-0.003014	312.000000	0.018908
-0.003013	312.000000	0.018908
-0.003012	312.000000	0.018908
-0.003011	312.000000	0.018908
-0.003010	312.000000	0.018908
-0.003009	312.000000	0.018908
-0.003008	312.000000	0.018908
-0.003007	312.000000	0.018908
-0.003006	312.000000	0.018908
-0.003005	312.000000	0.018908
-0.003004	312.000000	0.018908
-0.003003	312.000000	0.018908
-0.003002	312.000000	0.018908
-0.003001	312.000000	0.018908
-0.003000	312.000000	0.018908
-0.002999	312.000000	0.018908
-0.002998	312.000000	0.018908
-0.002997	312.000000	0.018908
-0.002996	312.000000	0.018908
-0.002995	312.000000	0.018908
-0.002994	312.000000	0.018908
-0.002993	312.000000	0.018908
-0.002992	312.000000	0.018908
-0.002991	312.000000	0.018908
-0.002990	312.000000	0.018908
-0.002989	312.000000	0.018908
-0.002988	312.000000	0.018908
-0.002987	312.000000	0.018908
-0.002986	312.000000	0.018908
-0.002985	312.000000	0.018908
-0.002984	312.000000	0.018908
-0.002983	312.000000	0.018908
-0.002982	312.000000	0.018908
-0.002981	312.000000	0.018908
-0.002980	312.000000	0.018406
-0.002979	312.000000	0.018406
-0.002978	312.000000	0.018406
-0.002977	312.000000	0.018406
-0.002976	312.000000	0.018406
-0.002975	312.000000	0.018406
-0.002974	312.000000	0.018406
-0.002973	312.000000	0.018406
-0.002972	312.000000	0.018406
-0.002971	312.000000	0.018406
-0.002970	312.000000	0.017880
-0.002969	312.000000	0.017880
-0.002968	312.000000	0.017880
-0.002967	312.000000	0.017880
-0.002966	312.000000	0.017880
-0.002965	312.000000	0.017880
-0.002964	312.000000	0.017880
-0.002963	312.000000	0.017880
-0.002962	312.000000	0.017880
-0.002961	312.000000	0.017880
-0.002960	312.000000	0.017880
-0.002959	312.000000	0.017880
-0.002958	312.000000	0.017880
-0.002957	312.000000	0.017880
-0.002956	312.000000	0.017880
-0.002955	312.000000	0.017880
-0.002954	312.000000	0.017880
-0.002953	312.000000	0.017880
-0.002952	312.000000	0.017880
-0.002951	312.000000	0.017880
-0.002950	312.000000	0.017880
-0.002949	312.000000	0.017880
-0.002948	312.000000	0.017880
-0.002947	312.000000	0.017880
-0.002946	312.000000	0.017880
-0.002945	312.000000	0.017880
-0.002944	312.000000	0.017880
-0.002943	312.000000	0.017880
-0.002942	312.000000	0.017880
-0.002941	312.000000	0.017880
-0.002940	312.000000	0.017880
-0.002939	312.000000	0.017880
-0.002938	312.000000	0.017880
-0.002937	312.000000	0.017880
-0.002936	312.000000	0.017880
-0.002935	312.000000	0.017880
-0.002934	312.000000	0.017880
-0.002933	312.000000	0.017880
-0.002932	312.000000	0.017880
-0.002931	312.000000	0.017880
-0.002930	312.000000	0.017880
-0.002929	312.000000	0.017316
-0.002928	312.000000	0.017316
-0.002927	312.000000	0.017316
-0.002926	312.000000	0.017316
-0.002925	312.000000	0.017316
-0.002924	312.000000	0.017316
-0.002923	312.000000	0.017316
-0.002922	312.000000	0.017316
-0.002921	312.000000	0.017316
-0.002920	312.000000	0.017316
-0.002919	312.000000	0.017316
-0.002918	312.000000	0.017316
-0.002917	312.000000	0.017316
-0.002916	312.000000	0.017316
-0.002915	312.000000	0.017316
-0.002914	312.000000	0.017316
-0.002913	312.000000	0.017316
-0.002912	312.000000	0.017316
-0.002911	312.000000	0.017316
-0.002910	312.000000	0.017316
-0.002909	312.000000	0.017316
-0.002908	312.000000	0.017316
-0.002907	312.000000	0.017316
-0.002906	312.000000	0.017316
-0.002905	316.000000	0.016974
-0.002904	316.000000	0.016974
-0.002903	316.000000	0.016974
-0.002902	316.000000	0.016974
-0.002901	316.000000	0.016974
-0.002900	316.000000	0.016974
-0.002899	316.000000	0.016974
-0.002898	316.000000	0.016974
-0.002897	316.000000	0.016974
-0.002896	316.000000	0.016974
-0.002895	316.000000	0.016974
-0.002894	316.000000	0.016974
-0.002893	316.000000	0.016974
-0.002892	316.000000	0.016974
-0.002891	316.000000	0.016974
-0.002890	316.000000	0.016974
-0.002889	316.000000	0.016974
-0.002888	312.000000	0.015649
-0.002887	312.000000	0.015649
-0.002886	312.000000	0.015649
-0.002885	312.000000	0.015649
-0.002884	312.000000	0.015649
-0.002883	312.000000	0.015649
-0.002882	312.000000	0.015649
-0.002881	312.000000	0.015649
-0.002880	312.000000	0.015649
-0.002879	312.000000	0.015033
-0.002878	312.000000	0.015033
-0.002877	312.000000	0.015033
-0.002876	312.000000	0.015033
-0.002875	312.000000	0.015033
-0.002874	312.000000	0.015033
-0.002873	312.000000	0.015033
-0.002872	312.000000	0.015033
-0.002871	312.000000	0.015033
-0.002870	312.000000	0.015033
-0.002869	312.000000	0.015033
-0.002868	312.000000	0.015033
-0.002867	312.000000	0.015033
-0.002866	312.000000	0.015033
-0.002865	312.000000	0.015033
-0.002864	312.000000	0.015033
-0.002863	312.000000	0.015033
-0.002862	312.000000	0.015033
-0.002861	312.000000	0.015033
-0.002860	312.000000	0.015033
-0.002859	312.000000	0.015033
-0.002858	312.000000	0.015033
-0.002857	312.000000	0.015033
-0.002856	312.000000	0.015033
-0.002855	312.000000	0.015033
-0.002854	312.000000	0.015033
-0.002853	312.000000	0.015033
-0.002852	312.000000	0.015033
-0.002851	312.000000	0.015033
-0.002850	312.000000	0.015033
-0.002849	312.000000	0.015033
-0.002848	312.000000	0.015033
-0.002847	312.000000	0.015033
-0.002846	312.000000	0.015033
-0.002845	312.000000	0.015033
-0.002844	312.000000	0.015033
-0.002843	312.000000	0.015033
-0.002842	312.000000	0.015033
-0.002841	312.000000	0.015033
-0.002840	312.000000	0.015033
-0.002839	316.000000	0.014921
-0.002838	316.000000	0.014921
-0.002837	316.000000	0.014921
-0.002836	316.000000	0.014921
-0.002835	316.000000	0.014921
-0.002834	316.000000	0.014921
-0.002833	316.000000	0.014921
-0.002832	316.000000	0.014921
-0.002831	316.000000	0.014921
-0.002830	316.000000	0.014921
-0.002829	316.000000	0.014921
-0.002828	316.000000	0.014305
-0.002827	316.000000	0.014305
-0.002826	316.000000	0.014305
-0.002825	316.000000	0.014305
-0.002824	316.000000	0.014305
-0.002823	316.000000	0.014305
-0.002822	316.000000	0.014305
-0.002821	316.000000	0.014305
-0.002820	316.000000	0.014305
-0.002819	316.000000	0.014305
-0.002818	316.000000	0.014305
-0.002817	316.000000	0.014305
-0.002816	316.000000	0.014305
-0.002815	316.000000	0.014305
-0.002814	316.000000	0.014305
-0.002813	316.000000	0.014305
-0.002812	316.000000	0.014305
-0.002811	316.000000	0.014305
-0.002810	316.000000	0.014305
-0.002809	316.000000	0.014305
-0.002808	316.000000	0.014305
-0.002807	316.000000	0.014305
-0.002806	316.000000	0.014305
-0.002805	316.000000	0.014305
-0.002804	316.000000	0.014305
-0.002803	316.000000	0.014305
-0.002802	316.000000	0.014305
-0.002801	316.000000	0.014305
-0.002800	316.000000	0.014305
-0.002799	316.000000	0.014305
-0.002798	316.000000	0.014305
-0.002797	316.000000	0.014305
-0.002796	316.000000	0.014305
-0.002795	316.000000	0.014305
-0.002794	316.000000	0.014305
-0.002793	316.000000	0.014305
-0.002792	316.000000	0.014305
-0.002791	316.000000	0.014305
-0.002790	316.000000	0.014305
-0.002789	316.000000	0.014305
-0.002788	316.000000	0.014305
-0.002787	316.000000	0.014305
-0.002786	316.000000	0.014305
-0.002785	316.000000	0.014305
-0.002784	316.000000	0.014305
-0.002783	316.000000	0.014305
-0.002782	316.000000	0.014305
-0.002781	316.000000	0.014305
-0.002780	316.000000	0.014305
-0.002779	316.000000	0.014305
-0.002778	316.000000	0.013648
-0.002777	316.000000	0.013648
-0.002776	316.000000	0.013648
-0.002775	316.000000	0.013648
-0.002774	316.000000	0.013762
-0.002773	316.000000	0.013762
-0.002772	316.000000	0.013762
-0.002771	316.000000	0.013762
-0.002770	316.000000	0.013762
-0.002769	316.000000	0.013762
-0.002768	316.000000	0.013762
-0.002767	316.000000	0.013762
-0.002766	316.000000	0.013762
-0.002765	316.000000	0.013762
-0.002764	316.000000	0.013762
-0.002763	316.000000	0.013762
-0.002762	316.000000	0.013762
-0.002761	316.000000	0.013762
-0.002760	316.000000	0.013762
-0.002759	316.000000	0.013762
-0.002758	316.000000	0.013762
-0.002757	316.000000	0.013762
-0.002756	316.000000	0.013762
-0.002755	316.000000	0.013762
-0.002754	316.000000	0.013762
-0.002753	316.000000	0.013762
-0.002752	316.000000	0.013762
-0.002751	316.000000	0.013762
-0.002750	316.000000	0.013762
-0.002749	316.000000	0.013762
-0.002748	316.000000	0.013762
-0.002747	316.000000	0.013762
-0.002746	316.000000	0.013762
-0.002745	316.000000	0.013762
-0.002744	316.000000	0.013762
-0.002743	316.000000	0.013762
-0.002742	316.000000	0.013762
-0.002741	316.000000	0.013762
-0.002740	316.000000	0.013762
-0.002739	316.000000	0.013762
-0.002738	316.000000	0.013762
-0.002737	316.000000	0.013762
-0.002736	316.000000	0.013762
-0.002735	316.000000	0.013762
-0.002734	316.000000	0.013762
-0.002733	316.000000	0.013762
-0.002732	316.000000	0.013762
-0.002731	316.000000	0.013762
-0.002730	316.000000	0.013762
-0.002729	316.000000	0.013762
-0.002728	316.000000	0.013076
-0.002727	316.000000	0.013076
-0.002726	316.000000	0.013076
-0.002725	316.000000	0.013076
-0.002724	316.000000	0.013076
-0.002723	316.000000	0.013076
-0.002722	316.000000	0.013076
-0.002721	316.000000	0.013076
-0.002720	316.000000	0.013076
-0.002719	316.000000	0.013076
-0.002718	316.000000	0.013076
-0.002717	316.000000	0.013076
-0.002716	316.000000	0.013076
-0.002715	316.000000	0.013076
-0.002714	316.000000	0.013076
-0.002713	316.000000	0.013076
-0.002712	316.000000	0.013076
-0.002711	316.000000	0.013076
-0.002710	316.000000	0.013076
-0.002709	320.000000	0.013271
-0.002708	320.000000	0.013271
-0.002707	320.000000	0.013271
-0.002706	320.000000	0.013271
-0.002705	320.000000	0.013271
-0.002704	320.000000	0.013271
-0.002703	320.000000	0.013271
-0.002702	320.000000	0.013271
-0.002701	320.000000	0.013271
-0.002700	320.000000	0.013271
-0.002699	320.000000	0.013271
-0.002698	320.000000	0.013271
-0.002697	320.000000	0.013271
-0.002696	320.000000	0.013271
-0.002695	320.000000	0.013271
-0.002694	320.000000	0.013271
-0.002693	320.000000	0.013271
-0.002692	320.000000	0.013271
-0.002691	320.000000	0.013271
-0.002690	320.000000	0.013271
-0.002689	320.000000	0.013271
-0.002688	320.000000	0.013271
-0.002687	320.000000	0.013271
-0.002686	320.000000	0.013271
-0.002685	320.000000	0.013271
-0.002684	320.000000	0.013271
-0.002683	320.000000	0.013271
-0.002682	320.000000	0.013271
-0.002681	320.000000	0.013271
-0.002680	320.000000	0.013271
-0.002679	320.000000	0.013271
-0.002678	320.000000	0.013271
-0.002677	320.000000	0.012585
-0.002676	320.000000	0.012585
-0.002675	320.000000	0.012585
-0.002674	320.000000	0.012585
-0.002673	320.000000	0.012585
-0.002672	320.000000	0.012585
-0.002671	320.000000	0.012585
-0.002670	320.000000	0.012585
-0.002669	320.000000	0.012585
-0.002668	320.000000	0.012585
-0.002667	320.000000	0.012585
-0.002666	320.000000	0.012585
-0.002665	320.000000	0.012585
-0.002664	320.000000	0.012585
-0.002663	320.000000	0.012585
-0.002662	320.000000	0.012585
-0.002661	320.000000	0.012585
-0.002660	320.000000	0.012585
-0.002659	320.000000	0.012003
-0.002658	320.000000	0.012003
-0.002657	320.000000	0.012003
-0.002656	320.000000	0.012003
-0.002655	320.000000	0.012003
-0.002654	320.000000	0.012003
-0.002653	320.000000	0.012003
-0.002652	320.000000	0.012003
-0.002651	320.000000	0.012003
-0.002650	320.000000	0.012003
-0.002649	320.000000	0.012003
-0.002648	320.000000	0.012003
-0.002647	320.000000	0.012003
-0.002646	320.000000	0.012003
-0.002645	320.000000	0.012003
-0.002644	324.000000	0.012423
-0.002643	324.000000	0.012423
-0.002642	324.000000	0.012423
-0.002641	324.000000	0.012423
-0.002640	324.000000	0.012423
-0.002639	324.000000	0.012423
-0.002638	324.000000	0.012423
-0.002637	324.000000	0.012423
-0.002636	324.000000	0.012423
-0.002635	324.000000	0.012423
-0.002634	324.000000	0.012423
-0.002633	324.000000	0.012423
-0.002632	324.000000	0.012423
-0.002631	324.000000	0.012423
-0.002630	324.000000	0.012423
-0.002629	324.000000	0.012423
-0.002628	324.000000	0.012423
-0.002627	320.000000	0.011733
-0.002626	320.000000	0.011733
-0.002625	320.000000	0.011733
-0.002624	320.000000	0.011733
-0.002623	320.000000	0.011733
-0.002622	320.000000	0.011733
-0.002621	320.000000	0.011733
-0.002620	320.000000	0.011733
-0.002619	320.000000	0.011733
-0.002618	320.000000	0.011733
-0.002617	320.000000	0.011733
-0.002616	320.000000	0.011733
-0.002615	320.000000	0.011733
-0.002614	320.000000	0.011733
-0.002613	320.000000	0.011733
-0.002612	320.000000	0.011733
-0.002611	320.000000	0.011733
-0.002610	320.000000	0.011733
-0.002609	320.000000	0.011733
-0.002608	320.000000	0.011733
-0.002607	320.000000	0.011733
-0.002606	320.000000	0.011733
-0.002605	320.000000	0.011733
-0.002604	320.000000	0.011733
-0.002603	320.000000	0.011733
-0.002602	320.000000	0.011733
-0.002601	320.000000	0.011733
-0.002600	320.000000	0.011733
-0.002599	320.000000	0.011733
-0.002598	320.000000	0.011733
-0.002597	320.000000	0.011733
-0.002596	320.000000	0.011733
-0.002595	320.000000	0.011733
-0.002594	320.000000	0.011733
-0.002593	320.000000	0.011733
-0.002592	320.000000	0.011733
-0.002591	320.000000	0.011733
-0.002590	320.000000	0.011733
-0.002589	320.000000	0.011733
-0.002588	320.000000	0.011733
-0.002587	320.000000	0.011733
-0.002586	320.000000	0.011733
-0.002585	320.000000	0.011733
-0.002584	320.000000	0.011733
-0.002583	320.000000	0.011733
-0.002582	320.000000	0.011733
-0.002581	320.000000	0.011733
-0.002580	320.000000	0.011733
-0.002579	324.000000	0.012168
-0.002578	324.000000	0.012168
-0.002577	324.000000	0.011468
-0.002576	324.000000	0.011468
-0.002575	324.000000	0.011468
-0.002574	324.000000	0.011468
-0.002573	324.000000	0.011468
-0.002572	324.000000	0.011468
-0.002571	324.000000	0.011468
-0.002570	324.000000	0.011468
-0.002569	324.000000	0.011468
-0.002568	324.000000	0.011468
-0.002567	324.000000	0.011468
-0.002566	324.000000	0.011468
-0.002565	324.000000	0.011468
-0.002564	324.000000	0.011468
-0.002563	324.000000	0.011468
-0.002562	324.000000	0.011468
-0.002561	324.000000	0.011468
-0.002560	324.000000	0.011468
-0.002559	324.000000	0.011468
-0.002558	324.000000	0.011468
-0.002557	324.000000	0.011468
-0.002556	324.000000	0.011468
-0.002555	324.000000	0.011468
-0.002554	324.000000	0.011468
-0.002553	324.000000	0.011468
-0.002552	324.000000	0.011468
-0.002551	324.000000	0.011468
-0.002550	324.000000	0.011468
-0.002549	324.000000	0.011468
-0.002548	324.000000	0.011468
-0.002547	324.000000	0.011468
-0.002546	324.000000	0.011468
-0.002545	324.000000	0.011468
-0.002544	324.000000	0.011468
-0.002543	324.000000	0.011468
-0.002542	324.000000	0.011468
-0.002541	324.000000	0.011468
-0.002540	324.000000	0.011468
-0.002539	324.000000	0.011468
-0.002538	324.000000	0.011468
-0.002537	324.000000	0.011468
-0.002536	324.000000	0.011468
-0.002535	324.000000	0.011468
-0.002534	324.000000	0.011468
-0.002533	324.000000	0.011468
-0.002532	324.000000	0.011468
-0.002531	324.000000	0.011468
-0.002530	324.000000	0.011468
-0.002529	324.000000	0.011468
-0.002528	324.000000	0.011468
-0.002527	324.000000	0.011468
-0.002526	324.000000	0.010765
-0.002525	324.000000	0.010765
-0.002524	324.000000	0.010765
-0.002523	324.000000	0.010765
-0.002522	324.000000	0.010765
-0.002521	324.000000	0.010765
-0.002520	324.000000	0.010765
-0.002519	324.000000	0.010765
-0.002518	324.000000	0.010765
-0.002517	324.000000	0.010765
-0.002516	324.000000	0.010765
-0.002515	324.000000	0.010765
-0.002514	328.000000	0.011469
-0.002513	328.000000	0.011469
-0.002512	328.000000	0.011469
-0.002511	328.000000	0.011469
-0.002510	328.000000	0.011469
-0.002509	328.000000	0.011469
-0.002508	328.000000	0.011469
-0.002507	328.000000	0.011469
-0.002506	328.000000	0.011469
-0.002505	328.000000	0.011469
-0.002504	328.000000	0.011469
-0.002503	328.000000	0.011469
-0.002502	328.000000	0.011469
-0.002501	328.000000	0.011469
-0.002500	324.000000	0.010886
-0.002499	324.000000	0.010886
-0.002498	324.000000	0.010886
-0.002497	324.000000	0.010886
-0.002496	324.000000	0.010886
-0.002495	324.000000	0.010886
-0.002494	324.000000	0.010886
-0.002493	324.000000	0.010886
-0.002492	324.000000	0.010886
-0.002491	324.000000	0.010886
-0.002490	324.000000	0.010886
-0.002489	324.000000	0.010886
-0.002488	324.000000	0.010886
-0.002487	324.000000	0.010886
-0.002486	324.000000	0.010886
-0.002485	324.000000	0.010886
-0.002484	324.000000	0.010886
-0.002483	324.000000	0.010886
-0.002482	324.000000	0.010886
-0.002481	324.000000	0.010886
-0.002480	324.000000	0.010886
-0.002479	324.000000	0.010886
-0.002478	324.000000	0.010886
-0.002477	324.000000	0.010886
-0.002476	324.000000	0.010196
-0.002475	324.000000	0.010196
-0.002474	324.000000	0.010196
-0.002473	324.000000	0.010196
-0.002472	324.000000	0.010196
-0.002471	324.000000	0.010196
-0.002470	324.000000	0.010196
-0.002469	324.000000	0.010196
-0.002468	324.000000	0.010196
-0.002467	324.000000	0.010196
-0.002466	324.000000	0.010196
-0.002465	324.000000	0.010196
-0.002464	324.000000	0.010196
-0.002463	324.000000	0.010196
-0.002462	324.000000	0.010196
-0.002461	324.000000	0.010196
-0.002460	324.000000	0.010196
-0.002459	324.000000	0.010196
-0.002458	324.000000	0.010196
-0.002457	324.000000	0.010196
-0.002456	324.000000	0.010196
-0.002455	324.000000	0.010196
-0.002454	324.000000	0.010196
-0.002453	324.000000	0.010196
-0.002452	324.000000	0.010196
-0.002451	324.000000	0.010196
-0.002450	324.000000	0.010196
-0.002449	328.000000	0.011146
-0.002448	328.000000	0.011146
-0.002447	328.000000	0.011146
-0.002446	328.000000	0.011146
-0.002445	328.000000	0.011146
-0.002444	328.000000	0.011146
-0.002443	328.000000	0.011146
-0.002442	328.000000	0.011146
-0.002441	328.000000	0.011146
-0.002440	328.000000	0.011146
-0.002439	328.000000	0.011146
-0.002438	328.000000	0.011146
-0.002437	328.000000	0.011146
-0.002436	328.000000	0.011146
-0.002435	328.000000	0.011146
-0.002434	328.000000	0.011146
-0.002433	328.000000	0.011146
-0.002432	328.000000	0.011146
-0.002431	328.000000	0.011146
-0.002430	328.000000	0.011146
-0.002429	328.000000	0.011146
-0.002428	328.000000	0.011146
-0.002427	328.000000	0.011146
-0.002426	328.000000	0.011146
-0.002425	328.000000	0.010455
-0.002424	328.000000	0.010455
-0.002423	328.000000	0.010455
-0.002422	328.000000	0.010455
-0.002421	328.000000	0.010455
-0.002420	328.000000	0.010455
-0.002419	328.000000	0.010455
-0.002418	328.000000	0.010455
-0.002417	328.000000	0.010455
-0.002416	328.000000	0.010455
-0.002415	328.000000	0.010455
-0.002414	328.000000	0.010455
-0.002413	328.000000	0.010455
-0.002412	328.000000	0.010455
-0.002411	328.000000	0.010455
-0.002410	328.000000	0.010455
-0.002409	328.000000	0.010455
-0.002408	328.000000	0.010455
-0.002407	328.000000	0.010455
-0.002406	328.000000	0.010455
-0.002405	328.000000	0.010455
-0.002404	328.000000	0.010455
-0.002403	328.000000	0.010455
-0.002402	328.000000	0.010455
-0.002401	328.000000	0.010455
-0.002400	328.000000	0.010455
-0.002399	328.000000	0.010455
-0.002398	328.000000	0.010455
-0.002397	328.000000	0.010455
-0.002396	328.000000	0.010455
-0.002395	328.000000	0.010455
-0.002394	328.000000	0.010455
-0.002393	328.000000	0.010455
-0.002392	328.000000	0.010455
-0.002391	328.000000	0.010455
-0.002390	328.000000	0.010455
-0.002389	328.000000	0.010455
-0.002388	328.000000	0.010455
-0.002387	328.000000	0.010455
-0.002386	328.000000	0.010455
-0.002385	328.000000	0.010455
-0.002384	148.000000	0.011406
-0.002383	148.000000	0.011406
-0.002382	148.000000	0.011406
-0.002381	148.000000	0.011406
-0.002380	148.000000	0.011406
-0.002379	148.000000	0.011406
-0.002378	148.000000	0.011406
-0.002377	148.000000	0.011406
-0.002376	148.000000	0.011406
-0.002375	148.000000	0.010761
-0.002374	148.000000	0.010761
-0.002373	148.000000	0.010761
-0.002372	148.000000	0.010761
-0.002371	148.000000	0.010761
-0.002370	148.000000	0.010761
-0.002369	148.000000	0.010761
-0.002368	148.000000	0.010761
-0.002367	148.000000	0.010761
-0.002366	148.000000	0.010761
-0.002365	148.000000	0.010761
-0.002364	148.000000	0.010761
-0.002363	148.000000	0.010761
-0.002362	148.000000	0.010761
-0.002361	148.000000	0.010761
-0.002360	148.000000	0.010761
-0.002359	148.000000	0.010761
-0.002358	148.000000	0.010761
-0.002357	148.000000	0.010761
-0.002356	148.000000	0.010761
-0.002355	148.000000	0.010761
-0.002354	148.000000	0.010761
-0.002353	148.000000	0.010761
-0.002352	148.000000	0.010761
-0.002351	148.000000	0.010761
-0.002350	148.000000	0.010761
-0.002349	148.000000	0.010761
-0.002348	148.000000	0.010761
-0.002347	148.000000	0.010761
-0.002346	148.000000	0.010761
-0.002345	148.000000	0.010761
-0.002344	148.000000	0.010761
-0.002343	148.000000	0.010761
-0.002342	148.000000	0.010761
-0.002341	148.000000	0.010761
-0.002340	148.000000	0.010761
-0.002339	148.000000	0.010761
-0.002338	148.000000	0.010761
-0.002337	148.000000	0.010761
-0.002336	148.000000	0.010761
-0.002335	148.000000	0.010761
-0.002334	148.000000	0.010761
-0.002333	148.000000	0.010761
-0.002332	148.000000	0.010761
-0.002331	148.000000	0.010761
-0.002330	148.000000	0.010761
-0.002329	148.000000	0.010761
-0.002328	148.000000	0.010761
-0.002327	148.000000	0.010761
-0.002326	148.000000	0.010761
-0.002325	328.000000	0.010154
-0.002324	328.000000	0.010154
-0.002323	328.000000	0.010154
-0.002322	328.000000	0.010154
-0.002321	328.000000	0.010154
-0.002320	328.000000	0.010154
-0.002319	148.000000	0.011221
-0.002318	148.000000	0.011221
-0.002317	148.000000	0.011221
-0.002316	148.000000	0.011221
-0.002315	148.000000	0.011221
-0.002314	148.000000	0.011221
-0.002313	148.000000	0.011221
-0.002312	148.000000	0.011221
-0.002311	148.000000	0.011221
-0.002310	148.000000	0.011221
-0.002309	148.000000	0.011221
-0.002308	148.000000	0.011221
-0.002307	148.000000	0.011221
-0.002306	148.000000	0.011221
-0.002305	148.000000	0.011221
-0.002304	148.000000	0.011221
-0.002303	148.000000	0.011221
-0.002302	148.000000	0.011221
-0.002301	148.000000	0.011221
-0.002300	148.000000	0.011221
-0.002299	148.000000	0.011221
-0.002298	148.000000	0.011221
-0.002297	148.000000	0.011221
-0.002296	148.000000	0.011221
-0.002295	148.000000	0.011221
-0.002294	148.000000	0.011221
-0.002293	148.000000	0.011221
-0.002292	148.000000	0.011221
-0.002291	148.000000	0.011221
-0.002290	148.000000	0.011221
-0.002289	148.000000	0.011221
-0.002288	148.000000	0.011221
-0.002287	148.000000	0.011221
-0.002286	148.000000	0.011221
-0.002285	148.000000	0.011221
-0.002284	148.000000	0.011221
-0.002283	148.000000	0.011221
-0.002282	148.000000	0.011221
-0.002281	148.000000	0.011221
-0.002280	148.000000	0.011221
-0.002279	148.000000	0.011221
-0.002278	148.000000	0.011221
-0.002277	148.000000	0.011221
-0.002276	148.000000	0.011221
-0.002275	148.000000	0.011221
-0.002274	148.000000	0.010667
-0.002273	148.000000	0.010667
-0.002272	148.000000	0.010667
-0.002271	148.000000	0.010667
-0.002270	148.000000	0.010667
-0.002269	148.000000	0.010667
-0.002268	148.000000	0.010667
-0.002267	148.000000	0.010667
-0.002266	148.000000	0.010667
-0.002265	148.000000	0.010667
-0.002264	148.000000	0.010667
-0.002263	148.000000	0.010667
-0.002262	148.000000	0.010667
-0.002261	148.000000	0.010667
-0.002260	148.000000	0.010667
-0.002259	148.000000	0.010667
-0.002258	148.000000	0.010667
-0.002257	148.000000	0.010667
-0.002256	148.000000	0.010667
-0.002255	148.000000	0.010667
-0.002254	152.000000	0.011743
-0.002253	152.000000	0.011743
-0.002252	152.000000	0.011743
-0.002251	152.000000	0.011743
-0.002250	152.000000	0.011743
-0.002249	152.000000	0.011743
-0.002248	152.000000	0.011743
-0.002247	152.000000	0.011743
-0.002246	152.000000	0.011743
-0.002245	152.000000	0.011743
-0.002244	152.000000	0.011743
-0.002243	152.000000	0.011743
-0.002242	152.000000	0.011743
-0.002241	152.000000	0.011743
-0.002240	152.000000	0.011743
-0.002239	152.000000	0.011743
-0.002238	152.000000	0.011743
-0.002237	152.000000	0.011743
-0.002236	152.000000	0.011743
-0.002235	152.000000	0.011743
-0.002234	152.000000	0.011743
-0.002233	152.000000	0.011743
-0.002232	152.000000	0.011743
-0.002231	152.000000	0.011743
-0.002230	152.000000	0.011743
-0.002229	152.000000	0.011743
-0.002228	152.000000	0.011743
-0.002227	152.000000	0.011743
-0.002226	152.000000	0.011743
-0.002225	152.000000	0.011743
-0.002224	152.000000	0.011189
-0.002223	152.000000	0.011189
-0.002222	152.000000	0.011189
-0.002221	152.000000	0.011189
-0.002220	152.000000	0.011189
-0.002219	152.000000	0.011189
-0.002218	152.000000	0.011189
-0.002217	152.000000	0.011189
-0.002216	152.000000	0.011189
-0.002215	152.000000	0.011189
-0.002214	152.000000	0.011189
-0.002213	152.000000	0.011189
-0.002212	152.000000	0.011189
-0.002211	152.000000	0.011189
-0.002210	152.000000	0.011189
-0.002209	152.000000	0.011189
-0.002208	152.000000	0.011189
-0.002207	152.000000	0.011189
-0.002206	152.000000	0.011189
-0.002205	152.000000	0.011189
-0.002204	152.000000	0.011189
-0.002203	152.000000	0.011189
-0.002202	152.000000	0.011189
-0.002201	152.000000	0.011189
-0.002200	152.000000	0.011189
-0.002199	152.000000	0.011189
-0.002198	152.000000	0.011189
-0.002197	152.000000	0.011189
-0.002196	152.000000	0.011189
-0.002195	152.000000	0.011189
-0.002194	152.000000	0.011189
-0.002193	152.000000	0.011189
-0.002192	152.000000	0.011189
-0.002191	152.000000	0.011189
-0.002190	152.000000	0.011189
-0.002189	152.000000	0.012455
-0.002188	152.000000	0.012455
-0.002187	152.000000	0.012455
-0.002186	152.000000	0.012455
-0.002185	152.000000	0.012455
-0.002184	152.000000	0.012455
-0.002183	152.000000	0.012455
-0.002182	152.000000	0.012455
-0.002181	152.000000	0.012455
-0.002180	152.000000	0.012455
-0.002179	152.000000	0.012455
-0.002178	152.000000	0.012455
-0.002177	152.000000	0.012455
-0.002176	152.000000	0.012455
-0.002175	152.000000	0.012455
-0.002174	152.000000	0.011964
-0.002173	152.000000	0.011964
-0.002172	152.000000	0.011964
-0.002171	152.000000	0.011964
-0.002170	152.000000	0.011964
-0.002169	152.000000	0.011964
-0.002168	152.000000	0.011964
-0.002167	152.000000	0.011964
-0.002166	152.000000	0.011964
-0.002165	152.000000	0.011964
-0.002164	152.000000	0.011964
-0.002163	152.000000	0.011964
-0.002162	152.000000	0.011964
-0.002161	152.000000	0.011964
-0.002160	152.000000	0.011964
-0.002159	152.000000	0.011964
-0.002158	152.000000	0.011964
-0.002157	152.000000	0.011964
-0.002156	152.000000	0.011964
-0.002155	152.000000	0.011964
-0.002154	152.000000	0.011964
-0.002153	152.000000	0.011964
-0.002152	152.000000	0.011964
-0.002151	152.000000	0.011964
-0.002150	152.000000	0.011964
-0.002149	152.000000	0.011964
-0.002148	152.000000	0.011964
-0.002147	152.000000	0.011964
-0.002146	152.000000	0.011964
-0.002145	152.000000	0.011964
-0.002144	152.000000	0.011964
-0.002143	152.000000	0.011964
-0.002142	152.000000	0.011964
-0.002141	152.000000	0.011964
-0.002140	152.000000	0.011964
-0.002139	152.000000	0.011964
-0.002138	152.000000	0.011964
-0.002137	152.000000	0.011964
-0.002136	152.000000	0.011964
-0.002135	152.000000	0.011333
-0.002134	152.000000	0.011333
-0.002133	152.000000	0.011333
-0.002132	152.000000	0.011333
-0.002131	152.000000	0.011333
-0.002130	152.000000	0.011333
-0.002129	152.000000	0.011333
-0.002128	152.000000	0.011333
-0.002127	152.000000	0.011333
-0.002126	152.000000	0.011333
-0.002125	152.000000	0.011333
-0.002124	156.000000	0.012667
-0.002123	156.000000	0.012176
-0.002122	156.000000	0.012176
-0.002121	156.000000	0.012176
-0.002120	156.000000	0.012176
-0.002119	156.000000	0.012176
-0.002118	156.000000	0.012176
-0.002117	156.000000	0.012176
-0.002116	156.000000	0.012176
-0.002115	156.000000	0.012176
-0.002114	156.000000	0.012176
-0.002113	156.000000	0.012176
-0.002112	152.000000	0.012569
-0.002111	152.000000	0.012569
-0.002110	152.000000	0.012569
-0.002109	152.000000	0.012569
-0.002108	152.000000	0.012569
-0.002107	152.000000	0.012569
-0.002106	152.000000	0.012569
-0.002105	152.000000	0.012569
-0.002104	152.000000	0.012569
-0.002103	152.000000	0.012569
-0.002102	152.000000	0.012569
-0.002101	152.000000	0.012569
-0.002100	152.000000	0.012569
-0.002099	152.000000	0.012569
-0.002098	152.000000	0.012569
-0.002097	152.000000	0.012569
-0.002096	152.000000	0.012569
-0.002095	152.000000	0.012569
-0.002094	152.000000	0.012569
-0.002093	152.000000	0.012569
-0.002092	152.000000	0.012569
-0.002091	152.000000	0.012569
-0.002090	152.000000	0.012569
-0.002089	152.000000	0.012569
-0.002088	152.000000	0.012569
-0.002087	152.000000	0.012569
-0.002086	152.000000	0.012569
-0.002085	152.000000	0.012569
-0.002084	152.000000	0.012569
-0.002083	152.000000	0.012569
-0.002082	152.000000	0.012569
-0.002081	152.000000	0.012569
-0.002080	152.000000	0.012569
-0.002079	152.000000	0.012569
-0.002078	152.000000	0.012569
-0.002077	152.000000	0.012569
-0.002076	152.000000	0.012569
-0.002075	152.000000	0.012569
-0.002074	152.000000	0.012569
-0.002073	152.000000	0.012232
-0.002072	152.000000	0.012232
-0.002071	152.000000	0.012232
-0.002070	152.000000	0.012232
-0.002069	152.000000	0.012232
-0.002068	152.000000	0.012232
-0.002067	152.000000	0.012232
-0.002066	152.000000	0.012232
-0.002065	152.000000	0.012232
-0.002064	152.000000	0.012232
-0.002063	152.000000	0.012232
-0.002062	152.000000	0.012232
-0.002061	152.000000	0.012232
-0.002060	152.000000	0.012232
-0.002059	152.000000	0.012232
-0.002058	156.000000	0.013725
-0.002057	156.000000	0.013725
-0.002056	156.000000	0.013725
-0.002055	156.000000	0.013725
-0.002054	156.000000	0.013725
-0.002053	156.000000	0.013725
-0.002052	156.000000	0.013725
-0.002051	156.000000	0.013725
-0.002050	156.000000	0.013725
-0.002049	156.000000	0.013725
-0.002048	156.000000	0.013725
-0.002047	156.000000	0.013725
-0.002046	156.000000	0.013725
-0.002045	156.000000	0.013725
-0.002044	156.000000	0.013725
-0.002043	156.000000	0.013725
-0.002042	156.000000	0.013725
-0.002041	156.000000	0.013725
-0.002040	156.000000	0.013725
-0.002039	156.000000	0.013725
-0.002038	156.000000	0.013725
-0.002037	156.000000	0.013725
-0.002036	156.000000	0.013725
-0.002035	156.000000	0.013725
-0.002034	156.000000	0.013725
-0.002033	156.000000	0.013725
-0.002032	156.000000	0.013725
-0.002031	156.000000	0.013725
-0.002030	156.000000	0.013725
-0.002029	156.000000	0.013725
-0.002028	156.000000	0.013725
-0.002027	156.000000	0.013725
-0.002026	156.000000	0.013725
-0.002025	156.000000	0.013725
-0.002024	156.000000	0.013725
-0.002023	156.000000	0.013725
-0.002022	156.000000	0.013387
-0.002021	156.000000	0.013387
-0.002020	156.000000	0.013387
-0.002019	156.000000	0.013387
-0.002018	156.000000	0.013387
-0.002017	156.000000	0.013387
-0.002016	156.000000	0.013387
-0.002015	156.000000	0.013387
-0.002014	156.000000	0.013387
-0.002013	156.000000	0.013387
-0.002012	156.000000	0.013387
-0.002011	156.000000	0.013387
-0.002010	156.000000	0.013387
-0.002009	156.000000	0.013387
-0.002008	156.000000	0.013387
-0.002007	156.000000	0.013387
-0.002006	156.000000	0.013387
-0.002005	156.000000	0.013387
-0.002004	156.000000	0.013387
-0.002003	156.000000	0.013387
-0.002002	156.000000	0.013387
-0.002001	156.000000	0.013387
-0.002000	156.000000	0.013387
-0.001999	156.000000	0.013387
-0.001998	156.000000	0.013387
-0.001997	156.000000	0.013387
-0.001996	156.000000	0.013387
-0.001995	156.000000	0.013387
-0.001994	156.000000	0.013387
-0.001993	156.000000	0.014981
-0.001992	156.000000	0.014981
-0.001991	156.000000	0.014981
-0.001990	156.000000	0.014981
-0.001989	156.000000	0.014981
-0.001988	156.000000	0.014981
-0.001987	156.000000	0.014981
-0.001986	156.000000	0.014981
-0.001985	156.000000	0.014981
-0.001984	156.000000	0.014981
-0.001983	156.000000	0.014981
-0.001982	156.000000	0.014981
-0.001981	156.000000	0.014981
-0.001980	156.000000	0.014981
-0.001979	156.000000	0.014981
-0.001978	156.000000	0.014981
-0.001977	156.000000	0.014981
-0.001976	156.000000	0.014981
-0.001975	156.000000	0.014981
-0.001974	156.000000	0.014981
-0.001973	156.000000	0.014981
-0.001972	156.000000	0.014732
-0.001971	156.000000	0.014732
-0.001970	156.000000	0.014732
-0.001969	156.000000	0.014732
-0.001968	156.000000	0.014732
-0.001967	156.000000	0.014732
-0.001966	156.000000	0.014732
-0.001965	156.000000	0.014732
-0.001964	156.000000	0.014732
-0.001963	156.000000	0.014732
-0.001962	156.000000	0.014732
-0.001961	156.000000	0.014732
-0.001960	156.000000	0.014732
-0.001959	156.000000	0.014732
-0.001958	156.000000	0.014732
-0.001957	156.000000	0.014732
-0.001956	156.000000	0.014732
-0.001955	156.000000	0.014732
-0.001954	156.000000	0.014732
-0.001953	156.000000	0.014732
-0.001952	156.000000	0.014732
-0.001951	156.000000	0.014732
-0.001950	156.000000	0.014732
-0.001949	156.000000	0.014732
-0.001948	156.000000	0.014732
-0.001947	156.000000	0.014732
-0.001946	156.000000	0.014732
-0.001945	156.000000	0.014732
-0.001944	156.000000	0.014732
-0.001943	156.000000	0.014732
-0.001942	156.000000	0.014732
-0.001941	156.000000	0.014732
-0.001940	156.000000	0.014732
-0.001939	156.000000	0.014732
-0.001938	156.000000	0.014732
-0.001937	156.000000	0.014732
-0.001936	156.000000	0.014732
-0.001935	156.000000	0.014732
-0.001934	156.000000	0.014732
-0.001933	156.000000	0.014732
-0.001932	156.000000	0.014732
-0.001931	156.000000	0.014732
-0.001930	156.000000	0.014732
-0.001929	156.000000	0.014732
-0.001928	160.000000	0.016409
-0.001927	160.000000	0.016409
-0.001926	160.000000	0.016409
-0.001925	160.000000	0.016409
-0.001924	160.000000	0.016409
-0.001923	160.000000	0.016409
-0.001922	160.000000	0.016159
-0.001921	160.000000	0.016159
-0.001920	160.000000	0.016159
-0.001919	160.000000	0.016159
-0.001918	160.000000	0.016159
-0.001917	160.000000	0.016159
-0.001916	160.000000	0.016159
-0.001915	160.000000	0.016159
-0.001914	160.000000	0.016159
-0.001913	160.000000	0.016159
-0.001912	160.000000	0.016159
-0.001911	160.000000	0.016159
-0.001910	160.000000	0.016159
-0.001909	160.000000	0.016159
-0.001908	160.000000	0.016159
-0.001907	160.000000	0.016159
-0.001906	160.000000	0.016159
-0.001905	160.000000	0.016159
-0.001904	160.000000	0.016159
-0.001903	160.000000	0.016159
-0.001902	160.000000	0.016159
-0.001901	160.000000	0.016159
-0.001900	160.000000	0.016159
-0.001899	160.000000	0.016159
-0.001898	160.000000	0.016159
-0.001897	160.000000	0.016159
-0.001896	160.000000	0.016159
-0.001895	160.000000	0.016159
-0.001894	160.000000	0.016159
-0.001893	160.000000	0.016159
-0.001892	160.000000	0.016159
-0.001891	160.000000	0.016159
-0.001890	160.000000	0.016159
-0.001889	160.000000	0.016159
-0.001888	160.000000	0.016159
-0.001887	160.000000	0.016159
-0.001886	160.000000	0.016159
-0.001885	160.000000	0.016159
-0.001884	160.000000	0.016159
-0.001883	160.000000	0.016159
-0.001882	160.000000	0.016159
-0.001881	160.000000	0.016159
-0.001880	160.000000	0.016159
-0.001879	160.000000	0.016159
-0.001878	160.000000	0.016159
-0.001877	160.000000	0.016159
-0.001876	160.000000	0.016159
-0.001875	160.000000	0.016159
-0.001874	160.000000	0.016159
-0.001873	160.000000	0.016159
-0.001872	160.000000	0.016159
-0.001871	160.000000	0.016002
-0.001870	160.000000	0.016002
-0.001869	160.000000	0.016002
-0.001868	160.000000	0.016002
-0.001867	160.000000	0.016002
-0.001866	160.000000	0.016002
-0.001865	160.000000	0.016002
-0.001864	160.000000	0.016002
-0.001863	160.000000	0.017720
-0.001862	160.000000	0.017720
-0.001861	160.000000	0.017720
-0.001860	160.000000	0.017720
-0.001859	160.000000	0.017720
-0.001858	160.000000	0.017720
-0.001857	160.000000	0.017720
-0.001856	160.000000	0.017720
-0.001855	160.000000	0.017720
-0.001854	160.000000	0.017720
-0.001853	160.000000	0.017720
-0.001852	160.000000	0.017720
-0.001851	160.000000	0.017720
-0.001850	160.000000	0.017720
-0.001849	160.000000	0.017720
-0.001848	160.000000	0.017720
-0.001847	160.000000	0.017720
-0.001846	160.000000	0.017720
-0.001845	160.000000	0.017720
-0.001844	160.000000	0.017720
-0.001843	160.000000	0.017720
-0.001842	160.000000	0.017720
-0.001841	160.000000	0.017720
-0.001840	160.000000	0.017720
-0.001839	160.000000	0.017720
-0.001838	160.000000	0.017720
-0.001837	160.000000	0.017720
-0.001836	160.000000	0.017720
-0.001835	160.000000	0.017720
-0.001834	160.000000	0.017720
-0.001833	160.000000	0.017720
-0.001832	160.000000	0.017720
-0.001831	160.000000	0.017720
-0.001830	160.000000	0.017720
-0.001829	160.000000	0.017720
-0.001828	160.000000	0.017720
-0.001827	160.000000	0.017720
-0.001826	160.000000	0.017720
-0.001825	160.000000	0.017720
-0.001824	160.000000	0.017720
-0.001823	160.000000	0.017720
-0.001822	160.000000	0.017720
-0.001821	160.000000	0.017660
-0.001820	160.000000	0.017660
-0.001819	160.000000	0.017660
-0.001818	160.000000	0.017660
-0.001817	160.000000	0.017660
-0.001816	160.000000	0.017660
-0.001815	160.000000	0.017660
-0.001814	160.000000	0.017660
-0.001813	160.000000	0.017660
-0.001812	160.000000	0.017660
-0.001811	160.000000	0.017660
-0.001810	160.000000	0.017660
-0.001809	160.000000	0.017660
-0.001808	160.000000	0.017660
-0.001807	160.000000	0.017660
-0.001806	160.000000	0.017660
-0.001805	160.000000	0.017660
-0.001804	160.000000	0.017660
-0.001803	160.000000	0.017660
-0.001802	160.000000	0.017660
-0.001801	160.000000	0.017660
-0.001800	160.000000	0.017660
-0.001799	160.000000	0.017660
-0.001798	164.000000	0.019380
-0.001797	164.000000	0.019380
-0.001796	164.000000	0.019380
-0.001795	164.000000	0.019380
-0.001794	164.000000	0.019380
-0.001793	164.000000	0.019380
-0.001792	164.000000	0.019380
-0.001791	164.000000	0.019380
-0.001790	164.000000	0.019380
-0.001789	164.000000	0.019380
-0.001788	164.000000	0.019380
-0.001787	164.000000	0.019380
-0.001786	164.000000	0.019380
-0.001785	164.000000	0.019380
-0.001784	164.000000	0.019380
-0.001783	164.000000	0.019380
-0.001782	164.000000	0.019380
-0.001781	164.000000	0.019380
-0.001780	164.000000	0.019380
-0.001779	164.000000	0.019380
-0.001778	164.000000	0.019380
-0.001777	164.000000	0.019380
-0.001776	164.000000	0.019380
-0.001775	164.000000	0.019380
-0.001774	164.000000	0.019380
-0.001773	164.000000	0.019380
-0.001772	164.000000	0.019380
-0.001771	164.000000	0.019320
-0.001770	164.000000	0.019320
-0.001769	164.000000	0.019320
-0.001768	164.000000	0.019320
-0.001767	164.000000	0.019320
-0.001766	164.000000	0.019320
-0.001765	164.000000	0.019320
-0.001764	164.000000	0.019320
-0.001763	164.000000	0.019320
-0.001762	164.000000	0.019320
-0.001761	164.000000	0.019320
-0.001760	164.000000	0.019320
-0.001759	164.000000	0.019320
-0.001758	164.000000	0.019320
-0.001757	164.000000	0.019320
-0.001756	164.000000	0.019320
-0.001755	164.000000	0.019320
-0.001754	164.000000	0.019320
-0.001753	164.000000	0.019320
-0.001752	164.000000	0.019320
-0.001751	164.000000	0.019320
-0.001750	164.000000	0.019320
-0.001749	164.000000	0.019320
-0.001748	164.000000	0.019320
-0.001747	164.000000	0.019320
-0.001746	164.000000	0.019320
-0.001745	164.000000	0.019320
-0.001744	164.000000	0.019320
-0.001743	164.000000	0.019320
-0.001742	164.000000	0.019320
-0.001741	164.000000	0.019320
-0.001740	164.000000	0.019320
-0.001739	164.000000	0.019320
-0.001738	164.000000	0.019320
-0.001737	164.000000	0.019320
-0.001736	164.000000	0.019320
-0.001735	164.000000	0.019320
-0.001734	164.000000	0.019320
-0.001733	164.000000	0.021128
-0.001732	164.000000	0.021128
-0.001731	164.000000	0.021128
-0.001730	164.000000	0.021128
-0.001729	164.000000	0.021128
-0.001728	164.000000	0.021128
-0.001727	164.000000	0.021128
-0.001726	164.000000	0.021128
-0.001725	164.000000	0.022436
-0.001724	164.000000	0.022436
-0.001723	164.000000	0.022436
-0.001722	164.000000	0.022436
-0.001721	164.000000	0.022436
-0.001720	164.000000	0.022474
-0.001719	164.000000	0.022474
-0.001718	164.000000	0.022474
-0.001717	164.000000	0.022474
-0.001716	164.000000	0.022474
-0.001715	164.000000	0.022474
-0.001714	164.000000	0.022474
-0.001713	164.000000	0.022474
-0.001712	164.000000	0.022474
-0.001711	164.000000	0.022474
-0.001710	164.000000	0.022474
-0.001709	164.000000	0.022474
-0.001708	164.000000	0.022474
-0.001707	164.000000	0.022474
-0.001706	164.000000	0.022474
-0.001705	164.000000	0.022474
-0.001704	164.000000	0.022474
-0.001703	164.000000	0.022474
-0.001702	164.000000	0.022474
-0.001701	164.000000	0.022474
-0.001700	164.000000	0.022474
-0.001699	164.000000	0.022474
-0.001698	164.000000	0.022474
-0.001697	164.000000	0.022474
-0.001696	164.000000	0.022474
-0.001695	164.000000	0.022474
-0.001694	164.000000	0.022474
-0.001693	164.000000	0.022474
-0.001692	164.000000	0.022474
-0.001691	164.000000	0.022474
-0.001690	164.000000	0.022474
-0.001689	164.000000	0.022474
-0.001688	164.000000	0.022474
-0.001687	164.000000	0.022474
-0.001686	164.000000	0.022474
-0.001685	164.000000	0.022474
-0.001684	164.000000	0.022474
-0.001683	164.000000	0.022474
-0.001682	164.000000	0.022474
-0.001681	164.000000	0.022474
-0.001680	164.000000	0.022474
-0.001679	164.000000	0.022474
-0.001678	164.000000	0.022474
-0.001677	164.000000	0.022474
-0.001676	164.000000	0.022474
-0.001675	164.000000	0.022474
-0.001674	164.000000	0.022474
-0.001673	164.000000	0.022474
-0.001672	164.000000	0.022474
-0.001671	164.000000	0.022474
-0.001670	164.000000	0.022610
-0.001669	164.000000	0.022610
-0.001668	164.000000	0.024470
-0.001667	164.000000	0.024470
-0.001666	164.000000	0.024470
-0.001665	164.000000	0.024470
-0.001664	164.000000	0.024470
-0.001663	164.000000	0.024470
-0.001662	164.000000	0.024470
-0.001661	164.000000	0.024470
-0.001660	164.000000	0.024470
-0.001659	164.000000	0.024470
-0.001658	164.000000	0.024470
-0.001657	164.000000	0.024470
-0.001656	164.000000	0.024470
-0.001655	164.000000	0.024470
-0.001654	164.000000	0.024470
-0.001653	164.000000	0.024470
-0.001652	164.000000	0.024470
-0.001651	164.000000	0.024470
-0.001650	164.000000	0.024470
-0.001649	164.000000	0.024470
-0.001648	164.000000	0.024470
-0.001647	164.000000	0.024470
-0.001646	164.000000	0.024470
-0.001645	164.000000	0.024470
-0.001644	164.000000	0.024470
-0.001643	164.000000	0.024470
-0.001642	164.000000	0.024470
-0.001641	164.000000	0.024470
-0.001640	164.000000	0.024470
-0.001639	164.000000	0.024470
-0.001638	164.000000	0.024470
-0.001637	164.000000	0.024470
-0.001636	164.000000	0.024470
-0.001635	164.000000	0.024470
-0.001634	164.000000	0.024470
-0.001633	164.000000	0.024470
-0.001632	164.000000	0.024470
-0.001631	164.000000	0.024470
-0.001630	164.000000	0.024470
-0.001629	164.000000	0.024470
-0.001628	164.000000	0.024470
-0.001627	164.000000	0.024470
-0.001626	164.000000	0.024470
-0.001625	164.000000	0.024470
-0.001624	164.000000	0.024470
-0.001623	164.000000	0.024470
-0.001622	164.000000	0.024470
-0.001621	164.000000	0.024470
-0.001620	164.000000	0.024470
-0.001619	168.000000	0.024657
-0.001618	168.000000	0.024657
-0.001617	168.000000	0.024657
-0.001616	168.000000	0.024657
-0.001615	168.000000	0.024657
-0.001614	168.000000	0.024657
-0.001613	168.000000	0.024657
-0.001612	168.000000	0.024657
-0.001611	168.000000	0.024657
-0.001610	168.000000	0.024114
-0.001609	168.000000	0.024114
-0.001608	168.000000	0.024114
-0.001607	168.000000	0.024114
-0.001606	168.000000	0.024114
-0.001605	168.000000	0.024114
-0.001604	168.000000	0.024114
-0.001603	168.000000	0.025974
-0.001602	168.000000	0.025974
-0.001601	168.000000	0.025974
-0.001600	168.000000	0.025974
-0.001599	168.000000	0.025974
-0.001598	168.000000	0.025974
-0.001597	168.000000	0.025974
-0.001596	168.000000	0.025974
-0.001595	168.000000	0.025974
-0.001594	168.000000	0.025974
-0.001593	168.000000	0.025974
-0.001592	168.000000	0.025974
-0.001591	168.000000	0.025974
-0.001590	168.000000	0.025974
-0.001589	168.000000	0.025974
-0.001588	168.000000	0.025974
-0.001587	168.000000	0.025974
-0.001586	168.000000	0.025974
-0.001585	168.000000	0.025974
-0.001584	168.000000	0.025974
-0.001583	168.000000	0.025974
-0.001582	168.000000	0.025974
-0.001581	168.000000	0.025974
-0.001580	168.000000	0.025974
-0.001579	168.000000	0.025974
-0.001578	168.000000	0.025974
-0.001577	168.000000	0.025974
-0.001576	168.000000	0.025974
-0.001575	168.000000	0.025974
-0.001574	168.000000	0.025974
-0.001573	168.000000	0.025974
-0.001572	168.000000	0.025974
-0.001571	168.000000	0.025974
-0.001570	168.000000	0.025974
-0.001569	168.000000	0.026204
-0.001568	168.000000	0.026204
-0.001567	168.000000	0.026204
-0.001566	168.000000	0.026204
-0.001565	168.000000	0.026204
-0.001564	168.000000	0.026204
-0.001563	168.000000	0.026204
-0.001562	168.000000	0.026204
-0.001561	168.000000	0.026204
-0.001560	168.000000	0.026204
-0.001559	168.000000	0.026204
-0.001558	168.000000	0.026204
-0.001557	168.000000	0.026204
-0.001556	168.000000	0.026204
-0.001555	168.000000	0.026204
-0.001554	168.000000	0.026204
-0.001553	168.000000	0.026204
-0.001552	168.000000	0.026204
-0.001551	168.000000	0.026204
-0.001550	168.000000	0.026204
-0.001549	168.000000	0.026204
-0.001548	168.000000	0.026204
-0.001547	168.000000	0.026204
-0.001546	168.000000	0.026204
-0.001545	168.000000	0.026204
-0.001544	168.000000	0.026204
-0.001543	168.000000	0.026204
-0.001542	168.000000	0.026204
-0.001541	168.000000	0.026204
-0.001540	168.000000	0.026204
-0.001539	168.000000	0.026204
-0.001538	168.000000	0.028074
-0.001537	168.000000	0.028074
-0.001536	168.000000	0.028074
-0.001535	168.000000	0.028074
-0.001534	168.000000	0.028074
-0.001533	168.000000	0.028074
-0.001532	168.000000	0.028074
-0.001531	168.000000	0.028074
-0.001530	168.000000	0.028074
-0.001529	168.000000	0.028074
-0.001528	168.000000	0.028074
-0.001527	168.000000	0.028074
-0.001526	168.000000	0.028074
-0.001525	168.000000	0.028074
-0.001524	168.000000	0.028074
-0.001523	168.000000	0.028074
-0.001522	168.000000	0.028074
-0.001521	168.000000	0.028074
-0.001520	168.000000	0.028074
-0.001519	168.000000	0.028395
-0.001518	168.000000	0.028395
-0.001517	168.000000	0.028395
-0.001516	168.000000	0.028395
-0.001515	168.000000	0.028395
-0.001514	168.000000	0.028395
-0.001513	168.000000	0.028395
-0.001512	168.000000	0.028395
-0.001511	168.000000	0.028395
-0.001510	168.000000	0.028395
-0.001509	168.000000	0.028395
-0.001508	168.000000	0.028395
-0.001507	168.000000	0.028395
-0.001506	168.000000	0.028395
-0.001505	168.000000	0.028395
-0.001504	168.000000	0.028395
-0.001503	168.000000	0.028395
-0.001502	168.000000	0.028395
-0.001501	168.000000	0.028395
-0.001500	168.000000	0.028395
-0.001499	168.000000	0.028395
-0.001498	168.000000	0.028395
-0.001497	168.000000	0.028395
-0.001496	168.000000	0.028395
-0.001495	168.000000	0.028395
-0.001494	168.000000	0.028395
-0.001493	168.000000	0.028395
-0.001492	168.000000	0.028395
-0.001491	168.000000	0.028395
-0.001490	168.000000	0.028395
-0.001489	168.000000	0.028395
-0.001488	168.000000	0.028395
-0.001487	168.000000	0.028395
-0.001486	168.000000	0.028395
-0.001485	168.000000	0.028395
-0.001484	168.000000	0.028395
-0.001483	168.000000	0.028395
-0.001482	168.000000	0.028395
-0.001481	168.000000	0.028395
-0.001480	168.000000	0.028395
-0.001479	168.000000	0.028395
-0.001478	168.000000	0.028395
-0.001477	168.000000	0.028395
-0.001476	168.000000	0.028395
-0.001475	168.000000	0.028395
-0.001474	168.000000	0.028395
-0.001473	168.000000	0.030236
-0.001472	168.000000	0.030236
-0.001471	168.000000	0.030236
-0.001470	168.000000	0.030236
-0.001469	168.000000	0.030236
-0.001468	172.000000	0.030603
-0.001467	172.000000	0.030603
-0.001466	172.000000	0.030603
-0.001465	172.000000	0.030603
-0.001464	172.000000	0.030603
-0.001463	172.000000	0.030603
-0.001462	172.000000	0.030603
-0.001461	172.000000	0.030603
-0.001460	172.000000	0.030603
-0.001459	172.000000	0.030603
-0.001458	172.000000	0.030603
-0.001457	172.000000	0.030603
-0.001456	172.000000	0.030603
-0.001455	172.000000	0.030603
-0.001454	172.000000	0.030603
-0.001453	172.000000	0.030603
-0.001452	172.000000	0.030603
-0.001451	172.000000	0.030603
-0.001450	172.000000	0.030603
-0.001449	172.000000	0.030603
-0.001448	172.000000	0.030603
-0.001447	172.000000	0.030603
-0.001446	172.000000	0.030603
-0.001445	172.000000	0.030603
-0.001444	172.000000	0.030603
-0.001443	172.000000	0.030603
-0.001442	172.000000	0.030603
-0.001441	172.000000	0.030603
-0.001440	172.000000	0.030603
-0.001439	172.000000	0.030603
-0.001438	172.000000	0.030603
-0.001437	172.000000	0.030603
-0.001436	172.000000	0.030603
-0.001435	172.000000	0.030603
-0.001434	172.000000	0.030603
-0.001433	172.000000	0.030603
-0.001432	172.000000	0.030603
-0.001431	172.000000	0.030603
-0.001430	172.000000	0.030603
-0.001429	172.000000	0.030603
-0.001428	172.000000	0.030603
-0.001427	172.000000	0.030603
-0.001426	172.000000	0.030603
-0.001425	172.000000	0.030603
-0.001424	172.000000	0.030603
-0.001423	172.000000	0.030603
-0.001422	172.000000	0.030603
-0.001421	172.000000	0.030603
-0.001420	172.000000	0.030603
-0.001419	172.000000	0.030603
-0.001418	0.000000	0.030968
-0.001417	0.000000	0.030968
-0.001416	0.000000	0.030968
-0.001415	0.000000	0.030968
-0.001414	0.000000	0.030968
-0.001413	0.000000	0.030968
-0.001412	0.000000	0.030968
-0.001411	0.000000	0.030968
-0.001410	0.000000	0.030968
-0.001409	0.000000	0.030968
-0.001408	172.000000	0.032848
-0.001407	172.000000	0.032848
-0.001406	172.000000	0.032848
-0.001405	172.000000	0.032848
-0.001404	172.000000	0.032848
-0.001403	172.000000	0.032848
-0.001402	172.000000	0.032848
-0.001401	172.000000	0.032848
-0.001400	172.000000	0.032848
-0.001399	172.000000	0.032848
-0.001398	172.000000	0.032848
-0.001397	172.000000	0.032848
-0.001396	172.000000	0.032848
-0.001395	172.000000	0.032848
-0.001394	172.000000	0.032848
-0.001393	172.000000	0.032848
-0.001392	172.000000	0.032848
-0.001391	172.000000	0.032848
-0.001390	172.000000	0.032848
-0.001389	172.000000	0.032848
-0.001388	172.000000	0.032848
-0.001387	172.000000	0.032848
-0.001386	172.000000	0.032848
-0.001385	172.000000	0.032848
-0.001384	172.000000	0.032848
-0.001383	172.000000	0.032848
-0.001382	172.000000	0.032848
-0.001381	172.000000	0.032848
-0.001380	172.000000	0.032848
-0.001379	172.000000	0.032848
-0.001378	172.000000	0.032848
-0.001377	172.000000	0.032848
-0.001376	172.000000	0.032848
-0.001375	172.000000	0.032848
-0.001374	172.000000	0.032848
-0.001373	172.000000	0.032848
-0.001372	172.000000	0.032848
-0.001371	172.000000	0.032848
-0.001370	172.000000	0.032848
-0.001369	172.000000	0.032848
-0.001368	172.000000	0.032848
-0.001367	4.000000	0.033215
-0.001366	4.000000	0.033215
-0.001365	4.000000	0.033215
-0.001364	4.000000	0.033215
-0.001363	4.000000	0.033215
-0.001362	4.000000	0.033215
-0.001361	4.000000	0.033215
-0.001360	4.000000	0.033215
-0.001359	4.000000	0.033215
-0.001358	4.000000	0.033215
-0.001357	4.000000	0.033215
-0.001356	4.000000	0.033215
-0.001355	4.000000	0.033215
-0.001354	4.000000	0.033215
-0.001353	4.000000	0.033215
-0.001352	4.000000	0.033215
-0.001351	4.000000	0.033215
-0.001350	4.000000	0.033215
-0.001349	4.000000	0.033215
-0.001348	4.000000	0.033215
-0.001347	4.000000	0.033215
-0.001346	4.000000	0.033215
-0.001345	4.000000	0.033215
-0.001344	4.000000	0.033215
-0.001343	4.000000	0.033215
-0.001342	172.000000	0.035100
-0.001341	172.000000	0.035100
-0.001340	172.000000	0.035100
-0.001339	172.000000	0.035100
-0.001338	172.000000	0.035100
-0.001337	152.000000	0.036472
-0.001336	152.000000	0.036472
-0.001335	152.000000	0.036472
-0.001334	152.000000	0.036472
-0.001333	152.000000	0.036472
-0.001332	152.000000	0.036472
-0.001331	152.000000	0.036472
-0.001330	152.000000	0.036472
-0.001329	152.000000	0.036472
-0.001328	152.000000	0.036472
-0.001327	152.000000	0.036472
-0.001326	152.000000	0.036472
-0.001325	152.000000	0.036472
-0.001324	152.000000	0.036472
-0.001323	152.000000	0.036472
-0.001322	152.000000	0.036472
-0.001321	152.000000	0.036472
-0.001320	152.000000	0.036472
-0.001319	152.000000	0.036472
-0.001318	152.000000	0.036472
-0.001317	28.000000	0.037129
-0.001316	28.000000	0.037129
-0.001315	28.000000	0.037129
-0.001314	28.000000	0.037129
-0.001313	28.000000	0.037129
-0.001312	28.000000	0.037129
-0.001311	28.000000	0.037129
-0.001310	28.000000	0.037129
-0.001309	28.000000	0.037129
-0.001308	28.000000	0.037129
-0.001307	28.000000	0.037129
-0.001306	28.000000	0.037129
-0.001305	28.000000	0.037129
-0.001304	28.000000	0.037129
-0.001303	28.000000	0.037129
-0.001302	28.000000	0.037129
-0.001301	28.000000	0.037129
-0.001300	28.000000	0.037129
-0.001299	28.000000	0.037129
-0.001298	28.000000	0.037129
-0.001297	28.000000	0.037129
-0.001296	28.000000	0.037129
-0.001295	28.000000	0.037129
-0.001294	28.000000	0.037129
-0.001293	28.000000	0.037129
-0.001292	28.000000	0.037129
-0.001291	28.000000	0.037129
-0.001290	28.000000	0.037129
-0.001289	28.000000	0.037129
-0.001288	28.000000	0.037129
-0.001287	28.000000	0.037129
-0.001286	28.000000	0.037129
-0.001285	28.000000	0.037129
-0.001284	28.000000	0.037129
-0.001283	28.000000	0.037129
-0.001282	28.000000	0.037129
-0.001281	28.000000	0.037129
-0.001280	28.000000	0.037129
-0.001279	28.000000	0.037129
-0.001278	28.000000	0.037129
-0.001277	136.000000	0.037421
-0.001276	136.000000	0.037421
-0.001275	136.000000	0.037421
-0.001274	136.000000	0.037421
-0.001273	136.000000	0.037421
-0.001272	136.000000	0.037421
-0.001271	136.000000	0.037421
-0.001270	136.000000	0.037421
-0.001269	136.000000	0.037421
-0.001268	136.000000	0.037421
-0.001267	52.000000	0.037275
-0.001266	52.000000	0.037275
-0.001265	52.000000	0.037275
-0.001264	52.000000	0.037275
-0.001263	52.000000	0.037275
-0.001262	52.000000	0.037275
-0.001261	52.000000	0.037275
-0.001260	52.000000	0.037275
-0.001259	52.000000	0.037275
-0.001258	52.000000	0.037275
-0.001257	52.000000	0.037275
-0.001256	52.000000	0.037275
-0.001255	52.000000	0.037275
-0.001254	52.000000	0.037275
-0.001253	52.000000	0.037275
-0.001252	52.000000	0.037275
-0.001251	52.000000	0.037275
-0.001250	52.000000	0.037275
-0.001249	52.000000	0.037275
-0.001248	52.000000	0.037275
-0.001247	52.000000	0.037275
-0.001246	52.000000	0.037275
-0.001245	52.000000	0.037275
-0.001244	52.000000	0.037275
-0.001243	52.000000	0.037275
-0.001242	52.000000	0.037275
-0.001241	52.000000	0.037275
-0.001240	52.000000	0.037275
-0.001239	52.000000	0.037275
-0.001238	52.000000	0.037275
-0.001237	52.000000	0.037275
-0.001236	52.000000	0.037275
-0.001235	52.000000	0.037275
-0.001234	52.000000	0.037275
-0.001233	52.000000	0.037275
-0.001232	52.000000	0.037275
-0.001231	52.000000	0.037275
-0.001230	52.000000	0.037275
-0.001229	52.000000	0.037275
-0.001228	52.000000	0.037275
-0.001227	52.000000	0.037275
-0.001226	52.000000	0.037275
-0.001225	52.000000	0.037275
-0.001224	52.000000	0.037275
-0.001223	52.000000	0.037275
-0.001222	52.000000	0.037275
-0.001221	52.000000	0.037275
-0.001220	52.000000	0.037275
-0.001219	52.000000	0.037275
-0.001218	52.000000	0.037275
-0.001217	52.000000	0.037275
-0.001216	56.000000	0.036687
-0.001215	56.000000	0.036687
-0.001214	56.000000	0.036687
-0.001213	56.000000	0.036687
-0.001212	264.000000	0.035739
-0.001211	264.000000	0.035739
-0.001210	264.000000	0.035739
-0.001209	264.000000	0.035739
-0.001208	264.000000	0.035739
-0.001207	264.000000	0.035739
-0.001206	264.000000	0.035739
-0.001205	264.000000	0.035739
-0.001204	264.000000	0.035739
-0.001203	264.000000	0.035739
-0.001202	264.000000	0.035739
-0.001201	264.000000	0.035739
-0.001200	264.000000	0.035739
-0.001199	264.000000	0.035739
-0.001198	264.000000	0.035739
-0.001197	264.000000	0.035739
-0.001196	264.000000	0.035739
-0.001195	264.000000	0.035739
-0.001194	264.000000	0.035739
-0.001193	264.000000	0.035739
-0.001192	264.000000	0.035739
-0.001191	264.000000	0.035739
-0.001190	264.000000	0.035739
-0.001189	264.000000	0.035739
-0.001188	264.000000	0.035739
-0.001187	264.000000	0.035739
-0.001186	264.000000	0.035739
-0.001185	264.000000	0.035739
-0.001184	264.000000	0.035739
-0.001183	264.000000	0.035739
-0.001182	264.000000	0.035739
-0.001181	264.000000	0.035739
-0.001180	264.000000	0.035739
-0.001179	264.000000	0.035739
-0.001178	264.000000	0.035739
-0.001177	264.000000	0.035739
-0.001176	264.000000	0.035739
-0.001175	264.000000	0.035739
-0.001174	264.000000	0.035739
-0.001173	264.000000	0.035739
-0.001172	264.000000	0.035739
-0.001171	264.000000	0.035739
-0.001170	264.000000	0.035739
-0.001169	264.000000	0.035739
-0.001168	264.000000	0.035739
-0.001167	264.000000	0.035739
-0.001166	264.000000	0.035091
-0.001165	264.000000	0.035091
-0.001164	264.000000	0.035091
-0.001163	264.000000	0.035091
-0.001162	264.000000	0.035091
-0.001161	264.000000	0.035091
-0.001160	264.000000	0.035091
-0.001159	264.000000	0.035091
-0.001158	264.000000	0.035091
-0.001157	264.000000	0.035091
-0.001156	264.000000	0.035091
-0.001155	264.000000	0.035091
-0.001154	264.000000	0.035091
-0.001153	264.000000	0.035091
-0.001152	264.000000	0.035091
-0.001151	264.000000	0.035091
-0.001150	264.000000	0.035091
-0.001149	264.000000	0.035091
-0.001148	264.000000	0.035091
-0.001147	268.000000	0.033502
-0.001146	268.000000	0.033502
-0.001145	268.000000	0.033502
-0.001144	268.000000	0.033502
-0.001143	268.000000	0.033502
-0.001142	268.000000	0.033502
-0.001141	268.000000	0.033502
-0.001140	268.000000	0.033502
-0.001139	268.000000	0.033502
-0.001138	268.000000	0.033502
-0.001137	268.000000	0.033502
-0.001136	268.000000	0.033502
-0.001135	268.000000	0.033502
-0.001134	268.000000	0.033502
-0.001133	268.000000	0.033502
-0.001132	268.000000	0.033502
-0.001131	268.000000	0.033502
-0.001130	268.000000	0.033502
-0.001129	268.000000	0.033502
-0.001128	268.000000	0.033502
-0.001127	268.000000	0.033502
-0.001126	268.000000	0.033502
-0.001125	268.000000	0.033502
-0.001124	268.000000	0.033502
-0.001123	268.000000	0.033502
-0.001122	268.000000	0.033502
-0.001121	268.000000	0.033502
-0.001120	268.000000	0.033502
-0.001119	268.000000	0.033502
-0.001118	268.000000	0.033502
-0.001117	268.000000	0.033502
-0.001116	268.000000	0.032854
-0.001115	268.000000	0.032854
-0.001114	268.000000	0.032854
-0.001113	268.000000	0.032854
-0.001112	268.000000	0.032854
-0.001111	268.000000	0.032854
-0.001110	268.000000	0.032854
-0.001109	268.000000	0.032854
-0.001108	268.000000	0.032854
-0.001107	268.000000	0.032854
-0.001106	268.000000	0.032854
-0.001105	268.000000	0.032854
-0.001104	268.000000	0.032854
-0.001103	268.000000	0.032854
-0.001102	268.000000	0.032854
-0.001101	268.000000	0.032854
-0.001100	268.000000	0.032854
-0.001099	268.000000	0.032854
-0.001098	268.000000	0.032854
-0.001097	268.000000	0.032854
-0.001096	268.000000	0.032854
-0.001095	268.000000	0.032854
-0.001094	268.000000	0.032854
-0.001093	268.000000	0.032854
-0.001092	268.000000	0.032854
-0.001091	268.000000	0.032854
-0.001090	268.000000	0.032854
-0.001089	268.000000	0.032854
-0.001088	268.000000	0.032854
-0.001087	268.000000	0.032854
-0.001086	268.000000	0.032854
-0.001085	272.000000	0.033296
-0.001084	272.000000	0.033296
-0.001083	272.000000	0.033296
-0.001082	276.000000	0.031632
-0.001081	276.000000	0.031632
-0.001080	276.000000	0.031632
-0.001079	276.000000	0.031632
-0.001078	276.000000	0.031632
-0.001077	276.000000	0.031632
-0.001076	276.000000	0.031632
-0.001075	276.000000	0.031632
-0.001074	276.000000	0.031632
-0.001073	276.000000	0.031632
-0.001072	276.000000	0.031632
-0.001071	276.000000	0.031632
-0.001070	276.000000	0.031632
-0.001069	276.000000	0.031632
-0.001068	276.000000	0.031632
-0.001067	276.000000	0.031632
-0.001066	276.000000	0.031632
-0.001065	272.000000	0.031012
-0.001064	272.000000	0.031012
-0.001063	272.000000	0.031012
-0.001062	272.000000	0.031012
-0.001061	272.000000	0.031012
-0.001060	272.000000	0.031012
-0.001059	272.000000	0.031012
-0.001058	272.000000	0.031012
-0.001057	272.000000	0.031012
-0.001056	272.000000	0.031012
-0.001055	272.000000	0.031012
-0.001054	272.000000	0.031012
-0.001053	272.000000	0.031012
-0.001052	272.000000	0.031012
-0.001051	272.000000	0.031012
-0.001050	272.000000	0.031012
-0.001049	272.000000	0.031012
-0.001048	272.000000	0.031012
-0.001047	272.000000	0.031012
-0.001046	272.000000	0.031012
-0.001045	272.000000	0.031012
-0.001044	272.000000	0.031012
-0.001043	272.000000	0.031012
-0.001042	272.000000	0.031012
-0.001041	272.000000	0.031012
-0.001040	272.000000	0.031012
-0.001039	272.000000	0.031012
-0.001038	272.000000	0.031012
-0.001037	272.000000	0.031012
-0.001036	272.000000	0.031012
-0.001035	272.000000	0.031012
-0.001034	272.000000	0.031012
-0.001033	272.000000	0.031012
-0.001032	272.000000	0.031012
-0.001031	272.000000	0.031012
-0.001030	272.000000	0.031012
-0.001029	272.000000	0.031012
-0.001028	272.000000	0.031012
-0.001027	272.000000	0.031012
-0.001026	272.000000	0.031012
-0.001025	272.000000	0.031012
-0.001024	272.000000	0.031012
-0.001023	272.000000	0.031012
-0.001022	272.000000	0.031012
-0.001021	272.000000	0.031012
-0.001020	272.000000	0.031012
-0.001019	272.000000	0.031012
-0.001018	272.000000	0.031012
-0.001017	276.000000	0.029385
-0.001016	276.000000	0.029385
-0.001015	276.000000	0.028736
-0.001014	276.000000	0.028736
-0.001013	276.000000	0.028736
-0.001012	276.000000	0.028736
-0.001011	276.000000	0.028736
-0.001010	276.000000	0.028736
-0.001009	276.000000	0.028736
-0.001008	276.000000	0.028736
-0.001007	276.000000	0.028736
-0.001006	276.000000	0.028736
-0.001005	276.000000	0.028736
-0.001004	276.000000	0.028736
-0.001003	276.000000	0.028736
-0.001002	276.000000	0.028736
-0.001001	276.000000	0.028736
-0.001000	276.000000	0.028736
-0.000999	276.000000	0.028736
-0.000998	276.000000	0.028736
-0.000997	276.000000	0.028736
-0.000996	276.000000	0.028736
-0.000995	276.000000	0.028736
-0.000994	276.000000	0.028736
-0.000993	276.000000	0.028736
-0.000992	276.000000	0.028736
-0.000991	276.000000	0.028736
-0.000990	276.000000	0.028736
-0.000989	276.000000	0.028736
-0.000988	276.000000	0.028736
-0.000987	276.000000	0.028736
-0.000986	276.000000	0.028736
-0.000985	276.000000	0.028736
-0.000984	276.000000	0.028736
-0.000983	276.000000	0.028736
-0.000982	276.000000	0.028736
-0.000981	276.000000	0.028736
-0.000980	276.000000	0.028736
-0.000979	276.000000	0.028736
-0.000978	276.000000	0.028736
-0.000977	276.000000	0.028736
-0.000976	276.000000	0.028736
-0.000975	276.000000	0.028736
-0.000974	276.000000	0.028736
-0.000973	276.000000	0.028736
-0.000972	276.000000	0.028736
-0.000971	276.000000	0.028736
-0.000970	276.000000	0.028736
-0.000969	276.000000	0.028736
-0.000968	276.000000	0.028736
-0.000967	276.000000	0.028736
-0.000966	276.000000	0.028736
-0.000965	276.000000	0.028736
-0.000964	276.000000	0.028063
-0.000963	276.000000	0.028063
-0.000962	276.000000	0.028063
-0.000961	276.000000	0.028063
-0.000960	276.000000	0.028063
-0.000959	276.000000	0.028063
-0.000958	276.000000	0.028063
-0.000957	276.000000	0.028063
-0.000956	276.000000	0.028063
-0.000955	276.000000	0.028063
-0.000954	276.000000	0.028063
-0.000953	276.000000	0.028063
-0.000952	100.000000	0.026391
-0.000951	100.000000	0.026391
-0.000950	100.000000	0.026391
-0.000949	100.000000	0.024477
-0.000948	100.000000	0.024477
-0.000947	100.000000	0.024477
-0.000946	100.000000	0.024477
-0.000945	100.000000	0.024477
-0.000944	100.000000	0.024477
-0.000943	100.000000	0.024477
-0.000942	100.000000	0.024477
-0.000941	100.000000	0.024477
-0.000940	100.000000	0.024477
-0.000939	100.000000	0.024477
-0.000938	100.000000	0.024477
-0.000937	100.000000	0.024477
-0.000936	100.000000	0.024477
-0.000935	100.000000	0.024477
-0.000934	100.000000	0.024477
-0.000933	100.000000	0.024477
-0.000932	100.000000	0.024477
-0.000931	100.000000	0.024477
-0.000930	100.000000	0.024477
-0.000929	100.000000	0.024477
-0.000928	100.000000	0.024477
-0.000927	100.000000	0.024477
-0.000926	100.000000	0.024477
-0.000925	100.000000	0.024477
-0.000924	100.000000	0.024477
-0.000923	100.000000	0.024477
-0.000922	100.000000	0.024477
-0.000921	100.000000	0.024477
-0.000920	100.000000	0.024477
-0.000919	100.000000	0.024477
-0.000918	100.000000	0.024477
-0.000917	100.000000	0.024477
-0.000916	100.000000	0.024477
-0.000915	100.000000	0.024477
-0.000914	96.000000	0.023777
-0.000913	96.000000	0.023777
-0.000912	96.000000	0.023777
-0.000911	96.000000	0.023777
-0.000910	96.000000	0.023777
-0.000909	96.000000	0.023777
-0.000908	96.000000	0.023777
-0.000907	96.000000	0.023777
-0.000906	96.000000	0.023777
-0.000905	96.000000	0.023777
-0.000904	96.000000	0.023777
-0.000903	96.000000	0.023777
-0.000902	96.000000	0.023777
-0.000901	96.000000	0.023777
-0.000900	96.000000	0.023777
-0.000899	96.000000	0.023777
-0.000898	96.000000	0.023777
-0.000897	96.000000	0.023777
-0.000896	96.000000	0.023777
-0.000895	96.000000	0.023777
-0.000894	96.000000	0.023777
-0.000893	96.000000	0.023777
-0.000892	96.000000	0.023777
-0.000891	96.000000	0.023777
-0.000890	96.000000	0.023777
-0.000889	96.000000	0.023777
-0.000888	96.000000	0.023777
-0.000887	100.000000	0.022145
-0.000886	100.000000	0.022145
-0.000885	100.000000	0.022145
-0.000884	100.000000	0.022145
-0.000883	100.000000	0.022145
-0.000882	100.000000	0.022145
-0.000881	100.000000	0.022145
-0.000880	100.000000	0.022145
-0.000879	100.000000	0.022145
-0.000878	100.000000	0.022145
-0.000877	100.000000	0.022145
-0.000876	100.000000	0.022145
-0.000875	100.000000	0.022145
-0.000874	100.000000	0.022145
-0.000873	100.000000	0.022145
-0.000872	100.000000	0.022145
-0.000871	100.000000	0.022145
-0.000870	100.000000	0.022145
-0.000869	100.000000	0.022145
-0.000868	100.000000	0.022145
-0.000867	100.000000	0.022145
-0.000866	100.000000	0.022145
-0.000865	100.000000	0.022145
-0.000864	100.000000	0.021444
-0.000863	100.000000	0.021444
-0.000862	100.000000	0.021444
-0.000861	100.000000	0.021444
-0.000860	100.000000	0.021444
-0.000859	100.000000	0.021444
-0.000858	100.000000	0.021444
-0.000857	100.000000	0.021444
-0.000856	100.000000	0.021444
-0.000855	100.000000	0.021444
-0.000854	100.000000	0.021444
-0.000853	100.000000	0.021444
-0.000852	100.000000	0.021444
-0.000851	100.000000	0.021444
-0.000850	100.000000	0.021444
-0.000849	100.000000	0.021444
-0.000848	100.000000	0.021444
-0.000847	100.000000	0.021444
-0.000846	100.000000	0.021444
-0.000845	100.000000	0.021444
-0.000844	100.000000	0.021444
-0.000843	100.000000	0.021444
-0.000842	100.000000	0.021444
-0.000841	100.000000	0.021444
-0.000840	100.000000	0.021444
-0.000839	100.000000	0.021444
-0.000838	100.000000	0.021444
-0.000837	100.000000	0.021444
-0.000836	100.000000	0.021444
-0.000835	100.000000	0.021444
-0.000834	100.000000	0.021444
-0.000833	100.000000	0.021444
-0.000832	100.000000	0.021444
-0.000831	100.000000	0.021444
-0.000830	100.000000	0.021444
-0.000829	100.000000	0.021444
-0.000828	100.000000	0.021444
-0.000827	100.000000	0.021444
-0.000826	100.000000	0.021444
-0.000825	100.000000	0.021444
-0.000824	100.000000	0.021444
-0.000823	100.000000	0.021444
-0.000822	100.000000	0.019955
-0.000821	100.000000	0.019955
-0.000820	100.000000	0.019955
-0.000819	100.000000	0.019955
-0.000818	100.000000	0.019955
-0.000817	100.000000	0.019955
-0.000816	100.000000	0.019955
-0.000815	100.000000	0.019955
-0.000814	100.000000	0.019955
-0.000813	100.000000	0.019253
-0.000812	100.000000	0.019253
-0.000811	100.000000	0.019253
-0.000810	100.000000	0.019253
-0.000809	100.000000	0.019253
-0.000808	100.000000	0.019253
-0.000807	100.000000	0.019253
-0.000806	100.000000	0.019253
-0.000805	100.000000	0.019253
-0.000804	100.000000	0.019253
-0.000803	100.000000	0.019253
-0.000802	100.000000	0.019253
-0.000801	100.000000	0.019253
-0.000800	100.000000	0.019253
-0.000799	100.000000	0.019253
-0.000798	100.000000	0.019253
-0.000797	100.000000	0.019253
-0.000796	100.000000	0.019253
-0.000795	100.000000	0.019253
-0.000794	100.000000	0.019253
-0.000793	100.000000	0.019253
-0.000792	100.000000	0.019253
-0.000791	100.000000	0.019253
-0.000790	100.000000	0.019253
-0.000789	100.000000	0.019253
-0.000788	100.000000	0.019253
-0.000787	100.000000	0.019253
-0.000786	100.000000	0.019253
-0.000785	100.000000	0.019253
-0.000784	100.000000	0.019253
-0.000783	100.000000	0.019253
-0.000782	100.000000	0.019253
-0.000781	100.000000	0.019253
-0.000780	100.000000	0.019253
-0.000779	100.000000	0.019253
-0.000778	100.000000	0.019253
-0.000777	100.000000	0.019253
-0.000776	100.000000	0.019253
-0.000775	100.000000	0.019253
-0.000774	100.000000	0.019253
-0.000773	100.000000	0.019253
-0.000772	100.000000	0.019253
-0.000771	100.000000	0.019253
-0.000770	100.000000	0.019253
-0.000769	100.000000	0.019253
-0.000768	100.000000	0.019253
-0.000767	100.000000	0.019253
-0.000766	100.000000	0.019253
-0.000765	100.000000	0.019253
-0.000764	100.000000	0.019253
-0.000763	104.000000	0.018553
-0.000762	104.000000	0.018553
-0.000761	104.000000	0.018553
-0.000760	104.000000	0.018553
-0.000759	104.000000	0.018553
-0.000758	104.000000	0.018553
-0.000757	104.000000	0.017064
-0.000756	104.000000	0.017064
-0.000755	104.000000	0.017064
-0.000754	104.000000	0.017064
-0.000753	104.000000	0.017064
-0.000752	104.000000	0.017064
-0.000751	104.000000	0.017064
-0.000750	104.000000	0.017064
-0.000749	104.000000	0.017064
-0.000748	104.000000	0.017064
-0.000747	104.000000	0.017064
-0.000746	104.000000	0.017064
-0.000745	104.000000	0.017064
-0.000744	104.000000	0.017064
-0.000743	104.000000	0.017064
-0.000742	104.000000	0.017064
-0.000741	104.000000	0.017064
-0.000740	104.000000	0.017064
-0.000739	104.000000	0.017064
-0.000738	104.000000	0.017064
-0.000737	104.000000	0.017064
-0.000736	104.000000	0.017064
-0.000735	104.000000	0.017064
-0.000734	104.000000	0.017064
-0.000733	104.000000	0.017064
-0.000732	104.000000	0.017064
-0.000731	104.000000	0.017064
-0.000730	104.000000	0.017064
-0.000729	104.000000	0.017064
-0.000728	104.000000	0.017064
-0.000727	104.000000	0.017064
-0.000726	104.000000	0.017064
-0.000725	104.000000	0.017064
-0.000724	104.000000	0.017064
-0.000723	104.000000	0.017064
-0.000722	104.000000	0.017064
-0.000721	104.000000	0.017064
-0.000720	104.000000	0.017064
-0.000719	104.000000	0.017064
-0.000718	104.000000	0.017064
-0.000717	104.000000	0.017064
-0.000716	104.000000	0.017064
-0.000715	104.000000	0.017064
-0.000714	104.000000	0.017064
-0.000713	104.000000	0.017064
-0.000712	104.000000	0.016373
-0.000711	104.000000	0.016373
-0.000710	104.000000	0.016373
-0.000709	104.000000	0.016373
-0.000708	104.000000	0.016373
-0.000707	104.000000	0.016373
-0.000706	104.000000	0.016373
-0.000705	104.000000	0.016373
-0.000704	104.000000	0.016373
-0.000703	104.000000	0.016373
-0.000702	104.000000	0.016373
-0.000701	104.000000	0.016373
-0.000700	104.000000	0.016373
-0.000699	104.000000	0.016373
-0.000698	104.000000	0.016373
-0.000697	104.000000	0.016373
-0.000696	104.000000	0.016373
-0.000695	104.000000	0.016373
-0.000694	104.000000	0.016373
-0.000693	104.000000	0.016373
-0.000692	104.000000	0.016373
-0.000691	108.000000	0.015068
-0.000690	108.000000	0.015068
-0.000689	108.000000	0.015068
-0.000688	108.000000	0.015068
-0.000687	108.000000	0.015068
-0.000686	108.000000	0.015068
-0.000685	108.000000	0.015068
-0.000684	108.000000	0.015068
-0.000683	108.000000	0.015068
-0.000682	108.000000	0.015068
-0.000681	108.000000	0.015068
-0.000680	108.000000	0.015068
-0.000679	108.000000	0.015068
-0.000678	108.000000	0.015068
-0.000677	108.000000	0.015068
-0.000676	108.000000	0.015068
-0.000675	108.000000	0.015068
-0.000674	108.000000	0.015068
-0.000673	108.000000	0.015068
-0.000672	108.000000	0.015068
-0.000671	108.000000	0.015068
-0.000670	108.000000	0.015068
-0.000669	108.000000	0.015068
-0.000668	108.000000	0.015068
-0.000667	108.000000	0.015068
-0.000666	108.000000	0.015068
-0.000665	108.000000	0.015068
-0.000664	108.000000	0.015068
-0.000663	108.000000	0.015068
-0.000662	108.000000	0.014377
-0.000661	108.000000	0.014377
-0.000660	108.000000	0.014377
-0.000659	108.000000	0.014377
-0.000658	108.000000	0.014377
-0.000657	108.000000	0.014377
-0.000656	108.000000	0.014377
-0.000655	108.000000	0.014377
-0.000654	108.000000	0.014377
-0.000653	108.000000	0.014377
-0.000652	108.000000	0.014377
-0.000651	108.000000	0.014377
-0.000650	108.000000	0.014377
-0.000649	108.000000	0.014377
-0.000648	108.000000	0.014377
-0.000647	108.000000	0.014377
-0.000646	108.000000	0.014377
-0.000645	108.000000	0.014377
-0.000644	108.000000	0.014377
-0.000643	108.000000	0.014377
-0.000642	108.000000	0.014377
-0.000641	108.000000	0.014377
-0.000640	108.000000	0.014377
-0.000639	108.000000	0.014377
-0.000638	108.000000	0.014377
-0.000637	108.000000	0.014377
-0.000636	108.000000	0.014377
-0.000635	108.000000	0.014377
-0.000634	108.000000	0.014377
-0.000633	108.000000	0.014377
-0.000632	108.000000	0.014377
-0.000631	108.000000	0.014377
-0.000630	108.000000	0.014377
-0.000629	108.000000	0.014377
-0.000628	108.000000	0.014377
-0.000627	108.000000	0.014377
-0.000626	108.000000	0.013080
-0.000625	108.000000	0.013080
-0.000624	108.000000	0.013080
-0.000623	108.000000	0.013080
-0.000622	108.000000	0.013080
-0.000621	108.000000	0.013080
-0.000620	108.000000	0.013080
-0.000619	108.000000	0.013080
-0.000618	108.000000	0.013080
-0.000617	108.000000	0.013080
-0.000616	108.000000	0.013080
-0.000615	108.000000	0.013080
-0.000614	108.000000	0.013080
-0.000613	108.000000	0.013080
-0.000612	108.000000	0.012415
-0.000611	108.000000	0.012415
-0.000610	108.000000	0.012415
-0.000609	108.000000	0.012415
-0.000608	108.000000	0.012415
-0.000607	108.000000	0.012415
-0.000606	108.000000	0.012415
-0.000605	108.000000	0.012415
-0.000604	108.000000	0.012415
-0.000603	108.000000	0.012415
-0.000602	108.000000	0.012415
-0.000601	108.000000	0.012415
-0.000600	108.000000	0.012415
-0.000599	108.000000	0.012415
-0.000598	108.000000	0.012415
-0.000597	108.000000	0.012415
-0.000596	108.000000	0.012415
-0.000595	108.000000	0.012415
-0.000594	108.000000	0.012415
-0.000593	108.000000	0.012415
-0.000592	108.000000	0.012415
-0.000591	108.000000	0.012415
-0.000590	108.000000	0.012415
-0.000589	108.000000	0.012415
-0.000588	108.000000	0.012415
-0.000587	108.000000	0.012415
-0.000586	108.000000	0.012415
-0.000585	108.000000	0.012415
-0.000584	108.000000	0.012415
-0.000583	108.000000	0.012415
-0.000582	108.000000	0.012415
-0.000581	108.000000	0.012415
-0.000580	108.000000	0.012415
-0.000579	108.000000	0.012415
-0.000578	108.000000	0.012415
-0.000577	108.000000	0.012415
-0.000576	108.000000	0.012415
-0.000575	108.000000	0.012415
-0.000574	108.000000	0.012415
-0.000573	108.000000	0.012415
-0.000572	108.000000	0.012415
-0.000571	108.000000	0.012415
-0.000570	108.000000	0.012415
-0.000569	108.000000	0.012415
-0.000568	108.000000	0.012415
-0.000567	108.000000	0.012415
-0.000566	108.000000	0.012415
-0.000565	108.000000	0.012415
-0.000564	108.000000	0.012415
-0.000563	108.000000	0.012415
-0.000562	108.000000	0.010804
-0.000561	108.000000	0.009352
-0.000560	108.000000	0.009352
-0.000559	108.000000	0.009352
-0.000558	108.000000	0.009352
-0.000557	108.000000	0.009352
-0.000556	108.000000	0.009352
-0.000555	108.000000	0.009352
-0.000554	108.000000	0.009352
-0.000553	108.000000	0.009352
-0.000552	108.000000	0.009352
-0.000551	108.000000	0.009352
-0.000550	108.000000	0.009352
-0.000549	108.000000	0.009352
-0.000548	108.000000	0.009352
-0.000547	108.000000	0.009352
-0.000546	108.000000	0.009352
-0.000545	108.000000	0.009352
-0.000544	108.000000	0.009352
-0.000543	108.000000	0.009352
-0.000542	108.000000	0.009352
-0.000541	108.000000	0.009352
-0.000540	108.000000	0.009352
-0.000539	108.000000	0.009352
-0.000538	108.000000	0.009352
-0.000537	108.000000	0.009352
-0.000536	108.000000	0.009352
-0.000535	108.000000	0.009352
-0.000534	108.000000	0.009352
-0.000533	108.000000	0.009352
-0.000532	108.000000	0.009352
-0.000531	108.000000	0.009352
-0.000530	108.000000	0.009352
-0.000529	108.000000	0.009352
-0.000528	108.000000	0.009352
-0.000527	108.000000	0.009352
-0.000526	108.000000	0.009352
-0.000525	108.000000	0.009352
-0.000524	108.000000	0.009352
-0.000523	108.000000	0.009352
-0.000522	108.000000	0.009352
-0.000521	108.000000	0.009352
-0.000520	108.000000	0.009352
-0.000519	108.000000	0.009352
-0.000518	108.000000	0.009352
-0.000517	108.000000	0.009352
-0.000516	108.000000	0.009352
-0.000515	108.000000	0.009352
-0.000514	108.000000	0.009352
-0.000513	108.000000	0.009352
-0.000512	108.000000	0.009352
-0.000511	112.000000	0.008742
-0.000510	112.000000	0.008742
-0.000509	112.000000	0.008742
-0.000508	112.000000	0.008742
-0.000507	112.000000	0.008742
-0.000506	112.000000	0.008742
-0.000505	112.000000	0.008742
-0.000504	112.000000	0.008742
-0.000503	112.000000	0.008742
-0.000502	112.000000	0.008742
-0.000501	112.000000	0.008742
-0.000500	112.000000	0.008742
-0.000499	112.000000	0.008742
-0.000498	112.000000	0.008742
-0.000497	112.000000	0.008742
-0.000496	112.000000	0.007670
-0.000495	112.000000	0.007670
-0.000494	112.000000	0.007670
-0.000493	112.000000	0.007670
-0.000492	112.000000	0.007670
-0.000491	112.000000	0.007670
-0.000490	112.000000	0.007670
-0.000489	112.000000	0.007670
-0.000488	112.000000	0.007670
-0.000487	112.000000	0.007670
-0.000486	112.000000	0.007670
-0.000485	112.000000	0.007670
-0.000484	112.000000	0.007670
-0.000483	112.000000	0.007670
-0.000482	112.000000	0.007670
-0.000481	112.000000	0.007670
-0.000480	112.000000	0.007670
-0.000479	112.000000	0.007670
-0.000478	112.000000	0.007670
-0.000477	112.000000	0.007670
-0.000476	112.000000	0.007670
-0.000475	112.000000	0.007670
-0.000474	112.000000	0.007670
-0.000473	112.000000	0.007670
-0.000472	112.000000	0.007670
-0.000471	112.000000	0.007670
-0.000470	112.000000	0.007670
-0.000469	112.000000	0.007670
-0.000468	112.000000	0.007670
-0.000467	112.000000	0.007670
-0.000466	112.000000	0.007670
-0.000465	112.000000	0.007670
-0.000464	112.000000	0.007670
-0.000463	112.000000	0.007670
-0.000462	112.000000	0.007670
-0.000461	112.000000	0.007670
-0.000460	112.000000	0.007095
-0.000459	112.000000	0.007095
-0.000458	112.000000	0.007095
-0.000457	112.000000	0.007095
-0.000456	112.000000	0.007095
-0.000455	112.000000	0.007095
-0.000454	112.000000	0.007095
-0.000453	112.000000	0.007095
-0.000452	112.000000	0.007095
-0.000451	112.000000	0.007095
-0.000450	112.000000	0.007095
-0.000449	112.000000	0.007095
-0.000448	112.000000	0.007095
-0.000447	112.000000	0.007095
-0.000446	112.000000	0.007095
-0.000445	112.000000	0.007095
-0.000444	112.000000	0.007095
-0.000443	112.000000	0.007095
-0.000442	112.000000	0.007095
-0.000441	112.000000	0.007095
-0.000440	112.000000	0.007095
-0.000439	112.000000	0.007095
-0.000438	112.000000	0.007095
-0.000437	112.000000	0.007095
-0.000436	112.000000	0.007095
-0.000435	112.000000	0.007095
-0.000434	112.000000	0.007095
-0.000433	112.000000	0.007095
-0.000432	112.000000	0.007095
-0.000431	112.000000	0.006280
-0.000430	112.000000	0.006280
-0.000429	112.000000	0.006280
-0.000428	112.000000	0.006280
-0.000427	112.000000	0.006280
-0.000426	112.000000	0.006280
-0.000425	112.000000	0.006280
-0.000424	112.000000	0.006280
-0.000423	112.000000	0.006280
-0.000422	112.000000	0.006280
-0.000421	112.000000	0.006280
-0.000420	112.000000	0.006280
-0.000419	112.000000	0.006280
-0.000418	112.000000	0.006280
-0.000417	112.000000	0.006280
-0.000416	112.000000	0.006280
-0.000415	112.000000	0.006280
-0.000414	112.000000	0.006280
-0.000413	112.000000	0.006280
-0.000412	112.000000	0.006280
-0.000411	112.000000	0.006280
-0.000410	116.000000	0.005719
-0.000409	116.000000	0.005719
-0.000408	116.000000	0.005719
-0.000407	116.000000	0.005719
-0.000406	116.000000	0.005719
-0.000405	116.000000	0.005719
-0.000404	116.000000	0.005719
-0.000403	116.000000	0.005719
-0.000402	116.000000	0.005719
-0.000401	116.000000	0.005719
-0.000400	116.000000	0.005719
-0.000399	116.000000	0.005719
-0.000398	116.000000	0.005719
-0.000397	116.000000	0.005719
-0.000396	116.000000	0.005719
-0.000395	116.000000	0.005719
-0.000394	116.000000	0.005719
-0.000393	116.000000	0.005719
-0.000392	116.000000	0.005719
-0.000391	116.000000	0.005719
-0.000390	116.000000	0.005719
-0.000389	116.000000	0.005719
-0.000388	116.000000	0.005719
-0.000387	116.000000	0.005719
-0.000386	116.000000	0.005719
-0.000385	116.000000	0.005719
-0.000384	116.000000	0.005719
-0.000383	116.000000	0.005719
-0.000382	116.000000	0.005719
-0.000381	116.000000	0.005719
-0.000380	116.000000	0.005719
-0.000379	116.000000	0.005719
-0.000378	116.000000	0.005719
-0.000377	116.000000	0.005719
-0.000376	116.000000	0.005719
-0.000375	116.000000	0.005719
-0.000374	116.000000	0.005719
-0.000373	116.000000	0.005719
-0.000372	116.000000	0.005719
-0.000371	116.000000	0.005719
-0.000370	116.000000	0.005719
-0.000369	116.000000	0.005719
-0.000368	116.000000	0.005719
-0.000367	116.000000	0.005719
-0.000366	116.000000	0.004904
-0.000365	116.000000	0.004904
-0.000364	116.000000	0.004904
-0.000363	116.000000	0.004904
-0.000362	116.000000	0.004904
-0.000361	116.000000	0.004904
-0.000360	116.000000	0.004392
-0.000359	116.000000	0.004392
-0.000358	116.000000	0.004392
-0.000357	116.000000	0.004392
-0.000356	116.000000	0.004392
-0.000355	116.000000	0.004392
-0.000354	116.000000	0.004392
-0.000353	116.000000	0.004392
-0.000352	116.000000	0.004392
-0.000351	116.000000	0.004392
-0.000350	116.000000	0.004392
-0.000349	116.000000	0.004392
-0.000348	116.000000	0.004392
-0.000347	116.000000	0.004392
-0.000346	116.000000	0.004392
-0.000345	116.000000	0.004392
-0.000344	116.000000	0.004392
-0.000343	116.000000	0.004392
-0.000342	116.000000	0.004392
-0.000341	116.000000	0.004392
-0.000340	116.000000	0.004392
-0.000339	116.000000	0.004392
-0.000338	116.000000	0.004392
-0.000337	116.000000	0.004392
-0.000336	116.000000	0.004392
-0.000335	116.000000	0.004392
-0.000334	116.000000	0.004392
-0.000333	116.000000	0.004392
-0.000332	116.000000	0.004392
-0.000331	116.000000	0.004392
-0.000330	116.000000	0.004392
-0.000329	116.000000	0.004392
-0.000328	116.000000	0.004392
-0.000327	116.000000	0.004392
-0.000326	116.000000	0.004392
-0.000325	116.000000	0.004392
-0.000324	116.000000	0.004392
-0.000323	116.000000	0.004392
-0.000322	116.000000	0.004392
-0.000321	116.000000	0.004392
-0.000320	116.000000	0.004392
-0.000319	116.000000	0.004392
-0.000318	116.000000	0.004392
-0.000317	116.000000	0.004392
-0.000316	116.000000	0.004392
-0.000315	116.000000	0.004392
-0.000314	116.000000	0.004392
-0.000313	116.000000	0.004392
-0.000312	116.000000	0.004392
-0.000311	116.000000	0.004392
-0.000310	116.000000	0.004392
-0.000309	116.000000	0.003955
-0.000308	116.000000	0.003955
-0.000307	116.000000	0.003955
-0.000306	116.000000	0.003955
-0.000305	116.000000	0.003955
-0.000304	116.000000	0.003955
-0.000303	116.000000	0.003955
-0.000302	116.000000	0.003955
-0.000301	120.000000	0.003360
-0.000300	120.000000	0.003360
-0.000299	120.000000	0.003360
-0.000298	120.000000	0.003360
-0.000297	120.000000	0.003360
-0.000296	120.000000	0.003360
-0.000295	120.000000	0.003360
-0.000294	120.000000	0.003360
-0.000293	120.000000	0.003360
-0.000292	120.000000	0.003360
-0.000291	120.000000	0.003360
-0.000290	120.000000	0.003360
-0.000289	120.000000	0.003360
-0.000288	120.000000	0.003360
-0.000287	120.000000	0.003360
-0.000286	120.000000	0.003360
-0.000285	120.000000	0.003360
-0.000284	120.000000	0.003360
-0.000283	120.000000	0.003360
-0.000282	120.000000	0.003360
-0.000281	120.000000	0.003360
-0.000280	120.000000	0.003360
-0.000279	120.000000	0.003360
-0.000278	120.000000	0.003360
-0.000277	120.000000	0.003360
-0.000276	120.000000	0.003360
-0.000275	120.000000	0.003360
-0.000274	120.000000	0.003360
-0.000273	120.000000	0.003360
-0.000272	120.000000	0.003360
-0.000271	120.000000	0.003360
-0.000270	120.000000	0.003360
-0.000269	120.000000	0.003360
-0.000268	120.000000	0.003360
-0.000267	120.000000	0.003360
-0.000266	120.000000	0.003360
-0.000265	120.000000	0.003360
-0.000264	120.000000	0.003360
-0.000263	120.000000	0.003360
-0.000262	120.000000	0.003360
-0.000261	120.000000	0.003360
-0.000260	120.000000	0.003360
-0.000259	120.000000	0.002922
-0.000258	120.000000	0.002922
-0.000257	120.000000	0.002922
-0.000256	120.000000	0.002922
-0.000255	120.000000	0.002922
-0.000254	120.000000	0.002922
-0.000253	120.000000	0.002922
-0.000252	120.000000	0.002922
-0.000251	120.000000	0.002922
-0.000250	120.000000	0.002922
-0.000249	120.000000	0.002922
-0.000248	120.000000	0.002922
-0.000247	120.000000	0.002922
-0.000246	120.000000	0.002922
-0.000245	120.000000	0.002922
-0.000244	120.000000	0.002922
-0.000243	120.000000	0.002922
-0.000242	120.000000	0.002922
-0.000241	120.000000	0.002922
-0.000240	120.000000	0.002922
-0.000239	120.000000	0.002922
-0.000238	120.000000	0.002922
-0.000237	120.000000	0.002922
-0.000236	120.000000	0.002396
-0.000235	120.000000	0.002396
-0.000234	120.000000	0.002396
-0.000233	120.000000	0.002396
-0.000232	120.000000	0.002396
-0.000231	120.000000	0.002396
-0.000230	120.000000	0.002396
-0.000229	120.000000	0.002396
-0.000228	120.000000	0.002396
-0.000227	120.000000	0.002396
-0.000226	120.000000	0.002396
-0.000225	120.000000	0.002396
-0.000224	120.000000	0.002396
-0.000223	120.000000	0.002396
-0.000222	120.000000	0.002396
-0.000221	120.000000	0.002396
-0.000220	120.000000	0.002396
-0.000219	120.000000	0.002396
-0.000218	120.000000	0.002396
-0.000217	120.000000	0.002396
-0.000216	120.000000	0.002396
-0.000215	120.000000	0.002396
-0.000214	120.000000	0.002396
-0.000213	120.000000	0.002396
-0.000212	120.000000	0.002396
-0.000211	120.000000	0.002396
-0.000210	120.000000	0.002396
-0.000209	120.000000	0.002042
-0.000208	120.000000	0.002042
-0.000207	120.000000	0.002042
-0.000206	120.000000	0.002042
-0.000205	120.000000	0.002042
-0.000204	120.000000	0.002042
-0.000203	120.000000	0.002042
-0.000202	120.000000	0.002042
-0.000201	120.000000	0.002042
-0.000200	120.000000	0.002042
-0.000199	120.000000	0.002042
-0.000198	120.000000	0.002042
-0.000197	120.000000	0.002042
-0.000196	120.000000	0.002042
-0.000195	120.000000	0.002042
-0.000194	120.000000	0.002042
-0.000193	120.000000	0.002042
-0.000192	120.000000	0.002042
-0.000191	120.000000	0.002042
-0.000190	120.000000	0.002042
-0.000189	120.000000	0.002042
-0.000188	120.000000	0.002042
-0.000187	120.000000	0.002042
-0.000186	120.000000	0.002042
-0.000185	120.000000	0.002042
-0.000184	120.000000	0.002042
-0.000183	120.000000	0.002042
-0.000182	120.000000	0.002042
-0.000181	120.000000	0.002042
-0.000180	120.000000	0.002042
-0.000179	120.000000	0.002042
-0.000178	120.000000	0.002042
-0.000177	120.000000	0.002042
-0.000176	120.000000	0.002042
-0.000175	120.000000	0.002042
-0.000174	120.000000	0.001325
-0.000173	120.000000	0.001325
-0.000172	120.000000	0.001325
-0.000171	120.000000	0.001113
-0.000170	120.000000	0.001113
-0.000169	120.000000	0.001113
-0.000168	120.000000	0.001113
-0.000167	120.000000	0.001113
-0.000166	120.000000	0.001113
-0.000165	120.000000	0.001113
-0.000164	120.000000	0.001113
-0.000163	120.000000	0.001113
-0.000162	120.000000	0.001113
-0.000161	120.000000	0.001113
-0.000160	120.000000	0.001113
-0.000159	120.000000	0.001113
-0.000158	120.000000	0.000850
-0.000157	120.000000	0.000850
-0.000156	120.000000	0.000850
-0.000155	120.000000	0.000850
-0.000154	120.000000	0.000850
-0.000153	120.000000	0.000850
-0.000152	120.000000	0.000850
-0.000151	120.000000	0.000850
-0.000150	120.000000	0.000850
-0.000149	120.000000	0.000850
-0.000148	120.000000	0.000850
-0.000147	120.000000	0.000850
-0.000146	120.000000	0.000850
-0.000145	120.000000	0.000850
-0.000144	120.000000	0.000850
-0.000143	120.000000	0.000850
-0.000142	120.000000	0.000850
-0.000141	120.000000	0.000850
-0.000140	120.000000	0.000850
-0.000139	120.000000	0.000850
-0.000138	120.000000	0.000850
-0.000137	120.000000	0.000850
-0.000136	120.000000	0.000850
-0.000135	120.000000	0.000850
-0.000134	120.000000	0.000850
-0.000133	120.000000	0.000850
-0.000132	120.000000	0.000850
-0.000131	120.000000	0.000850
-0.000130	120.000000	0.000850
-0.000129	120.000000	0.000850
-0.000128	120.000000	0.000850
-0.000127	120.000000	0.000850
-0.000126	120.000000	0.000850
-0.000125	120.000000	0.000850
-0.000124	120.000000	0.000850
-0.000123	120.000000	0.000850
-0.000122	120.000000	0.000850
-0.000121	120.000000	0.000850
-0.000120	120.000000	0.000850
-0.000119	120.000000	0.000850
-0.000118	120.000000	0.000850
-0.000117	120.000000	0.000850
-0.000116	120.000000	0.000850
-0.000115	120.000000	0.000850
-0.000114	120.000000	0.000850
-0.000113	120.000000	0.000850
-0.000112	120.000000	0.000850
-0.000111	120.000000	0.000850
-0.000110	120.000000	0.000850
-0.000109	120.000000	0.000850
-0.000108	120.000000	0.000685
-0.000107	120.000000	0.000685
-0.000106	120.000000	0.000685
-0.000105	124.000000	0.000485
-0.000104	124.000000	0.000485
-0.000103	124.000000	0.000485
-0.000102	124.000000	0.000485
-0.000101	124.000000	0.000485
-0.000100	124.000000	0.000485
-0.000099	124.000000	0.000485
-0.000098	124.000000	0.000485
-0.000097	124.000000	0.000485
-0.000096	124.000000	0.000485
-0.000095	124.000000	0.000485
-0.000094	124.000000	0.000485
-0.000093	124.000000	0.000485
-0.000092	124.000000	0.000485
-0.000091	124.000000	0.000485
-0.000090	124.000000	0.000485
-0.000089	124.000000	0.000485
-0.000088	124.000000	0.000485
-0.000087	124.000000	0.000485
-0.000086	124.000000	0.000485
-0.000085	124.000000	0.000485
-0.000084	124.000000	0.000485
-0.000083	124.000000	0.000485
-0.000082	124.000000	0.000485
-0.000081	124.000000	0.000485
-0.000080	124.000000	0.000485
-0.000079	124.000000	0.000485
-0.000078	124.000000	0.000485
-0.000077	124.000000	0.000485
-0.000076	124.000000	0.000485
-0.000075	124.000000	0.000485
-0.000074	124.000000	0.000485
-0.000073	124.000000	0.000485
-0.000072	124.000000	0.000485
-0.000071	124.000000	0.000485
-0.000070	124.000000	0.000485
-0.000069	124.000000	0.000485
-0.000068	124.000000	0.000485
-0.000067	124.000000	0.000485
-0.000066	124.000000	0.000485
-0.000065	124.000000	0.000485
-0.000064	124.000000	0.000485
-0.000063	124.000000	0.000485
-0.000062	124.000000	0.000485
-0.000061	124.000000	0.000485
-0.000060	124.000000	0.000485
-0.000059	124.000000	0.000485
-0.000058	124.000000	0.000485
-0.000057	124.000000	0.000320
-0.000056	124.000000	0.000320
-0.000055	124.000000	0.000320
-0.000054	124.000000	0.000320
-0.000053	124.000000	0.000320
-0.000052	124.000000	0.000320
-0.000051	124.000000	0.000320
-0.000050	124.000000	0.000320
-0.000049	124.000000	0.000320
-0.000048	124.000000	0.000320
-0.000047	124.000000	0.000320
-0.000046	124.000000	0.000320
-0.000045	124.000000	0.000320
-0.000044	124.000000	0.000320
-0.000043	124.000000	0.000320
-0.000042	124.000000	0.000320
-0.000041	124.000000	0.000320
-0.000040	124.000000	0.000434
-0.000039	124.000000	0.000434
-0.000038	124.000000	0.000434
-0.000037	124.000000	0.000434
-0.000036	124.000000	0.000376
-0.000035	124.000000	0.000376
-0.000034	124.000000	0.000376
-0.000033	124.000000	0.000376
-0.000032	124.000000	0.000376
-0.000031	124.000000	0.000376
-0.000030	124.000000	0.000376
-0.000029	124.000000	0.000376
-0.000028	124.000000	0.000376
-0.000027	124.000000	0.000376
-0.000026	124.000000	0.000376
-0.000025	124.000000	0.000376
-0.000024	124.000000	0.000376
-0.000023	124.000000	0.000376
-0.000022	124.000000	0.000376
-0.000021	124.000000	0.000376
-0.000020	124.000000	0.000376
-0.000019	124.000000	0.000376
-0.000018	124.000000	0.000376
-0.000017	124.000000	0.000376
-0.000016	124.000000	0.000376
-0.000015	124.000000	0.000376
-0.000014	124.000000	0.000376
-0.000013	124.000000	0.000376
-0.000012	124.000000	0.000376
-0.000011	124.000000	0.000376
-0.000010	124.000000	0.000376
-0.000009	124.000000	0.000376
-0.000008	124.000000	0.000376
-0.000007	128.000000	0.000211
-0.000006	128.000000	0.000211
-0.000005	128.000000	0.000211
-0.000004	128.000000	0.000211
-0.000003	128.000000	0.000211
-0.000002	128.000000	0.000211
-0.000001	128.000000	0.000211
0.000000	128.000000	0.000211
0.000001	128.000000	0.000211
0.000002	128.000000	0.000211
0.000003	128.000000	0.000211
0.000004	128.000000	0.000211
0.000005	128.000000	0.000211
0.000006	128.000000	0.000211
0.000007	128.000000	0.000211
0.000008	128.000000	0.000211
0.000009	128.000000	0.000211
0.000010	128.000000	0.000211
0.000011	128.000000	0.000211
0.000012	128.000000	0.000211
0.000013	128.000000	0.000211
0.000014	128.000000	0.000211
0.000015	128.000000	0.000211
0.000016	128.000000	0.000211
0.000017	128.000000	0.000211
0.000018	128.000000	0.000211
0.000019	128.000000	0.000211
0.000020	128.000000	0.000211
0.000021	128.000000	0.000211
0.000022	128.000000	0.000211
0.000023	128.000000	0.000211
0.000024	128.000000	0.000211
0.000025	128.000000	0.000324
0.000026	128.000000	0.000324
0.000027	128.000000	0.000324
0.000028	128.000000	0.000324
0.000029	128.000000	0.000324
0.000030	128.000000	0.000324
0.000031	128.000000	0.000324
0.000032	128.000000	0.000324
0.000033	128.000000	0.000324
0.000034	128.000000	0.000324
0.000035	128.000000	0.000324
0.000036	128.000000	0.000324
0.000037	128.000000	0.000324
0.000038	128.000000	0.000324
0.000039	128.000000	0.000324
0.000040	128.000000	0.000324
0.000041	128.000000	0.000324
0.000042	128.000000	0.000324
0.000043	128.000000	0.000262
0.000044	128.000000	0.000262
0.000045	128.000000	0.000262
0.000046	128.000000	0.000262
0.000047	128.000000	0.000262
0.000048	128.000000	0.000262
0.000049	128.000000	0.000262
0.000050	128.000000	0.000262
0.000051	128.000000	0.000262
0.000052	128.000000	0.000262
0.000053	128.000000	0.000262
0.000054	128.000000	0.000262
0.000055	128.000000	0.000262
0.000056	128.000000	0.000262
0.000057	128.000000	0.000262
0.000058	128.000000	0.000262
0.000059	128.000000	0.000262
0.000060	128.000000	0.000262
0.000061	128.000000	0.000262
0.000062	128.000000	0.000262
0.000063	128.000000	0.000262
0.000064	128.000000	0.000262
0.000065	128.000000	0.000262
0.000066	128.000000	0.000262
0.000067	128.000000	0.000262
0.000068	128.000000	0.000262
0.000069	128.000000	0.000262
0.000070	128.000000	0.000262
0.000071	128.000000	0.000262
0.000072	128.000000	0.000262
0.000073	128.000000	0.000262
0.000074	128.000000	0.000262
0.000075	128.000000	0.000262
0.000076	128.000000	0.000262
0.000077	128.000000	0.000262
0.000078	128.000000	0.000262
0.000079	128.000000	0.000262
0.000080	128.000000	0.000262
0.000081	128.000000	0.000262
0.000082	128.000000	0.000262
0.000083	128.000000	0.000262
0.000084	128.000000	0.000262
0.000085	128.000000	0.000262
0.000086	128.000000	0.000262
0.000087	128.000000	0.000262
0.000088	128.000000	0.000262
0.000089	128.000000	0.000262
0.000090	128.000000	0.000692
0.000091	128.000000	0.000692
0.000092	128.000000	0.000692
0.000093	128.000000	0.000692
0.000094	132.000000	0.000633
0.000095	132.000000	0.000633
0.000096	132.000000	0.000633
0.000097	132.000000	0.000633
0.000098	132.000000	0.000633
0.000099	132.000000	0.000633
0.000100	132.000000	0.000633
0.000101	132.000000	0.000633
0.000102	132.000000	0.000633
0.000103	132.000000	0.000633
0.000104	132.000000	0.000633
0.000105	132.000000	0.000633
0.000106	132.000000	0.000633
0.000107	132.000000	0.000633
0.000108	132.000000	0.000633
0.000109	132.000000	0.000633
0.000110	132.000000	0.000633
0.000111	132.000000	0.000633
0.000112	132.000000	0.000633
0.000113	132.000000	0.000633
0.000114	132.000000	0.000633
0.000115	132.000000	0.000633
0.000116	132.000000	0.000633
0.000117	132.000000	0.000633
0.000118	132.000000	0.000633
0.000119	132.000000	0.000633
0.000120	132.000000	0.000633
0.000121	132.000000	0.000633
0.000122	132.000000	0.000633
0.000123	132.000000	0.000633
0.000124	132.000000	0.000633
0.000125	132.000000	0.000633
0.000126	132.000000	0.000633
0.000127	132.000000	0.000633
0.000128	132.000000	0.000633
0.000129	132.000000	0.000633
0.000130	132.000000	0.000633
0.000131	132.000000	0.000633
0.000132	132.000000	0.000633
0.000133	132.000000	0.000633
0.000134	132.000000	0.000633
0.000135	132.000000	0.000633
0.000136	132.000000	0.000633
0.000137	132.000000	0.000633
0.000138	132.000000	0.000633
0.000139	132.000000	0.000633
0.000140	132.000000	0.000633
0.000141	132.000000	0.000633
0.000142	132.000000	0.000633
0.000143	132.000000	0.000633
0.000144	132.000000	0.000674
0.000145	132.000000	0.000674
0.000146	132.000000	0.000674
0.000147	132.000000	0.000674
0.000148	132.000000	0.000674
0.000149	132.000000	0.000674
0.000150	132.000000	0.000674
0.000151	132.000000	0.000674
0.000152	132.000000	0.000674
0.000153	132.000000	0.000674
0.000154	132.000000	0.000674
0.000155	132.000000	0.001104
0.000156	132.000000	0.001104
0.000157	132.000000	0.001104
0.000158	132.000000	0.001104
0.000159	132.000000	0.001104
0.000160	132.000000	0.001104
0.000161	132.000000	0.001104
0.000162	132.000000	0.001104
0.000163	132.000000	0.001104
0.000164	132.000000	0.001104
0.000165	132.000000	0.001104
0.000166	132.000000	0.001104
0.000167	132.000000	0.001104
0.000168	132.000000	0.001104
0.000169	132.000000	0.001104
0.000170	132.000000	0.001104
0.000171	132.000000	0.001104
0.000172	132.000000	0.001104
0.000173	132.000000	0.001104
0.000174	132.000000	0.001104
0.000175	132.000000	0.001104
0.000176	132.000000	0.001104
0.000177	132.000000	0.001104
0.000178	132.000000	0.001104
0.000179	132.000000	0.001104
0.000180	132.000000	0.001104
0.000181	132.000000	0.001104
0.000182	132.000000	0.001104
0.000183	132.000000	0.001104
0.000184	132.000000	0.001104
0.000185	132.000000	0.001104
0.000186	132.000000	0.001104
0.000187	132.000000	0.001104
0.000188	132.000000	0.001104
0.000189	132.000000	0.001104
0.000190	132.000000	0.001104
0.000191	132.000000	0.001104
0.000192	132.000000	0.001104
0.000193	132.000000	0.001104
0.000194	132.000000	0.001104
0.000195	132.000000	0.001249
0.000196	132.000000	0.001249
0.000197	132.000000	0.001249
0.000198	132.000000	0.001249
0.000199	132.000000	0.001249
0.000200	132.000000	0.001249
0.000201	132.000000	0.001249
0.000202	132.000000	0.001249
0.000203	132.000000	0.001249
0.000204	132.000000	0.001249
0.000205	132.000000	0.001249
0.000206	132.000000	0.001249
0.000207	132.000000	0.001249
0.000208	132.000000	0.001249
0.000209	132.000000	0.001249
0.000210	132.000000	0.001249
0.000211	132.000000	0.001249
0.000212	132.000000	0.001249
0.000213	132.000000	0.001249
0.000214	132.000000	0.001773
0.000215	132.000000	0.001773
0.000216	132.000000	0.001773
0.000217	132.000000	0.001773
0.000218	132.000000	0.001773
0.000219	132.000000	0.001773
0.000220	132.000000	0.002498
0.000221	132.000000	0.002498
0.000222	132.000000	0.002498
0.000223	132.000000	0.002498
0.000224	132.000000	0.002498
0.000225	132.000000	0.002498
0.000226	132.000000	0.002498
0.000227	132.000000	0.002498
0.000228	132.000000	0.002498
0.000229	132.000000	0.002498
0.000230	132.000000	0.002498
0.000231	132.000000	0.002498
0.000232	132.000000	0.002498
0.000233	132.000000	0.002498
0.000234	132.000000	0.002498
0.000235	132.000000	0.002498
0.000236	132.000000	0.002498
0.000237	132.000000	0.002498
0.000238	132.000000	0.002498
0.000239	132.000000	0.002498
0.000240	132.000000	0.002498
0.000241	132.000000	0.002498
0.000242	132.000000	0.002498
0.000243	132.000000	0.002498
0.000244	132.000000	0.002498
0.000245	132.000000	0.002743
0.000246	132.000000	0.002743
0.000247	132.000000	0.002743
0.000248	132.000000	0.002743
0.000249	132.000000	0.002743
0.000250	132.000000	0.002743
0.000251	132.000000	0.002743
0.000252	132.000000	0.002743
0.000253	132.000000	0.002743
0.000254	132.000000	0.002743
0.000255	132.000000	0.002743
0.000256	132.000000	0.002743
0.000257	132.000000	0.002743
0.000258	132.000000	0.002743
0.000259	132.000000	0.002743
0.000260	132.000000	0.002743
0.000261	132.000000	0.002743
0.000262	132.000000	0.002743
0.000263	132.000000	0.002743
0.000264	132.000000	0.002743
0.000265	132.000000	0.002743
0.000266	132.000000	0.002743
0.000267	132.000000	0.002743
0.000268	132.000000	0.002743
0.000269	132.000000	0.002743
0.000270	132.000000	0.002743
0.000271	132.000000	0.002743
0.000272	132.000000	0.002743
0.000273	132.000000	0.002743
0.000274	132.000000	0.002743
0.000275	132.000000	0.002743
0.000276	132.000000	0.002743
0.000277	132.000000	0.002743
0.000278	132.000000	0.002743
0.000279	132.000000	0.002743
0.000280	132.000000	0.002743
0.000281	132.000000	0.002743
0.000282	132.000000	0.002743
0.000283	132.000000	0.002743
0.000284	132.000000	0.002743
0.000285	136.000000	0.003569
0.000286	136.000000	0.003569
0.000287	136.000000	0.003569
0.000288	136.000000	0.003569
0.000289	136.000000	0.003569
0.000290	136.000000	0.003569
0.000291	136.000000	0.003569
0.000292	136.000000	0.003569
0.000293	136.000000	0.003569
0.000294	136.000000	0.003569
0.000295	136.000000	0.003814
0.000296	136.000000	0.003814
0.000297	136.000000	0.003814
0.000298	136.000000	0.003814
0.000299	136.000000	0.003814
0.000300	136.000000	0.003814
0.000301	136.000000	0.003814
0.000302	136.000000	0.003814
0.000303	136.000000	0.003814
0.000304	136.000000	0.003814
0.000305	136.000000	0.003814
0.000306	136.000000	0.003814
0.000307	136.000000	0.003814
0.000308	136.000000	0.003814
0.000309	136.000000	0.003814
0.000310	136.000000	0.003814
0.000311	136.000000	0.003814
0.000312	136.000000	0.003814
0.000313	136.000000	0.003814
0.000314	136.000000	0.003814
0.000315	136.000000	0.003814
0.000316	136.000000	0.003814
0.000317	136.000000	0.003814
0.000318	136.000000	0.003814
0.000319	136.000000	0.003814
0.000320	136.000000	0.003814
0.000321	136.000000	0.003814
0.000322	136.000000	0.003814
0.000323	136.000000	0.003814
0.000324	136.000000	0.003814
0.000325	136.000000	0.003814
0.000326	136.000000	0.003814
0.000327	136.000000	0.003814
0.000328	136.000000	0.003814
0.000329	136.000000	0.003814
0.000330	136.000000	0.003814
0.000331	136.000000	0.003814
0.000332	136.000000	0.003814
0.000333	136.000000	0.003814
0.000334	136.000000	0.003814
0.000335	136.000000	0.003814
0.000336	136.000000	0.003814
0.000337	136.000000	0.003814
0.000338	136.000000	0.003814
0.000339	136.000000	0.003814
0.000340	136.000000	0.003814
0.000341	136.000000	0.003814
0.000342	136.000000	0.003814
0.000343	136.000000	0.003814
0.000344	136.000000	0.003814
0.000345	136.000000	0.003814
0.000346	136.000000	0.004153
0.000347	136.000000	0.004153
0.000348	136.000000	0.004153
0.000349	136.000000	0.004153
0.000350	136.000000	0.005143
0.000351	136.000000	0.005143
0.000352	136.000000	0.005143
0.000353	136.000000	0.005143
0.000354	136.000000	0.005143
0.000355	136.000000	0.005143
0.000356	136.000000	0.005143
0.000357	136.000000	0.005143
0.000358	136.000000	0.005143
0.000359	136.000000	0.005143
0.000360	136.000000	0.005143
0.000361	136.000000	0.005143
0.000362	136.000000	0.005143
0.000363	136.000000	0.005143
0.000364	136.000000	0.005143
0.000365	136.000000	0.005143
0.000366	136.000000	0.005143
0.000367	136.000000	0.005143
0.000368	136.000000	0.005143
0.000369	136.000000	0.005143
0.000370	136.000000	0.005143
0.000371	136.000000	0.005143
0.000372	136.000000	0.005143
0.000373	136.000000	0.005143
0.000374	136.000000	0.005143
0.000375	136.000000	0.005143
0.000376	136.000000	0.005143
0.000377	136.000000	0.005143
0.000378	136.000000	0.005143
0.000379	136.000000	0.005143
0.000380	136.000000	0.005143
0.000381	136.000000	0.005143
0.000382	136.000000	0.005143
0.000383	136.000000	0.005143
0.000384	136.000000	0.005143
0.000385	136.000000	0.005143
0.000386	136.000000	0.005143
0.000387	136.000000	0.005143
0.000388	136.000000	0.005143
0.000389	136.000000	0.005143
0.000390	136.000000	0.005143
0.000391	136.000000	0.005143
0.000392	136.000000	0.005143
0.000393	136.000000	0.005143
0.000394	136.000000	0.005143
0.000395	136.000000	0.005143
0.000396	136.000000	0.005569
0.000397	136.000000	0.005569
0.000398	136.000000	0.005569
0.000399	136.000000	0.005569
0.000400	136.000000	0.005569
0.000401	136.000000	0.005569
0.000402	136.000000	0.005569
0.000403	136.000000	0.005569
0.000404	136.000000	0.005569
0.000405	136.000000	0.005569
0.000406	136.000000	0.005569
0.000407	136.000000	0.005569
0.000408	136.000000	0.005569
0.000409	136.000000	0.005569
0.000410	136.000000	0.005569
0.000411	136.000000	0.005569
0.000412	136.000000	0.005569
0.000413	136.000000	0.005569
0.000414	136.000000	0.005569
0.000415	140.000000	0.006565
0.000416	140.000000	0.006565
0.000417	140.000000	0.006565
0.000418	140.000000	0.006565
0.000419	140.000000	0.006565
0.000420	140.000000	0.006565
0.000421	140.000000	0.006565
0.000422	140.000000	0.006565
0.000423	140.000000	0.006565
0.000424	140.000000	0.006565
0.000425	140.000000	0.006565
0.000426	140.000000	0.006565
0.000427	140.000000	0.006565
0.000428	140.000000	0.006565
0.000429	140.000000	0.006565
0.000430	140.000000	0.006565
0.000431	140.000000	0.006565
0.000432	140.000000	0.006565
0.000433	140.000000	0.006565
0.000434	140.000000	0.006565
0.000435	140.000000	0.006565
0.000436	140.000000	0.006565
0.000437	140.000000	0.006565
0.000438	140.000000	0.006565
0.000439	140.000000	0.006565
0.000440	140.000000	0.006565
0.000441	140.000000	0.006565
0.000442	140.000000	0.006565
0.000443	140.000000	0.006565
0.000444	140.000000	0.006565
0.000445	140.000000	0.006565
0.000446	140.000000	0.006565
0.000447	140.000000	0.006990
0.000448	140.000000	0.006990
0.000449	140.000000	0.006990
0.000450	140.000000	0.006990
0.000451	140.000000	0.006990
0.000452	140.000000	0.006990
0.000453	140.000000	0.006990
0.000454	140.000000	0.006990
0.000455	140.000000	0.006990
0.000456	140.000000	0.006990
0.000457	140.000000	0.006990
0.000458	140.000000	0.006990
0.000459	140.000000	0.006990
0.000460	140.000000	0.006990
0.000461	140.000000	0.006990
0.000462	140.000000	0.006990
0.000463	140.000000	0.006990
0.000464	140.000000	0.006990
0.000465	140.000000	0.006990
0.000466	140.000000	0.006990
0.000467	140.000000	0.006990
0.000468	140.000000	0.006990
0.000469	140.000000	0.006990
0.000470	140.000000	0.006990
0.000471	140.000000	0.006990
0.000472	140.000000	0.006990
0.000473	140.000000	0.006990
0.000474	140.000000	0.006990
0.000475	140.000000	0.006990
0.000476	140.000000	0.006990
0.000477	140.000000	0.006990
0.000478	140.000000	0.006990
0.000479	140.000000	0.006990
0.000480	140.000000	0.006990
0.000481	140.000000	0.008217
0.000482	140.000000	0.008217
0.000483	140.000000	0.008217
0.000484	140.000000	0.008217
0.000485	140.000000	0.008217
0.000486	140.000000	0.008217
0.000487	140.000000	0.008217
0.000488	140.000000	0.008217
0.000489	140.000000	0.007872
0.000490	140.000000	0.007872
0.000491	140.000000	0.007872
0.000492	140.000000	0.007872
0.000493	140.000000	0.007872
0.000494	140.000000	0.007872
0.000495	140.000000	0.007872
0.000496	140.000000	0.007872
0.000497	144.000000	0.008298
0.000498	144.000000	0.008298
0.000499	144.000000	0.008298
0.000500	144.000000	0.008298
0.000501	144.000000	0.008298
0.000502	144.000000	0.008298
0.000503	144.000000	0.008298
0.000504	144.000000	0.008298
0.000505	144.000000	0.008298
0.000506	144.000000	0.008298
0.000507	144.000000	0.008298
0.000508	144.000000	0.008298
0.000509	144.000000	0.008298
0.000510	144.000000	0.008298
0.000511	144.000000	0.008298
0.000512	144.000000	0.008298
0.000513	144.000000	0.008298
0.000514	144.000000	0.008298
0.000515	144.000000	0.008298
0.000516	144.000000	0.008298
0.000517	144.000000	0.008298
0.000518	144.000000	0.008298
0.000519	144.000000	0.008298
0.000520	144.000000	0.008298
0.000521	144.000000	0.008298
0.000522	144.000000	0.008298
0.000523	144.000000	0.008298
0.000524	144.000000	0.008298
0.000525	144.000000	0.008298
0.000526	144.000000	0.008298
0.000527	144.000000	0.008298
0.000528	144.000000	0.008298
0.000529	144.000000	0.008298
0.000530	144.000000	0.008298
0.000531	144.000000	0.008298
0.000532	144.000000	0.008298
0.000533	144.000000	0.008298
0.000534	144.000000	0.008298
0.000535	144.000000	0.008298
0.000536	144.000000	0.008298
0.000537	144.000000	0.008298
0.000538	144.000000	0.008298
0.000539	144.000000	0.008298
0.000540	144.000000	0.008298
0.000541	144.000000	0.008298
0.000542	144.000000	0.008298
0.000543	144.000000	0.008298
0.000544	144.000000	0.008298
0.000545	144.000000	0.008298
0.000546	144.000000	0.009525
0.000547	144.000000	0.010027
0.000548	144.000000	0.010027
0.000549	144.000000	0.010027
0.000550	144.000000	0.010027
0.000551	144.000000	0.010027
0.000552	144.000000	0.010027
0.000553	144.000000	0.010027
0.000554	144.000000	0.010027
0.000555	144.000000	0.010027
0.000556	144.000000	0.010027
0.000557	144.000000	0.010027
0.000558	144.000000	0.010027
0.000559	144.000000	0.010027
0.000560	144.000000	0.010027
0.000561	144.000000	0.010027
0.000562	144.000000	0.010027
0.000563	144.000000	0.010027
0.000564	144.000000	0.010027
0.000565	144.000000	0.010027
0.000566	144.000000	0.010027
0.000567	144.000000	0.010027
0.000568	144.000000	0.010027
0.000569	144.000000	0.010027
0.000570	144.000000	0.010027
0.000571	144.000000	0.010027
0.000572	144.000000	0.010027
0.000573	144.000000	0.010027
0.000574	144.000000	0.010027
0.000575	144.000000	0.010027
0.000576	144.000000	0.010027
0.000577	144.000000	0.010027
0.000578	144.000000	0.010027
0.000579	144.000000	0.010027
0.000580	144.000000	0.010027
0.000581	144.000000	0.010027
0.000582	144.000000	0.010027
0.000583	144.000000	0.010027
0.000584	144.000000	0.010027
0.000585	144.000000	0.010027
0.000586	144.000000	0.010027
0.000587	144.000000	0.010027
0.000588	144.000000	0.010027
0.000589	144.000000	0.010027
0.000590	144.000000	0.010027
0.000591	144.000000	0.010027
0.000592	144.000000	0.010027
0.000593	144.000000	0.010027
0.000594	144.000000	0.010027
0.000595	144.000000	0.010027
0.000596	144.000000	0.010027
0.000597	144.000000	0.010027
0.000598	144.000000	0.010595
0.000599	144.000000	0.010595
0.000600	144.000000	0.010595
0.000601	144.000000	0.010595
0.000602	144.000000	0.012099
0.000603	144.000000	0.012099
0.000604	144.000000	0.012099
0.000605	144.000000	0.012099
0.000606	144.000000	0.012099
0.000607	144.000000	0.012099
0.000608	144.000000	0.012099
0.000609	144.000000	0.012099
0.000610	144.000000	0.012099
0.000611	144.000000	0.013529
0.000612	144.000000	0.013529
0.000613	144.000000	0.013529
0.000614	144.000000	0.013529
0.000615	144.000000	0.013529
0.000616	144.000000	0.013529
0.000617	144.000000	0.013529
0.000618	144.000000	0.013529
0.000619	144.000000	0.013529
0.000620	144.000000	0.013529
0.000621	144.000000	0.013529
0.000622	144.000000	0.013529
0.000623	144.000000	0.013529
0.000624	144.000000	0.013529
0.000625	144.000000	0.013529
0.000626	144.000000	0.013529
0.000627	144.000000	0.013529
0.000628	144.000000	0.013529
0.000629	144.000000	0.013529
0.000630	144.000000	0.013529
0.000631	144.000000	0.013529
0.000632	144.000000	0.013529
0.000633	144.000000	0.013529
0.000634	144.000000	0.013529
0.000635	144.000000	0.013529
0.000636	144.000000	0.013529
0.000637	144.000000	0.013529
0.000638	144.000000	0.013529
0.000639	144.000000	0.013529
0.000640	144.000000	0.013529
0.000641	144.000000	0.013529
0.000642	144.000000	0.013529
0.000643	144.000000	0.013529
0.000644	144.000000	0.013529
0.000645	144.000000	0.013529
0.000646	144.000000	0.013529
0.000647	144.000000	0.013529
0.000648	144.000000	0.014151
0.000649	144.000000	0.014151
0.000650	144.000000	0.014151
0.000651	144.000000	0.014151
0.000652	144.000000	0.014151
0.000653	144.000000	0.014151
0.000654	144.000000	0.014151
0.000655	144.000000	0.014151
0.000656	144.000000	0.014151
0.000657	144.000000	0.014151
0.000658	144.000000	0.014151
0.000659	144.000000	0.014151
0.000660	144.000000	0.014151
0.000661	144.000000	0.014151
0.000662	144.000000	0.014151
0.000663	144.000000	0.014151
0.000664	144.000000	0.014151
0.000665	144.000000	0.014151
0.000666	144.000000	0.014151
0.000667	144.000000	0.014151
0.000668	144.000000	0.014151
0.000669	144.000000	0.014151
0.000670	144.000000	0.014151
0.000671	144.000000	0.014151
0.000672	144.000000	0.014151
0.000673	144.000000	0.014151
0.000674	144.000000	0.014151
0.000675	144.000000	0.014151
0.000676	148.000000	0.015616
0.000677	148.000000	0.015616
0.000678	148.000000	0.015616
0.000679	148.000000	0.015616
0.000680	148.000000	0.015616
0.000681	148.000000	0.015616
0.000682	148.000000	0.015616
0.000683	148.000000	0.015616
0.000684	148.000000	0.015616
0.000685	148.000000	0.015616
0.000686	148.000000	0.015616
0.000687	148.000000	0.015616
0.000688	148.000000	0.015616
0.000689	148.000000	0.015616
0.000690	148.000000	0.015616
0.000691	148.000000	0.015616
0.000692	148.000000	0.015616
0.000693	148.000000	0.015616
0.000694	148.000000	0.015616
0.000695	148.000000	0.015616
0.000696	148.000000	0.015616
0.000697	148.000000	0.015616
0.000698	148.000000	0.015616
0.000699	148.000000	0.016239
0.000700	148.000000	0.016239
0.000701	148.000000	0.016239
0.000702	148.000000	0.016239
0.000703	148.000000	0.016239
0.000704	148.000000	0.016239
0.000705	148.000000	0.016239
0.000706	148.000000	0.016239
0.000707	148.000000	0.016239
0.000708	148.000000	0.016239
0.000709	148.000000	0.016239
0.000710	148.000000	0.016239
0.000711	148.000000	0.016239
0.000712	148.000000	0.016239
0.000713	148.000000	0.016239
0.000714	148.000000	0.016239
0.000715	148.000000	0.016239
0.000716	148.000000	0.016239
0.000717	148.000000	0.016239
0.000718	148.000000	0.016239
0.000719	148.000000	0.016239
0.000720	148.000000	0.016239
0.000721	148.000000	0.016239
0.000722	148.000000	0.016239
0.000723	148.000000	0.016239
0.000724	148.000000	0.016239
0.000725	148.000000	0.016239
0.000726	148.000000	0.016239
0.000727	148.000000	0.016239
0.000728	148.000000	0.016239
0.000729	148.000000	0.016239
0.000730	148.000000	0.016239
0.000731	148.000000	0.016239
0.000732	148.000000	0.016239
0.000733	148.000000	0.016239
0.000734	148.000000	0.016239
0.000735	148.000000	0.016239
0.000736	148.000000	0.016239
0.000737	148.000000	0.016239
0.000738	148.000000	0.016239
0.000739	148.000000	0.016239
0.000740	148.000000	0.016239
0.000741	148.000000	0.017838
0.000742	148.000000	0.017838
0.000743	148.000000	0.017838
0.000744	148.000000	0.017838
0.000745	148.000000	0.017838
0.000746	148.000000	0.017838
0.000747	148.000000	0.017838
0.000748	148.000000	0.017838
0.000749	148.000000	0.018502
0.000750	148.000000	0.018502
0.000751	148.000000	0.018502
0.000752	148.000000	0.018502
0.000753	148.000000	0.018502
0.000754	148.000000	0.018502
0.000755	148.000000	0.018502
0.000756	148.000000	0.018502
0.000757	148.000000	0.018502
0.000758	148.000000	0.018502
0.000759	148.000000	0.018502
0.000760	148.000000	0.018502
0.000761	148.000000	0.018502
0.000762	148.000000	0.018502
0.000763	148.000000	0.018502
0.000764	148.000000	0.018502
0.000765	148.000000	0.018502
0.000766	148.000000	0.018502
0.000767	148.000000	0.018502
0.000768	148.000000	0.018502
0.000769	148.000000	0.018502
0.000770	148.000000	0.018502
0.000771	148.000000	0.018502
0.000772	148.000000	0.018502
0.000773	148.000000	0.018502
0.000774	148.000000	0.018502
0.000775	148.000000	0.018502
0.000776	148.000000	0.018502
0.000777	148.000000	0.018502
0.000778	148.000000	0.018502
0.000779	148.000000	0.018502
0.000780	148.000000	0.018502
0.000781	148.000000	0.018502
0.000782	148.000000	0.018502
0.000783	148.000000	0.018502
0.000784	148.000000	0.018502
0.000785	148.000000	0.018502
0.000786	148.000000	0.018502
0.000787	148.000000	0.018502
0.000788	148.000000	0.018502
0.000789	148.000000	0.018502
0.000790	148.000000	0.018502
0.000791	148.000000	0.018502
0.000792	148.000000	0.018502
0.000793	148.000000	0.018502
0.000794	148.000000	0.018502
0.000795	148.000000	0.018502
0.000796	148.000000	0.018502
0.000797	148.000000	0.018502
0.000798	148.000000	0.018502
0.000799	152.000000	0.019181
0.000800	152.000000	0.019181
0.000801	152.000000	0.019181
0.000802	152.000000	0.019181
0.000803	152.000000	0.019181
0.000804	152.000000	0.019181
0.000805	152.000000	0.019181
0.000806	152.000000	0.020781
0.000807	152.000000	0.020781
0.000808	152.000000	0.020781
0.000809	152.000000	0.020781
0.000810	152.000000	0.020781
0.000811	152.000000	0.020781
0.000812	152.000000	0.020781
0.000813	152.000000	0.020781
0.000814	152.000000	0.020781
0.000815	152.000000	0.020781
0.000816	152.000000	0.020781
0.000817	152.000000	0.020781
0.000818	152.000000	0.020781
0.000819	152.000000	0.020781
0.000820	152.000000	0.020781
0.000821	152.000000	0.020781
0.000822	152.000000	0.020781
0.000823	152.000000	0.020781
0.000824	152.000000	0.020781
0.000825	152.000000	0.020781
0.000826	152.000000	0.020781
0.000827	152.000000	0.020781
0.000828	152.000000	0.020781
0.000829	152.000000	0.020781
0.000830	152.000000	0.020781
0.000831	152.000000	0.020781
0.000832	152.000000	0.020781
0.000833	152.000000	0.020781
0.000834	152.000000	0.020781
0.000835	152.000000	0.020781
0.000836	152.000000	0.020781
0.000837	152.000000	0.020781
0.000838	152.000000	0.020781
0.000839	152.000000	0.020781
0.000840	152.000000	0.020781
0.000841	152.000000	0.020781
0.000842	152.000000	0.020781
0.000843	152.000000	0.020781
0.000844	152.000000	0.020781
0.000845	152.000000	0.020781
0.000846	152.000000	0.020781
0.000847	152.000000	0.020781
0.000848	152.000000	0.020781
0.000849	152.000000	0.020781
0.000850	152.000000	0.021473
0.000851	152.000000	0.021473
0.000852	152.000000	0.021473
0.000853	152.000000	0.021473
0.000854	152.000000	0.021473
0.000855	152.000000	0.021473
0.000856	152.000000	0.021473
0.000857	152.000000	0.021473
0.000858	152.000000	0.021473
0.000859	152.000000	0.021473
0.000860	152.000000	0.021473
0.000861	152.000000	0.021473
0.000862	152.000000	0.021473
0.000863	152.000000	0.021473
0.000864	152.000000	0.021473
0.000865	152.000000	0.021473
0.000866	152.000000	0.021473
0.000867	152.000000	0.021473
0.000868	152.000000	0.021473
0.000869	152.000000	0.021473
0.000870	152.000000	0.021473
0.000871	336.000000	0.023014
0.000872	336.000000	0.023014
0.000873	336.000000	0.023014
0.000874	336.000000	0.023014
0.000875	336.000000	0.023014
0.000876	336.000000	0.023014
0.000877	336.000000	0.023014
0.000878	336.000000	0.023014
0.000879	336.000000	0.023014
0.000880	336.000000	0.023014
0.000881	336.000000	0.023014
0.000882	336.000000	0.023014
0.000883	336.000000	0.023014
0.000884	336.000000	0.023014
0.000885	336.000000	0.023014
0.000886	336.000000	0.023014
0.000887	336.000000	0.023014
0.000888	336.000000	0.023014
0.000889	336.000000	0.023014
0.000890	336.000000	0.023014
0.000891	336.000000	0.023014
0.000892	336.000000	0.023014
0.000893	336.000000	0.023014
0.000894	336.000000	0.023014
0.000895	336.000000	0.023014
0.000896	336.000000	0.023014
0.000897	336.000000	0.023014
0.000898	336.000000	0.023014
0.000899	336.000000	0.023014
0.000900	336.000000	0.023684
0.000901	336.000000	0.023684
0.000902	336.000000	0.023684
0.000903	336.000000	0.023684
0.000904	336.000000	0.023684
0.000905	336.000000	0.023684
0.000906	336.000000	0.023684
0.000907	336.000000	0.023684
0.000908	336.000000	0.023684
0.000909	336.000000	0.023684
0.000910	336.000000	0.023684
0.000911	336.000000	0.023684
0.000912	336.000000	0.023684
0.000913	336.000000	0.023684
0.000914	336.000000	0.023684
0.000915	336.000000	0.023684
0.000916	336.000000	0.023684
0.000917	336.000000	0.023684
0.000918	336.000000	0.023684
0.000919	336.000000	0.023684
0.000920	336.000000	0.023684
0.000921	336.000000	0.023684
0.000922	336.000000	0.023684
0.000923	336.000000	0.023684
0.000924	336.000000	0.023684
0.000925	336.000000	0.023684
0.000926	336.000000	0.023684
0.000927	336.000000	0.023684
0.000928	336.000000	0.023684
0.000929	336.000000	0.023684
0.000930	336.000000	0.023684
0.000931	336.000000	0.023684
0.000932	336.000000	0.023684
0.000933	336.000000	0.023684
0.000934	336.000000	0.023684
0.000935	336.000000	0.023684
0.000936	336.000000	0.025278
0.000937	336.000000	0.025278
0.000938	336.000000	0.025278
0.000939	336.000000	0.025278
0.000940	336.000000	0.025278
0.000941	336.000000	0.025278
0.000942	336.000000	0.025278
0.000943	336.000000	0.025278
0.000944	336.000000	0.025278
0.000945	336.000000	0.025278
0.000946	336.000000	0.025278
0.000947	336.000000	0.025278
0.000948	336.000000	0.025278
0.000949	336.000000	0.025278
0.000950	336.000000	0.025278
0.000951	336.000000	0.025965
0.000952	336.000000	0.025965
0.000953	336.000000	0.025965
0.000954	336.000000	0.025965
0.000955	336.000000	0.025965
0.000956	336.000000	0.025965
0.000957	336.000000	0.025965
0.000958	336.000000	0.025965
0.000959	336.000000	0.025965
0.000960	336.000000	0.025965
0.000961	336.000000	0.025965
0.000962	336.000000	0.025965
0.000963	336.000000	0.025965
0.000964	336.000000	0.025965
0.000965	336.000000	0.025965
0.000966	336.000000	0.025965
0.000967	336.000000	0.025965
0.000968	336.000000	0.025965
0.000969	336.000000	0.025965
0.000970	336.000000	0.025965
0.000971	336.000000	0.025965
0.000972	336.000000	0.025965
0.000973	336.000000	0.025965
0.000974	336.000000	0.025965
0.000975	336.000000	0.025965
0.000976	336.000000	0.025965
0.000977	336.000000	0.025965
0.000978	336.000000	0.025965
0.000979	336.000000	0.025965
0.000980	336.000000	0.025965
0.000981	336.000000	0.025965
0.000982	336.000000	0.025965
0.000983	336.000000	0.025965
0.000984	336.000000	0.025965
0.000985	336.000000	0.025965
0.000986	336.000000	0.025965
0.000987	336.000000	0.025965
0.000988	336.000000	0.025965
0.000989	336.000000	0.027791
0.000990	336.000000	0.027791
0.000991	336.000000	0.027791
0.000992	336.000000	0.027791
0.000993	336.000000	0.027791
0.000994	336.000000	0.027791
0.000995	336.000000	0.027791
0.000996	336.000000	0.027791
0.000997	336.000000	0.027791
0.000998	336.000000	0.027791
0.000999	336.000000	0.027791
0.001000	336.000000	0.027791
0.001001	340.000000	0.030160
0.001002	340.000000	0.030160
0.001003	340.000000	0.030160
0.001004	340.000000	0.030160
0.001005	340.000000	0.030160
0.001006	340.000000	0.030160
0.001007	340.000000	0.030160
0.001008	340.000000	0.030160
0.001009	340.000000	0.030160
0.001010	340.000000	0.030160
0.001011	340.000000	0.030160
0.001012	340.000000	0.030160
0.001013	340.000000	0.030160
0.001014	340.000000	0.029654
0.001015	340.000000	0.029654
0.001016	340.000000	0.029654
0.001017	340.000000	0.029654
0.001018	340.000000	0.029654
0.001019	340.000000	0.029654
0.001020	340.000000	0.029654
0.001021	340.000000	0.029654
0.001022	340.000000	0.029654
0.001023	340.000000	0.029654
0.001024	340.000000	0.029654
0.001025	340.000000	0.029654
0.001026	340.000000	0.029654
0.001027	340.000000	0.029654
0.001028	340.000000	0.029654
0.001029	340.000000	0.029654
0.001030	340.000000	0.029654
0.001031	340.000000	0.029654
0.001032	340.000000	0.029654
0.001033	340.000000	0.029654
0.001034	340.000000	0.029654
0.001035	340.000000	0.029654
0.001036	340.000000	0.029654
0.001037	340.000000	0.029654
0.001038	340.000000	0.029654
0.001039	340.000000	0.029654
0.001040	340.000000	0.029654
0.001041	340.000000	0.029654
0.001042	340.000000	0.029654
0.001043	340.000000	0.029654
0.001044	340.000000	0.029654
0.001045	340.000000	0.029654
0.001046	340.000000	0.029654
0.001047	340.000000	0.029654
0.001048	340.000000	0.029654
0.001049	340.000000	0.029654
0.001050	340.000000	0.029654
0.001051	340.000000	0.030344
0.001052	340.000000	0.030344
0.001053	340.000000	0.030344
0.001054	340.000000	0.030344
0.001055	340.000000	0.030344
0.001056	340.000000	0.030344
0.001057	340.000000	0.030344
0.001058	340.000000	0.030344
0.001059	340.000000	0.030344
0.001060	340.000000	0.030344
0.001061	340.000000	0.030344
0.001062	340.000000	0.030344
0.001063	340.000000	0.030344
0.001064	340.000000	0.030344
0.001065	340.000000	0.030344
0.001066	340.000000	0.030344
0.001067	344.000000	0.032019
0.001068	344.000000	0.032019
0.001069	344.000000	0.032019
0.001070	344.000000	0.032019
0.001071	344.000000	0.032019
0.001072	344.000000	0.032019
0.001073	344.000000	0.032019
0.001074	344.000000	0.032019
0.001075	344.000000	0.032019
0.001076	344.000000	0.032019
0.001077	344.000000	0.032019
0.001078	344.000000	0.032019
0.001079	344.000000	0.032019
0.001080	344.000000	0.032019
0.001081	344.000000	0.032019
0.001082	344.000000	0.032019
0.001083	344.000000	0.032019
0.001084	344.000000	0.032019
0.001085	344.000000	0.032019
0.001086	344.000000	0.032019
0.001087	344.000000	0.032019
0.001088	344.000000	0.032019
0.001089	344.000000	0.032019
0.001090	344.000000	0.032019
0.001091	344.000000	0.032019
0.001092	344.000000	0.032019
0.001093	344.000000	0.032019
0.001094	344.000000	0.032019
0.001095	344.000000	0.032019
0.001096	344.000000	0.032019
0.001097	344.000000	0.032019
0.001098	344.000000	0.032019
0.001099	344.000000	0.032019
0.001100	344.000000	0.032019
0.001101	344.000000	0.032019
0.001102	344.000000	0.032708
0.001103	344.000000	0.032708
0.001104	344.000000	0.032708
0.001105	344.000000	0.032708
0.001106	344.000000	0.032708
0.001107	344.000000	0.032708
0.001108	344.000000	0.032708
0.001109	344.000000	0.032708
0.001110	344.000000	0.032708
0.001111	344.000000	0.032708
0.001112	344.000000	0.032708
0.001113	344.000000	0.032708
0.001114	344.000000	0.032708
0.001115	344.000000	0.032708
0.001116	344.000000	0.032708
0.001117	344.000000	0.032708
0.001118	344.000000	0.032708
0.001119	344.000000	0.032708
0.001120	344.000000	0.032708
0.001121	344.000000	0.032708
0.001122	344.000000	0.032708
0.001123	344.000000	0.032708
0.001124	344.000000	0.032708
0.001125	344.000000	0.032708
0.001126	344.000000	0.032708
0.001127	344.000000	0.032708
0.001128	344.000000	0.032708
0.001129	344.000000	0.032708
0.001130	344.000000	0.032708
0.001131	344.000000	0.032708
0.001132	348.000000	0.034384
0.001133	348.000000	0.034384
0.001134	348.000000	0.034384
0.001135	348.000000	0.034384
0.001136	348.000000	0.034384
0.001137	348.000000	0.034384
0.001138	348.000000	0.034384
0.001139	348.000000	0.034384
0.001140	348.000000	0.034384
0.001141	348.000000	0.034384
0.001142	348.000000	0.034384
0.001143	348.000000	0.034384
0.001144	348.000000	0.034384
0.001145	348.000000	0.034384
0.001146	348.000000	0.034384
0.001147	348.000000	0.034384
0.001148	348.000000	0.034384
0.001149	348.000000	0.034384
0.001150	348.000000	0.034384
0.001151	348.000000	0.034384
0.001152	348.000000	0.035074
0.001153	348.000000	0.035074
0.001154	348.000000	0.035074
0.001155	348.000000	0.035074
0.001156	348.000000	0.035074
0.001157	348.000000	0.035074
0.001158	348.000000	0.035074
0.001159	348.000000	0.035074
0.001160	348.000000	0.035074
0.001161	348.000000	0.035074
0.001162	348.000000	0.035074
0.001163	348.000000	0.035074
0.001164	348.000000	0.035074
0.001165	348.000000	0.035074
0.001166	348.000000	0.035074
0.001167	348.000000	0.035074
0.001168	348.000000	0.035074
0.001169	348.000000	0.035074
0.001170	348.000000	0.035074
0.001171	348.000000	0.035074
0.001172	348.000000	0.035074
0.001173	348.000000	0.035074
0.001174	348.000000	0.035074
0.001175	348.000000	0.035074
0.001176	348.000000	0.035074
0.001177	348.000000	0.035074
0.001178	348.000000	0.035074
0.001179	348.000000	0.035074
0.001180	348.000000	0.035074
0.001181	348.000000	0.035074
0.001182	348.000000	0.035074
0.001183	348.000000	0.035074
0.001184	348.000000	0.035074
0.001185	348.000000	0.035074
0.001186	348.000000	0.035074
0.001187	348.000000	0.035074
0.001188	348.000000	0.035074
0.001189	348.000000	0.035074
0.001190	348.000000	0.035074
0.001191	348.000000	0.035074
0.001192	348.000000	0.035074
0.001193	348.000000	0.035074
0.001194	348.000000	0.035074
0.001195	348.000000	0.035074
0.001196	348.000000	0.035074
0.001197	200.000000	0.036561
0.001198	200.000000	0.036561
0.001199	200.000000	0.036561
0.001200	200.000000	0.036561
0.001201	200.000000	0.036561
0.001202	200.000000	0.036561
0.001203	204.000000	0.036985
0.001204	204.000000	0.036985
0.001205	204.000000	0.036985
0.001206	204.000000	0.036985
0.001207	204.000000	0.036985
0.001208	204.000000	0.036985
0.001209	204.000000	0.036985
0.001210	204.000000	0.036985
0.001211	204.000000	0.036985
0.001212	204.000000	0.036985
0.001213	204.000000	0.036985
0.001214	204.000000	0.036985
0.001215	204.000000	0.036985
0.001216	204.000000	0.036985
0.001217	204.000000	0.036985
0.001218	204.000000	0.036985
0.001219	204.000000	0.036985
0.001220	204.000000	0.036985
0.001221	204.000000	0.036985
0.001222	204.000000	0.036985
0.001223	204.000000	0.036985
0.001224	204.000000	0.036985
0.001225	204.000000	0.036985
0.001226	204.000000	0.036985
0.001227	204.000000	0.036985
0.001228	204.000000	0.036985
0.001229	204.000000	0.036985
0.001230	204.000000	0.036985
0.001231	204.000000	0.036985
0.001232	204.000000	0.036985
0.001233	204.000000	0.036985
0.001234	204.000000	0.036985
0.001235	204.000000	0.036985
0.001236	204.000000	0.036985
0.001237	204.000000	0.036985
0.001238	204.000000	0.036985
0.001239	204.000000	0.036985
0.001240	204.000000	0.036985
0.001241	204.000000	0.036985
0.001242	204.000000	0.036985
0.001243	204.000000	0.036985
0.001244	204.000000	0.036985
0.001245	204.000000	0.036985
0.001246	204.000000	0.036985
0.001247	204.000000	0.036985
0.001248	204.000000	0.036985
0.001249	204.000000	0.036985
0.001250	204.000000	0.036985
0.001251	204.000000	0.036985
0.001252	204.000000	0.036985
0.001253	204.000000	0.037410
0.001254	204.000000	0.037410
0.001255	204.000000	0.037410
0.001256	204.000000	0.037410
0.001257	204.000000	0.037410
0.001258	204.000000	0.037410
0.001259	204.000000	0.037410
0.001260	204.000000	0.037410
0.001261	204.000000	0.037410
0.001262	220.000000	0.036788
0.001263	220.000000	0.036788
0.001264	220.000000	0.036788
0.001265	220.000000	0.036788
0.001266	220.000000	0.036788
0.001267	220.000000	0.036788
0.001268	220.000000	0.036788
0.001269	220.000000	0.036788
0.001270	220.000000	0.036788
0.001271	220.000000	0.036788
0.001272	220.000000	0.036788
0.001273	220.000000	0.036788
0.001274	220.000000	0.036788
0.001275	220.000000	0.036788
0.001276	220.000000	0.036788
0.001277	220.000000	0.036788
0.001278	220.000000	0.036788
0.001279	220.000000	0.036788
0.001280	220.000000	0.036788
0.001281	220.000000	0.036788
0.001282	220.000000	0.036788
0.001283	220.000000	0.036788
0.001284	220.000000	0.036788
0.001285	220.000000	0.036788
0.001286	220.000000	0.036788
0.001287	220.000000	0.036788
0.001288	220.000000	0.036788
0.001289	220.000000	0.036788
0.001290	220.000000	0.036788
0.001291	220.000000	0.036788
0.001292	220.000000	0.036788
0.001293	220.000000	0.036788
0.001294	220.000000	0.036788
0.001295	220.000000	0.036788
0.001296	220.000000	0.036788
0.001297	220.000000	0.036788
0.001298	220.000000	0.036788
0.001299	220.000000	0.036788
0.001300	220.000000	0.036788
0.001301	220.000000	0.036788
0.001302	220.000000	0.036788
0.001303	104.000000	0.036698
0.001304	104.000000	0.036698
0.001305	104.000000	0.036698
0.001306	104.000000	0.036698
0.001307	104.000000	0.036698
0.001308	104.000000	0.036698
0.001309	104.000000	0.036698
0.001310	104.000000	0.036698
0.001311	104.000000	0.036698
0.001312	104.000000	0.036698
0.001313	104.000000	0.036698
0.001314	104.000000	0.036698
0.001315	104.000000	0.036698
0.001316	104.000000	0.036698
0.001317	104.000000	0.036698
0.001318	104.000000	0.036698
0.001319	104.000000	0.036698
0.001320	104.000000	0.036698
0.001321	104.000000	0.036698
0.001322	104.000000	0.036698
0.001323	104.000000	0.036698
0.001324	104.000000	0.036698
0.001325	104.000000	0.036698
0.001326	104.000000	0.036698
0.001327	248.000000	0.034946
0.001328	248.000000	0.034946
0.001329	248.000000	0.034946
0.001330	248.000000	0.034946
0.001331	248.000000	0.034946
0.001332	248.000000	0.034946
0.001333	248.000000	0.034946
0.001334	248.000000	0.034946
0.001335	248.000000	0.034946
0.001336	248.000000	0.034946
0.001337	248.000000	0.034946
0.001338	248.000000	0.034946
0.001339	248.000000	0.034946
0.001340	248.000000	0.034946
0.001341	248.000000	0.034946
0.001342	248.000000	0.034946
0.001343	248.000000	0.034946
0.001344	248.000000	0.034946
0.001345	248.000000	0.034946
0.001346	248.000000	0.034946
0.001347	248.000000	0.034946
0.001348	248.000000	0.034946
0.001349	248.000000	0.034946
0.001350	248.000000	0.034946
0.001351	248.000000	0.034946
0.001352	248.000000	0.034946
0.001353	248.000000	0.034946
0.001354	252.000000	0.034465
0.001355	252.000000	0.034465
0.001356	252.000000	0.034465
0.001357	252.000000	0.034465
0.001358	252.000000	0.034465
0.001359	252.000000	0.034465
0.001360	252.000000	0.034465
0.001361	252.000000	0.034465
0.001362	252.000000	0.034465
0.001363	252.000000	0.034465
0.001364	252.000000	0.034465
0.001365	252.000000	0.034465
0.001366	252.000000	0.034465
0.001367	252.000000	0.034465
0.001368	252.000000	0.034465
0.001369	252.000000	0.034465
0.001370	252.000000	0.034465
0.001371	252.000000	0.034465
0.001372	252.000000	0.034465
0.001373	252.000000	0.034465
0.001374	252.000000	0.034465
0.001375	252.000000	0.034465
0.001376	252.000000	0.034465
0.001377	252.000000	0.032602
0.001378	252.000000	0.032602
0.001379	252.000000	0.032602
0.001380	252.000000	0.032602
0.001381	252.000000	0.032602
0.001382	252.000000	0.032602
0.001383	252.000000	0.032602
0.001384	252.000000	0.032602
0.001385	252.000000	0.032602
0.001386	252.000000	0.032602
0.001387	252.000000	0.032602
0.001388	252.000000	0.032602
0.001389	252.000000	0.032602
0.001390	252.000000	0.032602
0.001391	252.000000	0.032602
0.001392	252.000000	0.030692
0.001393	252.000000	0.030692
0.001394	252.000000	0.030692
0.001395	252.000000	0.030692
0.001396	252.000000	0.030692
0.001397	252.000000	0.030692
0.001398	252.000000	0.030692
0.001399	252.000000	0.030692
0.001400	252.000000	0.030692
0.001401	252.000000	0.030692
0.001402	252.000000	0.030692
0.001403	252.000000	0.030692
0.001404	256.000000	0.030227
0.001405	256.000000	0.030227
0.001406	256.000000	0.030227
0.001407	256.000000	0.030227
0.001408	256.000000	0.030227
0.001409	256.000000	0.030227
0.001410	256.000000	0.030227
0.001411	256.000000	0.030227
0.001412	256.000000	0.030227
0.001413	256.000000	0.030227
0.001414	256.000000	0.030227
0.001415	256.000000	0.030227
0.001416	256.000000	0.030227
0.001417	256.000000	0.030227
0.001418	256.000000	0.030227
0.001419	256.000000	0.030227
0.001420	256.000000	0.030227
0.001421	256.000000	0.030227
0.001422	256.000000	0.030227
0.001423	256.000000	0.030227
0.001424	256.000000	0.030227
0.001425	256.000000	0.030227
0.001426	256.000000	0.030227
0.001427	256.000000	0.030227
0.001428	256.000000	0.030227
0.001429	256.000000	0.030227
0.001430	256.000000	0.030227
0.001431	256.000000	0.030227
0.001432	256.000000	0.030227
0.001433	256.000000	0.030227
0.001434	256.000000	0.030227
0.001435	256.000000	0.030227
0.001436	256.000000	0.030227
0.001437	256.000000	0.030227
0.001438	256.000000	0.030227
0.001439	256.000000	0.030227
0.001440	256.000000	0.030227
0.001441	256.000000	0.030227
0.001442	256.000000	0.030227
0.001443	256.000000	0.030227
0.001444	256.000000	0.030227
0.001445	256.000000	0.030227
0.001446	256.000000	0.030227
0.001447	256.000000	0.030227
0.001448	256.000000	0.030227
0.001449	256.000000	0.030227
0.001450	256.000000	0.030227
0.001451	256.000000	0.030227
0.001452	256.000000	0.030227
0.001453	256.000000	0.030227
0.001454	256.000000	0.030227
0.001455	256.000000	0.029790
0.001456	256.000000	0.029790
0.001457	256.000000	0.027880
0.001458	256.000000	0.027880
0.001459	256.000000	0.027880
0.001460	256.000000	0.027880
0.001461	256.000000	0.027880
0.001462	256.000000	0.027880
0.001463	256.000000	0.027880
0.001464	256.000000	0.027880
0.001465	256.000000	0.027880
0.001466	256.000000	0.027880
0.001467	256.000000	0.027880
0.001468	256.000000	0.027880
0.001469	256.000000	0.027880
0.001470	256.000000	0.027880
0.001471	256.000000	0.027880
0.001472	256.000000	0.027880
0.001473	256.000000	0.027880
0.001474	256.000000	0.027880
0.001475	256.000000	0.027880
0.001476	256.000000	0.027880
0.001477	256.000000	0.027880
0.001478	256.000000	0.027880
0.001479	256.000000	0.027880
0.001480	256.000000	0.027880
0.001481	256.000000	0.027880
0.001482	256.000000	0.027880
0.001483	256.000000	0.027880
0.001484	256.000000	0.027880
0.001485	256.000000	0.027880
0.001486	256.000000	0.027880
0.001487	256.000000	0.027880
0.001488	256.000000	0.027880
0.001489	256.000000	0.027880
0.001490	256.000000	0.027880
0.001491	256.000000	0.027880
0.001492	256.000000	0.027880
0.001493	256.000000	0.027880
0.001494	256.000000	0.027880
0.001495	256.000000	0.027880
0.001496	256.000000	0.027880
0.001497	256.000000	0.027880
0.001498	256.000000	0.027880
0.001499	256.000000	0.027880
0.001500	256.000000	0.027880
0.001501	256.000000	0.027880
0.001502	256.000000	0.027880
0.001503	256.000000	0.027880
0.001504	256.000000	0.027880
0.001505	260.000000	0.027473
0.001506	260.000000	0.027473
0.001507	260.000000	0.027473
0.001508	260.000000	0.027473
0.001509	260.000000	0.027473
0.001510	260.000000	0.027473
0.001511	260.000000	0.027473
0.001512	260.000000	0.027473
0.001513	260.000000	0.027473
0.001514	260.000000	0.027473
0.001515	260.000000	0.027473
0.001516	260.000000	0.027473
0.001517	260.000000	0.027473
0.001518	260.000000	0.027473
0.001519	260.000000	0.027473
0.001520	260.000000	0.027473
0.001521	260.000000	0.027473
0.001522	260.000000	0.025563
0.001523	260.000000	0.025563
0.001524	260.000000	0.025563
0.001525	260.000000	0.025563
0.001526	260.000000	0.025563
0.001527	260.000000	0.025563
0.001528	260.000000	0.025563
0.001529	260.000000	0.025563
0.001530	260.000000	0.025563
0.001531	260.000000	0.025563
0.001532	260.000000	0.025563
0.001533	260.000000	0.025563
0.001534	260.000000	0.025563
0.001535	260.000000	0.025563
0.001536	260.000000	0.025563
0.001537	260.000000	0.025563
0.001538	260.000000	0.025563
0.001539	260.000000	0.026152
0.001540	260.000000	0.026152
0.001541	260.000000	0.026152
0.001542	260.000000	0.026152
0.001543	260.000000	0.026152
0.001544	260.000000	0.026152
0.001545	260.000000	0.026152
0.001546	260.000000	0.026152
0.001547	260.000000	0.026152
0.001548	260.000000	0.026152
0.001549	260.000000	0.026152
0.001550	260.000000	0.026152
0.001551	260.000000	0.026152
0.001552	260.000000	0.026152
0.001553	260.000000	0.026152
0.001554	260.000000	0.026152
0.001555	260.000000	0.026152
0.001556	260.000000	0.025798
0.001557	260.000000	0.025798
0.001558	260.000000	0.025798
0.001559	260.000000	0.025798
0.001560	260.000000	0.025798
0.001561	260.000000	0.025798
0.001562	260.000000	0.025798
0.001563	260.000000	0.025798
0.001564	260.000000	0.025798
0.001565	260.000000	0.025798
0.001566	260.000000	0.025798
0.001567	260.000000	0.025798
0.001568	260.000000	0.025798
0.001569	260.000000	0.025798
0.001570	260.000000	0.025798
0.001571	260.000000	0.025798
0.001572	260.000000	0.025798
0.001573	260.000000	0.025798
0.001574	260.000000	0.025798
0.001575	260.000000	0.025798
0.001576	260.000000	0.025798
0.001577	260.000000	0.025798
0.001578	260.000000	0.025798
0.001579	260.000000	0.025798
0.001580	260.000000	0.025798
0.001581	260.000000	0.025798
0.001582	260.000000	0.025798
0.001583	260.000000	0.025798
0.001584	260.000000	0.025798
0.001585	260.000000	0.025798
0.001586	260.000000	0.025798
0.001587	260.000000	0.025798
0.001588	260.000000	0.023938
0.001589	260.000000	0.023938
0.001590	260.000000	0.023938
0.001591	260.000000	0.023938
0.001592	260.000000	0.023938
0.001593	260.000000	0.023938
0.001594	260.000000	0.023938
0.001595	260.000000	0.023938
0.001596	260.000000	0.023938
0.001597	260.000000	0.023938
0.001598	260.000000	0.023938
0.001599	260.000000	0.023938
0.001600	260.000000	0.023938
0.001601	260.000000	0.023938
0.001602	260.000000	0.023938
0.001603	260.000000	0.023938
0.001604	260.000000	0.023938
0.001605	260.000000	0.023938
0.001606	264.000000	0.023602
0.001607	264.000000	0.023602
0.001608	264.000000	0.023602
0.001609	264.000000	0.023602
0.001610	264.000000	0.023602
0.001611	264.000000	0.023602
0.001612	264.000000	0.023602
0.001613	264.000000	0.023602
0.001614	264.000000	0.023602
0.001615	264.000000	0.023602
0.001616	264.000000	0.023602
0.001617	264.000000	0.023602
0.001618	264.000000	0.023602
0.001619	264.000000	0.023602
0.001620	264.000000	0.023602
0.001621	264.000000	0.023602
0.001622	264.000000	0.023602
0.001623	264.000000	0.023602
0.001624	264.000000	0.023602
0.001625	264.000000	0.023602
0.001626	264.000000	0.023602
0.001627	264.000000	0.023602
0.001628	264.000000	0.023602
0.001629	264.000000	0.023602
0.001630	264.000000	0.023602
0.001631	264.000000	0.023602
0.001632	264.000000	0.023602
0.001633	264.000000	0.023602
0.001634	264.000000	0.023602
0.001635	264.000000	0.023602
0.001636	264.000000	0.023602
0.001637	264.000000	0.023602
0.001638	264.000000	0.023602
0.001639	264.000000	0.023602
0.001640	264.000000	0.023602
0.001641	264.000000	0.023602
0.001642	264.000000	0.023602
0.001643	264.000000	0.023602
0.001644	264.000000	0.023602
0.001645	264.000000	0.023602
0.001646	264.000000	0.023602
0.001647	264.000000	0.023602
0.001648	264.000000	0.023602
0.001649	264.000000	0.023602
0.001650	264.000000	0.023602
0.001651	264.000000	0.023602
0.001652	264.000000	0.023602
0.001653	264.000000	0.021743
0.001654	264.000000	0.021743
0.001655	264.000000	0.021743
0.001656	264.000000	0.021480
0.001657	264.000000	0.021480
0.001658	264.000000	0.021480
0.001659	264.000000	0.021480
0.001660	264.000000	0.021480
0.001661	264.000000	0.021480
0.001662	264.000000	0.021480
0.001663	264.000000	0.021480
0.001664	264.000000	0.021480
0.001665	264.000000	0.021480
0.001666	264.000000	0.021480
0.001667	264.000000	0.021480
0.001668	264.000000	0.021480
0.001669	264.000000	0.021480
0.001670	264.000000	0.021480
0.001671	264.000000	0.021480
0.001672	264.000000	0.021480
0.001673	264.000000	0.021480
0.001674	264.000000	0.021480
0.001675	264.000000	0.021480
0.001676	264.000000	0.021480
0.001677	264.000000	0.021480
0.001678	264.000000	0.021480
0.001679	264.000000	0.021480
0.001680	264.000000	0.021480
0.001681	264.000000	0.021480
0.001682	264.000000	0.021480
0.001683	264.000000	0.021480
0.001684	264.000000	0.021480
0.001685	264.000000	0.021480
0.001686	264.000000	0.021480
0.001687	264.000000	0.021480
0.001688	264.000000	0.021480
0.001689	264.000000	0.021480
0.001690	264.000000	0.021480
0.001691	264.000000	0.021480
0.001692	264.000000	0.021480
0.001693	264.000000	0.021480
0.001694	264.000000	0.021480
0.001695	264.000000	0.021480
0.001696	264.000000	0.021480
0.001697	264.000000	0.021480
0.001698	264.000000	0.021480
0.001699	264.000000	0.021480
0.001700	264.000000	0.021480
0.001701	264.000000	0.021480
0.001702	264.000000	0.021480
0.001703	264.000000	0.021480
0.001704	264.000000	0.021480
0.001705	264.000000	0.021480
0.001706	264.000000	0.021480
0.001707	268.000000	0.021279
0.001708	268.000000	0.021279
0.001709	268.000000	0.021279
0.001710	268.000000	0.021279
0.001711	268.000000	0.021279
0.001712	268.000000	0.021279
0.001713	268.000000	0.021279
0.001714	268.000000	0.021279
0.001715	268.000000	0.021279
0.001716	268.000000	0.021279
0.001717	268.000000	0.021279
0.001718	268.000000	0.019419
0.001719	268.000000	0.019419
0.001720	268.000000	0.019419
0.001721	268.000000	0.019419
0.001722	268.000000	0.019419
0.001723	268.000000	0.019419
0.001724	268.000000	0.019419
0.001725	268.000000	0.019419
0.001726	268.000000	0.019419
0.001727	268.000000	0.019419
0.001728	268.000000	0.019419
0.001729	268.000000	0.019419
0.001730	268.000000	0.019419
0.001731	268.000000	0.019419
0.001732	268.000000	0.019419
0.001733	268.000000	0.019419
0.001734	268.000000	0.019419
0.001735	268.000000	0.019419
0.001736	268.000000	0.019419
0.001737	268.000000	0.019419
0.001738	268.000000	0.019419
0.001739	268.000000	0.019419
0.001740	268.000000	0.019419
0.001741	268.000000	0.019419
0.001742	268.000000	0.019419
0.001743	268.000000	0.019419
0.001744	268.000000	0.019419
0.001745	268.000000	0.019419
0.001746	268.000000	0.019419
0.001747	268.000000	0.019419
0.001748	268.000000	0.019419
0.001749	268.000000	0.019419
0.001750	268.000000	0.019419
0.001751	268.000000	0.019419
0.001752	268.000000	0.019419
0.001753	268.000000	0.019419
0.001754	268.000000	0.019419
0.001755	268.000000	0.019419
0.001756	268.000000	0.019419
0.001757	268.000000	0.019254
0.001758	268.000000	0.019254
0.001759	268.000000	0.019254
0.001760	268.000000	0.019254
0.001761	268.000000	0.019254
0.001762	268.000000	0.019254
0.001763	268.000000	0.019254
0.001764	268.000000	0.019254
0.001765	268.000000	0.017978
0.001766	268.000000	0.017978
0.001767	268.000000	0.017978
0.001768	268.000000	0.017978
0.001769	268.000000	0.017978
0.001770	268.000000	0.017978
0.001771	268.000000	0.017978
0.001772	268.000000	0.017978
0.001773	268.000000	0.017978
0.001774	268.000000	0.017978
0.001775	268.000000	0.017978
0.001776	268.000000	0.017978
0.001777	268.000000	0.017978
0.001778	268.000000	0.017978
0.001779	268.000000	0.017978
0.001780	268.000000	0.017978
0.001781	268.000000	0.017978
0.001782	268.000000	0.017978
0.001783	268.000000	0.016206
0.001784	268.000000	0.016206
0.001785	268.000000	0.016206
0.001786	268.000000	0.016206
0.001787	268.000000	0.016206
0.001788	268.000000	0.016206
0.001789	268.000000	0.016206
0.001790	268.000000	0.016206
0.001791	268.000000	0.016206
0.001792	268.000000	0.016206
0.001793	268.000000	0.016206
0.001794	268.000000	0.016206
0.001795	268.000000	0.016206
0.001796	268.000000	0.016206
0.001797	268.000000	0.016206
0.001798	268.000000	0.016206
0.001799	268.000000	0.016206
0.001800	268.000000	0.016206
0.001801	268.000000	0.016206
0.001802	268.000000	0.016206
0.001803	268.000000	0.016206
0.001804	268.000000	0.016206
0.001805	268.000000	0.016206
0.001806	268.000000	0.016206
0.001807	268.000000	0.016206
0.001808	268.000000	0.016143
0.001809	268.000000	0.016143
0.001810	268.000000	0.016143
0.001811	268.000000	0.016143
0.001812	268.000000	0.016143
0.001813	268.000000	0.016143
0.001814	268.000000	0.016143
0.001815	268.000000	0.016143
0.001816	268.000000	0.016143
0.001817	268.000000	0.016143
0.001818	268.000000	0.016143
0.001819	268.000000	0.016143
0.001820	268.000000	0.016143
0.001821	268.000000	0.016143
0.001822	268.000000	0.016143
0.001823	268.000000	0.016143
0.001824	268.000000	0.016143
0.001825	268.000000	0.016143
0.001826	268.000000	0.016143
0.001827	268.000000	0.016143
0.001828	268.000000	0.016143
0.001829	268.000000	0.016143
0.001830	268.000000	0.016143
0.001831	268.000000	0.016143
0.001832	268.000000	0.016143
0.001833	268.000000	0.016143
0.001834	268.000000	0.016143
0.001835	268.000000	0.016143
0.001836	268.000000	0.016143
0.001837	268.000000	0.016143
0.001838	268.000000	0.016143
0.001839	268.000000	0.016143
0.001840	268.000000	0.016143
0.001841	268.000000	0.016143
0.001842	268.000000	0.016143
0.001843	268.000000	0.016143
0.001844	268.000000	0.016143
0.001845	268.000000	0.016143
0.001846	268.000000	0.016143
0.001847	268.000000	0.016143
0.001848	268.000000	0.014495
0.001849	268.000000	0.014495
0.001850	268.000000	0.014495
0.001851	268.000000	0.014495
0.001852	268.000000	0.014495
0.001853	268.000000	0.014495
0.001854	268.000000	0.014495
0.001855	268.000000	0.014495
0.001856	268.000000	0.014495
0.001857	268.000000	0.014495
0.001858	272.000000	0.014460
0.001859	272.000000	0.014460
0.001860	272.000000	0.014460
0.001861	272.000000	0.014460
0.001862	272.000000	0.014460
0.001863	272.000000	0.014460
0.001864	272.000000	0.014460
0.001865	272.000000	0.014460
0.001866	272.000000	0.014460
0.001867	272.000000	0.014460
0.001868	272.000000	0.014460
0.001869	272.000000	0.014460
0.001870	272.000000	0.014460
0.001871	272.000000	0.014460
0.001872	272.000000	0.014460
0.001873	272.000000	0.014460
0.001874	272.000000	0.014460
0.001875	272.000000	0.014460
0.001876	272.000000	0.014460
0.001877	272.000000	0.014460
0.001878	272.000000	0.014460
0.001879	272.000000	0.014460
0.001880	272.000000	0.014460
0.001881	272.000000	0.014460
0.001882	272.000000	0.014460
0.001883	272.000000	0.014460
0.001884	272.000000	0.014460
0.001885	272.000000	0.014460
0.001886	272.000000	0.014460
0.001887	272.000000	0.014460
0.001888	272.000000	0.014460
0.001889	272.000000	0.014460
0.001890	272.000000	0.014460
0.001891	272.000000	0.014460
0.001892	272.000000	0.014460
0.001893	272.000000	0.014460
0.001894	272.000000	0.014460
0.001895	272.000000	0.014460
0.001896	272.000000	0.014460
0.001897	272.000000	0.014460
0.001898	272.000000	0.014460
0.001899	272.000000	0.014460
0.001900	272.000000	0.014460
0.001901	272.000000	0.014460
0.001902	272.000000	0.014460
0.001903	272.000000	0.014460
0.001904	272.000000	0.014460
0.001905	272.000000	0.014460
0.001906	272.000000	0.014460
0.001907	272.000000	0.014460
0.001908	96.000000	0.014470
0.001909	96.000000	0.014470
0.001910	96.000000	0.014470
0.001911	96.000000	0.014470
0.001912	96.000000	0.014470
0.001913	96.000000	0.012833
0.001914	96.000000	0.012833
0.001915	96.000000	0.012833
0.001916	96.000000	0.012833
0.001917	96.000000	0.012833
0.001918	96.000000	0.012833
0.001919	96.000000	0.012833
0.001920	96.000000	0.012833
0.001921	96.000000	0.012833
0.001922	96.000000	0.012833
0.001923	96.000000	0.012833
0.001924	96.000000	0.012833
0.001925	96.000000	0.012833
0.001926	96.000000	0.012833
0.001927	96.000000	0.012833
0.001928	96.000000	0.012833
0.001929	96.000000	0.012833
0.001930	96.000000	0.012833
0.001931	96.000000	0.012833
0.001932	96.000000	0.012833
0.001933	96.000000	0.012833
0.001934	96.000000	0.012833
0.001935	96.000000	0.012833
0.001936	96.000000	0.012833
0.001937	96.000000	0.012833
0.001938	96.000000	0.012833
0.001939	96.000000	0.012833
0.001940	96.000000	0.012833
0.001941	96.000000	0.012833
0.001942	96.000000	0.012833
0.001943	96.000000	0.012833
0.001944	96.000000	0.012833
0.001945	96.000000	0.012833
0.001946	96.000000	0.012833
0.001947	96.000000	0.012833
0.001948	96.000000	0.012833
0.001949	96.000000	0.012833
0.001950	96.000000	0.012833
0.001951	96.000000	0.012833
0.001952	96.000000	0.012833
0.001953	96.000000	0.012833
0.001954	96.000000	0.012833
0.001955	96.000000	0.012833
0.001956	96.000000	0.012833
0.001957	96.000000	0.012833
0.001958	96.000000	0.012833
0.001959	96.000000	0.012871
0.001960	96.000000	0.012871
0.001961	96.000000	0.012871
0.001962	96.000000	0.012871
0.001963	96.000000	0.012871
0.001964	96.000000	0.012871
0.001965	96.000000	0.012871
0.001966	96.000000	0.012871
0.001967	96.000000	0.012871
0.001968	96.000000	0.012871
0.001969	96.000000	0.012871
0.001970	96.000000	0.012871
0.001971	96.000000	0.012871
0.001972	96.000000	0.012871
0.001973	96.000000	0.012871
0.001974	96.000000	0.012871
0.001975	96.000000	0.012871
0.001976	96.000000	0.012871
0.001977	96.000000	0.012871
0.001978	96.000000	0.011370
0.001979	96.000000	0.011370
0.001980	96.000000	0.011370
0.001981	96.000000	0.011370
0.001982	96.000000	0.011370
0.001983	96.000000	0.011370
0.001984	96.000000	0.011370
0.001985	96.000000	0.011370
0.001986	96.000000	0.011370
0.001987	96.000000	0.011370
0.001988	96.000000	0.011370
0.001989	96.000000	0.011370
0.001990	96.000000	0.011370
0.001991	96.000000	0.011370
0.001992	96.000000	0.011370
0.001993	96.000000	0.011370
0.001994	96.000000	0.011370
0.001995	96.000000	0.011370
0.001996	96.000000	0.011370
0.001997	96.000000	0.011370
0.001998	96.000000	0.011370
0.001999	96.000000	0.011370
0.002000	96.000000	0.011370
0.002001	96.000000	0.011370
0.002002	96.000000	0.011370
0.002003	96.000000	0.011370
0.002004	96.000000	0.011370
0.002005	96.000000	0.011370
0.002006	96.000000	0.011370
0.002007	96.000000	0.011370
0.002008	96.000000	0.011370
0.002009	96.000000	0.011506
0.002010	96.000000	0.011506
0.002011	96.000000	0.011506
0.002012	96.000000	0.011506
0.002013	96.000000	0.011506
0.002014	96.000000	0.011506
0.002015	96.000000	0.011506
0.002016	96.000000	0.011506
0.002017	96.000000	0.011506
0.002018	96.000000	0.011506
0.002019	96.000000	0.011506
0.002020	96.000000	0.011506
0.002021	96.000000	0.011506
0.002022	96.000000	0.011506
0.002023	96.000000	0.011506
0.002024	96.000000	0.011506
0.002025	96.000000	0.011506
0.002026	96.000000	0.011506
0.002027	96.000000	0.011506
0.002028	96.000000	0.011506
0.002029	96.000000	0.011506
0.002030	96.000000	0.011506
0.002031	96.000000	0.011506
0.002032	96.000000	0.011506
0.002033	96.000000	0.011506
0.002034	96.000000	0.011506
0.002035	96.000000	0.011506
0.002036	96.000000	0.011506
0.002037	96.000000	0.011506
0.002038	96.000000	0.011506
0.002039	96.000000	0.011506
0.002040	96.000000	0.011506
0.002041	96.000000	0.011506
0.002042	96.000000	0.011506
0.002043	100.000000	0.010007
0.002044	100.000000	0.010007
0.002045	100.000000	0.010007
0.002046	100.000000	0.010007
0.002047	100.000000	0.010007
0.002048	100.000000	0.010007
0.002049	100.000000	0.010007
0.002050	100.000000	0.010007
0.002051	100.000000	0.010007
0.002052	100.000000	0.010007
0.002053	100.000000	0.010007
0.002054	100.000000	0.010007
0.002055	100.000000	0.010007
0.002056	100.000000	0.010007
0.002057	100.000000	0.010007
0.002058	100.000000	0.010007
0.002059	100.000000	0.010007
0.002060	100.000000	0.010142
0.002061	100.000000	0.010142
0.002062	100.000000	0.010142
0.002063	100.000000	0.010142
0.002064	100.000000	0.010788
0.002065	100.000000	0.010788
0.002066	100.000000	0.010788
0.002067	100.000000	0.010788
0.002068	100.000000	0.010788
0.002069	100.000000	0.010788
0.002070	100.000000	0.010788
0.002071	100.000000	0.010788
0.002072	100.000000	0.010788
0.002073	100.000000	0.010788
0.002074	100.000000	0.010788
0.002075	100.000000	0.010788
0.002076	100.000000	0.010788
0.002077	100.000000	0.010788
0.002078	100.000000	0.010788
0.002079	100.000000	0.010788
0.002080	100.000000	0.010788
0.002081	100.000000	0.010788
0.002082	100.000000	0.010788
0.002083	100.000000	0.010788
0.002084	100.000000	0.010788
0.002085	100.000000	0.010788
0.002086	100.000000	0.010788
0.002087	100.000000	0.010788
0.002088	100.000000	0.010788
0.002089	100.000000	0.010788
0.002090	100.000000	0.010788
0.002091	100.000000	0.010788
0.002092	100.000000	0.010788
0.002093	100.000000	0.010788
0.002094	100.000000	0.010788
0.002095	100.000000	0.010788
0.002096	100.000000	0.010788
0.002097	100.000000	0.010788
0.002098	100.000000	0.010788
0.002099	100.000000	0.010788
0.002100	100.000000	0.010788
0.002101	100.000000	0.010788
0.002102	100.000000	0.010788
0.002103	100.000000	0.010788
0.002104	100.000000	0.010788
0.002105	100.000000	0.010788
0.002106	100.000000	0.010788
0.002107	100.000000	0.010788
0.002108	100.000000	0.010788
0.002109	100.000000	0.009447
0.002110	100.000000	0.009678
0.002111	100.000000	0.009678
0.002112	100.000000	0.009678
0.002113	100.000000	0.009678
0.002114	100.000000	0.009678
0.002115	100.000000	0.009678
0.002116	100.000000	0.009678
0.002117	100.000000	0.009678
0.002118	100.000000	0.009678
0.002119	100.000000	0.009678
0.002120	100.000000	0.009678
0.002121	100.000000	0.009678
0.002122	100.000000	0.009678
0.002123	100.000000	0.009678
0.002124	100.000000	0.009678
0.002125	100.000000	0.009678
0.002126	100.000000	0.009678
0.002127	100.000000	0.009678
0.002128	100.000000	0.009678
0.002129	100.000000	0.009678
0.002130	100.000000	0.009678
0.002131	100.000000	0.009678
0.002132	100.000000	0.009678
0.002133	100.000000	0.009678
0.002134	100.000000	0.009678
0.002135	100.000000	0.009678
0.002136	100.000000	0.009678
0.002137	100.000000	0.009678
0.002138	100.000000	0.009678
0.002139	100.000000	0.009678
0.002140	100.000000	0.009678
0.002141	100.000000	0.009678
0.002142	100.000000	0.009678
0.002143	100.000000	0.009678
0.002144	100.000000	0.009678
0.002145	100.000000	0.009678
0.002146	100.000000	0.009678
0.002147	100.000000	0.009678
0.002148	100.000000	0.009678
0.002149	100.000000	0.009678
0.002150	100.000000	0.009678
0.002151	100.000000	0.009678
0.002152	100.000000	0.009678
0.002153	100.000000	0.009255
0.002154	100.000000	0.009255
0.002155	100.000000	0.009255
0.002156	100.000000	0.009255
0.002157	100.000000	0.009255
0.002158	100.000000	0.009255
0.002159	100.000000	0.009255
0.002160	100.000000	0.009576
0.002161	100.000000	0.009576
0.002162	100.000000	0.009576
0.002163	100.000000	0.009576
0.002164	100.000000	0.009576
0.002165	100.000000	0.009576
0.002166	100.000000	0.009576
0.002167	100.000000	0.009576
0.002168	100.000000	0.009576
0.002169	100.000000	0.009576
0.002170	100.000000	0.009576
0.002171	100.000000	0.009576
0.002172	100.000000	0.009576
0.002173	100.000000	0.009576
0.002174	280.000000	0.008400
0.002175	280.000000	0.008400
0.002176	280.000000	0.008400
0.002177	280.000000	0.008400
0.002178	280.000000	0.008400
0.002179	280.000000	0.008400
0.002180	280.000000	0.008400
0.002181	280.000000	0.008400
0.002182	280.000000	0.008400
0.002183	280.000000	0.008400
0.002184	280.000000	0.008400
0.002185	280.000000	0.008400
0.002186	280.000000	0.008400
0.002187	280.000000	0.008400
0.002188	280.000000	0.008400
0.002189	280.000000	0.008400
0.002190	280.000000	0.008400
0.002191	280.000000	0.008400
0.002192	280.000000	0.008400
0.002193	280.000000	0.008400
0.002194	280.000000	0.008400
0.002195	280.000000	0.008400
0.002196	280.000000	0.008400
0.002197	280.000000	0.008400
0.002198	280.000000	0.008400
0.002199	280.000000	0.008400
0.002200	280.000000	0.008400
0.002201	280.000000	0.008400
0.002202	280.000000	0.008400
0.002203	280.000000	0.008400
0.002204	280.000000	0.008400
0.002205	280.000000	0.008400
0.002206	280.000000	0.008400
0.002207	280.000000	0.008400
0.002208	280.000000	0.008400
0.002209	280.000000	0.008400
0.002210	280.000000	0.008400
0.002211	104.000000	0.008821
0.002212	104.000000	0.008821
0.002213	104.000000	0.008821
0.002214	104.000000	0.008821
0.002215	104.000000	0.008821
0.002216	104.000000	0.008821
0.002217	104.000000	0.008821
0.002218	104.000000	0.008821
0.002219	104.000000	0.008821
0.002220	104.000000	0.008821
0.002221	104.000000	0.008821
0.002222	104.000000	0.008821
0.002223	104.000000	0.008821
0.002224	104.000000	0.008821
0.002225	104.000000	0.008821
0.002226	104.000000	0.008821
0.002227	104.000000	0.008821
0.002228	104.000000	0.008821
0.002229	104.000000	0.008821
0.002230	104.000000	0.008821
0.002231	104.000000	0.008821
0.002232	104.000000	0.008821
0.002233	104.000000	0.008821
0.002234	104.000000	0.008821
0.002235	104.000000	0.008821
0.002236	104.000000	0.008821
0.002237	104.000000	0.008821
0.002238	104.000000	0.008821
0.002239	104.000000	0.007666
0.002240	104.000000	0.007666
0.002241	104.000000	0.007666
0.002242	104.000000	0.007666
0.002243	104.000000	0.007666
0.002244	104.000000	0.007666
0.002245	104.000000	0.007666
0.002246	104.000000	0.007666
0.002247	104.000000	0.007666
0.002248	104.000000	0.007666
0.002249	104.000000	0.007666
0.002250	104.000000	0.007666
0.002251	104.000000	0.007666
0.002252	104.000000	0.007666
0.002253	104.000000	0.007666
0.002254	104.000000	0.007666
0.002255	104.000000	0.007666
0.002256	104.000000	0.007666
0.002257	104.000000	0.007666
0.002258	104.000000	0.007666
0.002259	104.000000	0.007666
0.002260	104.000000	0.007666
0.002261	104.000000	0.008070
0.002262	104.000000	0.008070
0.002263	104.000000	0.008070
0.002264	104.000000	0.008070
0.002265	104.000000	0.008070
0.002266	104.000000	0.008070
0.002267	104.000000	0.008070
0.002268	104.000000	0.008070
0.002269	104.000000	0.008070
0.002270	104.000000	0.008070
0.002271	104.000000	0.008070
0.002272	104.000000	0.008070
0.002273	104.000000	0.008070
0.002274	104.000000	0.008070
0.002275	104.000000	0.008070
0.002276	104.000000	0.008070
0.002277	104.000000	0.008070
0.002278	104.000000	0.008070
0.002279	104.000000	0.008070
0.002280	104.000000	0.008070
0.002281	104.000000	0.008070
0.002282	104.000000	0.008070
0.002283	104.000000	0.008070
0.002284	104.000000	0.008070
0.002285	104.000000	0.008070
0.002286	104.000000	0.008070
0.002287	104.000000	0.008070
0.002288	104.000000	0.008070
0.002289	104.000000	0.008070
0.002290	104.000000	0.008070
0.002291	104.000000	0.008070
0.002292	104.000000	0.008070
0.002293	104.000000	0.008070
0.002294	104.000000	0.008070
0.002295	104.000000	0.008070
0.002296	104.000000	0.008070
0.002297	104.000000	0.008070
0.002298	104.000000	0.008070
0.002299	104.000000	0.008070
0.002300	104.000000	0.008070
0.002301	104.000000	0.008070
0.002302	104.000000	0.008070
0.002303	104.000000	0.008070
0.002304	284.000000	0.007092
0.002305	284.000000	0.007092
0.002306	284.000000	0.007092
0.002307	284.000000	0.007092
0.002308	284.000000	0.007092
0.002309	284.000000	0.007092
0.002310	284.000000	0.007092
0.002311	284.000000	0.007092
0.002312	284.000000	0.007594
0.002313	284.000000	0.007594
0.002314	284.000000	0.007594
0.002315	284.000000	0.007594
0.002316	284.000000	0.007594
0.002317	284.000000	0.007594
0.002318	284.000000	0.007594
0.002319	284.000000	0.007594
0.002320	284.000000	0.007594
0.002321	284.000000	0.007594
0.002322	284.000000	0.007594
0.002323	284.000000	0.007594
0.002324	284.000000	0.007594
0.002325	284.000000	0.007594
0.002326	284.000000	0.007594
0.002327	284.000000	0.007594
0.002328	284.000000	0.007594
0.002329	284.000000	0.007594
0.002330	284.000000	0.007594
0.002331	284.000000	0.007594
0.002332	284.000000	0.007594
0.002333	284.000000	0.007594
0.002334	284.000000	0.007594
0.002335	284.000000	0.007594
0.002336	284.000000	0.007594
0.002337	284.000000	0.007594
0.002338	284.000000	0.007594
0.002339	284.000000	0.007594
0.002340	284.000000	0.007594
0.002341	284.000000	0.007594
0.002342	284.000000	0.007594
0.002343	284.000000	0.007594
0.002344	284.000000	0.007594
0.002345	284.000000	0.007594
0.002346	284.000000	0.007594
0.002347	284.000000	0.007594
0.002348	284.000000	0.007594
0.002349	284.000000	0.007594
0.002350	284.000000	0.007594
0.002351	284.000000	0.007594
0.002352	284.000000	0.007594
0.002353	284.000000	0.007594
0.002354	284.000000	0.007594
0.002355	284.000000	0.007594
0.002356	284.000000	0.007594
0.002357	284.000000	0.007594
0.002358	284.000000	0.007594
0.002359	284.000000	0.007594
0.002360	284.000000	0.007594
0.002361	284.000000	0.007594
0.002362	108.000000	0.008134
0.002363	108.000000	0.008134
0.002364	108.000000	0.008134
0.002365	108.000000	0.008134
0.002366	108.000000	0.008134
0.002367	108.000000	0.008134
0.002368	108.000000	0.008134
0.002369	108.000000	0.007191
0.002370	108.000000	0.007191
0.002371	108.000000	0.007191
0.002372	108.000000	0.007191
0.002373	108.000000	0.007191
0.002374	108.000000	0.007191
0.002375	108.000000	0.007191
0.002376	108.000000	0.007191
0.002377	108.000000	0.007191
0.002378	108.000000	0.007191
0.002379	108.000000	0.007191
0.002380	108.000000	0.007191
0.002381	108.000000	0.007191
0.002382	108.000000	0.007191
0.002383	108.000000	0.007191
0.002384	108.000000	0.007191
0.002385	108.000000	0.007191
0.002386	108.000000	0.007191
0.002387	108.000000	0.007191
0.002388	108.000000	0.007191
0.002389	108.000000	0.007191
0.002390	108.000000	0.007191
0.002391	108.000000	0.007191
0.002392	108.000000	0.007191
0.002393	108.000000	0.007191
0.002394	108.000000	0.007191
0.002395	108.000000	0.007191
0.002396	108.000000	0.007191
0.002397	108.000000	0.007191
0.002398	108.000000	0.007191
0.002399	108.000000	0.007191
0.002400	108.000000	0.007191
0.002401	108.000000	0.007191
0.002402	108.000000	0.007191
0.002403	108.000000	0.007191
0.002404	108.000000	0.007191
0.002405	108.000000	0.007191
0.002406	108.000000	0.007191
0.002407	108.000000	0.007191
0.002408	108.000000	0.007191
0.002409	108.000000	0.007191
0.002410	108.000000	0.007191
0.002411	108.000000	0.007191
0.002412	108.000000	0.007191
0.002413	108.000000	0.007735
0.002414	108.000000	0.007735
0.002415	108.000000	0.007735
0.002416	108.000000	0.007735
0.002417	108.000000	0.007735
0.002418	108.000000	0.007735
0.002419	108.000000	0.007735
0.002420	108.000000	0.007735
0.002421	108.000000	0.007735
0.002422	108.000000	0.007735
0.002423	108.000000	0.007735
0.002424	108.000000	0.007735
0.002425	108.000000	0.007735
0.002426	108.000000	0.007735
0.002427	108.000000	0.007735
0.002428	108.000000	0.007735
0.002429	108.000000	0.007735
0.002430	108.000000	0.007735
0.002431	108.000000	0.007735
0.002432	108.000000	0.007735
0.002433	108.000000	0.007735
0.002434	288.000000	0.006986
0.002435	288.000000	0.006986
0.002436	288.000000	0.006986
0.002437	288.000000	0.006986
0.002438	288.000000	0.006986
0.002439	288.000000	0.006986
0.002440	288.000000	0.006986
0.002441	288.000000	0.006986
0.002442	288.000000	0.006986
0.002443	288.000000	0.006986
0.002444	288.000000	0.006986
0.002445	288.000000	0.006986
0.002446	288.000000	0.006986
0.002447	288.000000	0.006986
0.002448	288.000000	0.006986
0.002449	288.000000	0.006986
0.002450	288.000000	0.006986
0.002451	288.000000	0.006986
0.002452	288.000000	0.006986
0.002453	288.000000	0.006986
0.002454	288.000000	0.006986
0.002455	288.000000	0.006986
0.002456	288.000000	0.006986
0.002457	288.000000	0.006986
0.002458	288.000000	0.006986
0.002459	288.000000	0.006986
0.002460	288.000000	0.006986
0.002461	288.000000	0.006986
0.002462	288.000000	0.006986
0.002463	288.000000	0.007609
0.002464	288.000000	0.007609
0.002465	288.000000	0.007609
0.002466	288.000000	0.007609
0.002467	288.000000	0.007609
0.002468	288.000000	0.007609
0.002469	288.000000	0.007609
0.002470	288.000000	0.007609
0.002471	288.000000	0.007609
0.002472	288.000000	0.007609
0.002473	288.000000	0.007609
0.002474	288.000000	0.007609
0.002475	288.000000	0.007609
0.002476	288.000000	0.007609
0.002477	288.000000	0.007609
0.002478	288.000000	0.007609
0.002479	288.000000	0.007609
0.002480	288.000000	0.007609
0.002481	288.000000	0.007609
0.002482	288.000000	0.007609
0.002483	288.000000	0.007609
0.002484	288.000000	0.007609
0.002485	288.000000	0.007609
0.002486	288.000000	0.007609
0.002487	288.000000	0.007609
0.002488	288.000000	0.007609
0.002489	288.000000	0.007609
0.002490	288.000000	0.007609
0.002491	288.000000	0.007609
0.002492	288.000000	0.007609
0.002493	288.000000	0.007609
0.002494	288.000000	0.007609
0.002495	288.000000	0.007609
0.002496	288.000000	0.007609
0.002497	288.000000	0.007609
0.002498	288.000000	0.007609
0.002499	292.000000	0.006929
0.002500	292.000000	0.006929
0.002501	292.000000	0.006929
0.002502	292.000000	0.006929
0.002503	292.000000	0.006929
0.002504	292.000000	0.006929
0.002505	292.000000	0.006929
0.002506	292.000000	0.006929
0.002507	292.000000	0.006929
0.002508	292.000000	0.006929
0.002509	292.000000	0.006929
0.002510	292.000000	0.006929
0.002511	292.000000	0.006929
0.002512	292.000000	0.006929
0.002513	292.000000	0.007552
0.002514	292.000000	0.007552
0.002515	292.000000	0.007552
0.002516	292.000000	0.007552
0.002517	292.000000	0.007552
0.002518	292.000000	0.007552
0.002519	292.000000	0.007552
0.002520	292.000000	0.007552
0.002521	292.000000	0.007552
0.002522	292.000000	0.007552
0.002523	292.000000	0.007552
0.002524	292.000000	0.007552
0.002525	292.000000	0.007552
0.002526	292.000000	0.007552
0.002527	292.000000	0.007552
0.002528	292.000000	0.007552
0.002529	292.000000	0.007552
0.002530	292.000000	0.007552
0.002531	292.000000	0.007552
0.002532	292.000000	0.007552
0.002533	292.000000	0.007552
0.002534	292.000000	0.007552
0.002535	292.000000	0.007552
0.002536	292.000000	0.007552
0.002537	292.000000	0.007552
0.002538	292.000000	0.007552
0.002539	292.000000	0.007552
0.002540	292.000000	0.007552
0.002541	288.000000	0.008199
0.002542	288.000000	0.008199
0.002543	288.000000	0.008199
0.002544	288.000000	0.008199
0.002545	288.000000	0.008199
0.002546	288.000000	0.008199
0.002547	288.000000	0.008199
0.002548	288.000000	0.008199
0.002549	288.000000	0.008199
0.002550	288.000000	0.008199
0.002551	288.000000	0.008199
0.002552	288.000000	0.008199
0.002553	288.000000	0.008199
0.002554	288.000000	0.008199
0.002555	288.000000	0.008199
0.002556	288.000000	0.008199
0.002557	288.000000	0.008199
0.002558	288.000000	0.008199
0.002559	288.000000	0.008199
0.002560	288.000000	0.008199
0.002561	288.000000	0.008199
0.002562	288.000000	0.008199
0.002563	288.000000	0.008199
0.002564	288.000000	0.008891
0.002565	292.000000	0.008395
0.002566	292.000000	0.008395
0.002567	292.000000	0.008395
0.002568	292.000000	0.008395
0.002569	292.000000	0.008395
0.002570	292.000000	0.008395
0.002571	292.000000	0.008395
0.002572	292.000000	0.008395
0.002573	292.000000	0.008395
0.002574	292.000000	0.008395
0.002575	292.000000	0.008395
0.002576	292.000000	0.008395
0.002577	292.000000	0.008395
0.002578	292.000000	0.008395
0.002579	292.000000	0.008395
0.002580	292.000000	0.008395
0.002581	292.000000	0.008395
0.002582	292.000000	0.008395
0.002583	292.000000	0.008395
0.002584	292.000000	0.008395
0.002585	292.000000	0.008395
0.002586	292.000000	0.008395
0.002587	292.000000	0.008395
0.002588	292.000000	0.008395
0.002589	292.000000	0.008904
0.002590	292.000000	0.008904
0.002591	292.000000	0.008904
0.002592	292.000000	0.008904
0.002593	292.000000	0.008904
0.002594	292.000000	0.008904
0.002595	292.000000	0.008904
0.002596	292.000000	0.008904
0.002597	292.000000	0.008904
0.002598	292.000000	0.008904
0.002599	292.000000	0.008904
0.002600	292.000000	0.008904
0.002601	292.000000	0.008904
0.002602	292.000000	0.008904
0.002603	292.000000	0.008904
0.002604	292.000000	0.008904
0.002605	292.000000	0.008904
0.002606	292.000000	0.008904
0.002607	292.000000	0.008904
0.002608	292.000000	0.008904
0.002609	292.000000	0.008904
0.002610	292.000000	0.008904
0.002611	292.000000	0.008904
0.002612	292.000000	0.008904
0.002613	292.000000	0.008904
0.002614	292.000000	0.009597
0.002615	292.000000	0.009597
0.002616	292.000000	0.009597
0.002617	292.000000	0.009597
0.002618	292.000000	0.009597
0.002619	292.000000	0.009597
0.002620	292.000000	0.009597
0.002621	292.000000	0.009597
0.002622	292.000000	0.009597
0.002623	292.000000	0.009597
0.002624	292.000000	0.009597
0.002625	292.000000	0.009597
0.002626	292.000000	0.009597
0.002627	292.000000	0.009597
0.002628	292.000000	0.009597
0.002629	292.000000	0.009597
0.002630	296.000000	0.009337
0.002631	296.000000	0.009337
0.002632	296.000000	0.009337
0.002633	296.000000	0.009337
0.002634	296.000000	0.009337
0.002635	296.000000	0.009337
0.002636	296.000000	0.009337
0.002637	296.000000	0.009337
0.002638	296.000000	0.009337
0.002639	296.000000	0.009337
0.002640	296.000000	0.009337
0.002641	296.000000	0.009337
0.002642	296.000000	0.009337
0.002643	296.000000	0.009337
0.002644	296.000000	0.009337
0.002645	296.000000	0.009337
0.002646	296.000000	0.009337
0.002647	296.000000	0.009337
0.002648	296.000000	0.009337
0.002649	296.000000	0.009337
0.002650	296.000000	0.009337
0.002651	296.000000	0.009337
0.002652	296.000000	0.009337
0.002653	296.000000	0.009337
0.002654	296.000000	0.009337
0.002655	296.000000	0.009337
0.002656	296.000000	0.009337
0.002657	296.000000	0.009337
0.002658	296.000000	0.009337
0.002659	296.000000	0.009337
0.002660	296.000000	0.009337
0.002661	296.000000	0.009337
0.002662	296.000000	0.009337
0.002663	296.000000	0.009337
0.002664	296.000000	0.009337
0.002665	296.000000	0.010029
0.002666	296.000000	0.010029
0.002667	296.000000	0.010029
0.002668	296.000000	0.010029
0.002669	296.000000	0.010029
0.002670	296.000000	0.010029
0.002671	296.000000	0.010029
0.002672	296.000000	0.010029
0.002673	296.000000	0.010029
0.002674	296.000000	0.010029
0.002675	296.000000	0.010029
0.002676	296.000000	0.010029
0.002677	296.000000	0.010029
0.002678	296.000000	0.010029
0.002679	296.000000	0.010029
0.002680	296.000000	0.010029
0.002681	296.000000	0.010029
0.002682	296.000000	0.010029
0.002683	296.000000	0.010029
0.002684	296.000000	0.010029
0.002685	296.000000	0.010029
0.002686	296.000000	0.010029
0.002687	296.000000	0.010029
0.002688	296.000000	0.010029
0.002689	296.000000	0.010029
0.002690	296.000000	0.010029
0.002691	296.000000	0.010029
0.002692	296.000000	0.010029
0.002693	296.000000	0.010029
0.002694	296.000000	0.010029
0.002695	296.000000	0.009817
0.002696	296.000000	0.009817
0.002697	296.000000	0.009817
0.002698	296.000000	0.009817
0.002699	296.000000	0.009817
0.002700	296.000000	0.009817
0.002701	296.000000	0.009817
0.002702	296.000000	0.009817
0.002703	296.000000	0.009817
0.002704	296.000000	0.009817
0.002705	296.000000	0.009817
0.002706	296.000000	0.009817
0.002707	296.000000	0.009817
0.002708	296.000000	0.009817
0.002709	296.000000	0.009817
0.002710	296.000000	0.009817
0.002711	296.000000	0.009817
0.002712	296.000000	0.009817
0.002713	296.000000	0.009817
0.002714	296.000000	0.009817
0.002715	296.000000	0.010524
0.002716	296.000000	0.010524
0.002717	296.000000	0.010524
0.002718	296.000000	0.010524
0.002719	296.000000	0.010524
0.002720	296.000000	0.010524
0.002721	296.000000	0.010524
0.002722	296.000000	0.010524
0.002723	296.000000	0.010524
0.002724	296.000000	0.010524
0.002725	296.000000	0.010524
0.002726	296.000000	0.010524
0.002727	296.000000	0.010524
0.002728	296.000000	0.010524
0.002729	296.000000	0.010524
0.002730	296.000000	0.010524
0.002731	296.000000	0.010524
0.002732	296.000000	0.010524
0.002733	296.000000	0.010524
0.002734	296.000000	0.010524
0.002735	296.000000	0.010524
0.002736	296.000000	0.010524
0.002737	296.000000	0.010524
0.002738	296.000000	0.010524
0.002739	296.000000	0.010524
0.002740	296.000000	0.010524
0.002741	296.000000	0.010524
0.002742	296.000000	0.010524
0.002743	296.000000	0.010524
0.002744	296.000000	0.010524
0.002745	296.000000	0.010524
0.002746	296.000000	0.010524
0.002747	296.000000	0.010524
0.002748	296.000000	0.010524
0.002749	296.000000	0.010524
0.002750	296.000000	0.010524
0.002751	296.000000	0.010524
0.002752	296.000000	0.010524
0.002753	296.000000	0.010524
0.002754	296.000000	0.010524
0.002755	296.000000	0.010524
0.002756	296.000000	0.010524
0.002757	296.000000	0.010524
0.002758	296.000000	0.010524
0.002759	296.000000	0.010524
0.002760	300.000000	0.010514
0.002761	300.000000	0.010514
0.002762	300.000000	0.010514
0.002763	300.000000	0.010514
0.002764	300.000000	0.010514
0.002765	300.000000	0.011221
0.002766	300.000000	0.011221
0.002767	300.000000	0.011221
0.002768	300.000000	0.011221
0.002769	300.000000	0.011221
0.002770	300.000000	0.011221
0.002771	300.000000	0.011221
0.002772	300.000000	0.011221
0.002773	300.000000	0.011221
0.002774	300.000000	0.011221
0.002775	300.000000	0.011221
0.002776	300.000000	0.011221
0.002777	300.000000	0.011221
0.002778	300.000000	0.011221
0.002779	300.000000	0.011221
0.002780	300.000000	0.011221
0.002781	300.000000	0.011221
0.002782	300.000000	0.011221
0.002783	300.000000	0.011221
0.002784	300.000000	0.011221
0.002785	300.000000	0.011221
0.002786	300.000000	0.011221
0.002787	300.000000	0.011221
0.002788	300.000000	0.011221
0.002789	300.000000	0.011221
0.002790	300.000000	0.011221
0.002791	300.000000	0.011221
0.002792	300.000000	0.011221
0.002793	300.000000	0.011221
0.002794	300.000000	0.011221
0.002795	300.000000	0.011221
0.002796	300.000000	0.011221
0.002797	300.000000	0.011221
0.002798	300.000000	0.011221
0.002799	300.000000	0.011221
0.002800	300.000000	0.011221
0.002801	300.000000	0.011221
0.002802	300.000000	0.011221
0.002803	300.000000	0.011221
0.002804	300.000000	0.011221
0.002805	300.000000	0.011221
0.002806	300.000000	0.011221
0.002807	300.000000	0.011221
0.002808	300.000000	0.011221
0.002809	300.000000	0.011221
0.002810	300.000000	0.011221
0.002811	300.000000	0.011221
0.002812	300.000000	0.011221
0.002813	300.000000	0.011221
0.002814	300.000000	0.011221
0.002815	300.000000	0.011221
0.002816	300.000000	0.011928
0.002817	300.000000	0.011928
0.002818	300.000000	0.011928
0.002819	300.000000	0.011928
0.002820	300.000000	0.011928
0.002821	300.000000	0.011928
0.002822	300.000000	0.011928
0.002823	300.000000	0.011928
0.002824	300.000000	0.011928
0.002825	300.000000	0.012041
0.002826	300.000000	0.012041
0.002827	300.000000	0.012041
0.002828	300.000000	0.012041
0.002829	300.000000	0.012041
0.002830	300.000000	0.012041
0.002831	300.000000	0.012041
0.002832	300.000000	0.012041
0.002833	300.000000	0.012041
0.002834	300.000000	0.012041
0.002835	300.000000	0.012041
0.002836	300.000000	0.012041
0.002837	300.000000	0.012041
0.002838	300.000000	0.012041
0.002839	300.000000	0.012041
0.002840	300.000000	0.012041
0.002841	300.000000	0.012041
0.002842	300.000000	0.012041
0.002843	300.000000	0.012041
0.002844	300.000000	0.012041
0.002845	300.000000	0.012041
0.002846	300.000000	0.012041
0.002847	300.000000	0.012041
0.002848	300.000000	0.012041
0.002849	300.000000	0.012041
0.002850	300.000000	0.012041
0.002851	300.000000	0.012041
0.002852	300.000000	0.012041
0.002853	300.000000	0.012041
0.002854	300.000000	0.012041
0.002855	300.000000	0.012041
0.002856	300.000000	0.012041
0.002857	300.000000	0.012041
0.002858	300.000000	0.012041
0.002859	300.000000	0.012041
0.002860	300.000000	0.012041
0.002861	300.000000	0.012041
0.002862	300.000000	0.012041
0.002863	300.000000	0.012041
0.002864	300.000000	0.012041
0.002865	300.000000	0.012041
0.002866	300.000000	0.012735
0.002867	300.000000	0.012735
0.002868	300.000000	0.012735
0.002869	300.000000	0.012735
0.002870	300.000000	0.012735
0.002871	300.000000	0.012735
0.002872	300.000000	0.012735
0.002873	300.000000	0.012735
0.002874	300.000000	0.012735
0.002875	300.000000	0.012735
0.002876	300.000000	0.012735
0.002877	300.000000	0.012735
0.002878	300.000000	0.012735
0.002879	300.000000	0.012735
0.002880	300.000000	0.012735
0.002881	300.000000	0.012735
0.002882	300.000000	0.012735
0.002883	300.000000	0.012735
0.002884	300.000000	0.012735
0.002885	300.000000	0.012735
0.002886	300.000000	0.012735
0.002887	300.000000	0.012735
0.002888	300.000000	0.012735
0.002889	300.000000	0.012735
0.002890	304.000000	0.012985
0.002891	304.000000	0.012985
0.002892	304.000000	0.012985
0.002893	304.000000	0.012985
0.002894	304.000000	0.012985
0.002895	304.000000	0.012985
0.002896	304.000000	0.012985
0.002897	304.000000	0.012985
0.002898	304.000000	0.012985
0.002899	304.000000	0.012985
0.002900	304.000000	0.012985
0.002901	304.000000	0.012985
0.002902	304.000000	0.012985
0.002903	304.000000	0.012985
0.002904	304.000000	0.012985
0.002905	304.000000	0.012985
0.002906	304.000000	0.012985
0.002907	304.000000	0.012985
0.002908	304.000000	0.012985
0.002909	304.000000	0.012985
0.002910	304.000000	0.012985
0.002911	304.000000	0.012985
0.002912	304.000000	0.012985
0.002913	304.000000	0.012985
0.002914	304.000000	0.012985
0.002915	304.000000	0.012985
0.002916	304.000000	0.012985
0.002917	304.000000	0.013679
0.002918	304.000000	0.013679
0.002919	304.000000	0.013679
0.002920	304.000000	0.013679
0.002921	304.000000	0.013679
0.002922	304.000000	0.013679
0.002923	304.000000	0.013679
0.002924	304.000000	0.013679
0.002925	304.000000	0.013679
0.002926	304.000000	0.013679
0.002927	304.000000	0.013679
0.002928	304.000000	0.013679
0.002929	300.000000	0.015179
0.002930	300.000000	0.015179
0.002931	300.000000	0.015179
0.002932	300.000000	0.015179
0.002933	300.000000	0.015179
0.002934	300.000000	0.015179
0.002935	300.000000	0.015179
0.002936	300.000000	0.015179
0.002937	300.000000	0.015179
0.002938	300.000000	0.015179
0.002939	300.000000	0.015179
0.002940	300.000000	0.015179
0.002941	300.000000	0.015179
0.002942	300.000000	0.015179
0.002943	300.000000	0.015179
0.002944	300.000000	0.015179
0.002945	300.000000	0.015179
0.002946	300.000000	0.015179
0.002947	300.000000	0.015179
0.002948	300.000000	0.015179
0.002949	300.000000	0.015179
0.002950	300.000000	0.015179
0.002951	300.000000	0.015179
0.002952	300.000000	0.015179
0.002953	300.000000	0.015179
0.002954	300.000000	0.015179
0.002955	304.000000	0.015620
0.002956	304.000000	0.015620
0.002957	304.000000	0.015620
0.002958	304.000000	0.015620
0.002959	304.000000	0.015620
0.002960	304.000000	0.015620
0.002961	304.000000	0.015620
0.002962	304.000000	0.015620
0.002963	304.000000	0.015620
0.002964	304.000000	0.015620
0.002965	304.000000	0.015620
0.002966	304.000000	0.015620
0.002967	304.000000	0.016287
0.002968	304.000000	0.016287
0.002969	304.000000	0.016287
0.002970	304.000000	0.016287
0.002971	304.000000	0.016287
0.002972	304.000000	0.016287
0.002973	304.000000	0.016287
0.002974	304.000000	0.016287
0.002975	304.000000	0.016287
0.002976	304.000000	0.016287
0.002977	304.000000	0.016287
0.002978	304.000000	0.016287
0.002979	304.000000	0.016287
0.002980	304.000000	0.016287
0.002981	304.000000	0.016287
0.002982	304.000000	0.016287
0.002983	304.000000	0.016287
0.002984	304.000000	0.016287
0.002985	304.000000	0.016287
0.002986	304.000000	0.016287
0.002987	304.000000	0.016287
0.002988	304.000000	0.016287
0.002989	304.000000	0.016287
0.002990	304.000000	0.016287
0.002991	304.000000	0.016287
0.002992	304.000000	0.016287
0.002993	304.000000	0.016287
0.002994	304.000000	0.016287
0.002995	304.000000	0.016287
0.002996	304.000000	0.016287
0.002997	304.000000	0.016287
0.002998	304.000000	0.016287
0.002999	304.000000	0.016287
0.003000	304.000000	0.016287
0.003001	304.000000	0.016287
0.003002	304.000000	0.016287
0.003003	304.000000	0.016287
0.003004	304.000000	0.016287
0.003005	304.000000	0.016287
0.003006	304.000000	0.016287
0.003007	304.000000	0.016287
0.003008	304.000000	0.016287
0.003009	304.000000	0.016287
0.003010	304.000000	0.016287
0.003011	304.000000	0.016287
0.003012	304.000000	0.016287
0.003013	304.000000	0.016287
0.003014	304.000000	0.016287
0.003015	304.000000	0.016287
0.003016	304.000000	0.016287
0.003017	304.000000	0.016287
0.003018	304.000000	0.016915
0.003019	304.000000	0.016915
0.003020	304.000000	0.016915
0.003021	308.000000	0.017595
0.003022	308.000000	0.017595
0.003023	308.000000	0.017595
0.003024	308.000000	0.017595
0.003025	308.000000	0.017595
0.003026	308.000000	0.017595
0.003027	308.000000	0.017595
0.003028	308.000000	0.017595
0.003029	308.000000	0.017595
0.003030	308.000000	0.017595
0.003031	308.000000	0.017595
0.003032	308.000000	0.017595
0.003033	308.000000	0.017595
0.003034	308.000000	0.017595
0.003035	308.000000	0.017595
0.003036	308.000000	0.017595
0.003037	308.000000	0.017595
0.003038	308.000000	0.017595
0.003039	308.000000	0.017595
0.003040	308.000000	0.017595
0.003041	308.000000	0.017595
0.003042	308.000000	0.017595
0.003043	308.000000	0.017595
0.003044	308.000000	0.017595
0.003045	308.000000	0.017595
0.003046	308.000000	0.017595
0.003047	308.000000	0.017595
0.003048	308.000000	0.017595
0.003049	308.000000	0.017595
0.003050	308.000000	0.017595
0.003051	308.000000	0.017595
0.003052	308.000000	0.017595
0.003053	308.000000	0.017595
0.003054	308.000000	0.017595
0.003055	308.000000	0.017595
0.003056	308.000000	0.017595
0.003057	308.000000	0.017595
0.003058	308.000000	0.017595
0.003059	308.000000	0.017595
0.003060	308.000000	0.017595
0.003061	308.000000	0.017595
0.003062	308.000000	0.017595
0.003063	308.000000	0.017595
0.003064	308.000000	0.017595
0.003065	308.000000	0.017595
0.003066	308.000000	0.017595
0.003067	308.000000	0.017595
0.003068	304.000000	0.018216
0.003069	304.000000	0.018216
0.003070	304.000000	0.018216
0.003071	304.000000	0.018216
0.003072	304.000000	0.018216
0.003073	304.000000	0.018216
0.003074	304.000000	0.018216
0.003075	304.000000	0.018216
0.003076	304.000000	0.018216
0.003077	304.000000	0.018216
0.003078	304.000000	0.018216
0.003079	304.000000	0.018216
0.003080	304.000000	0.018216
0.003081	304.000000	0.018216
0.003082	304.000000	0.018216
0.003083	304.000000	0.018216
0.003084	304.000000	0.018216
0.003085	304.000000	0.018216
0.003086	308.000000	0.018947
0.003087	308.000000	0.018947
0.003088	308.000000	0.018947
0.003089	308.000000	0.018947
0.003090	308.000000	0.018947
0.003091	308.000000	0.018947
0.003092	308.000000	0.018947
0.003093	308.000000	0.018947
0.003094	308.000000	0.018947
0.003095	308.000000	0.018947
0.003096	308.000000	0.018947
0.003097	308.000000	0.018947
0.003098	308.000000	0.018947
0.003099	308.000000	0.018947
0.003100	308.000000	0.018947
0.003101	308.000000	0.018947
0.003102	308.000000	0.018947
0.003103	308.000000	0.018947
0.003104	308.000000	0.018947
0.003105	308.000000	0.018947
0.003106	308.000000	0.018947
0.003107	308.000000	0.018947
0.003108	308.000000	0.018947
0.003109	308.000000	0.018947
0.003110	308.000000	0.018947
0.003111	308.000000	0.018947
0.003112	308.000000	0.018947
0.003113	308.000000	0.018947
0.003114	308.000000	0.019287
0.003115	308.000000	0.019287
0.003116	308.000000	0.019287
0.003117	308.000000	0.019287
0.003118	308.000000	0.019863
0.003119	308.000000	0.019863
0.003120	308.000000	0.019863
0.003121	308.000000	0.019863
0.003122	308.000000	0.019863
0.003123	308.000000	0.019863
0.003124	308.000000	0.019863
0.003125	308.000000	0.019863
0.003126	308.000000	0.019863
0.003127	308.000000	0.019863
0.003128	308.000000	0.019863
0.003129	308.000000	0.019863
0.003130	308.000000	0.019863
0.003131	308.000000	0.019863
0.003132	308.000000	0.019863
0.003133	308.000000	0.019863
0.003134	308.000000	0.019863
0.003135	308.000000	0.019863
0.003136	308.000000	0.019863
0.003137	308.000000	0.019863
0.003138	308.000000	0.019863
0.003139	308.000000	0.019863
0.003140	308.000000	0.019863
0.003141	308.000000	0.019863
0.003142	308.000000	0.019863
0.003143	308.000000	0.019863
0.003144	308.000000	0.019863
0.003145	308.000000	0.019863
0.003146	308.000000	0.019863
0.003147	308.000000	0.019863
0.003148	308.000000	0.019863
0.003149	308.000000	0.019863
0.003150	308.000000	0.019863
0.003151	312.000000	0.020700
0.003152	312.000000	0.020700
0.003153	312.000000	0.020700
0.003154	312.000000	0.020700
0.003155	312.000000	0.020700
0.003156	312.000000	0.020700
0.003157	312.000000	0.020700
0.003158	312.000000	0.020700
0.003159	312.000000	0.020700
0.003160	312.000000	0.020700
0.003161	312.000000	0.020700
0.003162	312.000000	0.020700
0.003163	312.000000	0.020700
0.003164	312.000000	0.020700
0.003165	312.000000	0.020700
0.003166	312.000000	0.020700
0.003167	312.000000	0.020700
0.003168	312.000000	0.020700
0.003169	312.000000	0.021277
0.003170	312.000000	0.021277
0.003171	312.000000	0.021277
0.003172	312.000000	0.021277
0.003173	312.000000	0.021277
0.003174	312.000000	0.021277
0.003175	312.000000	0.021277
0.003176	312.000000	0.021277
0.003177	312.000000	0.021277
0.003178	312.000000	0.021277
0.003179	312.000000	0.021277
0.003180	312.000000	0.021277
0.003181	312.000000	0.021277
0.003182	312.000000	0.021277
0.003183	312.000000	0.021277
0.003184	312.000000	0.021277
0.003185	312.000000	0.021277
0.003186	312.000000	0.021277
0.003187	312.000000	0.021277
0.003188	312.000000	0.021277
0.003189	312.000000	0.021277
0.003190	312.000000	0.021277
0.003191	312.000000	0.021277
0.003192	312.000000	0.021277
0.003193	312.000000	0.021277
0.003194	312.000000	0.021277
0.003195	312.000000	0.021277
0.003196	312.000000	0.021277
0.003197	312.000000	0.021277
0.003198	312.000000	0.021277
0.003199	312.000000	0.021277
0.003200	312.000000	0.021277
0.003201	312.000000	0.021277
0.003202	312.000000	0.021277
0.003203	312.000000	0.021277
0.003204	312.000000	0.021277
0.003205	312.000000	0.021277
0.003206	312.000000	0.021277
0.003207	312.000000	0.021277
0.003208	312.000000	0.021277
0.003209	312.000000	0.021277
0.003210	312.000000	0.021277
0.003211	312.000000	0.021277
0.003212	312.000000	0.021277
0.003213	312.000000	0.021277
0.003214	312.000000	0.021277
0.003215	312.000000	0.021277
0.003216	316.000000	0.022255
0.003217	316.000000	0.022255
0.003218	316.000000	0.022255
0.003219	312.000000	0.022782
0.003220	312.000000	0.022782
0.003221	312.000000	0.022782
0.003222	312.000000	0.022782
0.003223	312.000000	0.022782
0.003224	312.000000	0.022782
0.003225	312.000000	0.022782
0.003226	312.000000	0.022782
0.003227	312.000000	0.022782
0.003228	312.000000	0.022782
0.003229	312.000000	0.022782
0.003230	312.000000	0.022782
0.003231	312.000000	0.022782
0.003232	312.000000	0.022782
0.003233	312.000000	0.022782
0.003234	312.000000	0.022782
0.003235	312.000000	0.022782
0.003236	312.000000	0.022782
0.003237	312.000000	0.022782
0.003238	312.000000	0.022782
0.003239	312.000000	0.022782
0.003240	312.000000	0.022782
0.003241	312.000000	0.022782
0.003242	312.000000	0.022782
0.003243	312.000000	0.022782
0.003244	312.000000	0.022782
0.003245	312.000000	0.022782
0.003246	312.000000	0.022782
0.003247	312.000000	0.022782
0.003248	312.000000	0.022782
0.003249	312.000000	0.022782
0.003250	312.000000	0.022782
0.003251	312.000000	0.022782
0.003252	312.000000	0.022782
0.003253	312.000000	0.022782
0.003254	312.000000	0.022782
0.003255	312.000000	0.022782
0.003256	312.000000	0.022782
0.003257	312.000000	0.022782
0.003258	312.000000	0.022782
0.003259	312.000000	0.022782
0.003260	312.000000	0.022782
0.003261	312.000000	0.022782
0.003262	312.000000	0.022782
0.003263	312.000000	0.022782
0.003264	312.000000	0.022782
0.003265	312.000000	0.022782
0.003266	312.000000	0.022782
0.003267	312.000000	0.022782
0.003268	312.000000	0.022782
0.003269	312.000000	0.022782
0.003270	312.000000	0.023225
0.003271	312.000000	0.023225
0.003272	312.000000	0.023225
0.003273	312.000000	0.023225
0.003274	312.000000	0.023225
0.003275	312.000000	0.023225
0.003276	312.000000	0.023225
0.003277	312.000000	0.023225
0.003278	312.000000	0.023225
0.003279	312.000000	0.023225
0.003280	312.000000	0.023225
0.003281	316.000000	0.024337
0.003282	316.000000	0.024337
0.003283	316.000000	0.024337
0.003284	316.000000	0.024337
0.003285	316.000000	0.024337
0.003286	316.000000	0.024337
0.003287	316.000000	0.024337
0.003288	316.000000	0.024337
0.003289	316.000000	0.024337
0.003290	316.000000	0.024337
0.003291	316.000000	0.024337
0.003292	316.000000	0.024337
0.003293	316.000000	0.024337
0.003294	316.000000	0.024337
0.003295	316.000000	0.024337
0.003296	316.000000	0.024337
0.003297	316.000000	0.024337
0.003298	316.000000	0.024337
0.003299	316.000000	0.024337
0.003300	316.000000	0.024337
0.003301	316.000000	0.024337
0.003302	316.000000	0.024337
0.003303	316.000000	0.024337
0.003304	316.000000	0.024337
0.003305	316.000000	0.024337
0.003306	316.000000	0.024337
0.003307	316.000000	0.024337
0.003308	316.000000	0.024337
0.003309	316.000000	0.024337
0.003310	316.000000	0.024337
0.003311	316.000000	0.024337
0.003312	316.000000	0.024337
0.003313	316.000000	0.024337
0.003314	316.000000	0.024337
0.003315	316.000000	0.024337
0.003316	316.000000	0.024337
0.003317	316.000000	0.026200
0.003318	316.000000	0.026200
0.003319	316.000000	0.026200
0.003320	312.000000	0.026642
0.003321	312.000000	0.026642
0.003322	312.000000	0.026642
0.003323	312.000000	0.026642
0.003324	312.000000	0.026642
0.003325	312.000000	0.026642
0.003326	312.000000	0.026642
0.003327	312.000000	0.026642
0.003328	312.000000	0.026642
0.003329	312.000000	0.026642
0.003330	312.000000	0.026642
0.003331	312.000000	0.026642
0.003332	312.000000	0.026642
0.003333	312.000000	0.026642
0.003334	312.000000	0.026642
0.003335	312.000000	0.026642
0.003336	312.000000	0.026642
0.003337	312.000000	0.026642
0.003338	312.000000	0.026642
0.003339	312.000000	0.026642
0.003340	312.000000	0.026642
0.003341	312.000000	0.026642
0.003342	312.000000	0.026642
0.003343	312.000000	0.026642
0.003344	312.000000	0.026642
0.003345	312.000000	0.026642
0.003346	320.000000	0.027860
0.003347	320.000000	0.027860
0.003348	320.000000	0.027860
0.003349	320.000000	0.027860
0.003350	320.000000	0.027860
0.003351	320.000000	0.027860
0.003352	320.000000	0.027860
0.003353	320.000000	0.027860
0.003354	320.000000	0.027860
0.003355	320.000000	0.027860
0.003356	320.000000	0.027860
0.003357	320.000000	0.027860
0.003358	320.000000	0.027860
0.003359	320.000000	0.027860
0.003360	320.000000	0.027860
0.003361	320.000000	0.027860
0.003362	320.000000	0.027860
0.003363	320.000000	0.027860
0.003364	320.000000	0.027860
0.003365	320.000000	0.027860
0.003366	320.000000	0.027860
0.003367	320.000000	0.027860
0.003368	320.000000	0.027860
0.003369	320.000000	0.027860
0.003370	320.000000	0.027860
0.003371	316.000000	0.028233
0.003372	316.000000	0.028233
0.003373	316.000000	0.028233
0.003374	316.000000	0.028233
0.003375	316.000000	0.028233
0.003376	316.000000	0.028233
0.003377	316.000000	0.028233
0.003378	316.000000	0.028233
0.003379	316.000000	0.028233
0.003380	316.000000	0.028233
0.003381	316.000000	0.028233
0.003382	316.000000	0.028233
0.003383	316.000000	0.028233
0.003384	316.000000	0.028233
0.003385	316.000000	0.028233
0.003386	316.000000	0.028233
0.003387	316.000000	0.028233
0.003388	316.000000	0.028233
0.003389	316.000000	0.028233
0.003390	316.000000	0.028233
0.003391	316.000000	0.028233
0.003392	316.000000	0.028233
0.003393	316.000000	0.028233
0.003394	316.000000	0.028233
0.003395	316.000000	0.028233
0.003396	316.000000	0.028233
0.003397	316.000000	0.028233
0.003398	316.000000	0.028233
0.003399	316.000000	0.028233
0.003400	316.000000	0.028233
0.003401	316.000000	0.028233
0.003402	316.000000	0.028233
0.003403	316.000000	0.028233
0.003404	316.000000	0.028233
0.003405	316.000000	0.028233
0.003406	316.000000	0.028233
0.003407	316.000000	0.028233
0.003408	316.000000	0.028233
0.003409	316.000000	0.028233
0.003410	316.000000	0.028233
0.003411	320.000000	0.029529
0.003412	320.000000	0.029529
0.003413	320.000000	0.029529
0.003414	320.000000	0.029529
0.003415	320.000000	0.029529
0.003416	320.000000	0.029529
0.003417	320.000000	0.029529
0.003418	320.000000	0.029529
0.003419	320.000000	0.029529
0.003420	320.000000	0.029529
0.003421	320.000000	0.029893
0.003422	320.000000	0.029893
0.003423	320.000000	0.029893
0.003424	320.000000	0.029893
0.003425	320.000000	0.029893
0.003426	320.000000	0.029893
0.003427	320.000000	0.029893
0.003428	320.000000	0.029893
0.003429	320.000000	0.029893
0.003430	320.000000	0.029893
0.003431	320.000000	0.029893
0.003432	320.000000	0.029893
0.003433	320.000000	0.029893
0.003434	320.000000	0.029893
0.003435	320.000000	0.029893
0.003436	320.000000	0.029893
0.003437	320.000000	0.029893
0.003438	320.000000	0.029893
0.003439	320.000000	0.029893
0.003440	320.000000	0.029893
0.003441	320.000000	0.029893
0.003442	320.000000	0.029893
0.003443	320.000000	0.029893
0.003444	320.000000	0.029893
0.003445	320.000000	0.029893
0.003446	320.000000	0.029893
0.003447	320.000000	0.029893
0.003448	320.000000	0.029893
0.003449	320.000000	0.029893
0.003450	320.000000	0.029893
0.003451	320.000000	0.029893
0.003452	320.000000	0.029893
0.003453	320.000000	0.029893
0.003454	320.000000	0.029893
0.003455	320.000000	0.029893
0.003456	320.000000	0.029893
0.003457	320.000000	0.029893
0.003458	320.000000	0.029893
0.003459	320.000000	0.029893
0.003460	320.000000	0.029893
0.003461	320.000000	0.029893
0.003462	320.000000	0.029893
0.003463	320.000000	0.029893
0.003464	320.000000	0.029893
0.003465	320.000000	0.029893
0.003466	320.000000	0.029893
0.003467	320.000000	0.029893
0.003468	320.000000	0.029893
0.003469	320.000000	0.029893
0.003470	320.000000	0.029893
0.003471	316.000000	0.030128
0.003472	316.000000	0.030128
0.003473	316.000000	0.030128
0.003474	316.000000	0.030128
0.003475	316.000000	0.030128
0.003476	316.000000	0.030128
0.003477	324.000000	0.031586
0.003478	324.000000	0.031586
0.003479	324.000000	0.031586
0.003480	324.000000	0.031586
0.003481	324.000000	0.031586
0.003482	324.000000	0.031586
0.003483	324.000000	0.031586
0.003484	324.000000	0.031586
0.003485	324.000000	0.031586
0.003486	324.000000	0.031586
0.003487	324.000000	0.031586
0.003488	324.000000	0.031586
0.003489	324.000000	0.031586
0.003490	324.000000	0.031586
0.003491	324.000000	0.031586
0.003492	324.000000	0.031586
0.003493	324.000000	0.031586
0.003494	324.000000	0.031586
0.003495	324.000000	0.031586
0.003496	324.000000	0.031586
0.003497	324.000000	0.031586
0.003498	324.000000	0.031586
0.003499	324.000000	0.031586
0.003500	324.000000	0.031586
0.003501	324.000000	0.031586
0.003502	324.000000	0.031586
0.003503	324.000000	0.031586
0.003504	324.000000	0.031586
0.003505	324.000000	0.031586
0.003506	324.000000	0.031586
0.003507	324.000000	0.031586
0.003508	324.000000	0.031586
0.003509	324.000000	0.031586
0.003510	324.000000	0.031586
0.003511	324.000000	0.031586
0.003512	324.000000	0.031586
0.003513	324.000000	0.031586
0.003514	324.000000	0.031586
0.003515	324.000000	0.031586
0.003516	324.000000	0.031586
0.003517	324.000000	0.031586
0.003518	324.000000	0.031586
0.003519	324.000000	0.031586
0.003520	324.000000	0.031586
0.003521	324.000000	0.031586
0.003522	136.000000	0.031763
0.003523	136.000000	0.031763
0.003524	136.000000	0.031763
0.003525	136.000000	0.031763
0.003526	136.000000	0.031763
0.003527	136.000000	0.031763
0.003528	136.000000	0.031763
0.003529	136.000000	0.031763
0.003530	136.000000	0.031763
0.003531	136.000000	0.031763
0.003532	136.000000	0.031763
0.003533	136.000000	0.031763
0.003534	136.000000	0.031763
0.003535	136.000000	0.031763
0.003536	136.000000	0.031763
0.003537	136.000000	0.031763
0.003538	136.000000	0.031763
0.003539	136.000000	0.031763
0.003540	136.000000	0.031763
0.003541	136.000000	0.031763
0.003542	328.000000	0.033277
0.003543	328.000000	0.033277
0.003544	328.000000	0.033277
0.003545	328.000000	0.033277
0.003546	328.000000	0.033277
0.003547	328.000000	0.033277
0.003548	328.000000	0.033277
0.003549	328.000000	0.033277
0.003550	328.000000	0.033277
0.003551	328.000000	0.033277
0.003552	328.000000	0.033277
0.003553	328.000000	0.033277
0.003554	328.000000	0.033277
0.003555	328.000000	0.033277
0.003556	328.000000	0.033277
0.003557	328.000000	0.033277
0.003558	328.000000	0.033277
0.003559	328.000000	0.033277
0.003560	328.000000	0.033277
0.003561	328.000000	0.033277
0.003562	328.000000	0.033277
0.003563	328.000000	0.033277
0.003564	328.000000	0.033277
0.003565	328.000000	0.033277
0.003566	328.000000	0.033277
0.003567	328.000000	0.033277
0.003568	328.000000	0.033277
0.003569	328.000000	0.033277
0.003570	328.000000	0.033277
0.003571	328.000000	0.033277
0.003572	136.000000	0.033369
0.003573	136.000000	0.033369
0.003574	136.000000	0.033369
0.003575	136.000000	0.033369
0.003576	136.000000	0.033369
0.003577	136.000000	0.033369
0.003578	136.000000	0.033369
0.003579	136.000000	0.033369
0.003580	136.000000	0.033369
0.003581	136.000000	0.033369
0.003582	136.000000	0.033369
0.003583	136.000000	0.033369
0.003584	136.000000	0.033369
0.003585	136.000000	0.033369
0.003586	136.000000	0.033369
0.003587	136.000000	0.033369
0.003588	136.000000	0.033369
0.003589	136.000000	0.033369
0.003590	136.000000	0.033369
0.003591	136.000000	0.033369
0.003592	136.000000	0.033369
0.003593	136.000000	0.033369
0.003594	136.000000	0.033369
0.003595	136.000000	0.033369
0.003596	136.000000	0.033369
0.003597	136.000000	0.033369
0.003598	136.000000	0.033369
0.003599	136.000000	0.033369
0.003600	136.000000	0.033369
0.003601	136.000000	0.033369
0.003602	136.000000	0.033369
0.003603	136.000000	0.033369
0.003604	136.000000	0.033369
0.003605	136.000000	0.033369
0.003606	136.000000	0.033369
0.003607	332.000000	0.034935
0.003608	332.000000	0.034935
0.003609	332.000000	0.034935
0.003610	332.000000	0.034935
0.003611	332.000000	0.034935
0.003612	332.000000	0.034935
0.003613	332.000000	0.034935
0.003614	332.000000	0.034935
0.003615	332.000000	0.034935
0.003616	332.000000	0.034935
0.003617	332.000000	0.034935
0.003618	332.000000	0.034935
0.003619	332.000000	0.034935
0.003620	332.000000	0.034935
0.003621	332.000000	0.034935
0.003622	332.000000	0.034935
0.003623	136.000000	0.035004
0.003624	136.000000	0.035004
0.003625	136.000000	0.035004
0.003626	136.000000	0.035004
0.003627	136.000000	0.035004
0.003628	136.000000	0.035004
0.003629	136.000000	0.035004
0.003630	136.000000	0.035004
0.003631	136.000000	0.035004
0.003632	136.000000	0.035004
0.003633	136.000000	0.035004
0.003634	136.000000	0.035004
0.003635	136.000000	0.035004
0.003636	136.000000	0.035004
0.003637	136.000000	0.035004
0.003638	136.000000	0.035004
0.003639	332.000000	0.035182
0.003640	332.000000	0.035182
0.003641	332.000000	0.035182
0.003642	332.000000	0.035182
0.003643	332.000000	0.035182
0.003644	332.000000	0.035182
0.003645	332.000000	0.035182
0.003646	332.000000	0.035182
0.003647	332.000000	0.035182
0.003648	332.000000	0.035182
0.003649	332.000000	0.035182
0.003650	332.000000	0.035182
0.003651	332.000000	0.035182
0.003652	332.000000	0.035182
0.003653	332.000000	0.035182
0.003654	332.000000	0.035182
0.003655	332.000000	0.035182
0.003656	332.000000	0.035182
0.003657	332.000000	0.035182
0.003658	332.000000	0.035182
0.003659	332.000000	0.035182
0.003660	332.000000	0.035182
0.003661	332.000000	0.035182
0.003662	332.000000	0.035182
0.003663	332.000000	0.035182
0.003664	332.000000	0.035182
0.003665	332.000000	0.035182
0.003666	332.000000	0.035182
0.003667	332.000000	0.035182
0.003668	332.000000	0.035182
0.003669	332.000000	0.035182
0.003670	332.000000	0.035182
0.003671	332.000000	0.035182
0.003672	348.000000	0.036104
0.003673	344.000000	0.036596
0.003674	344.000000	0.036596
0.003675	344.000000	0.036596
0.003676	344.000000	0.036596
0.003677	344.000000	0.036596
0.003678	344.000000	0.036596
0.003679	344.000000	0.036596
0.003680	344.000000	0.036596
0.003681	344.000000	0.036596
0.003682	344.000000	0.036596
0.003683	344.000000	0.036596
0.003684	344.000000	0.036596
0.003685	344.000000	0.036596
0.003686	344.000000	0.036596
0.003687	344.000000	0.036596
0.003688	344.000000	0.036596
0.003689	344.000000	0.036596
0.003690	344.000000	0.036596
0.003691	344.000000	0.036596
0.003692	344.000000	0.036596
0.003693	344.000000	0.036596
0.003694	344.000000	0.036596
0.003695	344.000000	0.036596
0.003696	344.000000	0.036596
0.003697	344.000000	0.036596
0.003698	344.000000	0.036596
0.003699	344.000000	0.036596
0.003700	344.000000	0.036596
0.003701	344.000000	0.036596
0.003702	344.000000	0.036596
0.003703	344.000000	0.036596
0.003704	344.000000	0.036596
0.003705	356.000000	0.037133
0.003706	356.000000	0.037133
0.003707	356.000000	0.037133
0.003708	356.000000	0.037133
0.003709	356.000000	0.037133
0.003710	356.000000	0.037133
0.003711	356.000000	0.037133
0.003712	356.000000	0.037133
0.003713	356.000000	0.037133
0.003714	356.000000	0.037133
0.003715	356.000000	0.037133
0.003716	356.000000	0.037133
0.003717	356.000000	0.037133
0.003718	356.000000	0.037133
0.003719	356.000000	0.037133
0.003720	356.000000	0.037133
0.003721	356.000000	0.037133
0.003722	356.000000	0.037133
0.003723	356.000000	0.037133
0.003724	88.000000	0.037570
0.003725	88.000000	0.037570
0.003726	88.000000	0.037570
0.003727	88.000000	0.037570
0.003728	88.000000	0.037570
0.003729	88.000000	0.037570
0.003730	88.000000	0.037570
0.003731	88.000000	0.037570
0.003732	88.000000	0.037570
0.003733	88.000000	0.037570
0.003734	88.000000	0.037570
0.003735	88.000000	0.037570
0.003736	88.000000	0.037570
0.003737	232.000000	0.037246
0.003738	232.000000	0.037246
0.003739	232.000000	0.037246
0.003740	232.000000	0.037246
0.003741	232.000000	0.037246
0.003742	232.000000	0.037246
0.003743	232.000000	0.037246
0.003744	232.000000	0.037246
0.003745	232.000000	0.037246
0.003746	232.000000	0.037246
0.003747	232.000000	0.037246
0.003748	232.000000	0.037246
0.003749	232.000000	0.037246
0.003750	232.000000	0.037246
0.003751	232.000000	0.037246
0.003752	232.000000	0.037246
0.003753	232.000000	0.037246
0.003754	232.000000	0.037246
0.003755	232.000000	0.037246
0.003756	232.000000	0.037246
0.003757	232.000000	0.037246
0.003758	232.000000	0.037246
0.003759	232.000000	0.037246
0.003760	232.000000	0.037246
0.003761	232.000000	0.037246
0.003762	232.000000	0.037246
0.003763	232.000000	0.037246
0.003764	232.000000	0.037246
0.003765	232.000000	0.037246
0.003766	232.000000	0.037246
0.003767	232.000000	0.037246
0.003768	232.000000	0.037246
0.003769	232.000000	0.037246
0.003770	232.000000	0.037246
0.003771	232.000000	0.037246
0.003772	232.000000	0.037246
0.003773	232.000000	0.037246
0.003774	80.000000	0.036897
0.003775	80.000000	0.036897
0.003776	80.000000	0.036897
0.003777	80.000000	0.036897
0.003778	80.000000	0.036897
0.003779	80.000000	0.036897
0.003780	80.000000	0.036897
0.003781	80.000000	0.036897
0.003782	80.000000	0.036897
0.003783	80.000000	0.036897
0.003784	80.000000	0.036897
0.003785	80.000000	0.036897
0.003786	80.000000	0.036897
0.003787	80.000000	0.036897
0.003788	80.000000	0.036897
0.003789	80.000000	0.036897
0.003790	80.000000	0.036897
0.003791	80.000000	0.036897
0.003792	80.000000	0.036897
0.003793	80.000000	0.036897
0.003794	80.000000	0.036897
0.003795	80.000000	0.036897
0.003796	80.000000	0.036897
0.003797	80.000000	0.036897
0.003798	80.000000	0.036897
0.003799	80.000000	0.036897
0.003800	80.000000	0.036897
0.003801	80.000000	0.036897
0.003802	236.000000	0.035668
0.003803	236.000000	0.035668
0.003804	236.000000	0.035668
0.003805	236.000000	0.035668
0.003806	236.000000	0.035668
0.003807	236.000000	0.035668
0.003808	236.000000	0.035668
0.003809	236.000000	0.035668
0.003810	236.000000	0.035668
0.003811	236.000000	0.035668
0.003812	236.000000	0.035668
0.003813	236.000000	0.035668
0.003814	236.000000	0.035668
0.003815	236.000000	0.035668
0.003816	236.000000	0.035668
0.003817	236.000000	0.035668
0.003818	236.000000	0.035668
0.003819	236.000000	0.035668
0.003820	236.000000	0.035668
0.003821	236.000000	0.035668
0.003822	236.000000	0.035668
0.003823	236.000000	0.035668
0.003824	72.000000	0.035769
0.003825	72.000000	0.035769
0.003826	72.000000	0.035769
0.003827	72.000000	0.035769
0.003828	72.000000	0.035769
0.003829	72.000000	0.035769
0.003830	72.000000	0.035769
0.003831	72.000000	0.035769
0.003832	72.000000	0.035769
0.003833	72.000000	0.035769
0.003834	72.000000	0.035769
0.003835	72.000000	0.035769
0.003836	72.000000	0.035769
0.003837	72.000000	0.035769
0.003838	72.000000	0.035769
0.003839	72.000000	0.035769
0.003840	72.000000	0.035769
0.003841	72.000000	0.035769
0.003842	72.000000	0.035769
0.003843	72.000000	0.035769
0.003844	72.000000	0.035769
0.003845	72.000000	0.035769
0.003846	72.000000	0.035769
0.003847	72.000000	0.035769
0.003848	72.000000	0.035769
0.003849	72.000000	0.035769
0.003850	72.000000	0.035769
0.003851	72.000000	0.035769
0.003852	72.000000	0.035769
0.003853	72.000000	0.035769
0.003854	72.000000	0.035769
0.003855	72.000000	0.035769
0.003856	72.000000	0.035769
0.003857	72.000000	0.035769
0.003858	72.000000	0.035769
0.003859	72.000000	0.035769
0.003860	72.000000	0.035769
0.003861	72.000000	0.035769
0.003862	72.000000	0.035769
0.003863	72.000000	0.035769
0.003864	72.000000	0.035769
0.003865	72.000000	0.035769
0.003866	72.000000	0.035769
0.003867	236.000000	0.034092
0.003868	236.000000	0.034092
0.003869	236.000000	0.034092
0.003870	236.000000	0.034092
0.003871	236.000000	0.034092
0.003872	236.000000	0.034092
0.003873	236.000000	0.034092
0.003874	236.000000	0.034092
0.003875	240.000000	0.034361
0.003876	240.000000	0.034361
0.003877	240.000000	0.034361
0.003878	240.000000	0.034361
0.003879	240.000000	0.034361
0.003880	240.000000	0.034361
0.003881	240.000000	0.034361
0.003882	240.000000	0.034361
0.003883	240.000000	0.034361
0.003884	240.000000	0.034361
0.003885	240.000000	0.034361
0.003886	240.000000	0.034361
0.003887	240.000000	0.034361
0.003888	240.000000	0.034361
0.003889	240.000000	0.034361
0.003890	240.000000	0.034361
0.003891	240.000000	0.034361
0.003892	240.000000	0.034361
0.003893	240.000000	0.034361
0.003894	240.000000	0.034361
0.003895	240.000000	0.034361
0.003896	240.000000	0.034361
0.003897	240.000000	0.034361
0.003898	240.000000	0.034361
0.003899	240.000000	0.034361
0.003900	240.000000	0.034361
0.003901	240.000000	0.034361
0.003902	240.000000	0.034361
0.003903	240.000000	0.034361
0.003904	240.000000	0.034361
0.003905	240.000000	0.034361
0.003906	240.000000	0.034361
0.003907	240.000000	0.034361
0.003908	240.000000	0.034361
0.003909	240.000000	0.034361
0.003910	240.000000	0.034361
0.003911	240.000000	0.034361
0.003912	240.000000	0.034361
0.003913	240.000000	0.034361
0.003914	240.000000	0.034361
0.003915	240.000000	0.034361
0.003916	240.000000	0.034361
0.003917	240.000000	0.034361
0.003918	240.000000	0.034361
0.003919	240.000000	0.034361
0.003920	240.000000	0.034361
0.003921	240.000000	0.034361
0.003922	240.000000	0.034361
0.003923	240.000000	0.034361
0.003924	240.000000	0.034361
0.003925	72.000000	0.034472
0.003926	72.000000	0.034472
0.003927	72.000000	0.034472
0.003928	72.000000	0.034472
0.003929	72.000000	0.034472
0.003930	72.000000	0.034472
0.003931	72.000000	0.034472
0.003932	72.000000	0.034472
0.003933	240.000000	0.032875
0.003934	240.000000	0.032875
0.003935	240.000000	0.032875
0.003936	240.000000	0.032875
0.003937	240.000000	0.032875
0.003938	240.000000	0.032875
0.003939	240.000000	0.032875
0.003940	240.000000	0.032875
0.003941	240.000000	0.032875
0.003942	240.000000	0.032875
0.003943	240.000000	0.032875
0.003944	240.000000	0.032875
0.003945	240.000000	0.032875
0.003946	240.000000	0.032875
0.003947	240.000000	0.032875
0.003948	240.000000	0.032875
0.003949	240.000000	0.032875
0.003950	240.000000	0.032875
0.003951	240.000000	0.032875
0.003952	240.000000	0.032875
0.003953	240.000000	0.032875
0.003954	240.000000	0.032875
0.003955	240.000000	0.032875
0.003956	240.000000	0.032875
0.003957	240.000000	0.032875
0.003958	240.000000	0.032875
0.003959	240.000000	0.032875
0.003960	240.000000	0.032875
0.003961	240.000000	0.032875
0.003962	240.000000	0.032875
0.003963	240.000000	0.032875
0.003964	240.000000	0.032875
0.003965	240.000000	0.032875
0.003966	240.000000	0.032875
0.003967	240.000000	0.032875
0.003968	240.000000	0.032875
0.003969	240.000000	0.032875
0.003970	240.000000	0.032875
0.003971	240.000000	0.032875
0.003972	240.000000	0.032875
0.003973	240.000000	0.032875
0.003974	240.000000	0.032875
0.003975	240.000000	0.032875
0.003976	72.000000	0.033160
0.003977	72.000000	0.033160
0.003978	72.000000	0.033160
0.003979	72.000000	0.033160
0.003980	72.000000	0.033160
0.003981	72.000000	0.033160
0.003982	72.000000	0.033160
0.003983	72.000000	0.033160
0.003984	72.000000	0.033160
0.003985	72.000000	0.033160
0.003986	72.000000	0.033160
0.003987	72.000000	0.033160
0.003988	72.000000	0.033160
0.003989	72.000000	0.033160
0.003990	72.000000	0.033160
0.003991	72.000000	0.033160
0.003992	72.000000	0.033160
0.003993	72.000000	0.033160
0.003994	72.000000	0.033160
0.003995	72.000000	0.033160
0.003996	72.000000	0.033160
0.003997	72.000000	0.033160
0.003998	244.000000	0.031405
0.003999	244.000000	0.031405
0.004000	244.000000	0.031405
0.004001	244.000000	0.031405
0.004002	244.000000	0.031405
0.004003	244.000000	0.031405
0.004004	244.000000	0.031405
0.004005	244.000000	0.031405
0.004006	244.000000	0.031405
0.004007	244.000000	0.031405
0.004008	244.000000	0.031405
0.004009	244.000000	0.031405
0.004010	244.000000	0.031405
0.004011	244.000000	0.031405
0.004012	244.000000	0.031405
0.004013	244.000000	0.031405
0.004014	244.000000	0.031405
0.004015	244.000000	0.031405
0.004016	244.000000	0.031405
0.004017	244.000000	0.031405
0.004018	244.000000	0.031405
0.004019	244.000000	0.031405
0.004020	244.000000	0.031405
0.004021	244.000000	0.031405
0.004022	244.000000	0.031405
0.004023	244.000000	0.031405
0.004024	244.000000	0.031405
0.004025	244.000000	0.031405
0.004026	68.000000	0.031758
0.004027	68.000000	0.031758
0.004028	68.000000	0.031758
0.004029	68.000000	0.031758
0.004030	68.000000	0.031758
0.004031	68.000000	0.031758
0.004032	68.000000	0.031758
0.004033	68.000000	0.031758
0.004034	68.000000	0.031758
0.004035	68.000000	0.031758
0.004036	68.000000	0.031758
0.004037	68.000000	0.031758
0.004038	68.000000	0.031758
0.004039	68.000000	0.031758
0.004040	68.000000	0.031758
0.004041	68.000000	0.031758
0.004042	68.000000	0.031758
0.004043	68.000000	0.031758
0.004044	68.000000	0.031758
0.004045	68.000000	0.031758
0.004046	68.000000	0.031758
0.004047	68.000000	0.031758
0.004048	68.000000	0.031758
0.004049	68.000000	0.031758
0.004050	68.000000	0.031758
0.004051	68.000000	0.031758
0.004052	68.000000	0.031758
0.004053	68.000000	0.031758
0.004054	68.000000	0.031758
0.004055	68.000000	0.031758
0.004056	68.000000	0.031758
0.004057	68.000000	0.031758
0.004058	68.000000	0.031758
0.004059	68.000000	0.031758
0.004060	68.000000	0.031758
0.004061	68.000000	0.031758
0.004062	68.000000	0.031758
0.004063	68.000000	0.029918
0.004064	68.000000	0.029918
0.004065	68.000000	0.029918
0.004066	68.000000	0.029918
0.004067	68.000000	0.029918
0.004068	68.000000	0.029918
0.004069	68.000000	0.029918
0.004070	68.000000	0.029918
0.004071	68.000000	0.029918
0.004072	68.000000	0.029918
0.004073	68.000000	0.029918
0.004074	68.000000	0.029918
0.004075	68.000000	0.029918
0.004076	68.000000	0.029918
0.004077	68.000000	0.030343
0.004078	68.000000	0.030343
0.004079	68.000000	0.030343
0.004080	68.000000	0.030343
0.004081	68.000000	0.030343
0.004082	68.000000	0.030343
0.004083	68.000000	0.030343
0.004084	68.000000	0.030343
0.004085	68.000000	0.030343
0.004086	68.000000	0.030343
0.004087	68.000000	0.030343
0.004088	68.000000	0.030343
0.004089	68.000000	0.030343
0.004090	68.000000	0.030343
0.004091	68.000000	0.030343
0.004092	68.000000	0.030343
0.004093	64.000000	0.029006
0.004094	64.000000	0.029006
0.004095	64.000000	0.029006
0.004096	64.000000	0.029006
0.004097	64.000000	0.029006
0.004098	64.000000	0.029006
0.004099	64.000000	0.029006
0.004100	64.000000	0.029006
0.004101	64.000000	0.029006
0.004102	64.000000	0.029006
0.004103	64.000000	0.029006
0.004104	64.000000	0.029006
0.004105	64.000000	0.029006
0.004106	64.000000	0.029006
0.004107	64.000000	0.029006
0.004108	64.000000	0.029006
0.004109	64.000000	0.029006
0.004110	64.000000	0.029006
0.004111	64.000000	0.029006
0.004112	64.000000	0.029006
0.004113	64.000000	0.029006
0.004114	64.000000	0.029006
0.004115	64.000000	0.029006
0.004116	64.000000	0.029006
0.004117	64.000000	0.029006
0.004118	64.000000	0.029006
0.004119	64.000000	0.029006
0.004120	64.000000	0.029006
0.004121	64.000000	0.029006
0.004122	64.000000	0.029006
0.004123	64.000000	0.029006
0.004124	64.000000	0.029006
0.004125	64.000000	0.029006
0.004126	64.000000	0.029006
0.004127	64.000000	0.029574
0.004128	64.000000	0.027651
0.004129	64.000000	0.027651
0.004130	64.000000	0.027651
0.004131	64.000000	0.027651
0.004132	64.000000	0.027651
0.004133	64.000000	0.027651
0.004134	64.000000	0.027651
0.004135	64.000000	0.027651
0.004136	64.000000	0.027651
0.004137	64.000000	0.027651
0.004138	64.000000	0.027651
0.004139	64.000000	0.027651
0.004140	64.000000	0.027651
0.004141	64.000000	0.027651
0.004142	64.000000	0.027651
0.004143	64.000000	0.027651
0.004144	64.000000	0.027651
0.004145	64.000000	0.027651
0.004146	64.000000	0.027651
0.004147	64.000000	0.027651
0.004148	64.000000	0.027651
0.004149	64.000000	0.027651
0.004150	64.000000	0.027651
0.004151	64.000000	0.027651
0.004152	64.000000	0.027651
0.004153	64.000000	0.027651
0.004154	64.000000	0.027651
0.004155	64.000000	0.027651
0.004156	64.000000	0.027651
0.004157	64.000000	0.027651
0.004158	64.000000	0.027651
0.004159	64.000000	0.027651
0.004160	64.000000	0.027651
0.004161	64.000000	0.027651
0.004162	64.000000	0.027651
0.004163	64.000000	0.027651
0.004164	64.000000	0.027626
0.004165	64.000000	0.027626
0.004166	64.000000	0.027626
0.004167	64.000000	0.027626
0.004168	64.000000	0.027626
0.004169	64.000000	0.027626
0.004170	64.000000	0.027626
0.004171	64.000000	0.027626
0.004172	64.000000	0.027626
0.004173	64.000000	0.027626
0.004174	64.000000	0.027626
0.004175	64.000000	0.027626
0.004176	64.000000	0.027626
0.004177	64.000000	0.028249
0.004178	64.000000	0.028249
0.004179	64.000000	0.028249
0.004180	64.000000	0.028249
0.004181	64.000000	0.028249
0.004182	64.000000	0.028249
0.004183	64.000000	0.028249
0.004184	64.000000	0.028249
0.004185	64.000000	0.028249
0.004186	64.000000	0.028249
0.004187	64.000000	0.028249
0.004188	64.000000	0.028249
0.004189	64.000000	0.028249
0.004190	64.000000	0.028249
0.004191	64.000000	0.028249
0.004192	64.000000	0.028249
0.004193	64.000000	0.026339
0.004194	64.000000	0.026339
0.004195	64.000000	0.026339
0.004196	64.000000	0.026339
0.004197	64.000000	0.026339
0.004198	64.000000	0.026339
0.004199	64.000000	0.026339
0.004200	64.000000	0.026339
0.004201	64.000000	0.026339
0.004202	64.000000	0.026339
0.004203	64.000000	0.026339
0.004204	64.000000	0.026339
0.004205	64.000000	0.026339
0.004206	64.000000	0.026339
0.004207	64.000000	0.026339
0.004208	64.000000	0.026339
0.004209	64.000000	0.026339
0.004210	64.000000	0.026339
0.004211	64.000000	0.026339
0.004212	64.000000	0.026339
0.004213	64.000000	0.026339
0.004214	64.000000	0.026339
0.004215	64.000000	0.026339
0.004216	64.000000	0.026339
0.004217	64.000000	0.026339
0.004218	64.000000	0.026339
0.004219	64.000000	0.026339
0.004220	64.000000	0.026339
0.004221	64.000000	0.026339
0.004222	64.000000	0.026339
0.004223	64.000000	0.026339
0.004224	64.000000	0.026339
0.004225	64.000000	0.026339
0.004226	64.000000	0.026339
0.004227	64.000000	0.026339
0.004228	64.000000	0.027003
0.004229	64.000000	0.027003
0.004230	64.000000	0.027003
0.004231	64.000000	0.027003
0.004232	64.000000	0.027003
0.004233	64.000000	0.027003
0.004234	64.000000	0.027003
0.004235	64.000000	0.027003
0.004236	64.000000	0.027003
0.004237	64.000000	0.027003
0.004238	64.000000	0.027003
0.004239	64.000000	0.027003
0.004240	64.000000	0.027003
0.004241	64.000000	0.027003
0.004242	64.000000	0.027003
0.004243	64.000000	0.027003
0.004244	64.000000	0.027003
0.004245	64.000000	0.027003
0.004246	64.000000	0.027003
0.004247	64.000000	0.027003
0.004248	64.000000	0.027003
0.004249	64.000000	0.027003
0.004250	64.000000	0.027003
0.004251	64.000000	0.027003
0.004252	64.000000	0.027003
0.004253	64.000000	0.027003
0.004254	64.000000	0.027003
0.004255	64.000000	0.027003
0.004256	64.000000	0.027003
0.004257	64.000000	0.027003
0.004258	68.000000	0.025137
0.004259	68.000000	0.025137
0.004260	68.000000	0.025137
0.004261	68.000000	0.025137
0.004262	68.000000	0.025137
0.004263	68.000000	0.025137
0.004264	68.000000	0.025137
0.004265	68.000000	0.025137
0.004266	68.000000	0.025137
0.004267	68.000000	0.025137
0.004268	68.000000	0.025137
0.004269	68.000000	0.025137
0.004270	68.000000	0.025137
0.004271	68.000000	0.025137
0.004272	68.000000	0.025137
0.004273	68.000000	0.025137
0.004274	68.000000	0.025137
0.004275	68.000000	0.025137
0.004276	68.000000	0.025137
0.004277	68.000000	0.025137
0.004278	68.000000	0.025801
0.004279	68.000000	0.025801
0.004280	68.000000	0.025801
0.004281	68.000000	0.025801
0.004282	68.000000	0.025801
0.004283	68.000000	0.025801
0.004284	68.000000	0.025801
0.004285	68.000000	0.025801
0.004286	68.000000	0.025801
0.004287	68.000000	0.025801
0.004288	68.000000	0.025801
0.004289	68.000000	0.025801
0.004290	68.000000	0.025801
0.004291	68.000000	0.025801
0.004292	68.000000	0.025801
0.004293	68.000000	0.025801
0.004294	68.000000	0.025801
0.004295	68.000000	0.025801
0.004296	68.000000	0.025801
0.004297	68.000000	0.025801
0.004298	68.000000	0.025801
0.004299	68.000000	0.025801
0.004300	68.000000	0.025801
0.004301	68.000000	0.025801
0.004302	68.000000	0.025801
0.004303	68.000000	0.025801
0.004304	68.000000	0.025801
0.004305	68.000000	0.025801
0.004306	68.000000	0.025801
0.004307	68.000000	0.025801
0.004308	68.000000	0.025801
0.004309	68.000000	0.025801
0.004310	68.000000	0.025801
0.004311	68.000000	0.025801
0.004312	68.000000	0.025801
0.004313	68.000000	0.025801
0.004314	68.000000	0.025801
0.004315	68.000000	0.025801
0.004316	68.000000	0.025801
0.004317	68.000000	0.025801
0.004318	68.000000	0.025801
0.004319	68.000000	0.025801
0.004320	68.000000	0.025801
0.004321	68.000000	0.025801
0.004322	68.000000	0.025801
0.004323	68.000000	0.025801
0.004324	68.000000	0.023941
0.004325	68.000000	0.023941
0.004326	68.000000	0.023941
0.004327	68.000000	0.023941
0.004328	68.000000	0.023941
0.004329	68.000000	0.024634
0.004330	68.000000	0.024634
0.004331	68.000000	0.024634
0.004332	68.000000	0.024634
0.004333	68.000000	0.024634
0.004334	68.000000	0.024634
0.004335	68.000000	0.024634
0.004336	68.000000	0.024634
0.004337	68.000000	0.024634
0.004338	68.000000	0.024634
0.004339	68.000000	0.024634
0.004340	68.000000	0.024634
0.004341	68.000000	0.024634
0.004342	68.000000	0.024634
0.004343	68.000000	0.024634
0.004344	68.000000	0.024634
0.004345	68.000000	0.024634
0.004346	68.000000	0.024634
0.004347	68.000000	0.024634
0.004348	68.000000	0.024634
0.004349	68.000000	0.024634
0.004350	68.000000	0.024634
0.004351	68.000000	0.024634
0.004352	68.000000	0.024634
0.004353	68.000000	0.024634
0.004354	68.000000	0.024634
0.004355	68.000000	0.024634
0.004356	68.000000	0.024634
0.004357	68.000000	0.024634
0.004358	68.000000	0.024634
0.004359	68.000000	0.024634
0.004360	68.000000	0.024634
0.004361	68.000000	0.024634
0.004362	68.000000	0.024634
0.004363	68.000000	0.024634
0.004364	68.000000	0.024634
0.004365	68.000000	0.024634
0.004366	68.000000	0.024634
0.004367	68.000000	0.024634
0.004368	68.000000	0.024634
0.004369	68.000000	0.024634
0.004370	68.000000	0.024634
0.004371	68.000000	0.024634
0.004372	68.000000	0.024634
0.004373	68.000000	0.024634
0.004374	68.000000	0.024634
0.004375	68.000000	0.024634
0.004376	68.000000	0.024634
0.004377	68.000000	0.024634
0.004378	68.000000	0.024634
0.004379	68.000000	0.025341
0.004380	68.000000	0.025341
0.004381	68.000000	0.025341
0.004382	68.000000	0.025341
0.004383	68.000000	0.025341
0.004384	68.000000	0.025341
0.004385	68.000000	0.025341
0.004386	68.000000	0.025341
0.004387	68.000000	0.025341
0.004388	68.000000	0.025341
0.004389	68.000000	0.023568
0.004390	68.000000	0.023568
0.004391	68.000000	0.023568
0.004392	68.000000	0.023568
0.004393	68.000000	0.023568
0.004394	68.000000	0.023568
0.004395	68.000000	0.023568
0.004396	68.000000	0.023568
0.004397	68.000000	0.023568
0.004398	68.000000	0.023568
0.004399	68.000000	0.023568
0.004400	68.000000	0.023568
0.004401	68.000000	0.023568
0.004402	68.000000	0.023568
0.004403	68.000000	0.023568
0.004404	68.000000	0.023568
0.004405	68.000000	0.023568
0.004406	68.000000	0.023568
0.004407	68.000000	0.023568
0.004408	68.000000	0.023568
0.004409	68.000000	0.023568
0.004410	68.000000	0.023568
0.004411	68.000000	0.023568
0.004412	68.000000	0.023568
0.004413	68.000000	0.023568
0.004414	68.000000	0.023568
0.004415	68.000000	0.023568
0.004416	68.000000	0.023568
0.004417	68.000000	0.023568
0.004418	68.000000	0.023568
0.004419	68.000000	0.023568
0.004420	68.000000	0.023568
0.004421	68.000000	0.023568
0.004422	68.000000	0.023568
0.004423	68.000000	0.023568
0.004424	68.000000	0.023568
0.004425	68.000000	0.023568
0.004426	68.000000	0.023568
0.004427	68.000000	0.023568
0.004428	68.000000	0.023568
0.004429	68.000000	0.023568
0.004430	68.000000	0.024276
0.004431	68.000000	0.024276
0.004432	68.000000	0.024276
0.004433	68.000000	0.024276
0.004434	68.000000	0.024276
0.004435	68.000000	0.024276
0.004436	68.000000	0.024276
0.004437	68.000000	0.024276
0.004438	68.000000	0.024276
0.004439	68.000000	0.024276
0.004440	68.000000	0.024276
0.004441	68.000000	0.024276
0.004442	68.000000	0.024276
0.004443	68.000000	0.024276
0.004444	68.000000	0.024276
0.004445	68.000000	0.024276
0.004446	68.000000	0.024276
0.004447	68.000000	0.024276
0.004448	68.000000	0.024276
0.004449	68.000000	0.024276
0.004450	68.000000	0.024276
0.004451	68.000000	0.024276
0.004452	68.000000	0.024276
0.004453	68.000000	0.024276
0.004454	72.000000	0.022522
0.004455	72.000000	0.022522
0.004456	72.000000	0.022522
0.004457	72.000000	0.022522
0.004458	72.000000	0.022522
0.004459	72.000000	0.022522
0.004460	72.000000	0.022522
0.004461	72.000000	0.022522
0.004462	72.000000	0.022522
0.004463	72.000000	0.022522
0.004464	72.000000	0.022522
0.004465	72.000000	0.022522
0.004466	72.000000	0.022522
0.004467	72.000000	0.022522
0.004468	72.000000	0.022522
0.004469	72.000000	0.022522
0.004470	72.000000	0.022522
0.004471	72.000000	0.022522
0.004472	72.000000	0.022522
0.004473	72.000000	0.022522
0.004474	72.000000	0.022522
0.004475	72.000000	0.022522
0.004476	72.000000	0.022522
0.004477	72.000000	0.022522
0.004478	72.000000	0.022522
0.004479	72.000000	0.022522
0.004480	72.000000	0.023229
0.004481	68.000000	0.022335
0.004482	68.000000	0.022335
0.004483	68.000000	0.022335
0.004484	68.000000	0.022335
0.004485	68.000000	0.022335
0.004486	68.000000	0.022335
0.004487	68.000000	0.022335
0.004488	68.000000	0.022335
0.004489	68.000000	0.022335
0.004490	68.000000	0.022335
0.004491	68.000000	0.022335
0.004492	68.000000	0.022335
0.004493	68.000000	0.022335
0.004494	68.000000	0.022335
0.004495	68.000000	0.022335
0.004496	68.000000	0.022335
0.004497	68.000000	0.022335
0.004498	68.000000	0.022335
0.004499	68.000000	0.022335
0.004500	68.000000	0.022335
0.004501	68.000000	0.022335
0.004502	68.000000	0.022335
0.004503	68.000000	0.022335
0.004504	68.000000	0.022335
0.004505	68.000000	0.022335
0.004506	68.000000	0.022335
0.004507	68.000000	0.022335
0.004508	68.000000	0.022335
0.004509	68.000000	0.022335
0.004510	68.000000	0.022335
0.004511	68.000000	0.022335
0.004512	68.000000	0.022335
0.004513	68.000000	0.022335
0.004514	68.000000	0.022335
0.004515	68.000000	0.022335
0.004516	68.000000	0.022335
0.004517	68.000000	0.022335
0.004518	68.000000	0.022335
0.004519	68.000000	0.020847
0.004520	68.000000	0.020847
0.004521	68.000000	0.020847
0.004522	68.000000	0.020847
0.004523	68.000000	0.020847
0.004524	68.000000	0.020847
0.004525	68.000000	0.020847
0.004526	68.000000	0.020847
0.004527	68.000000	0.020847
0.004528	68.000000	0.020847
0.004529	68.000000	0.020847
0.004530	68.000000	0.021514
0.004531	68.000000	0.021514
0.004532	68.000000	0.021514
0.004533	68.000000	0.021514
0.004534	68.000000	0.021514
0.004535	68.000000	0.021514
0.004536	68.000000	0.021514
0.004537	68.000000	0.021514
0.004538	68.000000	0.021514
0.004539	68.000000	0.021514
0.004540	68.000000	0.021514
0.004541	68.000000	0.021514
0.004542	68.000000	0.021514
0.004543	68.000000	0.021514
0.004544	68.000000	0.021514
0.004545	68.000000	0.021514
0.004546	68.000000	0.021514
0.004547	68.000000	0.021514
0.004548	68.000000	0.021514
0.004549	68.000000	0.021514
0.004550	68.000000	0.021514
0.004551	68.000000	0.021514
0.004552	68.000000	0.021514
0.004553	68.000000	0.021514
0.004554	68.000000	0.021514
0.004555	68.000000	0.021514
0.004556	68.000000	0.021514
0.004557	68.000000	0.021514
0.004558	68.000000	0.021514
0.004559	68.000000	0.021514
0.004560	68.000000	0.021514
0.004561	68.000000	0.021514
0.004562	68.000000	0.021514
0.004563	68.000000	0.021514
0.004564	68.000000	0.021514
0.004565	68.000000	0.021514
0.004566	68.000000	0.021514
0.004567	68.000000	0.021514
0.004568	68.000000	0.021514
0.004569	68.000000	0.021514
0.004570	68.000000	0.021514
0.004571	68.000000	0.021514
0.004572	68.000000	0.021514
0.004573	68.000000	0.021514
0.004574	68.000000	0.021514
0.004575	68.000000	0.021514
0.004576	68.000000	0.021514
0.004577	68.000000	0.021514
0.004578	68.000000	0.021514
0.004579	68.000000	0.021514
0.004580	68.000000	0.021514
0.004581	68.000000	0.022141
0.004582	68.000000	0.022141
0.004583	68.000000	0.022141
0.004584	72.000000	0.020737
0.004585	72.000000	0.020737
0.004586	72.000000	0.020737
0.004587	72.000000	0.020737
0.004588	72.000000	0.020737
0.004589	72.000000	0.020737
0.004590	72.000000	0.020737
0.004591	72.000000	0.020737
0.004592	72.000000	0.020737
0.004593	72.000000	0.020737
0.004594	72.000000	0.020737
0.004595	72.000000	0.020737
0.004596	72.000000	0.020737
0.004597	72.000000	0.020737
0.004598	72.000000	0.020737
0.004599	72.000000	0.020737
0.004600	72.000000	0.020737
0.004601	72.000000	0.020737
0.004602	72.000000	0.020737
0.004603	72.000000	0.020737
0.004604	72.000000	0.020737
0.004605	72.000000	0.020737
0.004606	72.000000	0.020737
0.004607	72.000000	0.020737
0.004608	72.000000	0.020737
0.004609	72.000000	0.020737
0.004610	72.000000	0.020737
0.004611	72.000000	0.020737
0.004612	72.000000	0.020737
0.004613	72.000000	0.020737
0.004614	72.000000	0.020737
0.004615	72.000000	0.020737
0.004616	72.000000	0.020737
0.004617	72.000000	0.020737
0.004618	72.000000	0.020737
0.004619	72.000000	0.020737
0.004620	72.000000	0.020737
0.004621	72.000000	0.020737
0.004622	72.000000	0.020737
0.004623	72.000000	0.020737
0.004624	72.000000	0.020737
0.004625	72.000000	0.020737
0.004626	72.000000	0.020737
0.004627	72.000000	0.020737
0.004628	72.000000	0.020737
0.004629	72.000000	0.020737
0.004630	72.000000	0.020737
0.004631	72.000000	0.021364
0.004632	72.000000	0.021364
0.004633	72.000000	0.021364
0.004634	72.000000	0.021364
0.004635	72.000000	0.021364
0.004636	72.000000	0.021364
0.004637	72.000000	0.021364
0.004638	72.000000	0.021364
0.004639	72.000000	0.021364
0.004640	72.000000	0.021364
0.004641	72.000000	0.021364
0.004642	72.000000	0.021364
0.004643	72.000000	0.021364
0.004644	72.000000	0.021364
0.004645	72.000000	0.021364
0.004646	72.000000	0.021364
0.004647	72.000000	0.021364
0.004648	72.000000	0.021364
0.004649	72.000000	0.020067
0.004650	72.000000	0.020067
0.004651	72.000000	0.020067
0.004652	72.000000	0.020067
0.004653	72.000000	0.020067
0.004654	72.000000	0.020067
0.004655	72.000000	0.020067
0.004656	72.000000	0.020067
0.004657	72.000000	0.020067
0.004658	72.000000	0.020067
0.004659	72.000000	0.020067
0.004660	72.000000	0.020067
0.004661	72.000000	0.020067
0.004662	72.000000	0.020067
0.004663	72.000000	0.020067
0.004664	72.000000	0.020067
0.004665	72.000000	0.020067
0.004666	72.000000	0.020067
0.004667	72.000000	0.020067
0.004668	72.000000	0.020067
0.004669	72.000000	0.020067
0.004670	72.000000	0.020067
0.004671	72.000000	0.020067
0.004672	72.000000	0.020067
0.004673	72.000000	0.020067
0.004674	72.000000	0.020067
0.004675	72.000000	0.020067
0.004676	72.000000	0.020067
0.004677	72.000000	0.020067
0.004678	72.000000	0.020067
0.004679	72.000000	0.020067
0.004680	72.000000	0.020067
0.004681	72.000000	0.020067
0.004682	72.000000	0.020644
0.004683	72.000000	0.020644
0.004684	72.000000	0.020644
0.004685	72.000000	0.020644
0.004686	72.000000	0.020644
0.004687	72.000000	0.020644
0.004688	72.000000	0.020644
0.004689	72.000000	0.020704
0.004690	72.000000	0.020704
0.004691	72.000000	0.020704
0.004692	72.000000	0.020704
0.004693	72.000000	0.020704
0.004694	72.000000	0.020704
0.004695	72.000000	0.020704
0.004696	72.000000	0.020704
0.004697	72.000000	0.020704
0.004698	72.000000	0.020704
0.004699	72.000000	0.020704
0.004700	72.000000	0.020704
0.004701	72.000000	0.020704
0.004702	72.000000	0.020704
0.004703	72.000000	0.020704
0.004704	72.000000	0.020704
0.004705	72.000000	0.020704
0.004706	72.000000	0.020704
0.004707	72.000000	0.020704
0.004708	72.000000	0.020704
0.004709	72.000000	0.020704
0.004710	72.000000	0.020704
0.004711	72.000000	0.020704
0.004712	72.000000	0.020704
0.004713	72.000000	0.020704
0.004714	72.000000	0.020704
0.004715	72.000000	0.019631
0.004716	72.000000	0.019631
0.004717	72.000000	0.019631
0.004718	72.000000	0.019631
0.004719	72.000000	0.019631
0.004720	72.000000	0.019631
0.004721	72.000000	0.019631
0.004722	72.000000	0.019631
0.004723	72.000000	0.019631
0.004724	72.000000	0.019631
0.004725	72.000000	0.019631
0.004726	72.000000	0.019631
0.004727	72.000000	0.019631
0.004728	72.000000	0.019631
0.004729	72.000000	0.019631
0.004730	72.000000	0.019631
0.004731	72.000000	0.019631
0.004732	72.000000	0.020146
0.004733	72.000000	0.020146
0.004734	72.000000	0.020146
0.004735	72.000000	0.020146
0.004736	72.000000	0.020146
0.004737	72.000000	0.020146
0.004738	72.000000	0.020146
0.004739	72.000000	0.020146
0.004740	72.000000	0.020146
0.004741	72.000000	0.020146
0.004742	72.000000	0.020146
0.004743	72.000000	0.020146
0.004744	72.000000	0.020146
0.004745	72.000000	0.020146
0.004746	72.000000	0.020146
0.004747	72.000000	0.020146
0.004748	72.000000	0.020146
0.004749	72.000000	0.020146
0.004750	72.000000	0.020146
0.004751	72.000000	0.020146
0.004752	72.000000	0.020146
0.004753	72.000000	0.020146
0.004754	72.000000	0.020146
0.004755	72.000000	0.020146
0.004756	72.000000	0.020146
0.004757	72.000000	0.020146
0.004758	72.000000	0.020146
0.004759	72.000000	0.020146
0.004760	72.000000	0.020146
0.004761	72.000000	0.020146
0.004762	72.000000	0.020146
0.004763	72.000000	0.020146
0.004764	72.000000	0.020146
0.004765	72.000000	0.020146
0.004766	72.000000	0.020146
0.004767	72.000000	0.020146
0.004768	72.000000	0.020146
0.004769	72.000000	0.020146
0.004770	72.000000	0.020146
0.004771	72.000000	0.020146
0.004772	72.000000	0.020146
0.004773	72.000000	0.020146
0.004774	72.000000	0.020146
0.004775	72.000000	0.020146
0.004776	72.000000	0.020146
0.004777	72.000000	0.020146
0.004778	72.000000	0.020146
0.004779	72.000000	0.020146
0.004780	76.000000	0.019149
0.004781	76.000000	0.019149
0.004782	76.000000	0.019149
0.004783	76.000000	0.019663
0.004784	76.000000	0.019663
0.004785	76.000000	0.019663
0.004786	76.000000	0.019663
0.004787	76.000000	0.019663
0.004788	76.000000	0.019663
0.004789	76.000000	0.019663
0.004790	76.000000	0.019663
0.004791	76.000000	0.019663
0.004792	76.000000	0.019663
0.004793	76.000000	0.019663
0.004794	76.000000	0.019663
0.004795	76.000000	0.019663
0.004796	76.000000	0.019663
0.004797	76.000000	0.019663
0.004798	76.000000	0.019663
0.004799	76.000000	0.019663
0.004800	76.000000	0.019663
0.004801	76.000000	0.019663
0.004802	76.000000	0.019663
0.004803	76.000000	0.019663
0.004804	76.000000	0.019663
0.004805	76.000000	0.019663
0.004806	76.000000	0.019663
0.004807	76.000000	0.019663
0.004808	76.000000	0.019663
0.004809	76.000000	0.019663
0.004810	76.000000	0.019663
0.004811	76.000000	0.019663
0.004812	76.000000	0.019663
0.004813	76.000000	0.019663
0.004814	76.000000	0.019663
0.004815	76.000000	0.019663
0.004816	76.000000	0.019663
0.004817	76.000000	0.019663
0.004818	76.000000	0.019663
0.004819	76.000000	0.019663
0.004820	76.000000	0.019663
0.004821	76.000000	0.019663
0.004822	76.000000	0.019663
0.004823	76.000000	0.019663
0.004824	76.000000	0.019663
0.004825	76.000000	0.019663
0.004826	76.000000	0.019663
0.004827	76.000000	0.019663
0.004828	76.000000	0.019663
0.004829	76.000000	0.019663
0.004830	76.000000	0.019663
0.004831	76.000000	0.019663
0.004832	76.000000	0.019663
0.004833	76.000000	0.020106
0.004834	76.000000	0.020106
0.004835	76.000000	0.020106
0.004836	76.000000	0.020106
0.004837	76.000000	0.020106
0.004838	76.000000	0.020106
0.004839	76.000000	0.020106
0.004840	76.000000	0.020106
0.004841	76.000000	0.020106
0.004842	76.000000	0.020106
0.004843	76.000000	0.020106
0.004844	76.000000	0.020106
0.004845	76.000000	0.019292
0.004846	76.000000	0.019292
0.004847	76.000000	0.019292
0.004848	76.000000	0.019292
0.004849	76.000000	0.019292
0.004850	76.000000	0.019292
0.004851	76.000000	0.019292
0.004852	76.000000	0.019292
0.004853	76.000000	0.019292
0.004854	76.000000	0.019292
0.004855	76.000000	0.019292
0.004856	76.000000	0.019292
0.004857	76.000000	0.019292
0.004858	76.000000	0.019292
0.004859	76.000000	0.019292
0.004860	76.000000	0.019292
0.004861	76.000000	0.019292
0.004862	76.000000	0.019292
0.004863	76.000000	0.019292
0.004864	76.000000	0.019292
0.004865	76.000000	0.019292
0.004866	76.000000	0.019292
0.004867	76.000000	0.019292
0.004868	76.000000	0.019292
0.004869	76.000000	0.019183
0.004870	76.000000	0.019183
0.004871	76.000000	0.019183
0.004872	76.000000	0.019183
0.004873	76.000000	0.019183
0.004874	76.000000	0.019183
0.004875	76.000000	0.019183
0.004876	76.000000	0.019183
0.004877	76.000000	0.019183
0.004878	76.000000	0.019183
0.004879	76.000000	0.019183
0.004880	76.000000	0.019183
0.004881	76.000000	0.019183
0.004882	76.000000	0.019183
0.004883	72.000000	0.019467
0.004884	72.000000	0.019467
0.004885	72.000000	0.019467
0.004886	72.000000	0.019467
0.004887	72.000000	0.019467
0.004888	72.000000	0.019467
0.004889	72.000000	0.019467
0.004890	72.000000	0.019467
0.004891	72.000000	0.019467
0.004892	72.000000	0.019467
0.004893	72.000000	0.019467
0.004894	72.000000	0.019467
0.004895	72.000000	0.019467
0.004896	72.000000	0.019467
0.004897	72.000000	0.019467
0.004898	72.000000	0.019467
0.004899	72.000000	0.019467
0.004900	72.000000	0.019467
0.004901	72.000000	0.019467
0.004902	72.000000	0.019467
0.004903	72.000000	0.019467
0.004904	72.000000	0.019467
0.004905	72.000000	0.019467
0.004906	72.000000	0.019467
0.004907	72.000000	0.019467
0.004908	72.000000	0.019467
0.004909	72.000000	0.019467
0.004910	76.000000	0.019020
0.004911	76.000000	0.019020
0.004912	76.000000	0.019020
0.004913	76.000000	0.019020
0.004914	76.000000	0.019020
0.004915	76.000000	0.019020
0.004916	76.000000	0.019020
0.004917	76.000000	0.019020
0.004918	76.000000	0.019020
0.004919	76.000000	0.019020
0.004920	76.000000	0.019020
0.004921	76.000000	0.019020
0.004922	76.000000	0.019020
0.004923	76.000000	0.019020
0.004924	76.000000	0.019020
0.004925	76.000000	0.019020
0.004926	76.000000	0.019020
0.004927	76.000000	0.019020
0.004928	76.000000	0.019020
0.004929	76.000000	0.019020
0.004930	76.000000	0.019020
0.004931	76.000000	0.019020
0.004932	76.000000	0.019020
0.004933	76.000000	0.019020
0.004934	76.000000	0.019298
0.004935	76.000000	0.019298
0.004936	76.000000	0.019298
0.004937	76.000000	0.019298
0.004938	76.000000	0.019298
0.004939	76.000000	0.019298
0.004940	76.000000	0.019298
0.004941	76.000000	0.019298
0.004942	76.000000	0.019298
0.004943	76.000000	0.019298
0.004944	76.000000	0.019298
0.004945	76.000000	0.019298
0.004946	76.000000	0.019298
0.004947	76.000000	0.019298
0.004948	76.000000	0.019298
0.004949	76.000000	0.019298
0.004950	76.000000	0.019298
0.004951	76.000000	0.019298
0.004952	76.000000	0.019298
0.004953	76.000000	0.019298
0.004954	76.000000	0.019298
0.004955	76.000000	0.019298
0.004956	76.000000	0.019298
0.004957	76.000000	0.019298
0.004958	76.000000	0.019298
0.004959	76.000000	0.019298
0.004960	76.000000	0.019298
0.004961	76.000000	0.019298
0.004962	76.000000	0.019298
0.004963	76.000000	0.019298
0.004964	76.000000	0.019298
0.004965	76.000000	0.019298
0.004966	76.000000	0.019298
0.004967	76.000000	0.019298
0.004968	76.000000	0.019298
0.004969	76.000000	0.019298
0.004970	76.000000	0.019298
0.004971	76.000000	0.019298
0.004972	76.000000	0.019298
0.004973	76.000000	0.019298
0.004974	76.000000	0.019298
0.004975	76.000000	0.019086
0.004976	76.000000	0.019086
0.004977	76.000000	0.019086
0.004978	76.000000	0.019086
0.004979	76.000000	0.019086
0.004980	76.000000	0.019086
0.004981	76.000000	0.019086
0.004982	76.000000	0.019086
0.004983	76.000000	0.019086
0.004984	76.000000	0.019274
0.004985	76.000000	0.019274
0.004986	76.000000	0.019274
0.004987	76.000000	0.019274
0.004988	76.000000	0.019274
0.004989	76.000000	0.019274
0.004990	76.000000	0.019274
0.004991	76.000000	0.019274
0.004992	76.000000	0.019274
0.004993	76.000000	0.019274
0.004994	76.000000	0.019274
0.004995	76.000000	0.019274
0.004996	76.000000	0.019274
0.004997	76.000000	0.019274
0.004998	76.000000	0.019274
0.004999	76.000000	0.019274


==> img/periodogram/6/oc.dat <==
-0.005000	180.000000	0.000439
-0.004999	180.000000	0.000452
-0.004998	180.000000	0.000452
-0.004997	180.000000	0.000452
-0.004996	180.000000	0.000452
-0.004995	180.000000	0.000452
-0.004994	180.000000	0.000452
-0.004993	180.000000	0.000452
-0.004992	180.000000	0.000452
-0.004991	180.000000	0.000452
-0.004990	180.000000	0.000452
-0.004989	180.000000	0.000452
-0.004988	180.000000	0.000452
-0.004987	180.000000	0.000545
-0.004986	180.000000	0.000545
-0.004985	180.000000	0.000545
-0.004984	180.000000	0.000545
-0.004983	180.000000	0.000545
-0.004982	180.000000	0.000545
-0.004981	180.000000	0.000545
-0.004980	180.000000	0.000545
-0.004979	180.000000	0.000545
-0.004978	180.000000	0.000545
-0.004977	180.000000	0.000545
-0.004976	180.000000	0.000545
-0.004975	180.000000	0.000545
-0.004974	180.000000	0.000545
-0.004973	180.000000	0.000545
-0.004972	180.000000	0.000545
-0.004971	180.000000	0.000545
-0.004970	180.000000	0.000545
-0.004969	180.000000	0.000545
-0.004968	180.000000	0.000545
-0.004967	180.000000	0.000545
-0.004966	180.000000	0.000545
-0.004965	180.000000	0.000545
-0.004964	180.000000	0.000545
-0.004963	180.000000	0.000545
-0.004962	180.000000	0.000545
-0.004961	180.000000	0.000545
-0.004960	180.000000	0.000545
-0.004959	180.000000	0.000545
-0.004958	180.000000	0.000598
-0.004957	180.000000	0.000598
-0.004956	180.000000	0.000598
-0.004955	180.000000	0.000598
-0.004954	180.000000	0.000598
-0.004953	180.000000	0.000598
-0.004952	180.000000	0.000598
-0.004951	180.000000	0.000598
-0.004950	180.000000	0.000598
-0.004949	180.000000	0.000598
-0.004948	180.000000	0.000598
-0.004947	180.000000	0.000598
-0.004946	180.000000	0.000598
-0.004945	180.000000	0.000598
-0.004944	180.000000	0.000598
-0.004943	180.000000	0.000598
-0.004942	180.000000	0.000598
-0.004941	180.000000	0.000611
-0.004940	180.000000	0.000611
-0.004939	180.000000	0.000611
-0.004938	180.000000	0.000611
-0.004937	180.000000	0.000611
-0.004936	180.000000	0.000611
-0.004935	180.000000	0.000611
-0.004934	180.000000	0.000611
-0.004933	180.000000	0.000611
-0.004932	180.000000	0.000611
-0.004931	180.000000	0.000611
-0.004930	180.000000	0.000611
-0.004929	180.000000	0.000611
-0.004928	180.000000	0.000611
-0.004927	180.000000	0.000611
-0.004926	180.000000	0.000611
-0.004925	180.000000	0.000611
-0.004924	180.000000	0.000611
-0.004923	180.000000	0.000611
-0.004922	184.000000	0.000757
-0.004921	184.000000	0.000757
-0.004920	184.000000	0.000757
-0.004919	184.000000	0.000757
-0.004918	184.000000	0.000757
-0.004917	184.000000	0.000811
-0.004916	184.000000	0.000811
-0.004915	184.000000	0.000811
-0.004914	184.000000	0.000811
-0.004913	184.000000	0.000811
-0.004912	184.000000	0.000811
-0.004911	184.000000	0.000811
-0.004910	184.000000	0.000811
-0.004909	184.000000	0.000811
-0.004908	184.000000	0.000811
-0.004907	184.000000	0.000811
-0.004906	184.000000	0.000811
-0.004905	184.000000	0.000811
-0.004904	184.000000	0.000811
-0.004903	184.000000	0.000811
-0.004902	184.000000	0.000811
-0.004901	184.000000	0.000811
-0.004900	184.000000	0.000811
-0.004899	184.000000	0.000811
-0.004898	184.000000	0.000811
-0.004897	184.000000	0.000811
-0.004896	184.000000	0.000811
-0.004895	184.000000	0.000811
-0.004894	184.000000	0.000811
-0.004893	184.000000	0.000811
-0.004892	184.000000	0.000811
-0.004891	184.000000	0.000811
-0.004890	184.000000	0.000811
-0.004889	184.000000	0.000811
-0.004888	184.000000	0.000811
-0.004887	184.000000	0.000811
-0.004886	184.000000	0.000811
-0.004885	184.000000	0.000811
-0.004884	184.000000	0.000811
-0.004883	184.000000	0.000811
-0.004882	184.000000	0.000811
-0.004881	184.000000	0.000811
-0.004880	184.000000	0.000811
-0.004879	184.000000	0.000811
-0.004878	184.000000	0.000811
-0.004877	184.000000	0.000811
-0.004876	184.000000	0.000811
-0.004875	184.000000	0.000904
-0.004874	184.000000	0.000904
-0.004873	184.000000	0.000904
-0.004872	184.000000	0.000904
-0.004871	184.000000	0.000904
-0.004870	184.000000	0.000904
-0.004869	184.000000	0.000904
-0.004868	184.000000	0.000904
-0.004867	184.000000	0.000904
-0.004866	184.000000	0.000904
-0.004865	184.000000	0.000904
-0.004864	184.000000	0.000904
-0.004863	184.000000	0.000904
-0.004862	184.000000	0.000904
-0.004861	184.000000	0.000904
-0.004860	184.000000	0.000904
-0.004859	184.000000	0.000904
-0.004858	184.000000	0.000904
-0.004857	184.000000	0.001315
-0.004856	184.000000	0.001315
-0.004855	184.000000	0.001315
-0.004854	184.000000	0.001315
-0.004853	184.000000	0.001315
-0.004852	184.000000	0.001315
-0.004851	184.000000	0.001315
-0.004850	184.000000	0.001315
-0.004849	184.000000	0.001315
-0.004848	184.000000	0.001315
-0.004847	184.000000	0.001315
-0.004846	184.000000	0.001315
-0.004845	184.000000	0.001315
-0.004844	184.000000	0.001315
-0.004843	184.000000	0.001315
-0.004842	184.000000	0.001315
-0.004841	184.000000	0.001315
-0.004840	184.000000	0.001315
-0.004839	184.000000	0.001315
-0.004838	184.000000	0.001315
-0.004837	184.000000	0.001315
-0.004836	184.000000	0.001315
-0.004835	184.000000	0.001315
-0.004834	188.000000	0.001443
-0.004833	188.000000	0.001443
-0.004832	188.000000	0.001443
-0.004831	188.000000	0.001443
-0.004830	188.000000	0.001443
-0.004829	188.000000	0.001443
-0.004828	188.000000	0.001443
-0.004827	188.000000	0.001443
-0.004826	188.000000	0.001443
-0.004825	184.000000	0.001968
-0.004824	184.000000	0.001968
-0.004823	184.000000	0.001968
-0.004822	184.000000	0.001968
-0.004821	184.000000	0.001968
-0.004820	184.000000	0.001968
-0.004819	184.000000	0.001968
-0.004818	184.000000	0.001968
-0.004817	184.000000	0.001968
-0.004816	184.000000	0.001968
-0.004815	184.000000	0.001968
-0.004814	184.000000	0.001968
-0.004813	184.000000	0.001968
-0.004812	184.000000	0.001968
-0.004811	184.000000	0.001968
-0.004810	184.000000	0.001968
-0.004809	184.000000	0.001968
-0.004808	184.000000	0.001968
-0.004807	184.000000	0.001968
-0.004806	184.000000	0.001968
-0.004805	184.000000	0.001968
-0.004804	184.000000	0.001968
-0.004803	184.000000	0.001968
-0.004802	184.000000	0.001968
-0.004801	184.000000	0.001968
-0.004800	184.000000	0.001968
-0.004799	184.000000	0.001968
-0.004798	184.000000	0.001968
-0.004797	184.000000	0.001968
-0.004796	184.000000	0.001968
-0.004795	184.000000	0.001968
-0.004794	184.000000	0.001968
-0.004793	184.000000	0.002134
-0.004792	188.000000	0.002793
-0.004791	188.000000	0.002793
-0.004790	188.000000	0.002793
-0.004789	188.000000	0.002793
-0.004788	188.000000	0.002793
-0.004787	188.000000	0.002793
-0.004786	188.000000	0.002793
-0.004785	188.000000	0.002776
-0.004784	188.000000	0.002776
-0.004783	188.000000	0.002776
-0.004782	188.000000	0.002776
-0.004781	188.000000	0.002776
-0.004780	188.000000	0.002776
-0.004779	188.000000	0.002776
-0.004778	188.000000	0.002776
-0.004777	188.000000	0.002776
-0.004776	188.000000	0.002776
-0.004775	188.000000	0.002776
-0.004774	188.000000	0.002776
-0.004773	188.000000	0.002776
-0.004772	188.000000	0.002776
-0.004771	188.000000	0.002776
-0.004770	188.000000	0.002776
-0.004769	188.000000	0.002776
-0.004768	188.000000	0.002776
-0.004767	188.000000	0.002776
-0.004766	188.000000	0.002776
-0.004765	188.000000	0.002776
-0.004764	188.000000	0.002776
-0.004763	188.000000	0.002776
-0.004762	188.000000	0.002776
-0.004761	188.000000	0.002776
-0.004760	188.000000	0.002776
-0.004759	188.000000	0.002776
-0.004758	188.000000	0.002776
-0.004757	188.000000	0.002776
-0.004756	188.000000	0.002776
-0.004755	188.000000	0.002776
-0.004754	188.000000	0.002776
-0.004753	188.000000	0.002776
-0.004752	188.000000	0.002942
-0.004751	188.000000	0.002942
-0.004750	188.000000	0.002942
-0.004749	188.000000	0.002942
-0.004748	188.000000	0.002942
-0.004747	188.000000	0.002942
-0.004746	188.000000	0.002942
-0.004745	188.000000	0.002942
-0.004744	188.000000	0.002942
-0.004743	188.000000	0.002942
-0.004742	188.000000	0.002942
-0.004741	188.000000	0.002942
-0.004740	188.000000	0.002942
-0.004739	188.000000	0.002942
-0.004738	188.000000	0.002942
-0.004737	188.000000	0.002942
-0.004736	188.000000	0.002942
-0.004735	188.000000	0.002942
-0.004734	188.000000	0.002942
-0.004733	188.000000	0.002942
-0.004732	188.000000	0.002942
-0.004731	188.000000	0.002942
-0.004730	188.000000	0.002942
-0.004729	188.000000	0.002942
-0.004728	188.000000	0.002942
-0.004727	188.000000	0.002942
-0.004726	188.000000	0.003648
-0.004725	188.000000	0.003648
-0.004724	188.000000	0.003648
-0.004723	188.000000	0.003648
-0.004722	188.000000	0.003648
-0.004721	188.000000	0.003648
-0.004720	188.000000	0.003648
-0.004719	188.000000	0.003648
-0.004718	188.000000	0.003648
-0.004717	188.000000	0.003648
-0.004716	188.000000	0.003648
-0.004715	188.000000	0.003648
-0.004714	188.000000	0.003648
-0.004713	188.000000	0.003648
-0.004712	188.000000	0.003648
-0.004711	188.000000	0.003847
-0.004710	188.000000	0.003847
-0.004709	188.000000	0.003847
-0.004708	188.000000	0.003847
-0.004707	188.000000	0.003847
-0.004706	188.000000	0.003847
-0.004705	188.000000	0.003847
-0.004704	188.000000	0.003847
-0.004703	188.000000	0.003847
-0.004702	188.000000	0.003847
-0.004701	188.000000	0.003847
-0.004700	188.000000	0.003847
-0.004699	188.000000	0.003847
-0.004698	188.000000	0.003847
-0.004697	188.000000	0.003847
-0.004696	188.000000	0.003847
-0.004695	188.000000	0.003847
-0.004694	188.000000	0.003847
-0.004693	188.000000	0.003847
-0.004692	188.000000	0.003847
-0.004691	188.000000	0.003847
-0.004690	188.000000	0.003847
-0.004689	188.000000	0.003847
-0.004688	188.000000	0.003847
-0.004687	188.000000	0.003847
-0.004686	188.000000	0.003847
-0.004685	188.000000	0.003847
-0.004684	188.000000	0.003847
-0.004683	188.000000	0.003847
-0.004682	188.000000	0.003847
-0.004681	188.000000	0.003847
-0.004680	188.000000	0.003847
-0.004679	188.000000	0.003847
-0.004678	188.000000	0.003847
-0.004677	188.000000	0.003847
-0.004676	188.000000	0.003847
-0.004675	188.000000	0.003847
-0.004674	188.000000	0.003847
-0.004673	188.000000	0.003847
-0.004672	188.000000	0.003847
-0.004671	188.000000	0.003847
-0.004670	188.000000	0.004074
-0.004669	188.000000	0.004074
-0.004668	188.000000	0.004074
-0.004667	188.000000	0.004074
-0.004666	188.000000	0.004074
-0.004665	188.000000	0.004074
-0.004664	188.000000	0.004074
-0.004663	188.000000	0.004074
-0.004662	188.000000	0.004074
-0.004661	192.000000	0.004931
-0.004660	192.000000	0.004931
-0.004659	192.000000	0.004931
-0.004658	192.000000	0.004931
-0.004657	192.000000	0.004931
-0.004656	192.000000	0.004931
-0.004655	192.000000	0.004931
-0.004654	192.000000	0.004931
-0.004653	192.000000	0.004931
-0.004652	192.000000	0.004931
-0.004651	192.000000	0.004931
-0.004650	192.000000	0.004931
-0.004649	192.000000	0.004931
-0.004648	192.000000	0.004931
-0.004647	192.000000	0.004931
-0.004646	192.000000	0.004931
-0.004645	192.000000	0.004931
-0.004644	192.000000	0.004931
-0.004643	192.000000	0.004931
-0.004642	192.000000	0.004931
-0.004641	192.000000	0.004931
-0.004640	192.000000	0.004931
-0.004639	192.000000	0.004931
-0.004638	192.000000	0.004931
-0.004637	192.000000	0.004931
-0.004636	192.000000	0.004931
-0.004635	192.000000	0.004931
-0.004634	192.000000	0.004931
-0.004633	192.000000	0.004931
-0.004632	192.000000	0.004931
-0.004631	192.000000	0.004931
-0.004630	192.000000	0.004931
-0.004629	192.000000	0.005157
-0.004628	192.000000	0.005140
-0.004627	192.000000	0.005140
-0.004626	192.000000	0.005140
-0.004625	192.000000	0.005140
-0.004624	192.000000	0.005140
-0.004623	192.000000	0.005140
-0.004622	192.000000	0.005140
-0.004621	192.000000	0.005140
-0.004620	192.000000	0.005140
-0.004619	192.000000	0.005140
-0.004618	192.000000	0.005140
-0.004617	192.000000	0.005140
-0.004616	192.000000	0.005140
-0.004615	192.000000	0.005140
-0.004614	192.000000	0.005140
-0.004613	192.000000	0.005140
-0.004612	192.000000	0.005140
-0.004611	192.000000	0.005140
-0.004610	192.000000	0.005140
-0.004609	192.000000	0.005140
-0.004608	192.000000	0.005140
-0.004607	192.000000	0.005140
-0.004606	192.000000	0.005140
-0.004605	192.000000	0.005140
-0.004604	192.000000	0.005140
-0.004603	192.000000	0.005140
-0.004602	192.000000	0.005140
-0.004601	192.000000	0.005140
-0.004600	192.000000	0.005140
-0.004599	192.000000	0.005140
-0.004598	192.000000	0.005140
-0.004597	192.000000	0.005140
-0.004596	192.000000	0.006114
-0.004595	192.000000	0.006114
-0.004594	192.000000	0.006114
-0.004593	192.000000	0.006114
-0.004592	192.000000	0.006114
-0.004591	192.000000	0.006114
-0.004590	192.000000	0.006114
-0.004589	192.000000	0.006114
-0.004588	192.000000	0.006364
-0.004587	192.000000	0.006364
-0.004586	192.000000	0.006364
-0.004585	192.000000	0.006364
-0.004584	192.000000	0.006364
-0.004583	192.000000	0.006364
-0.004582	192.000000	0.006364
-0.004581	192.000000	0.006364
-0.004580	192.000000	0.006364
-0.004579	192.000000	0.006364
-0.004578	192.000000	0.006364
-0.004577	192.000000	0.006364
-0.004576	192.000000	0.006364
-0.004575	192.000000	0.006364
-0.004574	192.000000	0.006364
-0.004573	192.000000	0.006364
-0.004572	192.000000	0.006364
-0.004571	192.000000	0.006364
-0.004570	192.000000	0.006364
-0.004569	192.000000	0.006364
-0.004568	192.000000	0.006364
-0.004567	192.000000	0.006364
-0.004566	192.000000	0.006364
-0.004565	192.000000	0.006364
-0.004564	192.000000	0.006364
-0.004563	192.000000	0.006364
-0.004562	192.000000	0.006364
-0.004561	192.000000	0.006364
-0.004560	192.000000	0.006364
-0.004559	192.000000	0.006364
-0.004558	192.000000	0.006364
-0.004557	192.000000	0.006364
-0.004556	192.000000	0.006364
-0.004555	192.000000	0.006364
-0.004554	192.000000	0.006364
-0.004553	192.000000	0.006364
-0.004552	192.000000	0.006364
-0.004551	192.000000	0.006364
-0.004550	192.000000	0.006364
-0.004549	192.000000	0.006364
-0.004548	192.000000	0.006364
-0.004547	192.000000	0.006633
-0.004546	192.000000	0.006633
-0.004545	192.000000	0.006633
-0.004544	192.000000	0.006633
-0.004543	192.000000	0.006633
-0.004542	192.000000	0.006633
-0.004541	192.000000	0.006633
-0.004540	192.000000	0.006633
-0.004539	192.000000	0.006633
-0.004538	192.000000	0.006633
-0.004537	192.000000	0.006633
-0.004536	192.000000	0.006633
-0.004535	192.000000	0.006633
-0.004534	192.000000	0.006633
-0.004533	192.000000	0.006633
-0.004532	192.000000	0.006633
-0.004531	196.000000	0.007675
-0.004530	196.000000	0.007675
-0.004529	196.000000	0.007675
-0.004528	196.000000	0.007675
-0.004527	196.000000	0.007675
-0.004526	196.000000	0.007675
-0.004525	196.000000	0.007675
-0.004524	196.000000	0.007675
-0.004523	196.000000	0.007675
-0.004522	196.000000	0.007675
-0.004521	196.000000	0.007675
-0.004520	196.000000	0.007675
-0.004519	196.000000	0.007675
-0.004518	196.000000	0.007675
-0.004517	196.000000	0.007675
-0.004516	196.000000	0.007675
-0.004515	196.000000	0.007675
-0.004514	196.000000	0.007675
-0.004513	196.000000	0.007675
-0.004512	196.000000	0.007675
-0.004511	196.000000	0.007675
-0.004510	196.000000	0.007675
-0.004509	196.000000	0.007675
-0.004508	196.000000	0.007675
-0.004507	196.000000	0.007675
-0.004506	196.000000	0.007944
-0.004505	196.000000	0.007944
-0.004504	196.000000	0.007944
-0.004503	196.000000	0.007944
-0.004502	196.000000	0.007944
-0.004501	196.000000	0.007944
-0.004500	196.000000	0.007944
-0.004499	196.000000	0.007944
-0.004498	196.000000	0.007944
-0.004497	196.000000	0.007944
-0.004496	196.000000	0.007944
-0.004495	196.000000	0.007944
-0.004494	196.000000	0.007944
-0.004493	196.000000	0.007944
-0.004492	196.000000	0.007944
-0.004491	196.000000	0.007944
-0.004490	196.000000	0.007944
-0.004489	196.000000	0.007944
-0.004488	196.000000	0.007944
-0.004487	196.000000	0.007944
-0.004486	196.000000	0.007944
-0.004485	196.000000	0.007944
-0.004484	196.000000	0.007944
-0.004483	196.000000	0.007944
-0.004482	196.000000	0.007944
-0.004481	196.000000	0.007944
-0.004480	196.000000	0.007944
-0.004479	196.000000	0.007944
-0.004478	196.000000	0.007944
-0.004477	196.000000	0.007944
-0.004476	196.000000	0.007944
-0.004475	196.000000	0.007944
-0.004474	196.000000	0.007944
-0.004473	196.000000	0.007944
-0.004472	196.000000	0.007927
-0.004471	196.000000	0.007927
-0.004470	196.000000	0.007927
-0.004469	196.000000	0.007927
-0.004468	196.000000	0.007927
-0.004467	196.000000	0.007927
-0.004466	196.000000	0.009138
-0.004465	196.000000	0.009420
-0.004464	196.000000	0.009420
-0.004463	196.000000	0.009420
-0.004462	196.000000	0.009420
-0.004461	196.000000	0.009420
-0.004460	196.000000	0.009420
-0.004459	196.000000	0.009420
-0.004458	196.000000	0.009420
-0.004457	196.000000	0.009420
-0.004456	196.000000	0.009420
-0.004455	196.000000	0.009420
-0.004454	196.000000	0.009420
-0.004453	196.000000	0.009420
-0.004452	196.000000	0.009420
-0.004451	196.000000	0.009420
-0.004450	196.000000	0.009420
-0.004449	196.000000	0.009420
-0.004448	196.000000	0.009420
-0.004447	196.000000	0.009420
-0.004446	196.000000	0.009420
-0.004445	196.000000	0.009420
-0.004444	196.000000	0.009420
-0.004443	196.000000	0.009420
-0.004442	196.000000	0.009420
-0.004441	196.000000	0.009420
-0.004440	196.000000	0.009420
-0.004439	196.000000	0.009420
-0.004438	196.000000	0.010909
-0.004437	196.000000	0.010909
-0.004436	196.000000	0.010909
-0.004435	196.000000	0.010909
-0.004434	196.000000	0.010909
-0.004433	196.000000	0.010909
-0.004432	196.000000	0.010909
-0.004431	196.000000	0.010909
-0.004430	196.000000	0.010909
-0.004429	196.000000	0.010909
-0.004428	196.000000	0.010909
-0.004427	196.000000	0.010909
-0.004426	196.000000	0.010909
-0.004425	196.000000	0.010909
-0.004424	196.000000	0.011199
-0.004423	196.000000	0.011199
-0.004422	196.000000	0.011199
-0.004421	196.000000	0.011199
-0.004420	196.000000	0.011199
-0.004419	196.000000	0.011199
-0.004418	196.000000	0.011199
-0.004417	196.000000	0.011199
-0.004416	196.000000	0.011199
-0.004415	196.000000	0.011199
-0.004414	196.000000	0.011199
-0.004413	196.000000	0.011199
-0.004412	196.000000	0.011199
-0.004411	196.000000	0.011199
-0.004410	196.000000	0.011199
-0.004409	196.000000	0.011199
-0.004408	196.000000	0.011199
-0.004407	196.000000	0.011199
-0.004406	196.000000	0.011199
-0.004405	196.000000	0.011199
-0.004404	196.000000	0.011199
-0.004403	196.000000	0.011199
-0.004402	196.000000	0.011199
-0.004401	200.000000	0.012575
-0.004400	200.000000	0.012575
-0.004399	200.000000	0.012575
-0.004398	200.000000	0.012575
-0.004397	200.000000	0.012575
-0.004396	200.000000	0.012575
-0.004395	200.000000	0.012575
-0.004394	200.000000	0.012575
-0.004393	200.000000	0.012575
-0.004392	200.000000	0.012575
-0.004391	200.000000	0.012575
-0.004390	200.000000	0.012575
-0.004389	200.000000	0.012575
-0.004388	200.000000	0.012575
-0.004387	200.000000	0.012575
-0.004386	200.000000	0.012575
-0.004385	200.000000	0.012575
-0.004384	200.000000	0.012575
-0.004383	200.000000	0.012865
-0.004382	200.000000	0.012865
-0.004381	200.000000	0.012865
-0.004380	200.000000	0.012865
-0.004379	200.000000	0.012865
-0.004378	200.000000	0.012865
-0.004377	200.000000	0.012865
-0.004376	200.000000	0.012865
-0.004375	200.000000	0.012865
-0.004374	200.000000	0.012865
-0.004373	200.000000	0.012865
-0.004372	200.000000	0.012865
-0.004371	200.000000	0.012865
-0.004370	200.000000	0.012865
-0.004369	200.000000	0.012865
-0.004368	200.000000	0.012865
-0.004367	200.000000	0.012865
-0.004366	200.000000	0.012865
-0.004365	200.000000	0.012865
-0.004364	200.000000	0.012865
-0.004363	200.000000	0.012865
-0.004362	200.000000	0.012865
-0.004361	200.000000	0.012865
-0.004360	200.000000	0.012865
-0.004359	200.000000	0.012865
-0.004358	200.000000	0.012865
-0.004357	200.000000	0.012865
-0.004356	200.000000	0.012865
-0.004355	200.000000	0.012865
-0.004354	200.000000	0.012865
-0.004353	200.000000	0.012865
-0.004352	200.000000	0.012865
-0.004351	200.000000	0.012865
-0.004350	200.000000	0.012865
-0.004349	200.000000	0.012865
-0.004348	200.000000	0.012865
-0.004347	200.000000	0.012865
-0.004346	200.000000	0.012865
-0.004345	200.000000	0.012865
-0.004344	200.000000	0.012865
-0.004343	200.000000	0.012865
-0.004342	200.000000	0.012865
-0.004341	200.000000	0.013157
-0.004340	200.000000	0.013157
-0.004339	200.000000	0.013157
-0.004338	200.000000	0.013157
-0.004337	200.000000	0.013157
-0.004336	200.000000	0.014575
-0.004335	200.000000	0.014575
-0.004334	200.000000	0.014575
-0.004333	200.000000	0.014575
-0.004332	200.000000	0.014575
-0.004331	200.000000	0.014575
-0.004330	200.000000	0.014575
-0.004329	200.000000	0.014575
-0.004328	200.000000	0.014575
-0.004327	200.000000	0.014575
-0.004326	200.000000	0.014575
-0.004325	200.000000	0.014575
-0.004324	200.000000	0.014575
-0.004323	200.000000	0.014575
-0.004322	200.000000	0.014575
-0.004321	200.000000	0.014575
-0.004320	200.000000	0.014575
-0.004319	200.000000	0.014575
-0.004318	200.000000	0.014575
-0.004317	200.000000	0.014575
-0.004316	200.000000	0.014558
-0.004315	200.000000	0.014558
-0.004314	200.000000	0.014558
-0.004313	200.000000	0.014558
-0.004312	200.000000	0.014558
-0.004311	200.000000	0.014558
-0.004310	200.000000	0.014558
-0.004309	200.000000	0.014558
-0.004308	200.000000	0.014558
-0.004307	200.000000	0.014558
-0.004306	200.000000	0.014558
-0.004305	200.000000	0.014558
-0.004304	200.000000	0.014558
-0.004303	200.000000	0.014558
-0.004302	200.000000	0.014558
-0.004301	200.000000	0.014558
-0.004300	200.000000	0.014847
-0.004299	200.000000	0.014847
-0.004298	200.000000	0.014847
-0.004297	200.000000	0.014847
-0.004296	200.000000	0.014847
-0.004295	200.000000	0.014847
-0.004294	200.000000	0.014847
-0.004293	200.000000	0.014847
-0.004292	200.000000	0.014847
-0.004291	200.000000	0.014847
-0.004290	200.000000	0.014847
-0.004289	200.000000	0.014847
-0.004288	200.000000	0.014847
-0.004287	200.000000	0.014847
-0.004286	200.000000	0.014847
-0.004285	200.000000	0.014847
-0.004284	200.000000	0.014847
-0.004283	200.000000	0.014847
-0.004282	200.000000	0.014847
-0.004281	200.000000	0.014847
-0.004280	200.000000	0.014847
-0.004279	200.000000	0.014847
-0.004278	200.000000	0.014847
-0.004277	200.000000	0.014847
-0.004276	200.000000	0.014847
-0.004275	200.000000	0.014847
-0.004274	200.000000	0.014847
-0.004273	200.000000	0.014847
-0.004272	200.000000	0.014847
-0.004271	24.000000	0.016266
-0.004270	24.000000	0.016266
-0.004269	24.000000	0.016266
-0.004268	24.000000	0.016266
-0.004267	24.000000	0.016266
-0.004266	24.000000	0.016266
-0.004265	24.000000	0.016266
-0.004264	24.000000	0.016266
-0.004263	24.000000	0.016266
-0.004262	24.000000	0.016266
-0.004261	24.000000	0.016266
-0.004260	24.000000	0.016266
-0.004259	24.000000	0.016566
-0.004258	24.000000	0.016566
-0.004257	24.000000	0.016566
-0.004256	24.000000	0.016566
-0.004255	24.000000	0.016566
-0.004254	24.000000	0.016566
-0.004253	24.000000	0.016566
-0.004252	24.000000	0.016566
-0.004251	24.000000	0.016566
-0.004250	24.000000	0.016566
-0.004249	24.000000	0.016566
-0.004248	24.000000	0.016566
-0.004247	24.000000	0.016566
-0.004246	24.000000	0.016566
-0.004245	24.000000	0.016566
-0.004244	24.000000	0.016566
-0.004243	24.000000	0.016566
-0.004242	24.000000	0.016566
-0.004241	24.000000	0.016566
-0.004240	24.000000	0.016566
-0.004239	24.000000	0.016566
-0.004238	24.000000	0.016566
-0.004237	24.000000	0.016566
-0.004236	24.000000	0.016566
-0.004235	24.000000	0.016566
-0.004234	24.000000	0.016566
-0.004233	24.000000	0.016566
-0.004232	24.000000	0.016566
-0.004231	24.000000	0.016566
-0.004230	24.000000	0.016566
-0.004229	24.000000	0.016566
-0.004228	24.000000	0.016566
-0.004227	24.000000	0.016566
-0.004226	24.000000	0.016566
-0.004225	24.000000	0.016566
-0.004224	24.000000	0.016566
-0.004223	24.000000	0.016566
-0.004222	24.000000	0.016566
-0.004221	24.000000	0.016566
-0.004220	24.000000	0.016566
-0.004219	24.000000	0.016566
-0.004218	24.000000	0.016856
-0.004217	24.000000	0.016856
-0.004216	24.000000	0.016856
-0.004215	24.000000	0.016856
-0.004214	24.000000	0.016856
-0.004213	24.000000	0.016856
-0.004212	24.000000	0.016856
-0.004211	24.000000	0.016856
-0.004210	24.000000	0.016856
-0.004209	24.000000	0.016856
-0.004208	24.000000	0.016856
-0.004207	24.000000	0.016856
-0.004206	24.000000	0.018297
-0.004205	24.000000	0.018297
-0.004204	24.000000	0.018297
-0.004203	24.000000	0.018297
-0.004202	24.000000	0.018297
-0.004201	24.000000	0.018297
-0.004200	24.000000	0.018297
-0.004199	24.000000	0.018297
-0.004198	24.000000	0.018297
-0.004197	24.000000	0.018297
-0.004196	24.000000	0.018297
-0.004195	24.000000	0.018297
-0.004194	24.000000	0.018297
-0.004193	24.000000	0.018297
-0.004192	24.000000	0.018297
-0.004191	24.000000	0.018297
-0.004190	24.000000	0.018297
-0.004189	24.000000	0.018297
-0.004188	24.000000	0.018297
-0.004187	24.000000	0.018297
-0.004186	24.000000	0.018297
-0.004185	24.000000	0.018297
-0.004184	24.000000	0.018297
-0.004183	24.000000	0.018297
-0.004182	24.000000	0.018297
-0.004181	24.000000	0.018297
-0.004180	24.000000	0.018297
-0.004179	24.000000	0.018297
-0.004178	24.000000	0.018297
-0.004177	24.000000	0.018571
-0.004176	24.000000	0.018571
-0.004175	24.000000	0.018571
-0.004174	24.000000	0.018571
-0.004173	24.000000	0.018571
-0.004172	24.000000	0.018571
-0.004171	24.000000	0.018571
-0.004170	24.000000	0.018571
-0.004169	24.000000	0.018571
-0.004168	24.000000	0.018571
-0.004167	24.000000	0.018571
-0.004166	24.000000	0.018571
-0.004165	24.000000	0.018571
-0.004164	24.000000	0.018571
-0.004163	24.000000	0.018571
-0.004162	24.000000	0.018571
-0.004161	24.000000	0.018571
-0.004160	24.000000	0.018571
-0.004159	24.000000	0.018544
-0.004158	24.000000	0.018544
-0.004157	24.000000	0.018544
-0.004156	24.000000	0.018544
-0.004155	24.000000	0.018544
-0.004154	24.000000	0.018544
-0.004153	24.000000	0.018544
-0.004152	24.000000	0.018544
-0.004151	24.000000	0.018544
-0.004150	24.000000	0.018544
-0.004149	24.000000	0.018544
-0.004148	24.000000	0.018544
-0.004147	24.000000	0.018544
-0.004146	24.000000	0.018544
-0.004145	24.000000	0.018544
-0.004144	24.000000	0.018544
-0.004143	24.000000	0.018544
-0.004142	24.000000	0.018544
-0.004141	28.000000	0.020043
-0.004140	28.000000	0.020043
-0.004139	28.000000	0.020043
-0.004138	28.000000	0.020043
-0.004137	28.000000	0.020043
-0.004136	28.000000	0.020317
-0.004135	28.000000	0.020317
-0.004134	28.000000	0.020317
-0.004133	28.000000	0.020317
-0.004132	28.000000	0.020317
-0.004131	28.000000	0.020317
-0.004130	28.000000	0.020317
-0.004129	28.000000	0.020317
-0.004128	28.000000	0.020317
-0.004127	28.000000	0.020317
-0.004126	28.000000	0.020317
-0.004125	28.000000	0.020317
-0.004124	28.000000	0.020317
-0.004123	28.000000	0.020317
-0.004122	28.000000	0.020317
-0.004121	28.000000	0.020317
-0.004120	28.000000	0.020317
-0.004119	28.000000	0.020317
-0.004118	28.000000	0.020317
-0.004117	28.000000	0.020317
-0.004116	28.000000	0.020317
-0.004115	28.000000	0.020317
-0.004114	28.000000	0.020317
-0.004113	28.000000	0.020317
-0.004112	28.000000	0.020317
-0.004111	28.000000	0.020317
-0.004110	28.000000	0.020317
-0.004109	28.000000	0.020317
-0.004108	28.000000	0.020317
-0.004107	28.000000	0.020317
-0.004106	28.000000	0.020317
-0.004105	28.000000	0.020317
-0.004104	28.000000	0.020317
-0.004103	28.000000	0.020317
-0.004102	28.000000	0.020317
-0.004101	28.000000	0.020317
-0.004100	28.000000	0.020317
-0.004099	28.000000	0.020317
-0.004098	28.000000	0.020317
-0.004097	28.000000	0.020317
-0.004096	28.000000	0.020317
-0.004095	28.000000	0.020569
-0.004094	28.000000	0.020569
-0.004093	28.000000	0.020569
-0.004092	28.000000	0.020569
-0.004091	28.000000	0.020569
-0.004090	28.000000	0.020569
-0.004089	28.000000	0.020569
-0.004088	28.000000	0.020569
-0.004087	28.000000	0.020569
-0.004086	28.000000	0.020569
-0.004085	28.000000	0.020569
-0.004084	28.000000	0.020569
-0.004083	28.000000	0.020569
-0.004082	28.000000	0.020569
-0.004081	28.000000	0.020569
-0.004080	28.000000	0.020569
-0.004079	28.000000	0.020569
-0.004078	28.000000	0.020569
-0.004077	28.000000	0.020569
-0.004076	28.000000	0.022161
-0.004075	28.000000	0.022161
-0.004074	28.000000	0.022161
-0.004073	28.000000	0.022161
-0.004072	28.000000	0.022161
-0.004071	28.000000	0.022161
-0.004070	28.000000	0.022161
-0.004069	28.000000	0.022161
-0.004068	28.000000	0.022161
-0.004067	28.000000	0.022161
-0.004066	28.000000	0.022161
-0.004065	28.000000	0.022161
-0.004064	28.000000	0.022161
-0.004063	28.000000	0.022161
-0.004062	28.000000	0.022161
-0.004061	28.000000	0.022161
-0.004060	28.000000	0.022161
-0.004059	28.000000	0.022161
-0.004058	28.000000	0.022161
-0.004057	28.000000	0.022161
-0.004056	28.000000	0.022161
-0.004055	28.000000	0.022161
-0.004054	28.000000	0.022388
-0.004053	28.000000	0.022388
-0.004052	28.000000	0.022388
-0.004051	28.000000	0.022388
-0.004050	28.000000	0.024208
-0.004049	28.000000	0.024208
-0.004048	28.000000	0.024208
-0.004047	28.000000	0.024208
-0.004046	28.000000	0.024208
-0.004045	28.000000	0.024208
-0.004044	28.000000	0.024208
-0.004043	28.000000	0.024208
-0.004042	28.000000	0.024208
-0.004041	28.000000	0.024208
-0.004040	28.000000	0.024208
-0.004039	28.000000	0.024208
-0.004038	28.000000	0.024208
-0.004037	28.000000	0.024208
-0.004036	28.000000	0.024208
-0.004035	28.000000	0.024208
-0.004034	28.000000	0.024208
-0.004033	28.000000	0.024208
-0.004032	28.000000	0.024208
-0.004031	28.000000	0.024208
-0.004030	28.000000	0.024208
-0.004029	28.000000	0.024208
-0.004028	28.000000	0.024208
-0.004027	28.000000	0.024208
-0.004026	28.000000	0.024208
-0.004025	28.000000	0.024208
-0.004024	28.000000	0.024208
-0.004023	28.000000	0.024208
-0.004022	28.000000	0.024208
-0.004021	28.000000	0.024208
-0.004020	28.000000	0.024208
-0.004019	28.000000	0.024208
-0.004018	28.000000	0.024208
-0.004017	28.000000	0.024208
-0.004016	28.000000	0.024208
-0.004015	28.000000	0.024208
-0.004014	28.000000	0.024208
-0.004013	28.000000	0.024404
-0.004012	28.000000	0.024404
-0.004011	28.000000	0.026119
-0.004010	28.000000	0.026119
-0.004009	28.000000	0.026119
-0.004008	28.000000	0.026119
-0.004007	28.000000	0.026119
-0.004006	28.000000	0.026119
-0.004005	28.000000	0.026119
-0.004004	28.000000	0.026119
-0.004003	32.000000	0.026064
-0.004002	32.000000	0.026064
-0.004001	32.000000	0.026064
-0.004000	32.000000	0.026064
-0.003999	32.000000	0.026064
-0.003998	32.000000	0.026064
-0.003997	32.000000	0.026064
-0.003996	32.000000	0.026064
-0.003995	32.000000	0.026064
-0.003994	32.000000	0.026064
-0.003993	32.000000	0.026064
-0.003992	32.000000	0.026064
-0.003991	32.000000	0.026064
-0.003990	32.000000	0.026064
-0.003989	32.000000	0.026064
-0.003988	32.000000	0.026064
-0.003987	32.000000	0.026064
-0.003986	32.000000	0.026064
-0.003985	32.000000	0.026064
-0.003984	32.000000	0.026064
-0.003983	32.000000	0.026064
-0.003982	32.000000	0.026064
-0.003981	32.000000	0.026064
-0.003980	32.000000	0.026064
-0.003979	32.000000	0.026064
-0.003978	32.000000	0.026064
-0.003977	32.000000	0.026064
-0.003976	32.000000	0.026064
-0.003975	32.000000	0.026064
-0.003974	32.000000	0.026064
-0.003973	32.000000	0.026064
-0.003972	28.000000	0.026255
-0.003971	28.000000	0.026255
-0.003970	28.000000	0.026255
-0.003969	28.000000	0.026255
-0.003968	28.000000	0.026255
-0.003967	28.000000	0.026255
-0.003966	28.000000	0.026255
-0.003965	28.000000	0.026255
-0.003964	28.000000	0.026255
-0.003963	28.000000	0.026255
-0.003962	28.000000	0.026255
-0.003961	28.000000	0.026255
-0.003960	28.000000	0.026255
-0.003959	28.000000	0.026255
-0.003958	28.000000	0.026255
-0.003957	28.000000	0.026255
-0.003956	28.000000	0.026255
-0.003955	28.000000	0.026255
-0.003954	28.000000	0.026255
-0.003953	28.000000	0.026255
-0.003952	28.000000	0.026255
-0.003951	28.000000	0.026255
-0.003950	28.000000	0.026255
-0.003949	28.000000	0.026255
-0.003948	28.000000	0.026255
-0.003947	28.000000	0.026255
-0.003946	32.000000	0.027976
-0.003945	32.000000	0.027976
-0.003944	32.000000	0.027976
-0.003943	32.000000	0.027976
-0.003942	32.000000	0.027976
-0.003941	32.000000	0.027976
-0.003940	32.000000	0.027976
-0.003939	32.000000	0.027976
-0.003938	32.000000	0.027976
-0.003937	32.000000	0.027976
-0.003936	32.000000	0.027976
-0.003935	32.000000	0.027976
-0.003934	32.000000	0.027976
-0.003933	32.000000	0.027976
-0.003932	32.000000	0.027976
-0.003931	32.000000	0.028138
-0.003930	32.000000	0.028138
-0.003929	32.000000	0.028138
-0.003928	32.000000	0.028138
-0.003927	32.000000	0.028138
-0.003926	32.000000	0.028138
-0.003925	32.000000	0.028138
-0.003924	32.000000	0.028138
-0.003923	32.000000	0.028138
-0.003922	32.000000	0.028138
-0.003921	32.000000	0.028138
-0.003920	32.000000	0.028138
-0.003919	32.000000	0.028138
-0.003918	32.000000	0.028138
-0.003917	32.000000	0.028138
-0.003916	32.000000	0.028138
-0.003915	32.000000	0.028138
-0.003914	32.000000	0.028138
-0.003913	32.000000	0.028138
-0.003912	32.000000	0.028138
-0.003911	32.000000	0.028138
-0.003910	32.000000	0.028138
-0.003909	32.000000	0.028138
-0.003908	32.000000	0.028138
-0.003907	32.000000	0.028138
-0.003906	32.000000	0.028138
-0.003905	32.000000	0.028138
-0.003904	32.000000	0.028138
-0.003903	32.000000	0.028138
-0.003902	32.000000	0.028138
-0.003901	32.000000	0.028138
-0.003900	32.000000	0.028138
-0.003899	32.000000	0.028138
-0.003898	32.000000	0.028138
-0.003897	32.000000	0.028138
-0.003896	32.000000	0.028138
-0.003895	32.000000	0.028138
-0.003894	32.000000	0.028138
-0.003893	32.000000	0.028138
-0.003892	32.000000	0.028138
-0.003891	32.000000	0.028138
-0.003890	32.000000	0.028264
-0.003889	32.000000	0.028264
-0.003888	32.000000	0.028264
-0.003887	32.000000	0.028264
-0.003886	32.000000	0.028264
-0.003885	32.000000	0.028264
-0.003884	32.000000	0.028264
-0.003883	32.000000	0.028264
-0.003882	32.000000	0.028264
-0.003881	36.000000	0.030054
-0.003880	36.000000	0.030054
-0.003879	36.000000	0.030054
-0.003878	36.000000	0.030054
-0.003877	36.000000	0.030054
-0.003876	36.000000	0.030054
-0.003875	36.000000	0.030054
-0.003874	36.000000	0.030054
-0.003873	36.000000	0.030054
-0.003872	36.000000	0.030054
-0.003871	36.000000	0.030054
-0.003870	36.000000	0.030054
-0.003869	36.000000	0.030054
-0.003868	36.000000	0.030054
-0.003867	36.000000	0.030054
-0.003866	36.000000	0.030054
-0.003865	36.000000	0.030054
-0.003864	36.000000	0.030054
-0.003863	36.000000	0.030054
-0.003862	36.000000	0.030054
-0.003861	36.000000	0.030054
-0.003860	36.000000	0.030054
-0.003859	36.000000	0.030054
-0.003858	36.000000	0.030054
-0.003857	36.000000	0.030054
-0.003856	36.000000	0.030054
-0.003855	36.000000	0.030054
-0.003854	36.000000	0.030054
-0.003853	36.000000	0.030054
-0.003852	36.000000	0.030054
-0.003851	36.000000	0.030054
-0.003850	36.000000	0.030054
-0.003849	32.000000	0.030157
-0.003848	32.000000	0.030157
-0.003847	32.000000	0.030157
-0.003846	36.000000	0.030117
-0.003845	36.000000	0.030117
-0.003844	36.000000	0.030117
-0.003843	36.000000	0.030117
-0.003842	36.000000	0.030117
-0.003841	36.000000	0.030117
-0.003840	36.000000	0.030117
-0.003839	36.000000	0.030117
-0.003838	36.000000	0.030117
-0.003837	36.000000	0.030117
-0.003836	36.000000	0.030117
-0.003835	36.000000	0.030117
-0.003834	36.000000	0.030117
-0.003833	36.000000	0.030117
-0.003832	36.000000	0.030117
-0.003831	36.000000	0.030117
-0.003830	36.000000	0.030117
-0.003829	36.000000	0.030117
-0.003828	36.000000	0.030117
-0.003827	36.000000	0.030117
-0.003826	36.000000	0.030117
-0.003825	36.000000	0.030117
-0.003824	36.000000	0.030117
-0.003823	36.000000	0.030117
-0.003822	36.000000	0.030117
-0.003821	36.000000	0.030117
-0.003820	36.000000	0.030117
-0.003819	36.000000	0.030117
-0.003818	36.000000	0.030117
-0.003817	36.000000	0.030117
-0.003816	252.000000	0.031186
-0.003815	252.000000	0.031186
-0.003814	252.000000	0.031186
-0.003813	252.000000	0.031186
-0.003812	252.000000	0.031186
-0.003811	252.000000	0.031186
-0.003810	252.000000	0.031186
-0.003809	252.000000	0.031186
-0.003808	252.000000	0.031186
-0.003807	252.000000	0.031478
-0.003806	252.000000	0.031478
-0.003805	252.000000	0.031478
-0.003804	252.000000	0.031478
-0.003803	252.000000	0.031478
-0.003802	252.000000	0.031478
-0.003801	252.000000	0.031478
-0.003800	252.000000	0.031478
-0.003799	252.000000	0.031478
-0.003798	252.000000	0.031478
-0.003797	252.000000	0.031478
-0.003796	252.000000	0.031478
-0.003795	252.000000	0.031478
-0.003794	252.000000	0.031478
-0.003793	252.000000	0.031478
-0.003792	252.000000	0.031478
-0.003791	252.000000	0.031478
-0.003790	252.000000	0.031478
-0.003789	252.000000	0.031478
-0.003788	252.000000	0.031478
-0.003787	252.000000	0.031478
-0.003786	252.000000	0.031478
-0.003785	252.000000	0.031478
-0.003784	252.000000	0.031478
-0.003783	252.000000	0.031478
-0.003782	252.000000	0.031478
-0.003781	252.000000	0.031478
-0.003780	252.000000	0.031478
-0.003779	252.000000	0.031478
-0.003778	252.000000	0.031478
-0.003777	252.000000	0.031478
-0.003776	252.000000	0.031478
-0.003775	252.000000	0.031478
-0.003774	252.000000	0.031478
-0.003773	252.000000	0.031478
-0.003772	252.000000	0.031478
-0.003771	252.000000	0.031478
-0.003770	252.000000	0.031478
-0.003769	252.000000	0.031478
-0.003768	252.000000	0.031478
-0.003767	252.000000	0.031478
-0.003766	168.000000	0.031359
-0.003765	168.000000	0.031359
-0.003764	168.000000	0.031359
-0.003763	168.000000	0.031359
-0.003762	168.000000	0.031359
-0.003761	168.000000	0.031359
-0.003760	168.000000	0.031359
-0.003759	168.000000	0.031359
-0.003758	168.000000	0.031359
-0.003757	168.000000	0.031359
-0.003756	168.000000	0.031359
-0.003755	168.000000	0.031359
-0.003754	168.000000	0.031359
-0.003753	168.000000	0.031359
-0.003752	168.000000	0.031359
-0.003751	168.000000	0.031359
-0.003750	156.000000	0.031029
-0.003749	156.000000	0.031029
-0.003748	156.000000	0.031029
-0.003747	156.000000	0.031029
-0.003746	156.000000	0.031029
-0.003745	156.000000	0.031029
-0.003744	156.000000	0.031029
-0.003743	156.000000	0.031029
-0.003742	156.000000	0.031029
-0.003741	156.000000	0.031029
-0.003740	156.000000	0.031029
-0.003739	156.000000	0.031029
-0.003738	156.000000	0.031029
-0.003737	156.000000	0.031029
-0.003736	156.000000	0.031029
-0.003735	156.000000	0.031029
-0.003734	156.000000	0.031029
-0.003733	156.000000	0.031029
-0.003732	156.000000	0.031029
-0.003731	156.000000	0.031029
-0.003730	156.000000	0.031029
-0.003729	156.000000	0.031029
-0.003728	156.000000	0.031029
-0.003727	156.000000	0.031029
-0.003726	156.000000	0.031029
-0.003725	156.000000	0.030757
-0.003724	156.000000	0.030757
-0.003723	156.000000	0.030757
-0.003722	156.000000	0.030757
-0.003721	156.000000	0.030757
-0.003720	156.000000	0.030757
-0.003719	156.000000	0.030757
-0.003718	156.000000	0.030757
-0.003717	156.000000	0.030757
-0.003716	156.000000	0.030757
-0.003715	156.000000	0.030757
-0.003714	156.000000	0.030757
-0.003713	156.000000	0.030757
-0.003712	156.000000	0.030757
-0.003711	156.000000	0.030757
-0.003710	156.000000	0.030757
-0.003709	156.000000	0.030757
-0.003708	156.000000	0.030757
-0.003707	156.000000	0.030757
-0.003706	156.000000	0.030757
-0.003705	156.000000	0.030757
-0.003704	156.000000	0.030757
-0.003703	156.000000	0.030757
-0.003702	156.000000	0.030757
-0.003701	156.000000	0.030757
-0.003700	156.000000	0.030757
-0.003699	156.000000	0.030757
-0.003698	156.000000	0.030757
-0.003697	156.000000	0.030757
-0.003696	156.000000	0.030757
-0.003695	156.000000	0.030757
-0.003694	156.000000	0.030757
-0.003693	156.000000	0.030757
-0.003692	156.000000	0.030757
-0.003691	156.000000	0.030757
-0.003690	156.000000	0.030966
-0.003689	156.000000	0.030966
-0.003688	156.000000	0.030966
-0.003687	156.000000	0.030966
-0.003686	156.000000	0.030966
-0.003685	140.000000	0.029656
-0.003684	144.000000	0.029531
-0.003683	144.000000	0.029531
-0.003682	144.000000	0.029531
-0.003681	144.000000	0.029531
-0.003680	144.000000	0.029531
-0.003679	144.000000	0.029531
-0.003678	144.000000	0.029531
-0.003677	144.000000	0.029531
-0.003676	144.000000	0.029531
-0.003675	144.000000	0.029531
-0.003674	144.000000	0.029531
-0.003673	144.000000	0.029531
-0.003672	144.000000	0.029531
-0.003671	144.000000	0.029531
-0.003670	144.000000	0.029531
-0.003669	144.000000	0.029531
-0.003668	144.000000	0.029531
-0.003667	144.000000	0.029531
-0.003666	144.000000	0.029531
-0.003665	144.000000	0.029531
-0.003664	144.000000	0.029531
-0.003663	132.000000	0.027829
-0.003662	132.000000	0.027829
-0.003661	132.000000	0.027829
-0.003660	132.000000	0.027829
-0.003659	132.000000	0.027829
-0.003658	132.000000	0.027829
-0.003657	132.000000	0.027829
-0.003656	132.000000	0.027829
-0.003655	132.000000	0.027829
-0.003654	132.000000	0.027829
-0.003653	132.000000	0.027829
-0.003652	132.000000	0.027829
-0.003651	132.000000	0.027829
-0.003650	132.000000	0.027829
-0.003649	132.000000	0.027829
-0.003648	132.000000	0.027829
-0.003647	132.000000	0.027829
-0.003646	132.000000	0.027829
-0.003645	132.000000	0.027829
-0.003644	132.000000	0.027829
-0.003643	136.000000	0.027823
-0.003642	136.000000	0.027823
-0.003641	136.000000	0.027823
-0.003640	136.000000	0.027823
-0.003639	136.000000	0.027823
-0.003638	136.000000	0.027823
-0.003637	136.000000	0.027823
-0.003636	136.000000	0.027823
-0.003635	136.000000	0.027823
-0.003634	136.000000	0.027823
-0.003633	136.000000	0.027823
-0.003632	136.000000	0.027823
-0.003631	136.000000	0.027823
-0.003630	136.000000	0.027823
-0.003629	136.000000	0.027823
-0.003628	136.000000	0.027823
-0.003627	136.000000	0.027823
-0.003626	136.000000	0.027823
-0.003625	136.000000	0.027823
-0.003624	136.000000	0.027823
-0.003623	136.000000	0.027823
-0.003622	136.000000	0.027823
-0.003621	136.000000	0.027823
-0.003620	132.000000	0.025992
-0.003619	132.000000	0.025992
-0.003618	132.000000	0.025992
-0.003617	132.000000	0.025992
-0.003616	132.000000	0.025992
-0.003615	132.000000	0.025992
-0.003614	132.000000	0.025992
-0.003613	132.000000	0.025992
-0.003612	132.000000	0.025992
-0.003611	132.000000	0.025992
-0.003610	132.000000	0.025992
-0.003609	132.000000	0.025992
-0.003608	132.000000	0.025992
-0.003607	132.000000	0.025992
-0.003606	132.000000	0.025992
-0.003605	132.000000	0.025992
-0.003604	132.000000	0.025992
-0.003603	132.000000	0.025992
-0.003602	136.000000	0.026034
-0.003601	136.000000	0.026034
-0.003600	136.000000	0.026034
-0.003599	136.000000	0.026034
-0.003598	136.000000	0.026034
-0.003597	136.000000	0.026034
-0.003596	136.000000	0.026034
-0.003595	136.000000	0.026034
-0.003594	136.000000	0.026034
-0.003593	136.000000	0.026034
-0.003592	136.000000	0.026034
-0.003591	136.000000	0.026034
-0.003590	136.000000	0.026034
-0.003589	136.000000	0.026034
-0.003588	136.000000	0.026034
-0.003587	136.000000	0.026034
-0.003586	136.000000	0.026034
-0.003585	136.000000	0.026034
-0.003584	136.000000	0.026034
-0.003583	136.000000	0.026034
-0.003582	136.000000	0.026034
-0.003581	136.000000	0.026034
-0.003580	136.000000	0.026034
-0.003579	136.000000	0.026034
-0.003578	136.000000	0.026034
-0.003577	136.000000	0.026034
-0.003576	136.000000	0.026034
-0.003575	136.000000	0.026034
-0.003574	136.000000	0.026034
-0.003573	136.000000	0.026034
-0.003572	136.000000	0.026034
-0.003571	136.000000	0.026034
-0.003570	136.000000	0.026034
-0.003569	136.000000	0.026034
-0.003568	136.000000	0.026034
-0.003567	136.000000	0.026034
-0.003566	136.000000	0.026034
-0.003565	136.000000	0.026034
-0.003564	136.000000	0.026034
-0.003563	136.000000	0.026034
-0.003562	136.000000	0.026034
-0.003561	136.000000	0.026096
-0.003560	136.000000	0.026096
-0.003559	136.000000	0.026096
-0.003558	136.000000	0.026096
-0.003557	136.000000	0.026096
-0.003556	136.000000	0.026096
-0.003555	136.000000	0.024241
-0.003554	136.000000	0.024241
-0.003553	136.000000	0.024241
-0.003552	136.000000	0.024241
-0.003551	136.000000	0.024241
-0.003550	136.000000	0.024241
-0.003549	136.000000	0.024241
-0.003548	136.000000	0.024241
-0.003547	136.000000	0.024241
-0.003546	136.000000	0.024241
-0.003545	136.000000	0.024241
-0.003544	136.000000	0.024241
-0.003543	136.000000	0.024241
-0.003542	136.000000	0.024241
-0.003541	136.000000	0.024241
-0.003540	136.000000	0.024241
-0.003539	136.000000	0.024241
-0.003538	136.000000	0.024241
-0.003537	136.000000	0.024241
-0.003536	136.000000	0.024241
-0.003535	136.000000	0.024241
-0.003534	136.000000	0.024312
-0.003533	136.000000	0.024312
-0.003532	136.000000	0.024312
-0.003531	136.000000	0.024312
-0.003530	136.000000	0.024312
-0.003529	136.000000	0.024312
-0.003528	136.000000	0.024312
-0.003527	136.000000	0.024312
-0.003526	136.000000	0.024312
-0.003525	136.000000	0.024312
-0.003524	136.000000	0.024312
-0.003523	136.000000	0.024312
-0.003522	136.000000	0.024312
-0.003521	136.000000	0.024312
-0.003520	136.000000	0.024416
-0.003519	136.000000	0.024416
-0.003518	136.000000	0.024416
-0.003517	136.000000	0.024416
-0.003516	136.000000	0.024416
-0.003515	136.000000	0.024416
-0.003514	136.000000	0.024416
-0.003513	136.000000	0.024416
-0.003512	136.000000	0.024416
-0.003511	136.000000	0.024416
-0.003510	136.000000	0.024416
-0.003509	136.000000	0.024416
-0.003508	136.000000	0.024416
-0.003507	136.000000	0.024416
-0.003506	136.000000	0.024416
-0.003505	136.000000	0.024416
-0.003504	136.000000	0.024416
-0.003503	136.000000	0.024416
-0.003502	136.000000	0.024416
-0.003501	136.000000	0.024416
-0.003500	136.000000	0.024416
-0.003499	136.000000	0.024416
-0.003498	136.000000	0.024416
-0.003497	136.000000	0.024416
-0.003496	136.000000	0.024416
-0.003495	136.000000	0.024416
-0.003494	136.000000	0.024416
-0.003493	136.000000	0.024416
-0.003492	136.000000	0.024416
-0.003491	136.000000	0.024416
-0.003490	136.000000	0.022553
-0.003489	136.000000	0.022553
-0.003488	136.000000	0.022553
-0.003487	136.000000	0.022553
-0.003486	136.000000	0.022553
-0.003485	136.000000	0.022553
-0.003484	136.000000	0.022553
-0.003483	136.000000	0.022553
-0.003482	136.000000	0.022553
-0.003481	136.000000	0.022553
-0.003480	136.000000	0.022553
-0.003479	136.000000	0.022698
-0.003478	136.000000	0.022698
-0.003477	136.000000	0.022698
-0.003476	136.000000	0.022698
-0.003475	136.000000	0.022698
-0.003474	136.000000	0.022698
-0.003473	136.000000	0.022698
-0.003472	136.000000	0.022698
-0.003471	136.000000	0.022698
-0.003470	136.000000	0.022698
-0.003469	136.000000	0.022698
-0.003468	136.000000	0.022698
-0.003467	136.000000	0.022698
-0.003466	136.000000	0.022698
-0.003465	136.000000	0.022698
-0.003464	136.000000	0.022698
-0.003463	136.000000	0.022698
-0.003462	136.000000	0.022698
-0.003461	136.000000	0.022698
-0.003460	136.000000	0.022698
-0.003459	136.000000	0.022698
-0.003458	136.000000	0.022698
-0.003457	136.000000	0.022698
-0.003456	136.000000	0.022698
-0.003455	136.000000	0.022698
-0.003454	136.000000	0.022698
-0.003453	136.000000	0.022698
-0.003452	136.000000	0.022698
-0.003451	136.000000	0.022698
-0.003450	136.000000	0.022698
-0.003449	136.000000	0.022698
-0.003448	136.000000	0.022698
-0.003447	136.000000	0.022698
-0.003446	136.000000	0.022698
-0.003445	136.000000	0.022698
-0.003444	136.000000	0.022698
-0.003443	136.000000	0.022698
-0.003442	136.000000	0.022698
-0.003441	136.000000	0.022698
-0.003440	136.000000	0.022698
-0.003439	136.000000	0.022698
-0.003438	136.000000	0.022879
-0.003437	136.000000	0.022879
-0.003436	136.000000	0.022879
-0.003435	136.000000	0.022879
-0.003434	136.000000	0.022879
-0.003433	136.000000	0.022879
-0.003432	136.000000	0.022879
-0.003431	136.000000	0.022879
-0.003430	136.000000	0.022879
-0.003429	136.000000	0.022879
-0.003428	136.000000	0.022879
-0.003427	136.000000	0.022879
-0.003426	136.000000	0.022879
-0.003425	140.000000	0.021023
-0.003424	140.000000	0.021023
-0.003423	140.000000	0.021023
-0.003422	140.000000	0.021023
-0.003421	140.000000	0.021023
-0.003420	140.000000	0.021023
-0.003419	140.000000	0.021023
-0.003418	140.000000	0.021023
-0.003417	140.000000	0.021023
-0.003416	140.000000	0.021023
-0.003415	140.000000	0.021023
-0.003414	140.000000	0.021023
-0.003413	140.000000	0.021023
-0.003412	140.000000	0.021023
-0.003411	140.000000	0.021023
-0.003410	140.000000	0.021023
-0.003409	140.000000	0.021023
-0.003408	140.000000	0.021023
-0.003407	140.000000	0.021023
-0.003406	140.000000	0.021023
-0.003405	140.000000	0.021023
-0.003404	140.000000	0.021023
-0.003403	140.000000	0.021023
-0.003402	140.000000	0.021023
-0.003401	140.000000	0.021023
-0.003400	140.000000	0.021023
-0.003399	140.000000	0.021023
-0.003398	140.000000	0.021023
-0.003397	140.000000	0.021205
-0.003396	140.000000	0.021205
-0.003395	140.000000	0.021205
-0.003394	140.000000	0.021205
-0.003393	140.000000	0.021205
-0.003392	140.000000	0.021205
-0.003391	140.000000	0.021205
-0.003390	140.000000	0.021205
-0.003389	140.000000	0.021205
-0.003388	140.000000	0.021205
-0.003387	140.000000	0.021205
-0.003386	140.000000	0.021205
-0.003385	140.000000	0.021205
-0.003384	140.000000	0.021205
-0.003383	140.000000	0.021205
-0.003382	140.000000	0.021205
-0.003381	140.000000	0.021205
-0.003380	140.000000	0.021205
-0.003379	140.000000	0.021205
-0.003378	140.000000	0.021205
-0.003377	140.000000	0.021275
-0.003376	140.000000	0.021275
-0.003375	140.000000	0.021275
-0.003374	140.000000	0.021275
-0.003373	140.000000	0.021275
-0.003372	140.000000	0.021275
-0.003371	140.000000	0.021275
-0.003370	140.000000	0.021275
-0.003369	140.000000	0.021275
-0.003368	140.000000	0.021275
-0.003367	140.000000	0.021275
-0.003366	140.000000	0.021275
-0.003365	140.000000	0.021275
-0.003364	140.000000	0.021275
-0.003363	140.000000	0.021275
-0.003362	140.000000	0.021275
-0.003361	140.000000	0.021275
-0.003360	140.000000	0.019446
-0.003359	140.000000	0.019446
-0.003358	140.000000	0.019446
-0.003357	140.000000	0.019446
-0.003356	140.000000	0.019661
-0.003355	140.000000	0.019661
-0.003354	140.000000	0.019661
-0.003353	140.000000	0.019661
-0.003352	140.000000	0.019661
-0.003351	140.000000	0.019661
-0.003350	140.000000	0.019661
-0.003349	140.000000	0.019661
-0.003348	140.000000	0.019661
-0.003347	140.000000	0.019661
-0.003346	140.000000	0.019661
-0.003345	140.000000	0.019661
-0.003344	140.000000	0.019661
-0.003343	140.000000	0.019661
-0.003342	140.000000	0.019661
-0.003341	140.000000	0.019661
-0.003340	140.000000	0.019661
-0.003339	140.000000	0.019661
-0.003338	140.000000	0.019661
-0.003337	140.000000	0.019661
-0.003336	140.000000	0.019661
-0.003335	140.000000	0.019661
-0.003334	140.000000	0.019661
-0.003333	140.000000	0.019661
-0.003332	140.000000	0.019661
-0.003331	140.000000	0.019661
-0.003330	140.000000	0.019661
-0.003329	140.000000	0.019661
-0.003328	140.000000	0.019661
-0.003327	140.000000	0.019661
-0.003326	140.000000	0.019661
-0.003325	140.000000	0.019661
-0.003324	140.000000	0.019661
-0.003323	140.000000	0.019661
-0.003322	140.000000	0.019661
-0.003321	140.000000	0.019661
-0.003320	140.000000	0.019661
-0.003319	140.000000	0.019661
-0.003318	140.000000	0.019661
-0.003317	140.000000	0.019661
-0.003316	140.000000	0.019661
-0.003315	140.000000	0.019661
-0.003314	140.000000	0.019904
-0.003313	140.000000	0.019904
-0.003312	140.000000	0.019904
-0.003311	140.000000	0.019904
-0.003310	140.000000	0.019904
-0.003309	140.000000	0.019904
-0.003308	140.000000	0.019904
-0.003307	140.000000	0.019904
-0.003306	140.000000	0.019904
-0.003305	140.000000	0.019904
-0.003304	140.000000	0.019904
-0.003303	140.000000	0.019904
-0.003302	140.000000	0.019904
-0.003301	140.000000	0.019904
-0.003300	140.000000	0.019904
-0.003299	140.000000	0.019904
-0.003298	140.000000	0.019904
-0.003297	140.000000	0.019904
-0.003296	140.000000	0.019904
-0.003295	140.000000	0.018149
-0.003294	140.000000	0.018149
-0.003293	140.000000	0.018149
-0.003292	140.000000	0.018149
-0.003291	140.000000	0.018149
-0.003290	140.000000	0.018149
-0.003289	140.000000	0.018149
-0.003288	140.000000	0.018149
-0.003287	140.000000	0.018149
-0.003286	140.000000	0.018149
-0.003285	140.000000	0.018149
-0.003284	140.000000	0.018149
-0.003283	140.000000	0.018149
-0.003282	140.000000	0.018149
-0.003281	140.000000	0.018149
-0.003280	140.000000	0.018149
-0.003279	140.000000	0.018149
-0.003278	140.000000	0.018149
-0.003277	140.000000	0.018149
-0.003276	140.000000	0.018149
-0.003275	140.000000	0.016718
-0.003274	140.000000	0.016718
-0.003273	140.000000	0.016985
-0.003272	140.000000	0.016985
-0.003271	140.000000	0.016985
-0.003270	140.000000	0.016985
-0.003269	140.000000	0.016985
-0.003268	140.000000	0.016985
-0.003267	140.000000	0.016985
-0.003266	140.000000	0.016985
-0.003265	140.000000	0.016985
-0.003264	140.000000	0.016985
-0.003263	140.000000	0.016985
-0.003262	140.000000	0.016985
-0.003261	140.000000	0.016985
-0.003260	140.000000	0.016985
-0.003259	140.000000	0.016985
-0.003258	140.000000	0.016985
-0.003257	140.000000	0.016985
-0.003256	140.000000	0.016985
-0.003255	140.000000	0.016985
-0.003254	140.000000	0.016985
-0.003253	140.000000	0.016985
-0.003252	140.000000	0.016985
-0.003251	140.000000	0.016985
-0.003250	140.000000	0.016985
-0.003249	140.000000	0.016985
-0.003248	140.000000	0.016985
-0.003247	140.000000	0.016985
-0.003246	140.000000	0.016985
-0.003245	140.000000	0.016985
-0.003244	140.000000	0.016985
-0.003243	140.000000	0.016985
-0.003242	140.000000	0.016985
-0.003241	140.000000	0.016985
-0.003240	140.000000	0.016985
-0.003239	140.000000	0.016985
-0.003238	140.000000	0.016985
-0.003237	140.000000	0.016985
-0.003236	140.000000	0.016985
-0.003235	140.000000	0.016985
-0.003234	140.000000	0.016985
-0.003233	140.000000	0.016985
-0.003232	140.000000	0.017270
-0.003231	140.000000	0.017270
-0.003230	140.000000	0.015623
-0.003229	140.000000	0.015623
-0.003228	140.000000	0.015623
-0.003227	140.000000	0.015623
-0.003226	140.000000	0.015623
-0.003225	140.000000	0.015623
-0.003224	140.000000	0.015623
-0.003223	140.000000	0.015623
-0.003222	140.000000	0.015623
-0.003221	140.000000	0.015662
-0.003220	140.000000	0.015662
-0.003219	140.000000	0.015662
-0.003218	140.000000	0.015662
-0.003217	140.000000	0.015662
-0.003216	140.000000	0.015662
-0.003215	140.000000	0.015662
-0.003214	140.000000	0.015662
-0.003213	140.000000	0.015662
-0.003212	140.000000	0.015662
-0.003211	140.000000	0.015662
-0.003210	140.000000	0.015662
-0.003209	140.000000	0.015662
-0.003208	140.000000	0.015662
-0.003207	140.000000	0.015662
-0.003206	140.000000	0.015662
-0.003205	140.000000	0.015662
-0.003204	140.000000	0.015662
-0.003203	140.000000	0.015662
-0.003202	140.000000	0.015662
-0.003201	140.000000	0.015662
-0.003200	140.000000	0.015662
-0.003199	140.000000	0.015662
-0.003198	140.000000	0.015662
-0.003197	140.000000	0.015662
-0.003196	140.000000	0.015662
-0.003195	140.000000	0.015662
-0.003194	140.000000	0.015662
-0.003193	140.000000	0.015662
-0.003192	140.000000	0.015662
-0.003191	140.000000	0.015960
-0.003190	140.000000	0.015960
-0.003189	140.000000	0.015960
-0.003188	140.000000	0.015960
-0.003187	140.000000	0.015960
-0.003186	140.000000	0.015960
-0.003185	140.000000	0.015960
-0.003184	140.000000	0.015960
-0.003183	140.000000	0.015960
-0.003182	140.000000	0.015960
-0.003181	140.000000	0.015960
-0.003180	140.000000	0.015960
-0.003179	140.000000	0.015960
-0.003178	140.000000	0.015960
-0.003177	140.000000	0.015960
-0.003176	140.000000	0.015960
-0.003175	140.000000	0.015960
-0.003174	140.000000	0.015960
-0.003173	140.000000	0.015960
-0.003172	140.000000	0.015960
-0.003171	140.000000	0.015960
-0.003170	140.000000	0.015960
-0.003169	140.000000	0.015960
-0.003168	140.000000	0.015960
-0.003167	140.000000	0.015960
-0.003166	140.000000	0.015960
-0.003165	144.000000	0.014401
-0.003164	144.000000	0.014401
-0.003163	144.000000	0.014401
-0.003162	144.000000	0.014401
-0.003161	144.000000	0.014401
-0.003160	144.000000	0.014401
-0.003159	144.000000	0.014401
-0.003158	144.000000	0.014401
-0.003157	144.000000	0.014401
-0.003156	144.000000	0.014401
-0.003155	144.000000	0.014401
-0.003154	144.000000	0.014401
-0.003153	144.000000	0.014401
-0.003152	144.000000	0.014401
-0.003151	144.000000	0.014401
-0.003150	144.000000	0.014699
-0.003149	144.000000	0.014699
-0.003148	144.000000	0.014699
-0.003147	144.000000	0.014699
-0.003146	144.000000	0.014699
-0.003145	144.000000	0.014699
-0.003144	144.000000	0.014699
-0.003143	144.000000	0.014699
-0.003142	144.000000	0.014699
-0.003141	144.000000	0.014699
-0.003140	144.000000	0.014699
-0.003139	144.000000	0.014699
-0.003138	144.000000	0.014699
-0.003137	144.000000	0.014699
-0.003136	144.000000	0.014699
-0.003135	144.000000	0.014699
-0.003134	144.000000	0.014699
-0.003133	144.000000	0.014699
-0.003132	144.000000	0.014699
-0.003131	144.000000	0.014699
-0.003130	144.000000	0.014699
-0.003129	144.000000	0.014699
-0.003128	144.000000	0.014699
-0.003127	144.000000	0.014699
-0.003126	144.000000	0.014699
-0.003125	144.000000	0.014699
-0.003124	144.000000	0.014699
-0.003123	144.000000	0.014699
-0.003122	144.000000	0.014699
-0.003121	144.000000	0.014699
-0.003120	144.000000	0.014699
-0.003119	144.000000	0.014699
-0.003118	144.000000	0.014699
-0.003117	144.000000	0.014699
-0.003116	144.000000	0.014699
-0.003115	144.000000	0.014699
-0.003114	144.000000	0.014699
-0.003113	144.000000	0.014699
-0.003112	144.000000	0.014699
-0.003111	144.000000	0.014699
-0.003110	144.000000	0.014699
-0.003109	144.000000	0.015003
-0.003108	144.000000	0.015003
-0.003107	144.000000	0.015003
-0.003106	144.000000	0.015003
-0.003105	144.000000	0.015003
-0.003104	144.000000	0.015003
-0.003103	144.000000	0.015003
-0.003102	144.000000	0.015003
-0.003101	144.000000	0.015003
-0.003100	144.000000	0.013492
-0.003099	144.000000	0.013492
-0.003098	144.000000	0.013492
-0.003097	144.000000	0.013492
-0.003096	144.000000	0.013492
-0.003095	144.000000	0.013492
-0.003094	144.000000	0.013492
-0.003093	144.000000	0.013492
-0.003092	144.000000	0.013492
-0.003091	144.000000	0.013492
-0.003090	144.000000	0.013492
-0.003089	144.000000	0.013492
-0.003088	144.000000	0.013492
-0.003087	144.000000	0.013492
-0.003086	144.000000	0.013492
-0.003085	144.000000	0.013492
-0.003084	144.000000	0.013492
-0.003083	144.000000	0.013492
-0.003082	144.000000	0.013492
-0.003081	144.000000	0.013492
-0.003080	144.000000	0.013492
-0.003079	144.000000	0.013492
-0.003078	144.000000	0.013492
-0.003077	144.000000	0.013492
-0.003076	144.000000	0.013492
-0.003075	144.000000	0.013492
-0.003074	144.000000	0.013492
-0.003073	144.000000	0.013492
-0.003072	144.000000	0.013492
-0.003071	144.000000	0.013492
-0.003070	144.000000	0.013492
-0.003069	144.000000	0.013492
-0.003068	144.000000	0.013797
-0.003067	144.000000	0.013797
-0.003066	144.000000	0.013797
-0.003065	144.000000	0.013797
-0.003064	144.000000	0.013836
-0.003063	144.000000	0.013836
-0.003062	144.000000	0.013836
-0.003061	144.000000	0.013836
-0.003060	144.000000	0.013836
-0.003059	144.000000	0.013836
-0.003058	144.000000	0.013836
-0.003057	144.000000	0.013836
-0.003056	144.000000	0.013836
-0.003055	144.000000	0.013836
-0.003054	144.000000	0.013836
-0.003053	144.000000	0.013836
-0.003052	144.000000	0.013836
-0.003051	144.000000	0.013836
-0.003050	144.000000	0.013836
-0.003049	144.000000	0.013836
-0.003048	144.000000	0.013836
-0.003047	144.000000	0.013836
-0.003046	144.000000	0.013836
-0.003045	144.000000	0.013836
-0.003044	144.000000	0.013836
-0.003043	144.000000	0.013836
-0.003042	144.000000	0.013836
-0.003041	144.000000	0.013836
-0.003040	144.000000	0.013836
-0.003039	144.000000	0.013836
-0.003038	144.000000	0.013836
-0.003037	144.000000	0.013836
-0.003036	144.000000	0.013836
-0.003035	144.000000	0.012486
-0.003034	144.000000	0.012486
-0.003033	144.000000	0.012486
-0.003032	144.000000	0.012486
-0.003031	144.000000	0.012486
-0.003030	144.000000	0.012486
-0.003029	144.000000	0.012486
-0.003028	144.000000	0.012486
-0.003027	144.000000	0.012787
-0.003026	144.000000	0.012787
-0.003025	144.000000	0.012787
-0.003024	144.000000	0.012787
-0.003023	144.000000	0.012787
-0.003022	144.000000	0.012787
-0.003021	144.000000	0.012787
-0.003020	144.000000	0.012787
-0.003019	144.000000	0.012787
-0.003018	144.000000	0.012787
-0.003017	144.000000	0.012787
-0.003016	144.000000	0.012787
-0.003015	144.000000	0.012787
-0.003014	144.000000	0.012787
-0.003013	144.000000	0.012787
-0.003012	144.000000	0.012787
-0.003011	144.000000	0.012787
-0.003010	144.000000	0.012787
-0.003009	144.000000	0.012787
-0.003008	144.000000	0.012787
-0.003007	144.000000	0.012787
-0.003006	144.000000	0.012787
-0.003005	144.000000	0.012787
-0.003004	144.000000	0.012787
-0.003003	144.000000	0.012787
-0.003002	144.000000	0.012787
-0.003001	144.000000	0.012787
-0.003000	144.000000	0.012787
-0.002999	144.000000	0.012787
-0.002998	144.000000	0.012787
-0.002997	144.000000	0.012787
-0.002996	144.000000	0.012787
-0.002995	144.000000	0.012787
-0.002994	144.000000	0.012787
-0.002993	144.000000	0.012787
-0.002992	144.000000	0.012787
-0.002991	144.000000	0.012787
-0.002990	144.000000	0.012787
-0.002989	144.000000	0.012787
-0.002988	144.000000	0.012787
-0.002987	144.000000	0.012787
-0.002986	144.000000	0.013077
-0.002985	144.000000	0.013077
-0.002984	144.000000	0.013077
-0.002983	144.000000	0.013077
-0.002982	144.000000	0.013077
-0.002981	144.000000	0.013077
-0.002980	144.000000	0.013077
-0.002979	144.000000	0.013077
-0.002978	144.000000	0.013077
-0.002977	144.000000	0.013077
-0.002976	144.000000	0.013077
-0.002975	144.000000	0.013077
-0.002974	144.000000	0.013077
-0.002973	144.000000	0.013077
-0.002972	144.000000	0.013077
-0.002971	144.000000	0.013077
-0.002970	148.000000	0.011765
-0.002969	148.000000	0.011765
-0.002968	148.000000	0.011765
-0.002967	148.000000	0.011765
-0.002966	148.000000	0.011765
-0.002965	148.000000	0.011765
-0.002964	148.000000	0.011765
-0.002963	148.000000	0.011765
-0.002962	148.000000	0.011765
-0.002961	148.000000	0.011765
-0.002960	148.000000	0.011765
-0.002959	148.000000	0.011765
-0.002958	148.000000	0.011765
-0.002957	148.000000	0.011765
-0.002956	148.000000	0.011765
-0.002955	148.000000	0.011765
-0.002954	148.000000	0.011765
-0.002953	148.000000	0.011765
-0.002952	148.000000	0.011765
-0.002951	148.000000	0.011765
-0.002950	148.000000	0.011765
-0.002949	148.000000	0.011765
-0.002948	148.000000	0.011765
-0.002947	148.000000	0.011765
-0.002946	148.000000	0.011765
-0.002945	148.000000	0.012055
-0.002944	148.000000	0.012055
-0.002943	148.000000	0.012055
-0.002942	148.000000	0.012055
-0.002941	148.000000	0.012055
-0.002940	148.000000	0.012055
-0.002939	148.000000	0.012055
-0.002938	148.000000	0.012055
-0.002937	148.000000	0.012055
-0.002936	148.000000	0.012055
-0.002935	148.000000	0.012055
-0.002934	148.000000	0.012055
-0.002933	148.000000	0.012055
-0.002932	148.000000	0.012055
-0.002931	148.000000	0.012055
-0.002930	148.000000	0.012055
-0.002929	148.000000	0.012055
-0.002928	148.000000	0.012055
-0.002927	148.000000	0.012055
-0.002926	148.000000	0.012055
-0.002925	148.000000	0.012055
-0.002924	148.000000	0.012055
-0.002923	148.000000	0.012055
-0.002922	148.000000	0.012055
-0.002921	148.000000	0.012055
-0.002920	148.000000	0.012055
-0.002919	148.000000	0.012055
-0.002918	148.000000	0.012055
-0.002917	148.000000	0.012055
-0.002916	148.000000	0.012055
-0.002915	148.000000	0.012055
-0.002914	148.000000	0.012055
-0.002913	148.000000	0.012055
-0.002912	148.000000	0.012055
-0.002911	148.000000	0.012055
-0.002910	148.000000	0.012055
-0.002909	148.000000	0.012055
-0.002908	148.000000	0.012094
-0.002907	148.000000	0.012094
-0.002906	148.000000	0.012094
-0.002905	148.000000	0.010931
-0.002904	148.000000	0.011205
-0.002903	148.000000	0.011205
-0.002902	148.000000	0.011205
-0.002901	148.000000	0.011205
-0.002900	148.000000	0.011205
-0.002899	148.000000	0.011205
-0.002898	148.000000	0.011205
-0.002897	148.000000	0.011205
-0.002896	148.000000	0.011205
-0.002895	148.000000	0.011205
-0.002894	148.000000	0.011205
-0.002893	148.000000	0.011205
-0.002892	148.000000	0.011205
-0.002891	148.000000	0.011205
-0.002890	148.000000	0.011205
-0.002889	148.000000	0.011205
-0.002888	148.000000	0.010491
-0.002887	148.000000	0.010491
-0.002886	148.000000	0.010491
-0.002885	148.000000	0.010491
-0.002884	148.000000	0.010491
-0.002883	148.000000	0.010491
-0.002882	148.000000	0.010491
-0.002881	148.000000	0.010491
-0.002880	148.000000	0.010491
-0.002879	148.000000	0.010491
-0.002878	148.000000	0.010491
-0.002877	148.000000	0.010491
-0.002876	148.000000	0.010491
-0.002875	148.000000	0.010491
-0.002874	148.000000	0.010491
-0.002873	148.000000	0.010491
-0.002872	148.000000	0.010491
-0.002871	148.000000	0.010491
-0.002870	148.000000	0.010491
-0.002869	148.000000	0.010491
-0.002868	148.000000	0.010491
-0.002867	148.000000	0.010491
-0.002866	148.000000	0.010491
-0.002865	148.000000	0.010491
-0.002864	148.000000	0.010491
-0.002863	144.000000	0.010743
-0.002862	144.000000	0.010743
-0.002861	144.000000	0.010743
-0.002860	144.000000	0.010743
-0.002859	144.000000	0.010743
-0.002858	144.000000	0.010743
-0.002857	144.000000	0.010743
-0.002856	144.000000	0.010743
-0.002855	144.000000	0.010743
-0.002854	144.000000	0.010743
-0.002853	144.000000	0.010743
-0.002852	144.000000	0.010743
-0.002851	144.000000	0.010743
-0.002850	144.000000	0.010743
-0.002849	144.000000	0.010743
-0.002848	144.000000	0.010743
-0.002847	144.000000	0.010743
-0.002846	144.000000	0.010743
-0.002845	144.000000	0.010743
-0.002844	144.000000	0.010743
-0.002843	144.000000	0.010743
-0.002842	144.000000	0.010743
-0.002841	144.000000	0.010743
-0.002840	144.000000	0.010743
-0.002839	148.000000	0.009794
-0.002838	148.000000	0.009794
-0.002837	148.000000	0.009794
-0.002836	148.000000	0.009794
-0.002835	148.000000	0.009794
-0.002834	148.000000	0.009794
-0.002833	148.000000	0.009794
-0.002832	148.000000	0.009794
-0.002831	148.000000	0.009794
-0.002830	148.000000	0.009794
-0.002829	148.000000	0.009794
-0.002828	148.000000	0.009794
-0.002827	148.000000	0.009794
-0.002826	148.000000	0.009794
-0.002825	148.000000	0.009794
-0.002824	148.000000	0.009794
-0.002823	148.000000	0.009794
-0.002822	148.000000	0.009794
-0.002821	148.000000	0.010021
-0.002820	148.000000	0.010021
-0.002819	148.000000	0.010021
-0.002818	148.000000	0.010021
-0.002817	148.000000	0.010021
-0.002816	148.000000	0.010021
-0.002815	148.000000	0.010021
-0.002814	148.000000	0.010021
-0.002813	148.000000	0.010021
-0.002812	148.000000	0.010021
-0.002811	148.000000	0.010021
-0.002810	148.000000	0.010021
-0.002809	148.000000	0.010021
-0.002808	148.000000	0.010021
-0.002807	148.000000	0.010021
-0.002806	148.000000	0.010021
-0.002805	148.000000	0.010021
-0.002804	148.000000	0.010021
-0.002803	148.000000	0.010021
-0.002802	148.000000	0.010021
-0.002801	148.000000	0.010021
-0.002800	148.000000	0.010021
-0.002799	148.000000	0.010021
-0.002798	148.000000	0.010021
-0.002797	148.000000	0.010021
-0.002796	148.000000	0.010021
-0.002795	148.000000	0.010021
-0.002794	148.000000	0.010021
-0.002793	148.000000	0.010021
-0.002792	148.000000	0.010021
-0.002791	148.000000	0.010021
-0.002790	148.000000	0.010021
-0.002789	148.000000	0.010021
-0.002788	148.000000	0.010021
-0.002787	148.000000	0.010021
-0.002786	148.000000	0.010021
-0.002785	148.000000	0.010021
-0.002784	148.000000	0.010021
-0.002783	148.000000	0.010021
-0.002782	148.000000	0.010021
-0.002781	148.000000	0.010021
-0.002780	148.000000	0.010217
-0.002779	148.000000	0.010217
-0.002778	148.000000	0.010217
-0.002777	148.000000	0.010217
-0.002776	148.000000	0.010217
-0.002775	148.000000	0.010217
-0.002774	148.000000	0.009505
-0.002773	148.000000	0.009505
-0.002772	148.000000	0.009505
-0.002771	148.000000	0.009505
-0.002770	148.000000	0.009505
-0.002769	148.000000	0.009505
-0.002768	148.000000	0.009505
-0.002767	148.000000	0.009505
-0.002766	148.000000	0.009505
-0.002765	148.000000	0.009505
-0.002764	148.000000	0.009505
-0.002763	148.000000	0.009505
-0.002762	148.000000	0.009505
-0.002761	148.000000	0.009505
-0.002760	148.000000	0.009505
-0.002759	148.000000	0.009505
-0.002758	148.000000	0.009505
-0.002757	148.000000	0.009505
-0.002756	148.000000	0.009505
-0.002755	148.000000	0.009505
-0.002754	148.000000	0.009505
-0.002753	148.000000	0.009505
-0.002752	148.000000	0.009513
-0.002751	148.000000	0.009513
-0.002750	148.000000	0.009513
-0.002749	148.000000	0.009513
-0.002748	148.000000	0.009513
-0.002747	148.000000	0.009513
-0.002746	148.000000	0.009513
-0.002745	148.000000	0.009513
-0.002744	148.000000	0.009513
-0.002743	148.000000	0.009513
-0.002742	148.000000	0.009513
-0.002741	148.000000	0.009513
-0.002740	148.000000	0.009513
-0.002739	148.000000	0.009675
-0.002738	148.000000	0.009675
-0.002737	148.000000	0.009675
-0.002736	148.000000	0.009675
-0.002735	148.000000	0.009675
-0.002734	148.000000	0.009675
-0.002733	148.000000	0.009675
-0.002732	148.000000	0.009675
-0.002731	148.000000	0.009675
-0.002730	148.000000	0.009675
-0.002729	148.000000	0.009675
-0.002728	148.000000	0.009675
-0.002727	148.000000	0.009675
-0.002726	148.000000	0.009675
-0.002725	148.000000	0.009675
-0.002724	148.000000	0.009675
-0.002723	148.000000	0.009675
-0.002722	148.000000	0.009675
-0.002721	148.000000	0.009675
-0.002720	148.000000	0.009675
-0.002719	148.000000	0.009675
-0.002718	148.000000	0.009675
-0.002717	148.000000	0.009675
-0.002716	148.000000	0.009675
-0.002715	148.000000	0.009675
-0.002714	148.000000	0.009675
-0.002713	148.000000	0.009675
-0.002712	148.000000	0.009675
-0.002711	148.000000	0.009675
-0.002710	148.000000	0.009675
-0.002709	152.000000	0.009085
-0.002708	152.000000	0.009085
-0.002707	152.000000	0.009085
-0.002706	152.000000	0.009085
-0.002705	152.000000	0.009085
-0.002704	152.000000	0.009085
-0.002703	152.000000	0.009085
-0.002702	152.000000	0.009085
-0.002701	152.000000	0.009085
-0.002700	152.000000	0.009085
-0.002699	152.000000	0.009085
-0.002698	152.000000	0.009247
-0.002697	152.000000	0.009247
-0.002696	152.000000	0.009247
-0.002695	152.000000	0.009247
-0.002694	152.000000	0.009247
-0.002693	152.000000	0.009247
-0.002692	152.000000	0.009247
-0.002691	152.000000	0.009247
-0.002690	152.000000	0.009247
-0.002689	152.000000	0.009247
-0.002688	152.000000	0.009247
-0.002687	152.000000	0.009247
-0.002686	152.000000	0.009247
-0.002685	152.000000	0.009247
-0.002684	152.000000	0.009247
-0.002683	152.000000	0.009247
-0.002682	152.000000	0.009247
-0.002681	152.000000	0.009247
-0.002680	152.000000	0.009247
-0.002679	152.000000	0.009247
-0.002678	152.000000	0.009247
-0.002677	152.000000	0.009247
-0.002676	152.000000	0.009247
-0.002675	152.000000	0.009247
-0.002674	152.000000	0.009247
-0.002673	152.000000	0.009247
-0.002672	152.000000	0.009247
-0.002671	152.000000	0.009247
-0.002670	152.000000	0.009247
-0.002669	152.000000	0.009247
-0.002668	152.000000	0.009247
-0.002667	152.000000	0.009247
-0.002666	152.000000	0.009247
-0.002665	152.000000	0.009247
-0.002664	152.000000	0.009247
-0.002663	152.000000	0.009247
-0.002662	152.000000	0.009247
-0.002661	152.000000	0.009247
-0.002660	152.000000	0.009247
-0.002659	152.000000	0.009247
-0.002658	152.000000	0.009247
-0.002657	328.000000	0.009366
-0.002656	328.000000	0.009366
-0.002655	328.000000	0.009366
-0.002654	328.000000	0.009366
-0.002653	328.000000	0.009366
-0.002652	328.000000	0.009366
-0.002651	328.000000	0.009366
-0.002650	328.000000	0.009366
-0.002649	328.000000	0.009366
-0.002648	328.000000	0.009366
-0.002647	328.000000	0.009366
-0.002646	328.000000	0.009366
-0.002645	328.000000	0.009366
-0.002644	152.000000	0.008913
-0.002643	152.000000	0.008913
-0.002642	152.000000	0.008913
-0.002641	152.000000	0.008913
-0.002640	152.000000	0.008913
-0.002639	152.000000	0.008913
-0.002638	152.000000	0.008913
-0.002637	152.000000	0.008913
-0.002636	152.000000	0.008913
-0.002635	152.000000	0.008913
-0.002634	152.000000	0.008913
-0.002633	152.000000	0.008913
-0.002632	152.000000	0.008913
-0.002631	152.000000	0.008913
-0.002630	152.000000	0.008913
-0.002629	152.000000	0.008913
-0.002628	152.000000	0.008913
-0.002627	152.000000	0.008913
-0.002626	152.000000	0.008913
-0.002625	152.000000	0.008913
-0.002624	152.000000	0.008913
-0.002623	152.000000	0.008913
-0.002622	152.000000	0.008913
-0.002621	152.000000	0.008913
-0.002620	152.000000	0.008913
-0.002619	152.000000	0.008913
-0.002618	152.000000	0.008913
-0.002617	152.000000	0.008913
-0.002616	152.000000	0.009000
-0.002615	152.000000	0.009000
-0.002614	152.000000	0.009000
-0.002613	152.000000	0.009000
-0.002612	152.000000	0.009000
-0.002611	152.000000	0.009000
-0.002610	152.000000	0.009000
-0.002609	152.000000	0.009000
-0.002608	152.000000	0.009000
-0.002607	152.000000	0.009000
-0.002606	152.000000	0.009000
-0.002605	152.000000	0.009000
-0.002604	152.000000	0.009000
-0.002603	152.000000	0.009000
-0.002602	152.000000	0.009000
-0.002601	152.000000	0.009000
-0.002600	152.000000	0.009000
-0.002599	152.000000	0.009000
-0.002598	152.000000	0.009000
-0.002597	152.000000	0.009000
-0.002596	152.000000	0.009000
-0.002595	152.000000	0.009008
-0.002594	152.000000	0.009008
-0.002593	152.000000	0.009008
-0.002592	152.000000	0.009008
-0.002591	152.000000	0.009008
-0.002590	152.000000	0.009008
-0.002589	152.000000	0.009008
-0.002588	152.000000	0.009008
-0.002587	152.000000	0.009008
-0.002586	152.000000	0.009008
-0.002585	152.000000	0.009008
-0.002584	152.000000	0.009008
-0.002583	152.000000	0.009008
-0.002582	152.000000	0.009008
-0.002581	152.000000	0.009008
-0.002580	152.000000	0.009008
-0.002579	332.000000	0.008778
-0.002578	332.000000	0.008778
-0.002577	332.000000	0.008778
-0.002576	332.000000	0.008778
-0.002575	332.000000	0.008825
-0.002574	332.000000	0.008825
-0.002573	332.000000	0.008825
-0.002572	332.000000	0.008825
-0.002571	332.000000	0.008825
-0.002570	332.000000	0.008825
-0.002569	332.000000	0.008825
-0.002568	332.000000	0.008825
-0.002567	332.000000	0.008825
-0.002566	332.000000	0.008825
-0.002565	332.000000	0.008825
-0.002564	332.000000	0.008825
-0.002563	332.000000	0.008825
-0.002562	332.000000	0.008825
-0.002561	332.000000	0.008825
-0.002560	332.000000	0.008825
-0.002559	332.000000	0.008825
-0.002558	332.000000	0.008825
-0.002557	332.000000	0.008825
-0.002556	332.000000	0.008825
-0.002555	332.000000	0.008825
-0.002554	332.000000	0.008825
-0.002553	332.000000	0.008825
-0.002552	332.000000	0.008825
-0.002551	332.000000	0.008825
-0.002550	332.000000	0.008825
-0.002549	332.000000	0.008825
-0.002548	332.000000	0.008825
-0.002547	332.000000	0.008825
-0.002546	332.000000	0.008825
-0.002545	332.000000	0.008825
-0.002544	332.000000	0.008825
-0.002543	332.000000	0.008825
-0.002542	332.000000	0.008825
-0.002541	332.000000	0.008825
-0.002540	332.000000	0.008825
-0.002539	332.000000	0.008825
-0.002538	332.000000	0.008825
-0.002537	332.000000	0.008825
-0.002536	332.000000	0.008825
-0.002535	332.000000	0.008825
-0.002534	332.000000	0.008830
-0.002533	332.000000	0.008830
-0.002532	332.000000	0.008830
-0.002531	332.000000	0.008830
-0.002530	332.000000	0.008830
-0.002529	332.000000	0.008830
-0.002528	332.000000	0.008830
-0.002527	332.000000	0.008830
-0.002526	332.000000	0.008830
-0.002525	332.000000	0.008830
-0.002524	332.000000	0.008830
-0.002523	332.000000	0.008830
-0.002522	332.000000	0.008830
-0.002521	332.000000	0.008830
-0.002520	332.000000	0.008830
-0.002519	332.000000	0.008830
-0.002518	332.000000	0.008830
-0.002517	332.000000	0.008830
-0.002516	332.000000	0.008830
-0.002515	332.000000	0.008830
-0.002514	336.000000	0.008734
-0.002513	336.000000	0.008734
-0.002512	336.000000	0.008734
-0.002511	336.000000	0.008734
-0.002510	336.000000	0.008734
-0.002509	336.000000	0.008734
-0.002508	336.000000	0.008734
-0.002507	336.000000	0.008734
-0.002506	336.000000	0.008734
-0.002505	336.000000	0.008734
-0.002504	336.000000	0.008734
-0.002503	336.000000	0.008734
-0.002502	336.000000	0.008734
-0.002501	336.000000	0.008734
-0.002500	152.000000	0.008823
-0.002499	152.000000	0.008823
-0.002498	152.000000	0.008823
-0.002497	152.000000	0.008823
-0.002496	152.000000	0.008823
-0.002495	152.000000	0.008823
-0.002494	152.000000	0.008823
-0.002493	152.000000	0.008788
-0.002492	152.000000	0.008788
-0.002491	152.000000	0.008788
-0.002490	152.000000	0.008788
-0.002489	152.000000	0.008788
-0.002488	152.000000	0.008788
-0.002487	152.000000	0.008788
-0.002486	152.000000	0.008788
-0.002485	152.000000	0.008788
-0.002484	152.000000	0.008788
-0.002483	152.000000	0.008788
-0.002482	152.000000	0.008788
-0.002481	152.000000	0.008788
-0.002480	152.000000	0.008788
-0.002479	152.000000	0.008788
-0.002478	152.000000	0.008788
-0.002477	152.000000	0.008788
-0.002476	152.000000	0.008788
-0.002475	152.000000	0.008788
-0.002474	152.000000	0.008788
-0.002473	152.000000	0.008788
-0.002472	152.000000	0.008788
-0.002471	152.000000	0.008788
-0.002470	152.000000	0.008788
-0.002469	152.000000	0.008788
-0.002468	152.000000	0.008788
-0.002467	152.000000	0.008788
-0.002466	152.000000	0.008788
-0.002465	152.000000	0.008788
-0.002464	152.000000	0.008788
-0.002463	152.000000	0.008788
-0.002462	152.000000	0.008788
-0.002461	152.000000	0.008788
-0.002460	152.000000	0.008788
-0.002459	152.000000	0.008788
-0.002458	152.000000	0.008788
-0.002457	152.000000	0.008788
-0.002456	152.000000	0.008788
-0.002455	152.000000	0.008788
-0.002454	152.000000	0.008788
-0.002453	152.000000	0.008788
-0.002452	152.000000	0.008713
-0.002451	152.000000	0.008713
-0.002450	152.000000	0.008713
-0.002449	336.000000	0.008972
-0.002448	336.000000	0.008972
-0.002447	336.000000	0.008972
-0.002446	336.000000	0.008972
-0.002445	336.000000	0.008972
-0.002444	336.000000	0.008972
-0.002443	336.000000	0.008972
-0.002442	336.000000	0.008972
-0.002441	336.000000	0.008972
-0.002440	336.000000	0.008972
-0.002439	336.000000	0.008972
-0.002438	336.000000	0.008972
-0.002437	336.000000	0.008972
-0.002436	336.000000	0.008972
-0.002435	336.000000	0.008972
-0.002434	336.000000	0.008972
-0.002433	336.000000	0.008972
-0.002432	336.000000	0.008972
-0.002431	336.000000	0.008972
-0.002430	336.000000	0.008972
-0.002429	336.000000	0.008972
-0.002428	336.000000	0.008972
-0.002427	336.000000	0.008972
-0.002426	336.000000	0.008972
-0.002425	336.000000	0.008972
-0.002424	336.000000	0.008972
-0.002423	336.000000	0.008972
-0.002422	336.000000	0.008972
-0.002421	336.000000	0.008972
-0.002420	336.000000	0.008972
-0.002419	336.000000	0.008972
-0.002418	336.000000	0.008972
-0.002417	336.000000	0.008972
-0.002416	336.000000	0.008972
-0.002415	336.000000	0.008972
-0.002414	336.000000	0.008972
-0.002413	336.000000	0.008972
-0.002412	336.000000	0.008972
-0.002411	336.000000	0.008895
-0.002410	336.000000	0.008895
-0.002409	336.000000	0.008895
-0.002408	336.000000	0.008895
-0.002407	336.000000	0.008895
-0.002406	336.000000	0.008895
-0.002405	336.000000	0.008895
-0.002404	336.000000	0.008895
-0.002403	336.000000	0.008895
-0.002402	336.000000	0.008895
-0.002401	336.000000	0.008895
-0.002400	336.000000	0.008895
-0.002399	336.000000	0.008895
-0.002398	336.000000	0.008895
-0.002397	336.000000	0.008895
-0.002396	336.000000	0.008895
-0.002395	336.000000	0.008895
-0.002394	336.000000	0.008895
-0.002393	336.000000	0.008895
-0.002392	336.000000	0.008895
-0.002391	336.000000	0.008895
-0.002390	336.000000	0.008895
-0.002389	336.000000	0.008895
-0.002388	336.000000	0.008895
-0.002387	336.000000	0.008895
-0.002386	336.000000	0.008895
-0.002385	336.000000	0.008895
-0.002384	156.000000	0.009259
-0.002383	156.000000	0.009259
-0.002382	156.000000	0.009259
-0.002381	156.000000	0.009259
-0.002380	156.000000	0.009259
-0.002379	156.000000	0.009259
-0.002378	156.000000	0.009259
-0.002377	156.000000	0.009259
-0.002376	156.000000	0.009259
-0.002375	156.000000	0.009259
-0.002374	156.000000	0.009259
-0.002373	156.000000	0.009259
-0.002372	156.000000	0.009259
-0.002371	156.000000	0.009259
-0.002370	156.000000	0.009259
-0.002369	156.000000	0.009146
-0.002368	156.000000	0.009146
-0.002367	156.000000	0.009146
-0.002366	156.000000	0.009146
-0.002365	156.000000	0.009146
-0.002364	156.000000	0.009146
-0.002363	156.000000	0.009146
-0.002362	156.000000	0.009146
-0.002361	156.000000	0.009146
-0.002360	156.000000	0.009146
-0.002359	156.000000	0.009146
-0.002358	156.000000	0.009146
-0.002357	156.000000	0.009146
-0.002356	156.000000	0.009146
-0.002355	156.000000	0.009146
-0.002354	156.000000	0.009146
-0.002353	156.000000	0.009146
-0.002352	156.000000	0.009146
-0.002351	156.000000	0.009146
-0.002350	156.000000	0.009146
-0.002349	156.000000	0.009146
-0.002348	156.000000	0.009146
-0.002347	156.000000	0.009146
-0.002346	156.000000	0.009146
-0.002345	156.000000	0.009146
-0.002344	156.000000	0.009146
-0.002343	156.000000	0.009146
-0.002342	156.000000	0.009146
-0.002341	156.000000	0.009146
-0.002340	156.000000	0.009146
-0.002339	156.000000	0.009146
-0.002338	156.000000	0.009146
-0.002337	156.000000	0.009146
-0.002336	156.000000	0.009146
-0.002335	156.000000	0.009146
-0.002334	156.000000	0.009146
-0.002333	156.000000	0.009146
-0.002332	156.000000	0.009146
-0.002331	156.000000	0.009146
-0.002330	156.000000	0.009146
-0.002329	156.000000	0.009146
-0.002328	156.000000	0.008996
-0.002327	156.000000	0.008996
-0.002326	156.000000	0.008996
-0.002325	156.000000	0.008996
-0.002324	156.000000	0.008996
-0.002323	156.000000	0.008996
-0.002322	156.000000	0.008996
-0.002321	156.000000	0.008996
-0.002320	156.000000	0.008996
-0.002319	156.000000	0.009588
-0.002318	156.000000	0.009588
-0.002317	156.000000	0.009588
-0.002316	156.000000	0.009588
-0.002315	156.000000	0.009588
-0.002314	156.000000	0.009588
-0.002313	156.000000	0.009588
-0.002312	156.000000	0.009588
-0.002311	156.000000	0.009588
-0.002310	156.000000	0.009588
-0.002309	156.000000	0.009588
-0.002308	156.000000	0.009588
-0.002307	156.000000	0.009588
-0.002306	156.000000	0.009588
-0.002305	156.000000	0.009588
-0.002304	156.000000	0.009588
-0.002303	156.000000	0.009588
-0.002302	156.000000	0.009588
-0.002301	156.000000	0.009588
-0.002300	156.000000	0.009588
-0.002299	156.000000	0.009588
-0.002298	156.000000	0.009588
-0.002297	156.000000	0.009588
-0.002296	156.000000	0.009588
-0.002295	156.000000	0.009588
-0.002294	156.000000	0.009588
-0.002293	156.000000	0.009588
-0.002292	156.000000	0.009588
-0.002291	156.000000	0.009588
-0.002290	156.000000	0.009588
-0.002289	156.000000	0.009588
-0.002288	156.000000	0.009588
-0.002287	156.000000	0.009406
-0.002286	156.000000	0.009406
-0.002285	156.000000	0.009406
-0.002284	156.000000	0.009406
-0.002283	156.000000	0.009406
-0.002282	156.000000	0.009382
-0.002281	156.000000	0.009382
-0.002280	156.000000	0.009382
-0.002279	156.000000	0.009382
-0.002278	156.000000	0.009382
-0.002277	156.000000	0.009382
-0.002276	156.000000	0.009382
-0.002275	156.000000	0.009382
-0.002274	156.000000	0.009382
-0.002273	156.000000	0.009382
-0.002272	156.000000	0.009382
-0.002271	156.000000	0.009382
-0.002270	156.000000	0.009382
-0.002269	156.000000	0.009382
-0.002268	156.000000	0.009382
-0.002267	156.000000	0.009382
-0.002266	156.000000	0.009382
-0.002265	156.000000	0.009382
-0.002264	156.000000	0.009382
-0.002263	156.000000	0.009382
-0.002262	156.000000	0.009382
-0.002261	156.000000	0.009382
-0.002260	156.000000	0.009382
-0.002259	156.000000	0.009382
-0.002258	156.000000	0.009382
-0.002257	156.000000	0.009382
-0.002256	156.000000	0.009382
-0.002255	156.000000	0.009382
-0.002254	160.000000	0.010110
-0.002253	160.000000	0.010110
-0.002252	160.000000	0.010110
-0.002251	160.000000	0.010110
-0.002250	160.000000	0.010110
-0.002249	160.000000	0.010110
-0.002248	160.000000	0.010110
-0.002247	160.000000	0.010110
-0.002246	160.000000	0.009927
-0.002245	160.000000	0.009927
-0.002244	160.000000	0.009927
-0.002243	160.000000	0.009927
-0.002242	160.000000	0.009927
-0.002241	160.000000	0.009927
-0.002240	160.000000	0.009927
-0.002239	160.000000	0.009927
-0.002238	160.000000	0.009927
-0.002237	160.000000	0.009927
-0.002236	160.000000	0.009927
-0.002235	160.000000	0.009927
-0.002234	160.000000	0.009927
-0.002233	160.000000	0.009927
-0.002232	160.000000	0.009927
-0.002231	160.000000	0.009927
-0.002230	160.000000	0.009927
-0.002229	160.000000	0.009927
-0.002228	160.000000	0.009927
-0.002227	160.000000	0.009927
-0.002226	160.000000	0.009927
-0.002225	160.000000	0.009927
-0.002224	160.000000	0.009927
-0.002223	160.000000	0.009927
-0.002222	160.000000	0.009927
-0.002221	160.000000	0.009927
-0.002220	160.000000	0.009927
-0.002219	160.000000	0.009927
-0.002218	160.000000	0.009927
-0.002217	160.000000	0.009927
-0.002216	160.000000	0.009927
-0.002215	160.000000	0.009927
-0.002214	160.000000	0.009927
-0.002213	160.000000	0.009927
-0.002212	160.000000	0.009927
-0.002211	160.000000	0.009927
-0.002210	160.000000	0.009927
-0.002209	160.000000	0.009927
-0.002208	160.000000	0.009927
-0.002207	160.000000	0.009927
-0.002206	160.000000	0.009927
-0.002205	160.000000	0.009716
-0.002204	160.000000	0.009716
-0.002203	160.000000	0.009716
-0.002202	160.000000	0.009716
-0.002201	160.000000	0.009716
-0.002200	160.000000	0.009716
-0.002199	160.000000	0.009716
-0.002198	160.000000	0.009716
-0.002197	160.000000	0.009716
-0.002196	160.000000	0.009716
-0.002195	160.000000	0.009716
-0.002194	160.000000	0.009716
-0.002193	160.000000	0.009716
-0.002192	160.000000	0.009716
-0.002191	160.000000	0.009716
-0.002190	160.000000	0.009716
-0.002189	160.000000	0.010553
-0.002188	160.000000	0.010553
-0.002187	160.000000	0.010553
-0.002186	160.000000	0.010553
-0.002185	160.000000	0.010553
-0.002184	160.000000	0.010553
-0.002183	160.000000	0.010553
-0.002182	160.000000	0.010553
-0.002181	160.000000	0.010553
-0.002180	160.000000	0.010553
-0.002179	160.000000	0.010553
-0.002178	160.000000	0.010553
-0.002177	160.000000	0.010553
-0.002176	160.000000	0.010553
-0.002175	160.000000	0.010553
-0.002174	160.000000	0.010553
-0.002173	160.000000	0.010553
-0.002172	160.000000	0.010553
-0.002171	160.000000	0.010553
-0.002170	160.000000	0.010553
-0.002169	160.000000	0.010553
-0.002168	160.000000	0.010553
-0.002167	160.000000	0.010553
-0.002166	160.000000	0.010553
-0.002165	160.000000	0.010553
-0.002164	160.000000	0.010316
-0.002163	160.000000	0.010316
-0.002162	160.000000	0.010316
-0.002161	160.000000	0.010316
-0.002160	160.000000	0.010316
-0.002159	160.000000	0.010316
-0.002158	160.000000	0.010316
-0.002157	160.000000	0.010316
-0.002156	160.000000	0.010316
-0.002155	160.000000	0.010316
-0.002154	160.000000	0.010316
-0.002153	160.000000	0.010316
-0.002152	160.000000	0.010316
-0.002151	160.000000	0.010316
-0.002150	160.000000	0.010316
-0.002149	160.000000	0.010316
-0.002148	160.000000	0.010316
-0.002147	160.000000	0.010316
-0.002146	160.000000	0.010316
-0.002145	160.000000	0.010316
-0.002144	160.000000	0.010316
-0.002143	160.000000	0.010316
-0.002142	160.000000	0.010316
-0.002141	160.000000	0.010316
-0.002140	160.000000	0.010316
-0.002139	160.000000	0.010316
-0.002138	160.000000	0.010316
-0.002137	160.000000	0.010316
-0.002136	160.000000	0.010316
-0.002135	160.000000	0.010316
-0.002134	160.000000	0.010316
-0.002133	160.000000	0.010316
-0.002132	160.000000	0.010316
-0.002131	160.000000	0.010316
-0.002130	160.000000	0.010316
-0.002129	160.000000	0.010316
-0.002128	160.000000	0.010316
-0.002127	160.000000	0.010316
-0.002126	160.000000	0.010292
-0.002125	160.000000	0.010292
-0.002124	160.000000	0.011355
-0.002123	160.000000	0.011097
-0.002122	160.000000	0.011097
-0.002121	160.000000	0.011097
-0.002120	160.000000	0.011097
-0.002119	160.000000	0.011097
-0.002118	160.000000	0.011097
-0.002117	160.000000	0.011097
-0.002116	160.000000	0.011097
-0.002115	160.000000	0.011097
-0.002114	160.000000	0.011097
-0.002113	160.000000	0.011097
-0.002112	160.000000	0.011905
-0.002111	160.000000	0.011905
-0.002110	160.000000	0.011905
-0.002109	160.000000	0.011905
-0.002108	160.000000	0.011905
-0.002107	160.000000	0.011905
-0.002106	160.000000	0.011905
-0.002105	160.000000	0.011905
-0.002104	160.000000	0.011905
-0.002103	160.000000	0.011905
-0.002102	160.000000	0.011905
-0.002101	160.000000	0.011905
-0.002100	160.000000	0.011905
-0.002099	160.000000	0.011905
-0.002098	160.000000	0.011905
-0.002097	160.000000	0.011905
-0.002096	160.000000	0.011905
-0.002095	160.000000	0.011905
-0.002094	160.000000	0.011905
-0.002093	160.000000	0.011905
-0.002092	160.000000	0.011905
-0.002091	160.000000	0.011905
-0.002090	160.000000	0.011905
-0.002089	160.000000	0.011905
-0.002088	160.000000	0.011905
-0.002087	160.000000	0.011905
-0.002086	160.000000	0.011905
-0.002085	160.000000	0.011905
-0.002084	160.000000	0.011905
-0.002083	160.000000	0.011905
-0.002082	160.000000	0.011630
-0.002081	160.000000	0.011630
-0.002080	160.000000	0.011630
-0.002079	160.000000	0.011630
-0.002078	160.000000	0.011630
-0.002077	160.000000	0.011630
-0.002076	160.000000	0.011630
-0.002075	160.000000	0.011630
-0.002074	160.000000	0.011630
-0.002073	160.000000	0.011630
-0.002072	160.000000	0.011630
-0.002071	160.000000	0.011630
-0.002070	160.000000	0.011630
-0.002069	160.000000	0.011630
-0.002068	160.000000	0.011630
-0.002067	160.000000	0.011630
-0.002066	160.000000	0.011630
-0.002065	160.000000	0.011630
-0.002064	160.000000	0.011630
-0.002063	160.000000	0.011630
-0.002062	160.000000	0.011630
-0.002061	160.000000	0.011630
-0.002060	160.000000	0.011630
-0.002059	160.000000	0.011630
-0.002058	160.000000	0.012895
-0.002057	160.000000	0.012895
-0.002056	160.000000	0.012895
-0.002055	160.000000	0.012895
-0.002054	160.000000	0.012895
-0.002053	160.000000	0.012895
-0.002052	160.000000	0.012895
-0.002051	160.000000	0.012895
-0.002050	160.000000	0.012895
-0.002049	160.000000	0.012895
-0.002048	160.000000	0.012895
-0.002047	160.000000	0.012895
-0.002046	160.000000	0.012895
-0.002045	160.000000	0.012895
-0.002044	160.000000	0.012895
-0.002043	160.000000	0.012895
-0.002042	160.000000	0.012895
-0.002041	160.000000	0.012609
-0.002040	160.000000	0.012609
-0.002039	160.000000	0.012609
-0.002038	160.000000	0.012609
-0.002037	160.000000	0.012609
-0.002036	160.000000	0.012609
-0.002035	160.000000	0.012609
-0.002034	160.000000	0.012609
-0.002033	160.000000	0.012609
-0.002032	160.000000	0.012609
-0.002031	160.000000	0.012609
-0.002030	160.000000	0.012609
-0.002029	160.000000	0.012609
-0.002028	160.000000	0.012609
-0.002027	160.000000	0.012609
-0.002026	160.000000	0.012609
-0.002025	160.000000	0.012609
-0.002024	160.000000	0.012609
-0.002023	160.000000	0.012609
-0.002022	160.000000	0.012609
-0.002021	160.000000	0.012609
-0.002020	160.000000	0.012609
-0.002019	160.000000	0.012609
-0.002018	160.000000	0.012609
-0.002017	160.000000	0.012609
-0.002016	160.000000	0.012609
-0.002015	160.000000	0.012609
-0.002014	160.000000	0.012609
-0.002013	160.000000	0.012609
-0.002012	160.000000	0.012609
-0.002011	160.000000	0.012609
-0.002010	160.000000	0.012609
-0.002009	160.000000	0.012609
-0.002008	160.000000	0.012609
-0.002007	160.000000	0.012609
-0.002006	160.000000	0.012609
-0.002005	160.000000	0.012609
-0.002004	160.000000	0.012609
-0.002003	160.000000	0.012609
-0.002002	160.000000	0.012609
-0.002001	160.000000	0.012609
-0.002000	160.000000	0.012318
-0.001999	160.000000	0.012318
-0.001998	160.000000	0.012318
-0.001997	160.000000	0.012318
-0.001996	160.000000	0.012318
-0.001995	160.000000	0.012318
-0.001994	160.000000	0.012318
-0.001993	164.000000	0.013699
-0.001992	164.000000	0.013699
-0.001991	164.000000	0.013699
-0.001990	164.000000	0.013699
-0.001989	164.000000	0.013699
-0.001988	164.000000	0.013699
-0.001987	164.000000	0.013699
-0.001986	164.000000	0.013699
-0.001985	164.000000	0.013699
-0.001984	164.000000	0.013699
-0.001983	164.000000	0.013699
-0.001982	164.000000	0.013699
-0.001981	164.000000	0.013699
-0.001980	164.000000	0.013699
-0.001979	164.000000	0.013699
-0.001978	164.000000	0.013699
-0.001977	164.000000	0.013699
-0.001976	164.000000	0.013699
-0.001975	164.000000	0.013699
-0.001974	164.000000	0.013699
-0.001973	164.000000	0.013699
-0.001972	164.000000	0.013699
-0.001971	164.000000	0.013699
-0.001970	164.000000	0.013699
-0.001969	164.000000	0.013675
-0.001968	164.000000	0.013675
-0.001967	164.000000	0.013675
-0.001966	164.000000	0.013675
-0.001965	164.000000	0.013675
-0.001964	164.000000	0.013675
-0.001963	164.000000	0.013675
-0.001962	164.000000	0.013675
-0.001961	164.000000	0.013675
-0.001960	164.000000	0.013675
-0.001959	164.000000	0.013384
-0.001958	164.000000	0.013384
-0.001957	164.000000	0.013384
-0.001956	164.000000	0.013384
-0.001955	164.000000	0.013384
-0.001954	164.000000	0.013384
-0.001953	164.000000	0.013384
-0.001952	164.000000	0.013384
-0.001951	164.000000	0.013384
-0.001950	164.000000	0.013384
-0.001949	164.000000	0.013384
-0.001948	164.000000	0.013384
-0.001947	164.000000	0.013384
-0.001946	164.000000	0.013384
-0.001945	164.000000	0.013384
-0.001944	164.000000	0.013384
-0.001943	164.000000	0.013384
-0.001942	164.000000	0.013384
-0.001941	164.000000	0.013384
-0.001940	164.000000	0.013384
-0.001939	164.000000	0.013384
-0.001938	164.000000	0.013384
-0.001937	164.000000	0.013384
-0.001936	164.000000	0.013384
-0.001935	164.000000	0.013384
-0.001934	164.000000	0.013384
-0.001933	164.000000	0.013384
-0.001932	164.000000	0.013384
-0.001931	164.000000	0.013384
-0.001930	164.000000	0.013384
-0.001929	164.000000	0.013384
-0.001928	164.000000	0.014825
-0.001927	164.000000	0.014825
-0.001926	164.000000	0.014825
-0.001925	164.000000	0.014825
-0.001924	164.000000	0.014825
-0.001923	164.000000	0.014825
-0.001922	164.000000	0.014825
-0.001921	164.000000	0.014825
-0.001920	164.000000	0.014825
-0.001919	164.000000	0.014825
-0.001918	164.000000	0.014825
-0.001917	164.000000	0.014534
-0.001916	164.000000	0.014534
-0.001915	164.000000	0.014534
-0.001914	164.000000	0.014534
-0.001913	164.000000	0.014534
-0.001912	164.000000	0.014534
-0.001911	164.000000	0.014534
-0.001910	164.000000	0.014534
-0.001909	164.000000	0.014534
-0.001908	164.000000	0.014534
-0.001907	164.000000	0.014534
-0.001906	164.000000	0.014534
-0.001905	164.000000	0.014534
-0.001904	164.000000	0.014534
-0.001903	164.000000	0.014534
-0.001902	164.000000	0.014534
-0.001901	164.000000	0.014534
-0.001900	164.000000	0.014534
-0.001899	164.000000	0.014534
-0.001898	164.000000	0.014534
-0.001897	164.000000	0.014534
-0.001896	164.000000	0.014534
-0.001895	164.000000	0.014534
-0.001894	164.000000	0.014534
-0.001893	164.000000	0.014534
-0.001892	164.000000	0.014534
-0.001891	164.000000	0.014534
-0.001890	164.000000	0.014534
-0.001889	164.000000	0.014534
-0.001888	164.000000	0.014534
-0.001887	164.000000	0.014534
-0.001886	164.000000	0.014534
-0.001885	164.000000	0.014534
-0.001884	164.000000	0.014534
-0.001883	164.000000	0.014534
-0.001882	164.000000	0.014534
-0.001881	164.000000	0.014534
-0.001880	164.000000	0.014534
-0.001879	164.000000	0.014534
-0.001878	164.000000	0.014534
-0.001877	164.000000	0.014534
-0.001876	164.000000	0.014249
-0.001875	164.000000	0.014249
-0.001874	164.000000	0.014249
-0.001873	164.000000	0.014249
-0.001872	164.000000	0.014249
-0.001871	164.000000	0.014249
-0.001870	164.000000	0.014249
-0.001869	164.000000	0.014249
-0.001868	164.000000	0.014249
-0.001867	164.000000	0.014249
-0.001866	164.000000	0.014249
-0.001865	164.000000	0.014249
-0.001864	164.000000	0.014249
-0.001863	164.000000	0.015841
-0.001862	164.000000	0.015841
-0.001861	164.000000	0.015841
-0.001860	164.000000	0.015841
-0.001859	164.000000	0.015841
-0.001858	164.000000	0.015841
-0.001857	164.000000	0.015841
-0.001856	164.000000	0.015841
-0.001855	164.000000	0.015841
-0.001854	164.000000	0.015841
-0.001853	164.000000	0.015841
-0.001852	164.000000	0.015841
-0.001851	164.000000	0.015841
-0.001850	164.000000	0.015841
-0.001849	164.000000	0.015841
-0.001848	164.000000	0.015841
-0.001847	164.000000	0.015841
-0.001846	164.000000	0.015841
-0.001845	164.000000	0.015841
-0.001844	164.000000	0.015841
-0.001843	164.000000	0.015841
-0.001842	164.000000	0.015841
-0.001841	164.000000	0.015841
-0.001840	164.000000	0.015841
-0.001839	164.000000	0.015841
-0.001838	164.000000	0.015841
-0.001837	164.000000	0.015841
-0.001836	164.000000	0.015841
-0.001835	168.000000	0.015567
-0.001834	168.000000	0.015567
-0.001833	168.000000	0.015567
-0.001832	168.000000	0.015567
-0.001831	168.000000	0.015567
-0.001830	168.000000	0.015567
-0.001829	168.000000	0.015567
-0.001828	168.000000	0.015567
-0.001827	168.000000	0.015567
-0.001826	168.000000	0.015567
-0.001825	168.000000	0.015567
-0.001824	168.000000	0.015567
-0.001823	168.000000	0.015567
-0.001822	168.000000	0.015567
-0.001821	168.000000	0.015567
-0.001820	168.000000	0.015567
-0.001819	168.000000	0.015567
-0.001818	168.000000	0.015567
-0.001817	168.000000	0.015567
-0.001816	168.000000	0.015567
-0.001815	168.000000	0.015567
-0.001814	168.000000	0.015567
-0.001813	164.000000	0.015512
-0.001812	164.000000	0.015512
-0.001811	164.000000	0.015512
-0.001810	164.000000	0.015512
-0.001809	164.000000	0.015512
-0.001808	164.000000	0.015512
-0.001807	164.000000	0.015512
-0.001806	164.000000	0.015512
-0.001805	164.000000	0.015512
-0.001804	164.000000	0.015512
-0.001803	164.000000	0.015512
-0.001802	164.000000	0.015512
-0.001801	164.000000	0.015512
-0.001800	164.000000	0.015512
-0.001799	164.000000	0.015512
-0.001798	168.000000	0.017135
-0.001797	168.000000	0.017135
-0.001796	168.000000	0.017135
-0.001795	168.000000	0.017135
-0.001794	168.000000	0.016861
-0.001793	168.000000	0.016861
-0.001792	168.000000	0.016861
-0.001791	168.000000	0.016861
-0.001790	168.000000	0.016861
-0.001789	168.000000	0.016861
-0.001788	168.000000	0.016861
-0.001787	168.000000	0.016861
-0.001786	168.000000	0.016861
-0.001785	168.000000	0.016861
-0.001784	168.000000	0.016861
-0.001783	168.000000	0.016861
-0.001782	168.000000	0.016861
-0.001781	168.000000	0.016861
-0.001780	168.000000	0.016861
-0.001779	168.000000	0.016861
-0.001778	168.000000	0.016861
-0.001777	168.000000	0.016861
-0.001776	168.000000	0.016861
-0.001775	168.000000	0.016861
-0.001774	168.000000	0.016861
-0.001773	168.000000	0.016861
-0.001772	168.000000	0.016861
-0.001771	168.000000	0.016861
-0.001770	168.000000	0.016861
-0.001769	168.000000	0.016861
-0.001768	168.000000	0.016861
-0.001767	168.000000	0.016861
-0.001766	168.000000	0.016861
-0.001765	168.000000	0.016861
-0.001764	168.000000	0.016861
-0.001763	168.000000	0.016861
-0.001762	168.000000	0.016861
-0.001761	168.000000	0.016861
-0.001760	168.000000	0.016861
-0.001759	168.000000	0.016861
-0.001758	168.000000	0.016861
-0.001757	168.000000	0.016861
-0.001756	168.000000	0.016861
-0.001755	168.000000	0.016861
-0.001754	168.000000	0.016861
-0.001753	168.000000	0.016604
-0.001752	168.000000	0.016604
-0.001751	168.000000	0.016604
-0.001750	168.000000	0.016604
-0.001749	168.000000	0.016604
-0.001748	168.000000	0.016604
-0.001747	168.000000	0.016604
-0.001746	168.000000	0.016604
-0.001745	168.000000	0.016604
-0.001744	168.000000	0.016604
-0.001743	168.000000	0.016604
-0.001742	168.000000	0.016604
-0.001741	168.000000	0.016604
-0.001740	168.000000	0.016604
-0.001739	168.000000	0.016604
-0.001738	168.000000	0.016604
-0.001737	168.000000	0.016604
-0.001736	168.000000	0.016604
-0.001735	168.000000	0.016604
-0.001734	168.000000	0.016604
-0.001733	168.000000	0.018319
-0.001732	168.000000	0.018319
-0.001731	168.000000	0.018319
-0.001730	168.000000	0.018319
-0.001729	168.000000	0.018319
-0.001728	168.000000	0.018319
-0.001727	168.000000	0.018319
-0.001726	168.000000	0.018319
-0.001725	168.000000	0.019808
-0.001724	168.000000	0.019808
-0.001723	168.000000	0.019808
-0.001722	168.000000	0.019808
-0.001721	168.000000	0.019808
-0.001720	168.000000	0.019808
-0.001719	168.000000	0.019808
-0.001718	168.000000	0.019808
-0.001717	168.000000	0.019808
-0.001716	168.000000	0.019808
-0.001715	168.000000	0.019808
-0.001714	168.000000	0.019808
-0.001713	168.000000	0.019808
-0.001712	168.000000	0.019572
-0.001711	168.000000	0.019572
-0.001710	168.000000	0.019572
-0.001709	168.000000	0.019572
-0.001708	168.000000	0.019572
-0.001707	168.000000	0.019572
-0.001706	168.000000	0.019572
-0.001705	168.000000	0.019572
-0.001704	168.000000	0.019572
-0.001703	168.000000	0.019572
-0.001702	168.000000	0.019572
-0.001701	168.000000	0.019572
-0.001700	168.000000	0.019572
-0.001699	168.000000	0.019572
-0.001698	168.000000	0.019572
-0.001697	168.000000	0.019572
-0.001696	168.000000	0.019572
-0.001695	168.000000	0.019572
-0.001694	168.000000	0.019572
-0.001693	168.000000	0.019572
-0.001692	168.000000	0.019572
-0.001691	168.000000	0.019572
-0.001690	168.000000	0.019572
-0.001689	168.000000	0.019572
-0.001688	168.000000	0.019572
-0.001687	168.000000	0.019572
-0.001686	168.000000	0.019572
-0.001685	168.000000	0.019572
-0.001684	168.000000	0.019572
-0.001683	168.000000	0.019572
-0.001682	168.000000	0.019572
-0.001681	168.000000	0.019572
-0.001680	168.000000	0.019572
-0.001679	168.000000	0.019572
-0.001678	168.000000	0.019572
-0.001677	168.000000	0.019572
-0.001676	168.000000	0.019572
-0.001675	168.000000	0.019572
-0.001674	168.000000	0.019572
-0.001673	168.000000	0.019572
-0.001672	168.000000	0.019572
-0.001671	168.000000	0.019362
-0.001670	168.000000	0.019362
-0.001669	168.000000	0.019362
-0.001668	168.000000	0.021169
-0.001667	168.000000	0.021169
-0.001666	168.000000	0.021169
-0.001665	168.000000	0.021169
-0.001664	168.000000	0.021169
-0.001663	168.000000	0.021169
-0.001662	168.000000	0.021169
-0.001661	168.000000	0.021169
-0.001660	168.000000	0.021169
-0.001659	168.000000	0.021169
-0.001658	168.000000	0.021169
-0.001657	168.000000	0.021169
-0.001656	168.000000	0.021114
-0.001655	168.000000	0.021114
-0.001654	168.000000	0.021114
-0.001653	168.000000	0.021114
-0.001652	168.000000	0.021114
-0.001651	168.000000	0.021114
-0.001650	168.000000	0.021114
-0.001649	168.000000	0.021114
-0.001648	168.000000	0.021114
-0.001647	168.000000	0.021114
-0.001646	168.000000	0.021114
-0.001645	168.000000	0.021114
-0.001644	168.000000	0.021114
-0.001643	168.000000	0.021114
-0.001642	168.000000	0.021114
-0.001641	168.000000	0.021114
-0.001640	168.000000	0.021114
-0.001639	168.000000	0.021114
-0.001638	168.000000	0.021114
-0.001637	168.000000	0.021114
-0.001636	168.000000	0.021114
-0.001635	168.000000	0.021114
-0.001634	168.000000	0.021114
-0.001633	168.000000	0.021114
-0.001632	168.000000	0.021114
-0.001631	168.000000	0.021114
-0.001630	168.000000	0.020934
-0.001629	168.000000	0.020934
-0.001628	168.000000	0.020934
-0.001627	168.000000	0.020934
-0.001626	168.000000	0.020934
-0.001625	168.000000	0.020934
-0.001624	168.000000	0.020934
-0.001623	168.000000	0.020934
-0.001622	168.000000	0.020934
-0.001621	168.000000	0.020934
-0.001620	168.000000	0.020934
-0.001619	168.000000	0.020934
-0.001618	168.000000	0.020934
-0.001617	168.000000	0.020934
-0.001616	168.000000	0.020934
-0.001615	168.000000	0.020934
-0.001614	168.000000	0.020934
-0.001613	168.000000	0.020934
-0.001612	168.000000	0.020934
-0.001611	168.000000	0.020934
-0.001610	168.000000	0.020934
-0.001609	168.000000	0.020934
-0.001608	168.000000	0.020934
-0.001607	168.000000	0.020934
-0.001606	168.000000	0.020934
-0.001605	168.000000	0.020934
-0.001604	168.000000	0.020934
-0.001603	168.000000	0.022792
-0.001602	168.000000	0.022792
-0.001601	168.000000	0.022792
-0.001600	168.000000	0.022792
-0.001599	168.000000	0.022792
-0.001598	168.000000	0.022792
-0.001597	168.000000	0.022792
-0.001596	168.000000	0.022792
-0.001595	168.000000	0.022792
-0.001594	168.000000	0.022792
-0.001593	168.000000	0.022792
-0.001592	168.000000	0.022792
-0.001591	168.000000	0.022792
-0.001590	168.000000	0.022792
-0.001589	172.000000	0.022638
-0.001588	172.000000	0.022638
-0.001587	172.000000	0.022638
-0.001586	172.000000	0.022638
-0.001585	172.000000	0.022638
-0.001584	172.000000	0.022638
-0.001583	172.000000	0.022638
-0.001582	172.000000	0.022638
-0.001581	172.000000	0.022638
-0.001580	172.000000	0.022638
-0.001579	172.000000	0.022638
-0.001578	172.000000	0.022638
-0.001577	172.000000	0.022638
-0.001576	172.000000	0.022638
-0.001575	172.000000	0.022638
-0.001574	172.000000	0.022638
-0.001573	172.000000	0.022638
-0.001572	172.000000	0.022638
-0.001571	172.000000	0.022638
-0.001570	172.000000	0.022638
-0.001569	172.000000	0.022638
-0.001568	172.000000	0.022638
-0.001567	172.000000	0.022638
-0.001566	172.000000	0.022638
-0.001565	172.000000	0.022638
-0.001564	172.000000	0.022638
-0.001563	172.000000	0.022638
-0.001562	172.000000	0.022638
-0.001561	172.000000	0.022638
-0.001560	172.000000	0.022638
-0.001559	172.000000	0.022638
-0.001558	172.000000	0.022638
-0.001557	172.000000	0.022638
-0.001556	172.000000	0.022638
-0.001555	172.000000	0.022638
-0.001554	172.000000	0.022638
-0.001553	172.000000	0.022638
-0.001552	172.000000	0.022638
-0.001551	172.000000	0.022638
-0.001550	172.000000	0.022638
-0.001549	172.000000	0.022638
-0.001548	172.000000	0.022493
-0.001547	172.000000	0.022493
-0.001546	172.000000	0.022493
-0.001545	172.000000	0.022493
-0.001544	172.000000	0.022493
-0.001543	172.000000	0.022493
-0.001542	172.000000	0.022493
-0.001541	172.000000	0.022493
-0.001540	172.000000	0.022493
-0.001539	172.000000	0.022493
-0.001538	172.000000	0.024351
-0.001537	172.000000	0.024351
-0.001536	172.000000	0.024351
-0.001535	172.000000	0.024351
-0.001534	172.000000	0.024351
-0.001533	172.000000	0.024351
-0.001532	172.000000	0.024351
-0.001531	172.000000	0.024351
-0.001530	172.000000	0.024351
-0.001529	172.000000	0.024351
-0.001528	172.000000	0.024351
-0.001527	172.000000	0.024351
-0.001526	172.000000	0.024351
-0.001525	172.000000	0.024351
-0.001524	172.000000	0.024351
-0.001523	172.000000	0.024351
-0.001522	172.000000	0.024351
-0.001521	172.000000	0.024351
-0.001520	172.000000	0.024351
-0.001519	172.000000	0.024351
-0.001518	172.000000	0.024351
-0.001517	172.000000	0.024351
-0.001516	172.000000	0.024351
-0.001515	172.000000	0.024351
-0.001514	172.000000	0.024351
-0.001513	172.000000	0.024351
-0.001512	172.000000	0.024351
-0.001511	172.000000	0.024351
-0.001510	172.000000	0.024351
-0.001509	172.000000	0.024351
-0.001508	172.000000	0.024351
-0.001507	172.000000	0.024242
-0.001506	172.000000	0.024242
-0.001505	172.000000	0.024242
-0.001504	172.000000	0.024242
-0.001503	172.000000	0.024242
-0.001502	172.000000	0.024242
-0.001501	172.000000	0.024242
-0.001500	172.000000	0.024187
-0.001499	172.000000	0.024187
-0.001498	172.000000	0.024187
-0.001497	172.000000	0.024187
-0.001496	172.000000	0.024187
-0.001495	172.000000	0.024187
-0.001494	172.000000	0.024187
-0.001493	172.000000	0.024187
-0.001492	172.000000	0.024187
-0.001491	172.000000	0.024187
-0.001490	172.000000	0.024187
-0.001489	172.000000	0.024187
-0.001488	172.000000	0.024187
-0.001487	172.000000	0.024187
-0.001486	172.000000	0.024187
-0.001485	172.000000	0.024187
-0.001484	172.000000	0.024187
-0.001483	172.000000	0.024187
-0.001482	172.000000	0.024187
-0.001481	172.000000	0.024187
-0.001480	172.000000	0.024187
-0.001479	172.000000	0.024187
-0.001478	172.000000	0.024187
-0.001477	172.000000	0.024187
-0.001476	172.000000	0.024187
-0.001475	172.000000	0.024187
-0.001474	172.000000	0.024187
-0.001473	172.000000	0.026057
-0.001472	172.000000	0.026057
-0.001471	172.000000	0.026057
-0.001470	172.000000	0.026057
-0.001469	172.000000	0.026057
-0.001468	172.000000	0.026057
-0.001467	172.000000	0.026057
-0.001466	172.000000	0.026057
-0.001465	172.000000	0.025987
-0.001464	172.000000	0.025987
-0.001463	172.000000	0.025987
-0.001462	172.000000	0.025987
-0.001461	172.000000	0.025987
-0.001460	172.000000	0.025987
-0.001459	172.000000	0.025987
-0.001458	172.000000	0.025987
-0.001457	172.000000	0.025987
-0.001456	172.000000	0.025987
-0.001455	172.000000	0.025987
-0.001454	172.000000	0.025987
-0.001453	172.000000	0.025987
-0.001452	172.000000	0.025987
-0.001451	172.000000	0.025987
-0.001450	172.000000	0.025987
-0.001449	172.000000	0.025987
-0.001448	172.000000	0.025987
-0.001447	172.000000	0.025987
-0.001446	172.000000	0.025987
-0.001445	172.000000	0.025987
-0.001444	172.000000	0.025987
-0.001443	172.000000	0.025987
-0.001442	172.000000	0.025987
-0.001441	172.000000	0.025987
-0.001440	172.000000	0.025987
-0.001439	172.000000	0.025987
-0.001438	172.000000	0.025987
-0.001437	172.000000	0.025987
-0.001436	172.000000	0.025987
-0.001435	172.000000	0.025987
-0.001434	172.000000	0.025987
-0.001433	172.000000	0.025987
-0.001432	172.000000	0.025987
-0.001431	172.000000	0.025987
-0.001430	172.000000	0.025987
-0.001429	172.000000	0.025987
-0.001428	172.000000	0.025987
-0.001427	172.000000	0.025987
-0.001426	172.000000	0.025987
-0.001425	172.000000	0.025987
-0.001424	0.000000	0.025919
-0.001423	0.000000	0.025919
-0.001422	0.000000	0.025919
-0.001421	0.000000	0.025919
-0.001420	0.000000	0.025919
-0.001419	0.000000	0.025919
-0.001418	0.000000	0.025919
-0.001417	0.000000	0.025919
-0.001416	0.000000	0.025919
-0.001415	0.000000	0.025919
-0.001414	0.000000	0.025919
-0.001413	0.000000	0.025919
-0.001412	0.000000	0.025919
-0.001411	0.000000	0.025919
-0.001410	0.000000	0.025919
-0.001409	0.000000	0.025919
-0.001408	172.000000	0.027800
-0.001407	172.000000	0.027800
-0.001406	172.000000	0.027800
-0.001405	172.000000	0.027800
-0.001404	172.000000	0.027800
-0.001403	172.000000	0.027800
-0.001402	172.000000	0.027800
-0.001401	172.000000	0.027800
-0.001400	172.000000	0.027800
-0.001399	172.000000	0.027800
-0.001398	172.000000	0.027800
-0.001397	172.000000	0.027800
-0.001396	172.000000	0.027800
-0.001395	172.000000	0.027800
-0.001394	172.000000	0.027800
-0.001393	172.000000	0.027800
-0.001392	172.000000	0.027800
-0.001391	172.000000	0.027800
-0.001390	172.000000	0.027800
-0.001389	172.000000	0.027800
-0.001388	172.000000	0.027800
-0.001387	172.000000	0.027800
-0.001386	172.000000	0.027800
-0.001385	172.000000	0.027800
-0.001384	172.000000	0.027800
-0.001383	4.000000	0.027740
-0.001382	4.000000	0.027740
-0.001381	4.000000	0.027740
-0.001380	4.000000	0.027740
-0.001379	4.000000	0.027740
-0.001378	4.000000	0.027740
-0.001377	4.000000	0.027740
-0.001376	4.000000	0.027740
-0.001375	4.000000	0.027740
-0.001374	4.000000	0.027740
-0.001373	4.000000	0.027740
-0.001372	4.000000	0.027740
-0.001371	4.000000	0.027740
-0.001370	4.000000	0.027740
-0.001369	4.000000	0.027740
-0.001368	4.000000	0.027740
-0.001367	4.000000	0.027740
-0.001366	4.000000	0.027740
-0.001365	4.000000	0.027740
-0.001364	4.000000	0.027740
-0.001363	4.000000	0.027740
-0.001362	4.000000	0.027740
-0.001361	4.000000	0.027740
-0.001360	4.000000	0.027740
-0.001359	4.000000	0.027740
-0.001358	4.000000	0.027740
-0.001357	4.000000	0.027740
-0.001356	4.000000	0.027740
-0.001355	4.000000	0.027740
-0.001354	4.000000	0.027740
-0.001353	4.000000	0.027740
-0.001352	4.000000	0.027740
-0.001351	4.000000	0.027740
-0.001350	4.000000	0.027740
-0.001349	4.000000	0.027740
-0.001348	4.000000	0.027740
-0.001347	4.000000	0.027740
-0.001346	4.000000	0.027740
-0.001345	4.000000	0.027740
-0.001344	172.000000	0.027727
-0.001343	172.000000	0.027727
-0.001342	172.000000	0.029556
-0.001341	172.000000	0.029556
-0.001340	172.000000	0.029556
-0.001339	172.000000	0.029556
-0.001338	172.000000	0.029556
-0.001337	152.000000	0.030880
-0.001336	152.000000	0.030880
-0.001335	152.000000	0.030880
-0.001334	152.000000	0.030880
-0.001333	152.000000	0.030880
-0.001332	152.000000	0.030880
-0.001331	152.000000	0.030880
-0.001330	152.000000	0.030880
-0.001329	152.000000	0.030880
-0.001328	152.000000	0.030880
-0.001327	152.000000	0.030880
-0.001326	152.000000	0.030880
-0.001325	152.000000	0.030880
-0.001324	152.000000	0.030880
-0.001323	152.000000	0.030880
-0.001322	152.000000	0.030880
-0.001321	152.000000	0.030880
-0.001320	152.000000	0.030880
-0.001319	152.000000	0.030880
-0.001318	152.000000	0.030880
-0.001317	152.000000	0.030880
-0.001316	152.000000	0.030880
-0.001315	152.000000	0.030880
-0.001314	152.000000	0.030880
-0.001313	152.000000	0.030880
-0.001312	152.000000	0.030880
-0.001311	152.000000	0.030880
-0.001310	152.000000	0.030880
-0.001309	152.000000	0.030880
-0.001308	152.000000	0.030880
-0.001307	152.000000	0.030880
-0.001306	152.000000	0.030880
-0.001305	152.000000	0.030880
-0.001304	152.000000	0.030880
-0.001303	152.000000	0.030880
-0.001302	152.000000	0.030880
-0.001301	152.000000	0.031130
-0.001300	152.000000	0.031130
-0.001299	152.000000	0.031130
-0.001298	152.000000	0.031130
-0.001297	152.000000	0.031130
-0.001296	152.000000	0.031130
-0.001295	152.000000	0.031130
-0.001294	152.000000	0.031130
-0.001293	152.000000	0.031130
-0.001292	152.000000	0.031130
-0.001291	152.000000	0.031130
-0.001290	152.000000	0.031130
-0.001289	152.000000	0.031130
-0.001288	152.000000	0.031130
-0.001287	152.000000	0.031130
-0.001286	152.000000	0.031130
-0.001285	152.000000	0.031130
-0.001284	152.000000	0.031130
-0.001283	152.000000	0.031130
-0.001282	152.000000	0.031130
-0.001281	152.000000	0.031130
-0.001280	152.000000	0.031130
-0.001279	152.000000	0.031130
-0.001278	152.000000	0.031130
-0.001277	140.000000	0.031502
-0.001276	140.000000	0.031502
-0.001275	140.000000	0.031502
-0.001274	140.000000	0.031502
-0.001273	140.000000	0.031502
-0.001272	140.000000	0.031502
-0.001271	140.000000	0.031502
-0.001270	140.000000	0.031502
-0.001269	140.000000	0.031502
-0.001268	140.000000	0.031502
-0.001267	140.000000	0.031502
-0.001266	140.000000	0.031502
-0.001265	140.000000	0.031502
-0.001264	140.000000	0.031502
-0.001263	140.000000	0.031502
-0.001262	140.000000	0.031502
-0.001261	140.000000	0.031502
-0.001260	52.000000	0.031426
-0.001259	52.000000	0.031426
-0.001258	52.000000	0.031426
-0.001257	52.000000	0.031426
-0.001256	52.000000	0.031426
-0.001255	52.000000	0.031426
-0.001254	52.000000	0.031426
-0.001253	52.000000	0.031426
-0.001252	52.000000	0.031426
-0.001251	52.000000	0.031426
-0.001250	52.000000	0.031426
-0.001249	52.000000	0.031426
-0.001248	52.000000	0.031426
-0.001247	52.000000	0.031426
-0.001246	52.000000	0.031426
-0.001245	52.000000	0.031426
-0.001244	52.000000	0.031426
-0.001243	52.000000	0.031426
-0.001242	52.000000	0.031426
-0.001241	52.000000	0.031426
-0.001240	52.000000	0.031426
-0.001239	52.000000	0.031426
-0.001238	52.000000	0.031426
-0.001237	52.000000	0.031426
-0.001236	52.000000	0.031426
-0.001235	52.000000	0.031426
-0.001234	52.000000	0.031426
-0.001233	52.000000	0.031426
-0.001232	52.000000	0.031426
-0.001231	52.000000	0.031426
-0.001230	52.000000	0.031426
-0.001229	52.000000	0.031426
-0.001228	52.000000	0.031426
-0.001227	52.000000	0.031426
-0.001226	52.000000	0.031426
-0.001225	52.000000	0.031426
-0.001224	52.000000	0.031426
-0.001223	52.000000	0.031426
-0.001222	52.000000	0.031426
-0.001221	52.000000	0.031426
-0.001220	52.000000	0.031426
-0.001219	52.000000	0.031121
-0.001218	52.000000	0.031121
-0.001217	52.000000	0.031121
-0.001216	52.000000	0.031121
-0.001215	52.000000	0.031121
-0.001214	52.000000	0.031121
-0.001213	52.000000	0.031121
-0.001212	272.000000	0.030567
-0.001211	272.000000	0.030567
-0.001210	272.000000	0.030567
-0.001209	272.000000	0.030567
-0.001208	272.000000	0.030567
-0.001207	272.000000	0.030567
-0.001206	272.000000	0.030567
-0.001205	272.000000	0.030567
-0.001204	272.000000	0.030567
-0.001203	272.000000	0.030567
-0.001202	272.000000	0.030567
-0.001201	272.000000	0.030567
-0.001200	272.000000	0.030567
-0.001199	272.000000	0.030567
-0.001198	272.000000	0.030567
-0.001197	272.000000	0.030567
-0.001196	272.000000	0.030567
-0.001195	272.000000	0.030567
-0.001194	272.000000	0.030567
-0.001193	272.000000	0.030567
-0.001192	272.000000	0.030567
-0.001191	272.000000	0.030567
-0.001190	272.000000	0.030567
-0.001189	272.000000	0.030567
-0.001188	272.000000	0.030567
-0.001187	272.000000	0.030609
-0.001186	272.000000	0.030609
-0.001185	272.000000	0.030609
-0.001184	272.000000	0.030609
-0.001183	272.000000	0.030609
-0.001182	272.000000	0.030609
-0.001181	272.000000	0.030609
-0.001180	272.000000	0.030609
-0.001179	272.000000	0.030609
-0.001178	268.000000	0.030492
-0.001177	268.000000	0.030492
-0.001176	268.000000	0.030492
-0.001175	268.000000	0.030492
-0.001174	268.000000	0.030492
-0.001173	268.000000	0.030492
-0.001172	268.000000	0.030492
-0.001171	268.000000	0.030492
-0.001170	268.000000	0.030492
-0.001169	268.000000	0.030492
-0.001168	268.000000	0.030492
-0.001167	268.000000	0.030492
-0.001166	268.000000	0.030492
-0.001165	268.000000	0.030492
-0.001164	268.000000	0.030492
-0.001163	268.000000	0.030492
-0.001162	268.000000	0.030492
-0.001161	268.000000	0.030492
-0.001160	268.000000	0.030492
-0.001159	268.000000	0.030492
-0.001158	268.000000	0.030492
-0.001157	268.000000	0.030492
-0.001156	268.000000	0.030492
-0.001155	268.000000	0.030492
-0.001154	268.000000	0.030492
-0.001153	268.000000	0.030492
-0.001152	268.000000	0.030492
-0.001151	268.000000	0.030492
-0.001150	268.000000	0.030492
-0.001149	268.000000	0.030492
-0.001148	268.000000	0.030492
-0.001147	276.000000	0.028708
-0.001146	276.000000	0.028708
-0.001145	276.000000	0.028708
-0.001144	276.000000	0.028708
-0.001143	276.000000	0.028708
-0.001142	276.000000	0.028708
-0.001141	276.000000	0.028708
-0.001140	276.000000	0.028708
-0.001139	276.000000	0.028708
-0.001138	276.000000	0.028708
-0.001137	272.000000	0.028591
-0.001136	272.000000	0.028591
-0.001135	272.000000	0.028591
-0.001134	272.000000	0.028591
-0.001133	272.000000	0.028591
-0.001132	272.000000	0.028591
-0.001131	272.000000	0.028591
-0.001130	272.000000	0.028591
-0.001129	272.000000	0.028591
-0.001128	272.000000	0.028591
-0.001127	272.000000	0.028591
-0.001126	272.000000	0.028591
-0.001125	272.000000	0.028591
-0.001124	272.000000	0.028591
-0.001123	272.000000	0.028591
-0.001122	272.000000	0.028591
-0.001121	272.000000	0.028591
-0.001120	272.000000	0.028591
-0.001119	272.000000	0.028591
-0.001118	272.000000	0.028591
-0.001117	272.000000	0.028591
-0.001116	272.000000	0.028591
-0.001115	272.000000	0.028591
-0.001114	272.000000	0.028591
-0.001113	272.000000	0.028591
-0.001112	272.000000	0.028591
-0.001111	272.000000	0.028591
-0.001110	272.000000	0.028591
-0.001109	272.000000	0.028591
-0.001108	272.000000	0.028591
-0.001107	272.000000	0.028591
-0.001106	272.000000	0.028591
-0.001105	272.000000	0.028591
-0.001104	272.000000	0.028591
-0.001103	272.000000	0.028591
-0.001102	272.000000	0.028591
-0.001101	272.000000	0.028591
-0.001100	272.000000	0.028591
-0.001099	272.000000	0.028591
-0.001098	272.000000	0.028591
-0.001097	272.000000	0.028591
-0.001096	272.000000	0.028409
-0.001095	272.000000	0.028409
-0.001094	272.000000	0.028409
-0.001093	272.000000	0.028409
-0.001092	272.000000	0.028409
-0.001091	272.000000	0.028409
-0.001090	272.000000	0.028409
-0.001089	272.000000	0.028409
-0.001088	272.000000	0.028409
-0.001087	272.000000	0.028409
-0.001086	272.000000	0.028409
-0.001085	272.000000	0.028409
-0.001084	272.000000	0.028409
-0.001083	272.000000	0.028409
-0.001082	276.000000	0.026691
-0.001081	276.000000	0.026691
-0.001080	276.000000	0.026691
-0.001079	276.000000	0.026691
-0.001078	276.000000	0.026691
-0.001077	276.000000	0.026691
-0.001076	276.000000	0.026691
-0.001075	276.000000	0.026691
-0.001074	276.000000	0.026691
-0.001073	276.000000	0.026691
-0.001072	276.000000	0.026691
-0.001071	276.000000	0.026691
-0.001070	276.000000	0.026691
-0.001069	276.000000	0.026691
-0.001068	276.000000	0.026691
-0.001067	276.000000	0.026691
-0.001066	276.000000	0.026691
-0.001065	276.000000	0.026691
-0.001064	276.000000	0.026691
-0.001063	276.000000	0.026691
-0.001062	276.000000	0.026691
-0.001061	276.000000	0.026691
-0.001060	276.000000	0.026691
-0.001059	276.000000	0.026691
-0.001058	276.000000	0.026691
-0.001057	276.000000	0.026691
-0.001056	276.000000	0.026691
-0.001055	276.000000	0.026691
-0.001054	276.000000	0.026508
-0.001053	276.000000	0.026508
-0.001052	276.000000	0.026508
-0.001051	276.000000	0.026508
-0.001050	276.000000	0.026508
-0.001049	276.000000	0.026508
-0.001048	276.000000	0.026508
-0.001047	276.000000	0.026508
-0.001046	276.000000	0.026508
-0.001045	276.000000	0.026508
-0.001044	276.000000	0.026508
-0.001043	276.000000	0.026508
-0.001042	276.000000	0.026508
-0.001041	276.000000	0.026508
-0.001040	276.000000	0.026508
-0.001039	276.000000	0.026508
-0.001038	276.000000	0.026508
-0.001037	276.000000	0.026508
-0.001036	276.000000	0.026508
-0.001035	276.000000	0.026508
-0.001034	276.000000	0.026508
-0.001033	276.000000	0.026508
-0.001032	276.000000	0.026508
-0.001031	276.000000	0.026550
-0.001030	276.000000	0.026550
-0.001029	276.000000	0.026550
-0.001028	276.000000	0.026550
-0.001027	276.000000	0.026550
-0.001026	276.000000	0.026550
-0.001025	276.000000	0.026550
-0.001024	276.000000	0.026550
-0.001023	276.000000	0.026550
-0.001022	276.000000	0.026550
-0.001021	276.000000	0.026550
-0.001020	276.000000	0.026550
-0.001019	276.000000	0.026550
-0.001018	276.000000	0.026550
-0.001017	280.000000	0.024842
-0.001016	280.000000	0.024842
-0.001015	280.000000	0.024842
-0.001014	280.000000	0.024842
-0.001013	280.000000	0.024659
-0.001012	280.000000	0.024659
-0.001011	280.000000	0.024659
-0.001010	280.000000	0.024659
-0.001009	280.000000	0.024659
-0.001008	280.000000	0.024659
-0.001007	280.000000	0.024659
-0.001006	280.000000	0.024659
-0.001005	280.000000	0.024659
-0.001004	280.000000	0.024659
-0.001003	280.000000	0.024659
-0.001002	280.000000	0.024659
-0.001001	280.000000	0.024659
-0.001000	280.000000	0.024659
-0.000999	280.000000	0.024659
-0.000998	280.000000	0.024659
-0.000997	280.000000	0.024659
-0.000996	280.000000	0.024659
-0.000995	280.000000	0.024659
-0.000994	280.000000	0.024659
-0.000993	280.000000	0.024659
-0.000992	280.000000	0.024659
-0.000991	280.000000	0.024659
-0.000990	280.000000	0.024659
-0.000989	280.000000	0.024659
-0.000988	280.000000	0.024659
-0.000987	280.000000	0.024659
-0.000986	280.000000	0.024659
-0.000985	280.000000	0.024659
-0.000984	280.000000	0.024659
-0.000983	280.000000	0.024659
-0.000982	280.000000	0.024659
-0.000981	280.000000	0.024659
-0.000980	280.000000	0.024659
-0.000979	280.000000	0.024659
-0.000978	280.000000	0.024659
-0.000977	280.000000	0.024659
-0.000976	280.000000	0.024659
-0.000975	280.000000	0.024659
-0.000974	280.000000	0.024659
-0.000973	280.000000	0.024659
-0.000972	280.000000	0.024447
-0.000971	280.000000	0.024447
-0.000970	280.000000	0.024447
-0.000969	280.000000	0.024447
-0.000968	280.000000	0.024447
-0.000967	280.000000	0.024447
-0.000966	280.000000	0.024447
-0.000965	280.000000	0.024447
-0.000964	280.000000	0.024447
-0.000963	280.000000	0.024447
-0.000962	280.000000	0.024447
-0.000961	280.000000	0.024447
-0.000960	280.000000	0.024447
-0.000959	280.000000	0.024447
-0.000958	280.000000	0.024447
-0.000957	280.000000	0.024447
-0.000956	280.000000	0.024447
-0.000955	280.000000	0.024447
-0.000954	280.000000	0.024447
-0.000953	280.000000	0.024447
-0.000952	100.000000	0.022774
-0.000951	100.000000	0.022774
-0.000950	100.000000	0.022774
-0.000949	100.000000	0.020869
-0.000948	100.000000	0.020869
-0.000947	100.000000	0.020869
-0.000946	100.000000	0.020869
-0.000945	100.000000	0.020869
-0.000944	100.000000	0.020869
-0.000943	100.000000	0.020869
-0.000942	100.000000	0.020869
-0.000941	100.000000	0.020869
-0.000940	100.000000	0.020869
-0.000939	100.000000	0.020869
-0.000938	100.000000	0.020869
-0.000937	100.000000	0.020869
-0.000936	100.000000	0.020869
-0.000935	100.000000	0.020869
-0.000934	100.000000	0.020869
-0.000933	100.000000	0.020869
-0.000932	100.000000	0.020869
-0.000931	100.000000	0.020623
-0.000930	100.000000	0.020623
-0.000929	100.000000	0.020623
-0.000928	100.000000	0.020623
-0.000927	100.000000	0.020623
-0.000926	100.000000	0.020623
-0.000925	100.000000	0.020623
-0.000924	100.000000	0.020623
-0.000923	100.000000	0.020623
-0.000922	100.000000	0.020623
-0.000921	100.000000	0.020623
-0.000920	100.000000	0.020623
-0.000919	100.000000	0.020623
-0.000918	100.000000	0.020623
-0.000917	100.000000	0.020623
-0.000916	100.000000	0.020623
-0.000915	100.000000	0.020623
-0.000914	100.000000	0.020623
-0.000913	100.000000	0.020623
-0.000912	100.000000	0.020623
-0.000911	100.000000	0.020623
-0.000910	100.000000	0.020623
-0.000909	100.000000	0.020623
-0.000908	100.000000	0.020623
-0.000907	100.000000	0.020623
-0.000906	100.000000	0.020623
-0.000905	100.000000	0.020623
-0.000904	100.000000	0.020623
-0.000903	100.000000	0.020623
-0.000902	100.000000	0.020623
-0.000901	100.000000	0.020623
-0.000900	100.000000	0.020623
-0.000899	100.000000	0.020623
-0.000898	100.000000	0.020623
-0.000897	100.000000	0.020623
-0.000896	100.000000	0.020623
-0.000895	100.000000	0.020623
-0.000894	100.000000	0.020623
-0.000893	100.000000	0.020623
-0.000892	100.000000	0.020623
-0.000891	100.000000	0.020623
-0.000890	100.000000	0.020355
-0.000889	100.000000	0.020355
-0.000888	100.000000	0.020355
-0.000887	100.000000	0.018701
-0.000886	100.000000	0.018701
-0.000885	100.000000	0.018701
-0.000884	100.000000	0.018701
-0.000883	100.000000	0.018701
-0.000882	100.000000	0.018701
-0.000881	100.000000	0.018701
-0.000880	100.000000	0.018701
-0.000879	100.000000	0.018701
-0.000878	100.000000	0.018701
-0.000877	100.000000	0.018701
-0.000876	100.000000	0.018701
-0.000875	100.000000	0.018701
-0.000874	100.000000	0.018748
-0.000873	100.000000	0.018748
-0.000872	100.000000	0.018748
-0.000871	100.000000	0.018748
-0.000870	100.000000	0.018748
-0.000869	100.000000	0.018748
-0.000868	100.000000	0.018748
-0.000867	100.000000	0.018748
-0.000866	100.000000	0.018748
-0.000865	100.000000	0.018748
-0.000864	100.000000	0.018748
-0.000863	100.000000	0.018748
-0.000862	100.000000	0.018748
-0.000861	100.000000	0.018748
-0.000860	100.000000	0.018748
-0.000859	100.000000	0.018748
-0.000858	100.000000	0.018748
-0.000857	100.000000	0.018748
-0.000856	100.000000	0.018748
-0.000855	100.000000	0.018748
-0.000854	100.000000	0.018748
-0.000853	100.000000	0.018748
-0.000852	100.000000	0.018748
-0.000851	100.000000	0.018748
-0.000850	100.000000	0.018748
-0.000849	100.000000	0.018462
-0.000848	100.000000	0.018462
-0.000847	100.000000	0.018462
-0.000846	100.000000	0.018462
-0.000845	100.000000	0.018462
-0.000844	100.000000	0.018462
-0.000843	100.000000	0.018462
-0.000842	100.000000	0.018462
-0.000841	100.000000	0.018462
-0.000840	100.000000	0.018462
-0.000839	100.000000	0.018462
-0.000838	100.000000	0.018462
-0.000837	100.000000	0.018462
-0.000836	100.000000	0.018462
-0.000835	100.000000	0.018462
-0.000834	100.000000	0.018462
-0.000833	100.000000	0.018462
-0.000832	100.000000	0.018462
-0.000831	100.000000	0.018462
-0.000830	100.000000	0.018462
-0.000829	100.000000	0.018462
-0.000828	100.000000	0.018462
-0.000827	100.000000	0.018462
-0.000826	100.000000	0.018462
-0.000825	100.000000	0.018462
-0.000824	100.000000	0.018462
-0.000823	100.000000	0.018462
-0.000822	104.000000	0.016859
-0.000821	104.000000	0.016859
-0.000820	104.000000	0.016859
-0.000819	104.000000	0.016859
-0.000818	104.000000	0.016859
-0.000817	104.000000	0.016859
-0.000816	104.000000	0.016859
-0.000815	104.000000	0.016859
-0.000814	104.000000	0.016859
-0.000813	104.000000	0.016859
-0.000812	104.000000	0.016859
-0.000811	104.000000	0.016859
-0.000810	104.000000	0.016859
-0.000809	104.000000	0.016859
-0.000808	104.000000	0.016573
-0.000807	104.000000	0.016573
-0.000806	104.000000	0.016573
-0.000805	104.000000	0.016573
-0.000804	104.000000	0.016573
-0.000803	104.000000	0.016573
-0.000802	104.000000	0.016573
-0.000801	104.000000	0.016573
-0.000800	104.000000	0.016573
-0.000799	104.000000	0.016573
-0.000798	104.000000	0.016573
-0.000797	104.000000	0.016573
-0.000796	104.000000	0.016573
-0.000795	104.000000	0.016573
-0.000794	104.000000	0.016573
-0.000793	104.000000	0.016573
-0.000792	104.000000	0.016573
-0.000791	104.000000	0.016573
-0.000790	104.000000	0.016573
-0.000789	104.000000	0.016573
-0.000788	104.000000	0.016573
-0.000787	104.000000	0.016573
-0.000786	104.000000	0.016573
-0.000785	104.000000	0.016573
-0.000784	104.000000	0.016573
-0.000783	104.000000	0.016573
-0.000782	104.000000	0.016573
-0.000781	104.000000	0.016573
-0.000780	104.000000	0.016573
-0.000779	104.000000	0.016573
-0.000778	104.000000	0.016573
-0.000777	104.000000	0.016573
-0.000776	104.000000	0.016573
-0.000775	104.000000	0.016573
-0.000774	104.000000	0.016573
-0.000773	104.000000	0.016573
-0.000772	104.000000	0.016573
-0.000771	104.000000	0.016573
-0.000770	104.000000	0.016573
-0.000769	104.000000	0.016573
-0.000768	104.000000	0.016573
-0.000767	104.000000	0.016275
-0.000766	104.000000	0.016275
-0.000765	104.000000	0.016275
-0.000764	104.000000	0.016275
-0.000763	104.000000	0.016275
-0.000762	104.000000	0.016275
-0.000761	104.000000	0.016275
-0.000760	104.000000	0.016275
-0.000759	104.000000	0.016275
-0.000758	104.000000	0.016275
-0.000757	104.000000	0.014779
-0.000756	104.000000	0.014779
-0.000755	104.000000	0.014779
-0.000754	104.000000	0.014779
-0.000753	104.000000	0.014779
-0.000752	104.000000	0.014779
-0.000751	104.000000	0.014779
-0.000750	104.000000	0.014779
-0.000749	104.000000	0.014779
-0.000748	104.000000	0.014779
-0.000747	104.000000	0.014779
-0.000746	104.000000	0.014779
-0.000745	104.000000	0.014779
-0.000744	104.000000	0.014779
-0.000743	104.000000	0.014779
-0.000742	104.000000	0.014779
-0.000741	104.000000	0.014779
-0.000740	104.000000	0.014779
-0.000739	104.000000	0.014779
-0.000738	104.000000	0.014779
-0.000737	104.000000	0.014779
-0.000736	104.000000	0.014779
-0.000735	104.000000	0.014779
-0.000734	104.000000	0.014779
-0.000733	104.000000	0.014779
-0.000732	104.000000	0.014779
-0.000731	104.000000	0.014779
-0.000730	104.000000	0.014779
-0.000729	104.000000	0.014779
-0.000728	104.000000	0.014779
-0.000727	104.000000	0.014779
-0.000726	104.000000	0.014474
-0.000725	104.000000	0.014474
-0.000724	104.000000	0.014474
-0.000723	104.000000	0.014474
-0.000722	104.000000	0.014474
-0.000721	104.000000	0.014474
-0.000720	104.000000	0.014474
-0.000719	104.000000	0.014474
-0.000718	104.000000	0.014521
-0.000717	104.000000	0.014521
-0.000716	104.000000	0.014521
-0.000715	104.000000	0.014521
-0.000714	104.000000	0.014521
-0.000713	104.000000	0.014521
-0.000712	104.000000	0.014521
-0.000711	104.000000	0.014521
-0.000710	104.000000	0.014521
-0.000709	104.000000	0.014521
-0.000708	104.000000	0.014521
-0.000707	104.000000	0.014521
-0.000706	104.000000	0.014521
-0.000705	104.000000	0.014521
-0.000704	104.000000	0.014521
-0.000703	104.000000	0.014521
-0.000702	104.000000	0.014521
-0.000701	104.000000	0.014521
-0.000700	104.000000	0.014521
-0.000699	104.000000	0.014521
-0.000698	104.000000	0.014521
-0.000697	104.000000	0.014521
-0.000696	104.000000	0.014521
-0.000695	104.000000	0.014521
-0.000694	104.000000	0.014521
-0.000693	104.000000	0.014521
-0.000692	104.000000	0.014521
-0.000691	108.000000	0.013037
-0.000690	108.000000	0.013037
-0.000689	108.000000	0.013037
-0.000688	108.000000	0.013037
-0.000687	108.000000	0.013037
-0.000686	108.000000	0.013037
-0.000685	108.000000	0.012732
-0.000684	108.000000	0.012732
-0.000683	108.000000	0.012732
-0.000682	108.000000	0.012732
-0.000681	108.000000	0.012732
-0.000680	108.000000	0.012732
-0.000679	108.000000	0.012732
-0.000678	108.000000	0.012732
-0.000677	108.000000	0.012732
-0.000676	108.000000	0.012732
-0.000675	108.000000	0.012732
-0.000674	108.000000	0.012732
-0.000673	108.000000	0.012732
-0.000672	108.000000	0.012732
-0.000671	108.000000	0.012732
-0.000670	108.000000	0.012732
-0.000669	108.000000	0.012732
-0.000668	108.000000	0.012732
-0.000667	108.000000	0.012732
-0.000666	108.000000	0.012732
-0.000665	108.000000	0.012732
-0.000664	108.000000	0.012732
-0.000663	108.000000	0.012732
-0.000662	108.000000	0.012732
-0.000661	108.000000	0.012732
-0.000660	108.000000	0.012732
-0.000659	108.000000	0.012732
-0.000658	108.000000	0.012732
-0.000657	108.000000	0.012732
-0.000656	108.000000	0.012732
-0.000655	108.000000	0.012732
-0.000654	108.000000	0.012732
-0.000653	108.000000	0.012732
-0.000652	108.000000	0.012732
-0.000651	108.000000	0.012732
-0.000650	108.000000	0.012732
-0.000649	108.000000	0.012732
-0.000648	108.000000	0.012732
-0.000647	108.000000	0.012732
-0.000646	108.000000	0.012732
-0.000645	108.000000	0.012732
-0.000644	108.000000	0.012732
-0.000643	108.000000	0.012427
-0.000642	108.000000	0.012427
-0.000641	108.000000	0.012427
-0.000640	108.000000	0.012427
-0.000639	108.000000	0.012427
-0.000638	108.000000	0.012427
-0.000637	108.000000	0.012427
-0.000636	108.000000	0.012427
-0.000635	108.000000	0.012427
-0.000634	108.000000	0.012427
-0.000633	108.000000	0.012427
-0.000632	108.000000	0.012427
-0.000631	108.000000	0.012427
-0.000630	108.000000	0.012427
-0.000629	108.000000	0.012427
-0.000628	108.000000	0.012427
-0.000627	108.000000	0.012427
-0.000626	112.000000	0.011118
-0.000625	112.000000	0.011118
-0.000624	112.000000	0.011118
-0.000623	112.000000	0.011118
-0.000622	112.000000	0.011118
-0.000621	112.000000	0.011118
-0.000620	112.000000	0.011118
-0.000619	112.000000	0.011118
-0.000618	112.000000	0.011118
-0.000617	112.000000	0.011118
-0.000616	112.000000	0.011118
-0.000615	112.000000	0.011118
-0.000614	112.000000	0.011118
-0.000613	112.000000	0.011118
-0.000612	112.000000	0.011118
-0.000611	112.000000	0.011118
-0.000610	112.000000	0.011118
-0.000609	112.000000	0.011118
-0.000608	112.000000	0.011118
-0.000607	112.000000	0.011118
-0.000606	112.000000	0.011118
-0.000605	112.000000	0.011118
-0.000604	112.000000	0.011118
-0.000603	112.000000	0.011118
-0.000602	112.000000	0.010813
-0.000601	112.000000	0.010813
-0.000600	112.000000	0.010813
-0.000599	112.000000	0.010813
-0.000598	112.000000	0.010813
-0.000597	112.000000	0.010813
-0.000596	112.000000	0.010813
-0.000595	112.000000	0.010813
-0.000594	112.000000	0.010813
-0.000593	112.000000	0.010813
-0.000592	112.000000	0.010813
-0.000591	112.000000	0.010813
-0.000590	112.000000	0.010813
-0.000589	112.000000	0.010813
-0.000588	112.000000	0.010813
-0.000587	112.000000	0.010813
-0.000586	112.000000	0.010813
-0.000585	112.000000	0.010813
-0.000584	112.000000	0.010813
-0.000583	112.000000	0.010813
-0.000582	112.000000	0.010813
-0.000581	112.000000	0.010813
-0.000580	112.000000	0.010813
-0.000579	112.000000	0.010813
-0.000578	112.000000	0.010813
-0.000577	112.000000	0.010813
-0.000576	112.000000	0.010813
-0.000575	112.000000	0.010813
-0.000574	112.000000	0.010813
-0.000573	112.000000	0.010813
-0.000572	112.000000	0.010813
-0.000571	112.000000	0.010813
-0.000570	112.000000	0.010813
-0.000569	112.000000	0.010813
-0.000568	112.000000	0.010813
-0.000567	112.000000	0.010813
-0.000566	112.000000	0.010813
-0.000565	112.000000	0.010813
-0.000564	112.000000	0.010813
-0.000563	112.000000	0.010813
-0.000562	108.000000	0.009218
-0.000561	112.000000	0.007788
-0.000560	112.000000	0.007788
-0.000559	112.000000	0.007788
-0.000558	112.000000	0.007788
-0.000557	112.000000	0.007788
-0.000556	112.000000	0.007788
-0.000555	112.000000	0.007788
-0.000554	112.000000	0.007788
-0.000553	112.000000	0.007788
-0.000552	112.000000	0.007788
-0.000551	112.000000	0.007788
-0.000550	112.000000	0.007788
-0.000549	112.000000	0.007788
-0.000548	112.000000	0.007788
-0.000547	112.000000	0.007788
-0.000546	112.000000	0.007788
-0.000545	112.000000	0.007788
-0.000544	112.000000	0.007788
-0.000543	112.000000	0.007788
-0.000542	112.000000	0.007788
-0.000541	112.000000	0.007788
-0.000540	112.000000	0.007788
-0.000539	112.000000	0.007788
-0.000538	112.000000	0.007788
-0.000537	112.000000	0.007788
-0.000536	112.000000	0.007788
-0.000535	112.000000	0.007788
-0.000534	112.000000	0.007788
-0.000533	112.000000	0.007788
-0.000532	112.000000	0.007788
-0.000531	112.000000	0.007788
-0.000530	112.000000	0.007788
-0.000529	112.000000	0.007788
-0.000528	112.000000	0.007788
-0.000527	112.000000	0.007788
-0.000526	112.000000	0.007788
-0.000525	112.000000	0.007788
-0.000524	112.000000	0.007788
-0.000523	112.000000	0.007788
-0.000522	112.000000	0.007788
-0.000521	112.000000	0.007788
-0.000520	112.000000	0.007499
-0.000519	112.000000	0.007499
-0.000518	112.000000	0.007499
-0.000517	112.000000	0.007499
-0.000516	112.000000	0.007499
-0.000515	112.000000	0.007499
-0.000514	112.000000	0.007499
-0.000513	112.000000	0.007499
-0.000512	112.000000	0.007499
-0.000511	112.000000	0.007499
-0.000510	112.000000	0.007499
-0.000509	112.000000	0.007499
-0.000508	112.000000	0.007499
-0.000507	112.000000	0.007499
-0.000506	112.000000	0.007499
-0.000505	112.000000	0.007499
-0.000504	112.000000	0.007499
-0.000503	112.000000	0.007499
-0.000502	112.000000	0.007499
-0.000501	112.000000	0.007499
-0.000500	112.000000	0.007499
-0.000499	112.000000	0.007499
-0.000498	112.000000	0.007499
-0.000497	112.000000	0.007499
-0.000496	112.000000	0.006416
-0.000495	112.000000	0.006416
-0.000494	112.000000	0.006416
-0.000493	112.000000	0.006416
-0.000492	112.000000	0.006416
-0.000491	112.000000	0.006416
-0.000490	112.000000	0.006416
-0.000489	112.000000	0.006416
-0.000488	112.000000	0.006416
-0.000487	112.000000	0.006416
-0.000486	112.000000	0.006416
-0.000485	112.000000	0.006416
-0.000484	112.000000	0.006416
-0.000483	112.000000	0.006416
-0.000482	112.000000	0.006416
-0.000481	112.000000	0.006416
-0.000480	112.000000	0.006416
-0.000479	112.000000	0.006145
-0.000478	112.000000	0.006145
-0.000477	112.000000	0.006145
-0.000476	112.000000	0.006145
-0.000475	112.000000	0.006145
-0.000474	112.000000	0.006145
-0.000473	112.000000	0.006145
-0.000472	112.000000	0.006145
-0.000471	112.000000	0.006145
-0.000470	112.000000	0.006145
-0.000469	112.000000	0.006145
-0.000468	112.000000	0.006145
-0.000467	112.000000	0.006145
-0.000466	112.000000	0.006145
-0.000465	112.000000	0.006145
-0.000464	112.000000	0.006145
-0.000463	112.000000	0.006145
-0.000462	112.000000	0.006145
-0.000461	112.000000	0.006145
-0.000460	112.000000	0.006145
-0.000459	112.000000	0.006145
-0.000458	112.000000	0.006145
-0.000457	112.000000	0.006145
-0.000456	112.000000	0.006145
-0.000455	112.000000	0.006145
-0.000454	112.000000	0.006145
-0.000453	112.000000	0.006145
-0.000452	112.000000	0.006145
-0.000451	112.000000	0.006145
-0.000450	112.000000	0.006145
-0.000449	112.000000	0.006145
-0.000448	112.000000	0.006145
-0.000447	112.000000	0.006145
-0.000446	112.000000	0.006145
-0.000445	112.000000	0.006145
-0.000444	112.000000	0.006145
-0.000443	112.000000	0.006145
-0.000442	112.000000	0.006145
-0.000441	112.000000	0.006145
-0.000440	112.000000	0.006145
-0.000439	112.000000	0.006145
-0.000438	112.000000	0.005896
-0.000437	112.000000	0.005896
-0.000436	112.000000	0.005896
-0.000435	112.000000	0.005896
-0.000434	112.000000	0.005896
-0.000433	112.000000	0.005896
-0.000432	112.000000	0.005896
-0.000431	116.000000	0.004912
-0.000430	116.000000	0.004912
-0.000429	116.000000	0.004912
-0.000428	116.000000	0.004912
-0.000427	116.000000	0.004912
-0.000426	116.000000	0.004912
-0.000425	116.000000	0.004912
-0.000424	116.000000	0.004912
-0.000423	116.000000	0.004912
-0.000422	116.000000	0.004912
-0.000421	116.000000	0.004912
-0.000420	116.000000	0.004912
-0.000419	116.000000	0.004912
-0.000418	116.000000	0.004912
-0.000417	116.000000	0.004912
-0.000416	116.000000	0.004912
-0.000415	116.000000	0.004912
-0.000414	116.000000	0.004912
-0.000413	116.000000	0.004912
-0.000412	116.000000	0.004912
-0.000411	116.000000	0.004912
-0.000410	116.000000	0.004912
-0.000409	116.000000	0.004912
-0.000408	116.000000	0.004912
-0.000407	116.000000	0.004912
-0.000406	116.000000	0.004912
-0.000405	116.000000	0.004922
-0.000404	116.000000	0.004922
-0.000403	116.000000	0.004922
-0.000402	116.000000	0.004922
-0.000401	116.000000	0.004922
-0.000400	116.000000	0.004922
-0.000399	116.000000	0.004922
-0.000398	116.000000	0.004922
-0.000397	116.000000	0.004674
-0.000396	116.000000	0.004674
-0.000395	116.000000	0.004674
-0.000394	116.000000	0.004674
-0.000393	116.000000	0.004674
-0.000392	116.000000	0.004674
-0.000391	116.000000	0.004674
-0.000390	116.000000	0.004674
-0.000389	116.000000	0.004674
-0.000388	116.000000	0.004674
-0.000387	116.000000	0.004674
-0.000386	116.000000	0.004674
-0.000385	116.000000	0.004674
-0.000384	116.000000	0.004674
-0.000383	116.000000	0.004674
-0.000382	116.000000	0.004674
-0.000381	116.000000	0.004674
-0.000380	116.000000	0.004674
-0.000379	116.000000	0.004674
-0.000378	116.000000	0.004674
-0.000377	116.000000	0.004674
-0.000376	116.000000	0.004674
-0.000375	116.000000	0.004674
-0.000374	116.000000	0.004674
-0.000373	116.000000	0.004674
-0.000372	116.000000	0.004674
-0.000371	116.000000	0.004674
-0.000370	116.000000	0.004674
-0.000369	116.000000	0.004674
-0.000368	116.000000	0.004674
-0.000367	116.000000	0.004674
-0.000366	116.000000	0.003844
-0.000365	116.000000	0.003844
-0.000364	116.000000	0.003844
-0.000363	116.000000	0.003844
-0.000362	116.000000	0.003844
-0.000361	116.000000	0.003844
-0.000360	116.000000	0.003844
-0.000359	116.000000	0.003844
-0.000358	116.000000	0.003844
-0.000357	116.000000	0.003844
-0.000356	116.000000	0.003623
-0.000355	116.000000	0.003623
-0.000354	116.000000	0.003623
-0.000353	116.000000	0.003623
-0.000352	116.000000	0.003623
-0.000351	116.000000	0.003623
-0.000350	116.000000	0.003623
-0.000349	116.000000	0.003623
-0.000348	116.000000	0.003623
-0.000347	116.000000	0.003623
-0.000346	116.000000	0.003623
-0.000345	116.000000	0.003623
-0.000344	116.000000	0.003623
-0.000343	116.000000	0.003623
-0.000342	116.000000	0.003623
-0.000341	116.000000	0.003623
-0.000340	116.000000	0.003623
-0.000339	116.000000	0.003623
-0.000338	116.000000	0.003623
-0.000337	116.000000	0.003623
-0.000336	116.000000	0.003623
-0.000335	116.000000	0.003623
-0.000334	116.000000	0.003623
-0.000333	116.000000	0.003623
-0.000332	116.000000	0.003623
-0.000331	116.000000	0.003623
-0.000330	116.000000	0.003623
-0.000329	116.000000	0.003623
-0.000328	116.000000	0.003623
-0.000327	116.000000	0.003623
-0.000326	116.000000	0.003623
-0.000325	116.000000	0.003623
-0.000324	116.000000	0.003623
-0.000323	116.000000	0.003623
-0.000322	116.000000	0.003623
-0.000321	116.000000	0.003623
-0.000320	116.000000	0.003623
-0.000319	116.000000	0.003623
-0.000318	116.000000	0.003623
-0.000317	116.000000	0.003623
-0.000316	116.000000	0.003623
-0.000315	116.000000	0.003435
-0.000314	116.000000	0.003435
-0.000313	116.000000	0.003435
-0.000312	116.000000	0.003435
-0.000311	116.000000	0.003435
-0.000310	116.000000	0.003435
-0.000309	116.000000	0.003435
-0.000308	116.000000	0.003435
-0.000307	116.000000	0.003435
-0.000306	116.000000	0.003435
-0.000305	116.000000	0.003435
-0.000304	116.000000	0.003435
-0.000303	116.000000	0.003435
-0.000302	116.000000	0.003435
-0.000301	120.000000	0.002631
-0.000300	120.000000	0.002631
-0.000299	120.000000	0.002631
-0.000298	120.000000	0.002631
-0.000297	120.000000	0.002631
-0.000296	120.000000	0.002631
-0.000295	120.000000	0.002631
-0.000294	120.000000	0.002631
-0.000293	120.000000	0.002631
-0.000292	120.000000	0.002631
-0.000291	120.000000	0.002631
-0.000290	120.000000	0.002631
-0.000289	120.000000	0.002631
-0.000288	120.000000	0.002631
-0.000287	120.000000	0.002631
-0.000286	120.000000	0.002631
-0.000285	120.000000	0.002631
-0.000284	120.000000	0.002631
-0.000283	120.000000	0.002631
-0.000282	120.000000	0.002631
-0.000281	120.000000	0.002631
-0.000280	120.000000	0.002631
-0.000279	120.000000	0.002631
-0.000278	120.000000	0.002631
-0.000277	120.000000	0.002631
-0.000276	120.000000	0.002631
-0.000275	120.000000	0.002631
-0.000274	120.000000	0.002442
-0.000273	120.000000	0.002442
-0.000272	120.000000	0.002442
-0.000271	120.000000	0.002442
-0.000270	120.000000	0.002442
-0.000269	120.000000	0.002442
-0.000268	120.000000	0.002442
-0.000267	120.000000	0.002442
-0.000266	120.000000	0.002442
-0.000265	120.000000	0.002442
-0.000264	120.000000	0.002442
-0.000263	120.000000	0.002442
-0.000262	120.000000	0.002442
-0.000261	120.000000	0.002442
-0.000260	120.000000	0.002442
-0.000259	120.000000	0.002442
-0.000258	120.000000	0.002442
-0.000257	120.000000	0.002442
-0.000256	120.000000	0.002442
-0.000255	120.000000	0.002442
-0.000254	120.000000	0.002442
-0.000253	120.000000	0.002442
-0.000252	120.000000	0.002442
-0.000251	120.000000	0.002442
-0.000250	120.000000	0.002442
-0.000249	120.000000	0.002442
-0.000248	120.000000	0.002452
-0.000247	120.000000	0.002452
-0.000246	120.000000	0.002452
-0.000245	120.000000	0.002452
-0.000244	120.000000	0.002452
-0.000243	120.000000	0.002452
-0.000242	120.000000	0.002452
-0.000241	120.000000	0.002452
-0.000240	120.000000	0.002452
-0.000239	120.000000	0.002452
-0.000238	120.000000	0.002452
-0.000237	120.000000	0.002452
-0.000236	120.000000	0.001908
-0.000235	120.000000	0.001908
-0.000234	120.000000	0.001908
-0.000233	120.000000	0.001908
-0.000232	124.000000	0.001728
-0.000231	124.000000	0.001728
-0.000230	124.000000	0.001728
-0.000229	124.000000	0.001728
-0.000228	124.000000	0.001728
-0.000227	124.000000	0.001728
-0.000226	124.000000	0.001728
-0.000225	124.000000	0.001728
-0.000224	124.000000	0.001728
-0.000223	124.000000	0.001728
-0.000222	124.000000	0.001728
-0.000221	124.000000	0.001728
-0.000220	124.000000	0.001728
-0.000219	124.000000	0.001728
-0.000218	124.000000	0.001728
-0.000217	124.000000	0.001728
-0.000216	124.000000	0.001728
-0.000215	124.000000	0.001728
-0.000214	124.000000	0.001728
-0.000213	124.000000	0.001728
-0.000212	124.000000	0.001728
-0.000211	124.000000	0.001728
-0.000210	124.000000	0.001728
-0.000209	124.000000	0.001728
-0.000208	124.000000	0.001728
-0.000207	124.000000	0.001728
-0.000206	124.000000	0.001728
-0.000205	124.000000	0.001728
-0.000204	124.000000	0.001728
-0.000203	124.000000	0.001728
-0.000202	124.000000	0.001728
-0.000201	124.000000	0.001728
-0.000200	124.000000	0.001728
-0.000199	124.000000	0.001728
-0.000198	124.000000	0.001728
-0.000197	124.000000	0.001728
-0.000196	124.000000	0.001728
-0.000195	124.000000	0.001728
-0.000194	124.000000	0.001728
-0.000193	124.000000	0.001728
-0.000192	124.000000	0.001728
-0.000191	124.000000	0.001576
-0.000190	124.000000	0.001576
-0.000189	124.000000	0.001576
-0.000188	124.000000	0.001576
-0.000187	124.000000	0.001576
-0.000186	124.000000	0.001576
-0.000185	124.000000	0.001576
-0.000184	124.000000	0.001576
-0.000183	124.000000	0.001576
-0.000182	124.000000	0.001576
-0.000181	124.000000	0.001576
-0.000180	124.000000	0.001576
-0.000179	124.000000	0.001576
-0.000178	124.000000	0.001576
-0.000177	124.000000	0.001576
-0.000176	124.000000	0.001576
-0.000175	124.000000	0.001576
-0.000174	120.000000	0.000929
-0.000173	120.000000	0.000929
-0.000172	120.000000	0.000929
-0.000171	124.000000	0.000611
-0.000170	124.000000	0.000611
-0.000169	124.000000	0.000611
-0.000168	124.000000	0.000611
-0.000167	124.000000	0.000611
-0.000166	124.000000	0.000611
-0.000165	124.000000	0.000611
-0.000164	124.000000	0.000611
-0.000163	124.000000	0.000611
-0.000162	124.000000	0.000611
-0.000161	124.000000	0.000611
-0.000160	124.000000	0.000611
-0.000159	124.000000	0.000611
-0.000158	124.000000	0.000611
-0.000157	124.000000	0.000611
-0.000156	124.000000	0.000611
-0.000155	124.000000	0.000611
-0.000154	124.000000	0.000611
-0.000153	124.000000	0.000611
-0.000152	124.000000	0.000611
-0.000151	124.000000	0.000611
-0.000150	124.000000	0.000499
-0.000149	124.000000	0.000499
-0.000148	124.000000	0.000499
-0.000147	124.000000	0.000499
-0.000146	124.000000	0.000499
-0.000145	124.000000	0.000499
-0.000144	124.000000	0.000499
-0.000143	124.000000	0.000499
-0.000142	124.000000	0.000499
-0.000141	124.000000	0.000499
-0.000140	124.000000	0.000499
-0.000139	124.000000	0.000499
-0.000138	124.000000	0.000499
-0.000137	124.000000	0.000499
-0.000136	124.000000	0.000499
-0.000135	124.000000	0.000499
-0.000134	124.000000	0.000499
-0.000133	124.000000	0.000499
-0.000132	124.000000	0.000499
-0.000131	124.000000	0.000499
-0.000130	124.000000	0.000499
-0.000129	124.000000	0.000499
-0.000128	124.000000	0.000499
-0.000127	124.000000	0.000499
-0.000126	124.000000	0.000499
-0.000125	124.000000	0.000499
-0.000124	124.000000	0.000499
-0.000123	124.000000	0.000499
-0.000122	124.000000	0.000499
-0.000121	124.000000	0.000499
-0.000120	124.000000	0.000499
-0.000119	124.000000	0.000499
-0.000118	124.000000	0.000499
-0.000117	124.000000	0.000499
-0.000116	124.000000	0.000499
-0.000115	124.000000	0.000499
-0.000114	124.000000	0.000499
-0.000113	124.000000	0.000499
-0.000112	124.000000	0.000499
-0.000111	124.000000	0.000499
-0.000110	124.000000	0.000499
-0.000109	124.000000	0.000429
-0.000108	124.000000	0.000429
-0.000107	124.000000	0.000429
-0.000106	124.000000	0.000429
-0.000105	124.000000	0.000196
-0.000104	124.000000	0.000196
-0.000103	124.000000	0.000196
-0.000102	124.000000	0.000196
-0.000101	124.000000	0.000196
-0.000100	124.000000	0.000196
-0.000099	124.000000	0.000196
-0.000098	124.000000	0.000196
-0.000097	124.000000	0.000196
-0.000096	124.000000	0.000196
-0.000095	124.000000	0.000196
-0.000094	124.000000	0.000196
-0.000093	124.000000	0.000196
-0.000092	124.000000	0.000206
-0.000091	124.000000	0.000206
-0.000090	124.000000	0.000206
-0.000089	124.000000	0.000206
-0.000088	124.000000	0.000206
-0.000087	124.000000	0.000206
-0.000086	124.000000	0.000206
-0.000085	124.000000	0.000206
-0.000084	124.000000	0.000206
-0.000083	124.000000	0.000206
-0.000082	124.000000	0.000206
-0.000081	124.000000	0.000206
-0.000080	124.000000	0.000206
-0.000079	124.000000	0.000206
-0.000078	124.000000	0.000206
-0.000077	124.000000	0.000206
-0.000076	124.000000	0.000206
-0.000075	124.000000	0.000206
-0.000074	124.000000	0.000206
-0.000073	124.000000	0.000206
-0.000072	124.000000	0.000206
-0.000071	124.000000	0.000206
-0.000070	124.000000	0.000206
-0.000069	124.000000	0.000206
-0.000068	124.000000	0.000179
-0.000067	124.000000	0.000179
-0.000066	124.000000	0.000179
-0.000065	124.000000	0.000179
-0.000064	124.000000	0.000179
-0.000063	124.000000	0.000179
-0.000062	124.000000	0.000179
-0.000061	124.000000	0.000179
-0.000060	124.000000	0.000179
-0.000059	124.000000	0.000179
-0.000058	124.000000	0.000179
-0.000057	124.000000	0.000179
-0.000056	124.000000	0.000179
-0.000055	124.000000	0.000179
-0.000054	124.000000	0.000179
-0.000053	124.000000	0.000179
-0.000052	124.000000	0.000179
-0.000051	124.000000	0.000179
-0.000050	124.000000	0.000179
-0.000049	124.000000	0.000179
-0.000048	124.000000	0.000179
-0.000047	124.000000	0.000179
-0.000046	124.000000	0.000179
-0.000045	124.000000	0.000179
-0.000044	124.000000	0.000179
-0.000043	124.000000	0.000179
-0.000042	124.000000	0.000179
-0.000041	124.000000	0.000179
-0.000040	128.000000	0.000089
-0.000039	128.000000	0.000089
-0.000038	128.000000	0.000089
-0.000037	128.000000	0.000089
-0.000036	128.000000	0.000089
-0.000035	128.000000	0.000089
-0.000034	128.000000	0.000089
-0.000033	128.000000	0.000089
-0.000032	128.000000	0.000089
-0.000031	128.000000	0.000089
-0.000030	128.000000	0.000089
-0.000029	128.000000	0.000089
-0.000028	128.000000	0.000089
-0.000027	128.000000	0.000062
-0.000026	128.000000	0.000062
-0.000025	128.000000	0.000062
-0.000024	128.000000	0.000062
-0.000023	128.000000	0.000062
-0.000022	128.000000	0.000062
-0.000021	128.000000	0.000062
-0.000020	128.000000	0.000062
-0.000019	128.000000	0.000062
-0.000018	128.000000	0.000062
-0.000017	128.000000	0.000062
-0.000016	128.000000	0.000062
-0.000015	128.000000	0.000062
-0.000014	128.000000	0.000062
-0.000013	128.000000	0.000062
-0.000012	128.000000	0.000062
-0.000011	128.000000	0.000062
-0.000010	128.000000	0.000062
-0.000009	128.000000	0.000062
-0.000008	128.000000	0.000062
-0.000007	128.000000	0.000062
-0.000006	128.000000	0.000062
-0.000005	128.000000	0.000062
-0.000004	128.000000	0.000062
-0.000003	128.000000	0.000062
-0.000002	128.000000	0.000062
-0.000001	128.000000	0.000062
0.000000	128.000000	0.000062
0.000001	128.000000	0.000062
0.000002	128.000000	0.000062
0.000003	128.000000	0.000062
0.000004	128.000000	0.000062
0.000005	128.000000	0.000062
0.000006	128.000000	0.000062
0.000007	128.000000	0.000062
0.000008	128.000000	0.000062
0.000009	128.000000	0.000062
0.000010	128.000000	0.000062
0.000011	128.000000	0.000062
0.000012	128.000000	0.000062
0.000013	128.000000	0.000062
0.000014	128.000000	0.000080
0.000015	128.000000	0.000080
0.000016	128.000000	0.000080
0.000017	128.000000	0.000080
0.000018	128.000000	0.000080
0.000019	128.000000	0.000080
0.000020	128.000000	0.000080
0.000021	128.000000	0.000080
0.000022	128.000000	0.000080
0.000023	128.000000	0.000080
0.000024	128.000000	0.000080
0.000025	128.000000	0.000173
0.000026	128.000000	0.000173
0.000027	128.000000	0.000173
0.000028	128.000000	0.000173
0.000029	128.000000	0.000173
0.000030	128.000000	0.000173
0.000031	128.000000	0.000173
0.000032	128.000000	0.000173
0.000033	128.000000	0.000173
0.000034	128.000000	0.000173
0.000035	128.000000	0.000173
0.000036	128.000000	0.000173
0.000037	128.000000	0.000173
0.000038	128.000000	0.000173
0.000039	128.000000	0.000173
0.000040	128.000000	0.000173
0.000041	128.000000	0.000173
0.000042	128.000000	0.000173
0.000043	128.000000	0.000173
0.000044	128.000000	0.000173
0.000045	128.000000	0.000173
0.000046	128.000000	0.000173
0.000047	128.000000	0.000173
0.000048	128.000000	0.000173
0.000049	128.000000	0.000173
0.000050	128.000000	0.000173
0.000051	128.000000	0.000173
0.000052	128.000000	0.000173
0.000053	128.000000	0.000173
0.000054	128.000000	0.000173
0.000055	128.000000	0.000234
0.000056	128.000000	0.000234
0.000057	128.000000	0.000234
0.000058	128.000000	0.000234
0.000059	128.000000	0.000234
0.000060	128.000000	0.000234
0.000061	128.000000	0.000234
0.000062	128.000000	0.000234
0.000063	128.000000	0.000234
0.000064	128.000000	0.000234
0.000065	128.000000	0.000245
0.000066	128.000000	0.000245
0.000067	128.000000	0.000245
0.000068	128.000000	0.000245
0.000069	128.000000	0.000245
0.000070	128.000000	0.000245
0.000071	128.000000	0.000245
0.000072	128.000000	0.000245
0.000073	128.000000	0.000245
0.000074	128.000000	0.000245
0.000075	128.000000	0.000245
0.000076	128.000000	0.000245
0.000077	128.000000	0.000245
0.000078	128.000000	0.000245
0.000079	128.000000	0.000245
0.000080	128.000000	0.000245
0.000081	128.000000	0.000245
0.000082	128.000000	0.000245
0.000083	128.000000	0.000245
0.000084	128.000000	0.000245
0.000085	128.000000	0.000245
0.000086	128.000000	0.000245
0.000087	128.000000	0.000245
0.000088	128.000000	0.000245
0.000089	128.000000	0.000245
0.000090	132.000000	0.000385
0.000091	132.000000	0.000385
0.000092	132.000000	0.000385
0.000093	132.000000	0.000385
0.000094	132.000000	0.000385
0.000095	132.000000	0.000385
0.000096	132.000000	0.000447
0.000097	132.000000	0.000447
0.000098	132.000000	0.000447
0.000099	132.000000	0.000447
0.000100	132.000000	0.000447
0.000101	132.000000	0.000447
0.000102	132.000000	0.000447
0.000103	132.000000	0.000447
0.000104	132.000000	0.000447
0.000105	132.000000	0.000447
0.000106	132.000000	0.000447
0.000107	132.000000	0.000447
0.000108	132.000000	0.000447
0.000109	132.000000	0.000447
0.000110	132.000000	0.000447
0.000111	132.000000	0.000447
0.000112	132.000000	0.000447
0.000113	132.000000	0.000447
0.000114	132.000000	0.000447
0.000115	132.000000	0.000447
0.000116	132.000000	0.000447
0.000117	132.000000	0.000447
0.000118	132.000000	0.000447
0.000119	132.000000	0.000447
0.000120	132.000000	0.000447
0.000121	132.000000	0.000447
0.000122	132.000000	0.000447
0.000123	132.000000	0.000447
0.000124	132.000000	0.000447
0.000125	132.000000	0.000447
0.000126	132.000000	0.000447
0.000127	132.000000	0.000447
0.000128	132.000000	0.000447
0.000129	132.000000	0.000447
0.000130	132.000000	0.000447
0.000131	132.000000	0.000447
0.000132	132.000000	0.000447
0.000133	132.000000	0.000447
0.000134	132.000000	0.000447
0.000135	132.000000	0.000447
0.000136	132.000000	0.000447
0.000137	132.000000	0.000447
0.000138	132.000000	0.000551
0.000139	132.000000	0.000551
0.000140	132.000000	0.000551
0.000141	132.000000	0.000551
0.000142	132.000000	0.000551
0.000143	132.000000	0.000551
0.000144	132.000000	0.000551
0.000145	132.000000	0.000551
0.000146	132.000000	0.000551
0.000147	132.000000	0.000551
0.000148	132.000000	0.000551
0.000149	132.000000	0.000551
0.000150	132.000000	0.000551
0.000151	132.000000	0.000551
0.000152	132.000000	0.000551
0.000153	132.000000	0.000551
0.000154	132.000000	0.000551
0.000155	132.000000	0.000962
0.000156	132.000000	0.000962
0.000157	132.000000	0.000962
0.000158	132.000000	0.000962
0.000159	132.000000	0.000962
0.000160	132.000000	0.000962
0.000161	132.000000	0.000962
0.000162	132.000000	0.000962
0.000163	132.000000	0.000962
0.000164	132.000000	0.000962
0.000165	132.000000	0.000962
0.000166	132.000000	0.000962
0.000167	132.000000	0.000962
0.000168	132.000000	0.000962
0.000169	132.000000	0.000962
0.000170	132.000000	0.000962
0.000171	132.000000	0.000962
0.000172	132.000000	0.000962
0.000173	132.000000	0.000962
0.000174	132.000000	0.000962
0.000175	132.000000	0.000962
0.000176	132.000000	0.000962
0.000177	132.000000	0.000962
0.000178	132.000000	0.000962
0.000179	136.000000	0.001100
0.000180	136.000000	0.001100
0.000181	136.000000	0.001100
0.000182	136.000000	0.001100
0.000183	136.000000	0.001100
0.000184	136.000000	0.001100
0.000185	136.000000	0.001100
0.000186	136.000000	0.001100
0.000187	136.000000	0.001100
0.000188	136.000000	0.001100
0.000189	136.000000	0.001100
0.000190	136.000000	0.001100
0.000191	136.000000	0.001100
0.000192	136.000000	0.001100
0.000193	136.000000	0.001100
0.000194	136.000000	0.001100
0.000195	136.000000	0.001100
0.000196	136.000000	0.001100
0.000197	136.000000	0.001100
0.000198	136.000000	0.001100
0.000199	136.000000	0.001100
0.000200	136.000000	0.001100
0.000201	136.000000	0.001100
0.000202	136.000000	0.001100
0.000203	136.000000	0.001100
0.000204	136.000000	0.001100
0.000205	136.000000	0.001100
0.000206	136.000000	0.001100
0.000207	136.000000	0.001100
0.000208	136.000000	0.001100
0.000209	136.000000	0.001100
0.000210	136.000000	0.001100
0.000211	136.000000	0.001100
0.000212	136.000000	0.001100
0.000213	136.000000	0.001100
0.000214	132.000000	0.001628
0.000215	132.000000	0.001628
0.000216	132.000000	0.001628
0.000217	132.000000	0.001628
0.000218	132.000000	0.001628
0.000219	132.000000	0.001628
0.000220	136.000000	0.002463
0.000221	136.000000	0.002436
0.000222	136.000000	0.002436
0.000223	136.000000	0.002436
0.000224	136.000000	0.002436
0.000225	136.000000	0.002436
0.000226	136.000000	0.002436
0.000227	136.000000	0.002436
0.000228	136.000000	0.002436
0.000229	136.000000	0.002436
0.000230	136.000000	0.002436
0.000231	136.000000	0.002436
0.000232	136.000000	0.002436
0.000233	136.000000	0.002436
0.000234	136.000000	0.002436
0.000235	136.000000	0.002436
0.000236	136.000000	0.002436
0.000237	136.000000	0.002436
0.000238	136.000000	0.002436
0.000239	136.000000	0.002436
0.000240	136.000000	0.002436
0.000241	136.000000	0.002436
0.000242	136.000000	0.002436
0.000243	136.000000	0.002436
0.000244	136.000000	0.002436
0.000245	136.000000	0.002436
0.000246	136.000000	0.002436
0.000247	136.000000	0.002436
0.000248	136.000000	0.002436
0.000249	136.000000	0.002436
0.000250	136.000000	0.002436
0.000251	136.000000	0.002436
0.000252	136.000000	0.002436
0.000253	136.000000	0.002436
0.000254	136.000000	0.002436
0.000255	136.000000	0.002436
0.000256	136.000000	0.002436
0.000257	136.000000	0.002436
0.000258	136.000000	0.002436
0.000259	136.000000	0.002436
0.000260	136.000000	0.002436
0.000261	136.000000	0.002617
0.000262	136.000000	0.002617
0.000263	136.000000	0.002617
0.000264	136.000000	0.002617
0.000265	136.000000	0.002617
0.000266	136.000000	0.002617
0.000267	136.000000	0.002617
0.000268	136.000000	0.002617
0.000269	136.000000	0.002617
0.000270	136.000000	0.002617
0.000271	136.000000	0.002617
0.000272	136.000000	0.002617
0.000273	136.000000	0.002617
0.000274	136.000000	0.002617
0.000275	136.000000	0.002617
0.000276	136.000000	0.002617
0.000277	136.000000	0.002617
0.000278	136.000000	0.002617
0.000279	136.000000	0.002617
0.000280	136.000000	0.002617
0.000281	136.000000	0.002617
0.000282	136.000000	0.002617
0.000283	136.000000	0.002617
0.000284	136.000000	0.002617
0.000285	136.000000	0.003323
0.000286	136.000000	0.003323
0.000287	136.000000	0.003323
0.000288	136.000000	0.003323
0.000289	136.000000	0.003323
0.000290	136.000000	0.003323
0.000291	136.000000	0.003323
0.000292	136.000000	0.003323
0.000293	136.000000	0.003323
0.000294	136.000000	0.003323
0.000295	136.000000	0.003323
0.000296	136.000000	0.003323
0.000297	136.000000	0.003323
0.000298	136.000000	0.003323
0.000299	136.000000	0.003323
0.000300	136.000000	0.003323
0.000301	136.000000	0.003323
0.000302	136.000000	0.003537
0.000303	136.000000	0.003537
0.000304	136.000000	0.003537
0.000305	136.000000	0.003537
0.000306	136.000000	0.003537
0.000307	136.000000	0.003537
0.000308	136.000000	0.003537
0.000309	136.000000	0.003537
0.000310	136.000000	0.003537
0.000311	136.000000	0.003537
0.000312	136.000000	0.003537
0.000313	136.000000	0.003537
0.000314	136.000000	0.003537
0.000315	136.000000	0.003537
0.000316	136.000000	0.003537
0.000317	136.000000	0.003537
0.000318	136.000000	0.003537
0.000319	136.000000	0.003537
0.000320	136.000000	0.003537
0.000321	136.000000	0.003537
0.000322	136.000000	0.003537
0.000323	136.000000	0.003537
0.000324	136.000000	0.003537
0.000325	136.000000	0.003537
0.000326	136.000000	0.003537
0.000327	136.000000	0.003537
0.000328	136.000000	0.003537
0.000329	136.000000	0.003537
0.000330	136.000000	0.003537
0.000331	136.000000	0.003537
0.000332	136.000000	0.003537
0.000333	136.000000	0.003537
0.000334	136.000000	0.003537
0.000335	136.000000	0.003537
0.000336	136.000000	0.003537
0.000337	136.000000	0.003537
0.000338	136.000000	0.003537
0.000339	136.000000	0.003537
0.000340	136.000000	0.003537
0.000341	136.000000	0.003537
0.000342	136.000000	0.003537
0.000343	136.000000	0.003781
0.000344	136.000000	0.003781
0.000345	136.000000	0.003781
0.000346	136.000000	0.003781
0.000347	136.000000	0.003781
0.000348	136.000000	0.003781
0.000349	136.000000	0.003781
0.000350	140.000000	0.004631
0.000351	140.000000	0.004631
0.000352	140.000000	0.004631
0.000353	140.000000	0.004631
0.000354	140.000000	0.004631
0.000355	140.000000	0.004631
0.000356	140.000000	0.004631
0.000357	140.000000	0.004631
0.000358	140.000000	0.004631
0.000359	140.000000	0.004631
0.000360	140.000000	0.004631
0.000361	140.000000	0.004631
0.000362	140.000000	0.004631
0.000363	140.000000	0.004631
0.000364	140.000000	0.004631
0.000365	140.000000	0.004631
0.000366	140.000000	0.004631
0.000367	140.000000	0.004631
0.000368	140.000000	0.004631
0.000369	140.000000	0.004631
0.000370	140.000000	0.004631
0.000371	140.000000	0.004631
0.000372	140.000000	0.004631
0.000373	140.000000	0.004631
0.000374	140.000000	0.004631
0.000375	140.000000	0.004631
0.000376	140.000000	0.004631
0.000377	140.000000	0.004631
0.000378	140.000000	0.004604
0.000379	140.000000	0.004604
0.000380	140.000000	0.004604
0.000381	140.000000	0.004604
0.000382	140.000000	0.004604
0.000383	140.000000	0.004604
0.000384	140.000000	0.004847
0.000385	140.000000	0.004847
0.000386	140.000000	0.004847
0.000387	140.000000	0.004847
0.000388	140.000000	0.004847
0.000389	140.000000	0.004847
0.000390	140.000000	0.004847
0.000391	140.000000	0.004847
0.000392	140.000000	0.004847
0.000393	140.000000	0.004847
0.000394	140.000000	0.004847
0.000395	140.000000	0.004847
0.000396	140.000000	0.004847
0.000397	140.000000	0.004847
0.000398	140.000000	0.004847
0.000399	140.000000	0.004847
0.000400	140.000000	0.004847
0.000401	140.000000	0.004847
0.000402	140.000000	0.004847
0.000403	140.000000	0.004847
0.000404	140.000000	0.004847
0.000405	140.000000	0.004847
0.000406	140.000000	0.004847
0.000407	140.000000	0.004847
0.000408	140.000000	0.004847
0.000409	140.000000	0.004847
0.000410	140.000000	0.004847
0.000411	140.000000	0.004847
0.000412	140.000000	0.004847
0.000413	140.000000	0.004847
0.000414	140.000000	0.004847
0.000415	140.000000	0.005820
0.000416	140.000000	0.005820
0.000417	140.000000	0.005820
0.000418	140.000000	0.005820
0.000419	140.000000	0.005820
0.000420	140.000000	0.005820
0.000421	140.000000	0.005820
0.000422	140.000000	0.005820
0.000423	140.000000	0.005820
0.000424	140.000000	0.005820
0.000425	140.000000	0.006087
0.000426	140.000000	0.006087
0.000427	140.000000	0.006087
0.000428	140.000000	0.006087
0.000429	140.000000	0.006087
0.000430	140.000000	0.006087
0.000431	140.000000	0.006087
0.000432	140.000000	0.006087
0.000433	140.000000	0.006087
0.000434	140.000000	0.006087
0.000435	140.000000	0.006087
0.000436	140.000000	0.006087
0.000437	140.000000	0.006087
0.000438	140.000000	0.006087
0.000439	140.000000	0.006087
0.000440	140.000000	0.006087
0.000441	140.000000	0.006087
0.000442	140.000000	0.006087
0.000443	140.000000	0.006087
0.000444	140.000000	0.006087
0.000445	140.000000	0.006087
0.000446	140.000000	0.006087
0.000447	140.000000	0.006087
0.000448	140.000000	0.006087
0.000449	140.000000	0.006087
0.000450	140.000000	0.006087
0.000451	140.000000	0.006087
0.000452	140.000000	0.006087
0.000453	140.000000	0.006087
0.000454	140.000000	0.006087
0.000455	140.000000	0.006087
0.000456	140.000000	0.006087
0.000457	140.000000	0.006087
0.000458	140.000000	0.006087
0.000459	140.000000	0.006087
0.000460	140.000000	0.006087
0.000461	140.000000	0.006087
0.000462	140.000000	0.006087
0.000463	140.000000	0.006087
0.000464	140.000000	0.006087
0.000465	140.000000	0.006087
0.000466	140.000000	0.006372
0.000467	140.000000	0.006372
0.000468	140.000000	0.006372
0.000469	140.000000	0.006372
0.000470	140.000000	0.006372
0.000471	140.000000	0.006372
0.000472	140.000000	0.006372
0.000473	140.000000	0.006372
0.000474	140.000000	0.006372
0.000475	140.000000	0.006372
0.000476	140.000000	0.006372
0.000477	140.000000	0.006372
0.000478	140.000000	0.006372
0.000479	140.000000	0.006372
0.000480	140.000000	0.006372
0.000481	144.000000	0.007408
0.000482	144.000000	0.007408
0.000483	144.000000	0.007408
0.000484	144.000000	0.007408
0.000485	144.000000	0.007408
0.000486	144.000000	0.007408
0.000487	144.000000	0.007408
0.000488	144.000000	0.007408
0.000489	144.000000	0.007408
0.000490	144.000000	0.007408
0.000491	144.000000	0.007408
0.000492	144.000000	0.007408
0.000493	144.000000	0.007408
0.000494	144.000000	0.007408
0.000495	144.000000	0.007408
0.000496	144.000000	0.007408
0.000497	144.000000	0.007408
0.000498	144.000000	0.007408
0.000499	144.000000	0.007408
0.000500	144.000000	0.007408
0.000501	144.000000	0.007408
0.000502	144.000000	0.007408
0.000503	144.000000	0.007408
0.000504	144.000000	0.007408
0.000505	144.000000	0.007408
0.000506	144.000000	0.007408
0.000507	144.000000	0.007693
0.000508	144.000000	0.007693
0.000509	144.000000	0.007693
0.000510	144.000000	0.007693
0.000511	144.000000	0.007693
0.000512	144.000000	0.007693
0.000513	144.000000	0.007693
0.000514	144.000000	0.007693
0.000515	144.000000	0.007693
0.000516	144.000000	0.007693
0.000517	144.000000	0.007693
0.000518	144.000000	0.007693
0.000519	144.000000	0.007693
0.000520	144.000000	0.007693
0.000521	144.000000	0.007693
0.000522	144.000000	0.007693
0.000523	144.000000	0.007693
0.000524	144.000000	0.007693
0.000525	144.000000	0.007693
0.000526	144.000000	0.007693
0.000527	144.000000	0.007693
0.000528	144.000000	0.007693
0.000529	144.000000	0.007693
0.000530	144.000000	0.007693
0.000531	144.000000	0.007693
0.000532	144.000000	0.007693
0.000533	144.000000	0.007693
0.000534	144.000000	0.007666
0.000535	144.000000	0.007666
0.000536	144.000000	0.007666
0.000537	144.000000	0.007666
0.000538	144.000000	0.007666
0.000539	144.000000	0.007666
0.000540	144.000000	0.007666
0.000541	144.000000	0.007666
0.000542	144.000000	0.007666
0.000543	144.000000	0.007666
0.000544	144.000000	0.007666
0.000545	144.000000	0.007666
0.000546	144.000000	0.008878
0.000547	144.000000	0.008878
0.000548	144.000000	0.008878
0.000549	144.000000	0.009176
0.000550	144.000000	0.009176
0.000551	144.000000	0.009176
0.000552	144.000000	0.009176
0.000553	144.000000	0.009176
0.000554	144.000000	0.009176
0.000555	144.000000	0.009176
0.000556	144.000000	0.009176
0.000557	144.000000	0.009176
0.000558	144.000000	0.009176
0.000559	144.000000	0.009176
0.000560	144.000000	0.009176
0.000561	144.000000	0.009176
0.000562	144.000000	0.009176
0.000563	144.000000	0.009176
0.000564	144.000000	0.009176
0.000565	144.000000	0.009176
0.000566	144.000000	0.009176
0.000567	144.000000	0.009176
0.000568	144.000000	0.009176
0.000569	144.000000	0.009176
0.000570	144.000000	0.009176
0.000571	144.000000	0.009176
0.000572	144.000000	0.009176
0.000573	144.000000	0.009176
0.000574	144.000000	0.009176
0.000575	144.000000	0.009176
0.000576	144.000000	0.009176
0.000577	144.000000	0.009176
0.000578	144.000000	0.009176
0.000579	144.000000	0.009176
0.000580	144.000000	0.009176
0.000581	144.000000	0.009176
0.000582	144.000000	0.009176
0.000583	144.000000	0.009176
0.000584	144.000000	0.009176
0.000585	144.000000	0.009176
0.000586	144.000000	0.009176
0.000587	144.000000	0.009176
0.000588	144.000000	0.009176
0.000589	144.000000	0.009176
0.000590	148.000000	0.009480
0.000591	148.000000	0.009480
0.000592	148.000000	0.009480
0.000593	148.000000	0.009480
0.000594	148.000000	0.009480
0.000595	148.000000	0.009480
0.000596	148.000000	0.009480
0.000597	148.000000	0.009480
0.000598	148.000000	0.009480
0.000599	148.000000	0.009480
0.000600	148.000000	0.009480
0.000601	148.000000	0.009480
0.000602	144.000000	0.010969
0.000603	144.000000	0.010969
0.000604	144.000000	0.010969
0.000605	144.000000	0.010969
0.000606	144.000000	0.010969
0.000607	144.000000	0.010969
0.000608	144.000000	0.010969
0.000609	144.000000	0.010969
0.000610	144.000000	0.010969
0.000611	148.000000	0.012340
0.000612	148.000000	0.012340
0.000613	148.000000	0.012340
0.000614	148.000000	0.012340
0.000615	148.000000	0.012340
0.000616	148.000000	0.012340
0.000617	148.000000	0.012340
0.000618	148.000000	0.012340
0.000619	148.000000	0.012340
0.000620	148.000000	0.012340
0.000621	148.000000	0.012340
0.000622	148.000000	0.012340
0.000623	148.000000	0.012340
0.000624	148.000000	0.012340
0.000625	148.000000	0.012340
0.000626	148.000000	0.012340
0.000627	148.000000	0.012340
0.000628	148.000000	0.012340
0.000629	148.000000	0.012340
0.000630	148.000000	0.012340
0.000631	148.000000	0.012644
0.000632	148.000000	0.012644
0.000633	148.000000	0.012644
0.000634	148.000000	0.012644
0.000635	148.000000	0.012644
0.000636	148.000000	0.012644
0.000637	148.000000	0.012644
0.000638	148.000000	0.012644
0.000639	148.000000	0.012644
0.000640	148.000000	0.012644
0.000641	148.000000	0.012644
0.000642	148.000000	0.012644
0.000643	148.000000	0.012644
0.000644	148.000000	0.012644
0.000645	148.000000	0.012644
0.000646	148.000000	0.012644
0.000647	148.000000	0.012644
0.000648	148.000000	0.012644
0.000649	148.000000	0.012644
0.000650	148.000000	0.012644
0.000651	148.000000	0.012644
0.000652	148.000000	0.012644
0.000653	148.000000	0.012644
0.000654	148.000000	0.012644
0.000655	148.000000	0.012644
0.000656	148.000000	0.012644
0.000657	148.000000	0.012644
0.000658	148.000000	0.012644
0.000659	148.000000	0.012644
0.000660	148.000000	0.012644
0.000661	148.000000	0.012644
0.000662	148.000000	0.012644
0.000663	148.000000	0.012644
0.000664	148.000000	0.012644
0.000665	148.000000	0.012644
0.000666	148.000000	0.012644
0.000667	148.000000	0.012644
0.000668	148.000000	0.012644
0.000669	148.000000	0.012644
0.000670	148.000000	0.012644
0.000671	148.000000	0.012644
0.000672	148.000000	0.012950
0.000673	148.000000	0.012950
0.000674	148.000000	0.012950
0.000675	148.000000	0.012950
0.000676	148.000000	0.014368
0.000677	148.000000	0.014368
0.000678	148.000000	0.014368
0.000679	148.000000	0.014368
0.000680	148.000000	0.014368
0.000681	148.000000	0.014368
0.000682	148.000000	0.014368
0.000683	148.000000	0.014368
0.000684	148.000000	0.014368
0.000685	148.000000	0.014368
0.000686	148.000000	0.014368
0.000687	148.000000	0.014368
0.000688	148.000000	0.014368
0.000689	148.000000	0.014368
0.000690	148.000000	0.014368
0.000691	148.000000	0.014341
0.000692	148.000000	0.014341
0.000693	148.000000	0.014341
0.000694	148.000000	0.014341
0.000695	148.000000	0.014341
0.000696	148.000000	0.014341
0.000697	148.000000	0.014341
0.000698	148.000000	0.014341
0.000699	148.000000	0.014341
0.000700	148.000000	0.014341
0.000701	148.000000	0.014341
0.000702	148.000000	0.014341
0.000703	148.000000	0.014341
0.000704	148.000000	0.014341
0.000705	148.000000	0.014341
0.000706	148.000000	0.014341
0.000707	148.000000	0.014341
0.000708	148.000000	0.014341
0.000709	148.000000	0.014341
0.000710	148.000000	0.014341
0.000711	148.000000	0.014341
0.000712	148.000000	0.014341
0.000713	148.000000	0.014642
0.000714	148.000000	0.014642
0.000715	148.000000	0.014642
0.000716	148.000000	0.014642
0.000717	148.000000	0.014642
0.000718	148.000000	0.014642
0.000719	148.000000	0.014642
0.000720	148.000000	0.014642
0.000721	148.000000	0.014642
0.000722	148.000000	0.014642
0.000723	148.000000	0.014642
0.000724	148.000000	0.014642
0.000725	148.000000	0.014642
0.000726	148.000000	0.014642
0.000727	148.000000	0.014642
0.000728	148.000000	0.014642
0.000729	148.000000	0.014642
0.000730	148.000000	0.014642
0.000731	148.000000	0.014642
0.000732	148.000000	0.014642
0.000733	148.000000	0.014642
0.000734	148.000000	0.014642
0.000735	148.000000	0.014642
0.000736	148.000000	0.014642
0.000737	148.000000	0.014642
0.000738	148.000000	0.014642
0.000739	148.000000	0.014642
0.000740	148.000000	0.014642
0.000741	152.000000	0.016141
0.000742	152.000000	0.016141
0.000743	152.000000	0.016141
0.000744	152.000000	0.016141
0.000745	152.000000	0.016141
0.000746	152.000000	0.016141
0.000747	152.000000	0.016141
0.000748	152.000000	0.016141
0.000749	152.000000	0.016141
0.000750	152.000000	0.016141
0.000751	152.000000	0.016141
0.000752	152.000000	0.016141
0.000753	152.000000	0.016141
0.000754	152.000000	0.016441
0.000755	152.000000	0.016441
0.000756	152.000000	0.016441
0.000757	152.000000	0.016441
0.000758	152.000000	0.016441
0.000759	152.000000	0.016441
0.000760	152.000000	0.016441
0.000761	152.000000	0.016441
0.000762	152.000000	0.016441
0.000763	152.000000	0.016441
0.000764	152.000000	0.016441
0.000765	152.000000	0.016441
0.000766	152.000000	0.016441
0.000767	152.000000	0.016441
0.000768	152.000000	0.016441
0.000769	152.000000	0.016441
0.000770	152.000000	0.016441
0.000771	152.000000	0.016441
0.000772	152.000000	0.016441
0.000773	152.000000	0.016441
0.000774	152.000000	0.016441
0.000775	152.000000	0.016441
0.000776	152.000000	0.016441
0.000777	152.000000	0.016441
0.000778	152.000000	0.016441
0.000779	152.000000	0.016441
0.000780	152.000000	0.016441
0.000781	152.000000	0.016441
0.000782	152.000000	0.016441
0.000783	152.000000	0.016441
0.000784	152.000000	0.016441
0.000785	152.000000	0.016441
0.000786	152.000000	0.016441
0.000787	152.000000	0.016441
0.000788	152.000000	0.016441
0.000789	152.000000	0.016441
0.000790	152.000000	0.016441
0.000791	152.000000	0.016441
0.000792	152.000000	0.016441
0.000793	152.000000	0.016441
0.000794	152.000000	0.016441
0.000795	152.000000	0.016731
0.000796	152.000000	0.016731
0.000797	152.000000	0.016731
0.000798	152.000000	0.016731
0.000799	152.000000	0.016731
0.000800	152.000000	0.016731
0.000801	152.000000	0.016731
0.000802	152.000000	0.016731
0.000803	152.000000	0.016731
0.000804	152.000000	0.016731
0.000805	152.000000	0.016731
0.000806	152.000000	0.018323
0.000807	152.000000	0.018323
0.000808	152.000000	0.018323
0.000809	152.000000	0.018323
0.000810	152.000000	0.018323
0.000811	152.000000	0.018323
0.000812	152.000000	0.018323
0.000813	152.000000	0.018323
0.000814	152.000000	0.018323
0.000815	152.000000	0.018323
0.000816	152.000000	0.018323
0.000817	152.000000	0.018323
0.000818	152.000000	0.018323
0.000819	152.000000	0.018323
0.000820	152.000000	0.018323
0.000821	152.000000	0.018323
0.000822	152.000000	0.018323
0.000823	152.000000	0.018323
0.000824	152.000000	0.018323
0.000825	152.000000	0.018323
0.000826	152.000000	0.018323
0.000827	152.000000	0.018323
0.000828	152.000000	0.018323
0.000829	152.000000	0.018323
0.000830	152.000000	0.018323
0.000831	152.000000	0.018323
0.000832	152.000000	0.018323
0.000833	152.000000	0.018323
0.000834	152.000000	0.018323
0.000835	152.000000	0.018323
0.000836	152.000000	0.018597
0.000837	152.000000	0.018597
0.000838	152.000000	0.018597
0.000839	152.000000	0.018597
0.000840	152.000000	0.018597
0.000841	152.000000	0.018597
0.000842	152.000000	0.018597
0.000843	152.000000	0.018597
0.000844	152.000000	0.018597
0.000845	152.000000	0.018597
0.000846	152.000000	0.018597
0.000847	152.000000	0.018570
0.000848	152.000000	0.018570
0.000849	152.000000	0.018570
0.000850	152.000000	0.018570
0.000851	152.000000	0.018570
0.000852	152.000000	0.018570
0.000853	152.000000	0.018570
0.000854	152.000000	0.018570
0.000855	152.000000	0.018570
0.000856	152.000000	0.018570
0.000857	152.000000	0.018570
0.000858	152.000000	0.018570
0.000859	152.000000	0.018570
0.000860	152.000000	0.018570
0.000861	152.000000	0.018570
0.000862	152.000000	0.018570
0.000863	152.000000	0.018570
0.000864	152.000000	0.018570
0.000865	152.000000	0.018570
0.000866	152.000000	0.018570
0.000867	152.000000	0.018570
0.000868	152.000000	0.018570
0.000869	152.000000	0.018570
0.000870	152.000000	0.018570
0.000871	156.000000	0.020183
0.000872	156.000000	0.020183
0.000873	156.000000	0.020183
0.000874	156.000000	0.020183
0.000875	156.000000	0.020183
0.000876	156.000000	0.020183
0.000877	156.000000	0.020457
0.000878	156.000000	0.020457
0.000879	156.000000	0.020457
0.000880	156.000000	0.020457
0.000881	156.000000	0.020457
0.000882	156.000000	0.020457
0.000883	156.000000	0.020457
0.000884	156.000000	0.020457
0.000885	156.000000	0.020457
0.000886	156.000000	0.020457
0.000887	156.000000	0.020457
0.000888	156.000000	0.020457
0.000889	156.000000	0.020457
0.000890	156.000000	0.020457
0.000891	156.000000	0.020457
0.000892	156.000000	0.020457
0.000893	156.000000	0.020457
0.000894	156.000000	0.020457
0.000895	156.000000	0.020457
0.000896	156.000000	0.020457
0.000897	156.000000	0.020457
0.000898	156.000000	0.020457
0.000899	156.000000	0.020457
0.000900	156.000000	0.020457
0.000901	156.000000	0.020457
0.000902	156.000000	0.020457
0.000903	156.000000	0.020457
0.000904	156.000000	0.020457
0.000905	156.000000	0.020457
0.000906	156.000000	0.020457
0.000907	156.000000	0.020457
0.000908	156.000000	0.020457
0.000909	156.000000	0.020457
0.000910	156.000000	0.020457
0.000911	156.000000	0.020457
0.000912	156.000000	0.020457
0.000913	156.000000	0.020457
0.000914	156.000000	0.020457
0.000915	156.000000	0.020457
0.000916	156.000000	0.020457
0.000917	156.000000	0.020457
0.000918	156.000000	0.020457
0.000919	156.000000	0.020709
0.000920	156.000000	0.020709
0.000921	156.000000	0.020709
0.000922	156.000000	0.020709
0.000923	156.000000	0.020709
0.000924	156.000000	0.020709
0.000925	156.000000	0.020709
0.000926	156.000000	0.020709
0.000927	156.000000	0.020709
0.000928	156.000000	0.020709
0.000929	156.000000	0.020709
0.000930	156.000000	0.020709
0.000931	156.000000	0.020709
0.000932	156.000000	0.020709
0.000933	156.000000	0.020709
0.000934	156.000000	0.020709
0.000935	156.000000	0.020709
0.000936	336.000000	0.022331
0.000937	336.000000	0.022331
0.000938	336.000000	0.022331
0.000939	336.000000	0.022331
0.000940	336.000000	0.022331
0.000941	336.000000	0.022331
0.000942	336.000000	0.022331
0.000943	336.000000	0.022331
0.000944	336.000000	0.022331
0.000945	336.000000	0.022331
0.000946	336.000000	0.022331
0.000947	336.000000	0.022331
0.000948	336.000000	0.022331
0.000949	336.000000	0.022331
0.000950	336.000000	0.022331
0.000951	336.000000	0.022331
0.000952	336.000000	0.022331
0.000953	336.000000	0.022331
0.000954	336.000000	0.022331
0.000955	336.000000	0.022331
0.000956	336.000000	0.022331
0.000957	336.000000	0.022331
0.000958	336.000000	0.022331
0.000959	336.000000	0.022331
0.000960	336.000000	0.022552
0.000961	336.000000	0.022552
0.000962	336.000000	0.022552
0.000963	336.000000	0.022552
0.000964	336.000000	0.022552
0.000965	336.000000	0.022552
0.000966	336.000000	0.022552
0.000967	336.000000	0.022552
0.000968	336.000000	0.022552
0.000969	336.000000	0.022552
0.000970	336.000000	0.022552
0.000971	336.000000	0.022552
0.000972	336.000000	0.022552
0.000973	336.000000	0.022552
0.000974	336.000000	0.022552
0.000975	336.000000	0.022552
0.000976	336.000000	0.022552
0.000977	336.000000	0.022552
0.000978	336.000000	0.022552
0.000979	336.000000	0.022552
0.000980	336.000000	0.022552
0.000981	336.000000	0.022552
0.000982	336.000000	0.022552
0.000983	336.000000	0.022552
0.000984	336.000000	0.022552
0.000985	336.000000	0.022552
0.000986	336.000000	0.022552
0.000987	336.000000	0.022552
0.000988	336.000000	0.022552
0.000989	336.000000	0.024372
0.000990	336.000000	0.024372
0.000991	336.000000	0.024372
0.000992	336.000000	0.024372
0.000993	336.000000	0.024372
0.000994	336.000000	0.024372
0.000995	336.000000	0.024372
0.000996	336.000000	0.024372
0.000997	336.000000	0.024372
0.000998	336.000000	0.024372
0.000999	336.000000	0.024372
0.001000	336.000000	0.024372
0.001001	340.000000	0.026275
0.001002	340.000000	0.026275
0.001003	340.000000	0.026275
0.001004	340.000000	0.026228
0.001005	340.000000	0.026228
0.001006	340.000000	0.026228
0.001007	340.000000	0.026228
0.001008	340.000000	0.026228
0.001009	340.000000	0.026228
0.001010	340.000000	0.026228
0.001011	340.000000	0.026228
0.001012	340.000000	0.026228
0.001013	340.000000	0.026228
0.001014	340.000000	0.026228
0.001015	340.000000	0.026228
0.001016	340.000000	0.026228
0.001017	340.000000	0.026228
0.001018	340.000000	0.026228
0.001019	340.000000	0.026228
0.001020	340.000000	0.026228
0.001021	340.000000	0.026228
0.001022	340.000000	0.026228
0.001023	340.000000	0.026228
0.001024	340.000000	0.026228
0.001025	340.000000	0.026228
0.001026	340.000000	0.026228
0.001027	340.000000	0.026228
0.001028	340.000000	0.026228
0.001029	340.000000	0.026228
0.001030	340.000000	0.026228
0.001031	340.000000	0.026228
0.001032	340.000000	0.026228
0.001033	340.000000	0.026228
0.001034	340.000000	0.026228
0.001035	340.000000	0.026228
0.001036	340.000000	0.026228
0.001037	340.000000	0.026228
0.001038	340.000000	0.026228
0.001039	340.000000	0.026228
0.001040	340.000000	0.026228
0.001041	340.000000	0.026228
0.001042	340.000000	0.026421
0.001043	340.000000	0.026421
0.001044	340.000000	0.026421
0.001045	340.000000	0.026421
0.001046	340.000000	0.026421
0.001047	340.000000	0.026421
0.001048	340.000000	0.026421
0.001049	340.000000	0.026421
0.001050	340.000000	0.026421
0.001051	340.000000	0.026421
0.001052	340.000000	0.026421
0.001053	340.000000	0.026421
0.001054	340.000000	0.026421
0.001055	340.000000	0.026421
0.001056	340.000000	0.026421
0.001057	340.000000	0.026421
0.001058	340.000000	0.026421
0.001059	340.000000	0.026421
0.001060	340.000000	0.026421
0.001061	340.000000	0.026421
0.001062	340.000000	0.026421
0.001063	340.000000	0.026421
0.001064	340.000000	0.026421
0.001065	340.000000	0.026421
0.001066	340.000000	0.026421
0.001067	344.000000	0.028128
0.001068	344.000000	0.028128
0.001069	344.000000	0.028128
0.001070	344.000000	0.028128
0.001071	344.000000	0.028128
0.001072	344.000000	0.028128
0.001073	344.000000	0.028128
0.001074	344.000000	0.028128
0.001075	344.000000	0.028128
0.001076	344.000000	0.028128
0.001077	344.000000	0.028128
0.001078	344.000000	0.028128
0.001079	344.000000	0.028128
0.001080	344.000000	0.028128
0.001081	344.000000	0.028128
0.001082	344.000000	0.028128
0.001083	340.000000	0.028296
0.001084	340.000000	0.028296
0.001085	340.000000	0.028296
0.001086	340.000000	0.028296
0.001087	340.000000	0.028296
0.001088	340.000000	0.028296
0.001089	340.000000	0.028296
0.001090	340.000000	0.028296
0.001091	340.000000	0.028296
0.001092	340.000000	0.028296
0.001093	340.000000	0.028296
0.001094	340.000000	0.028296
0.001095	340.000000	0.028296
0.001096	340.000000	0.028296
0.001097	340.000000	0.028296
0.001098	340.000000	0.028296
0.001099	340.000000	0.028296
0.001100	340.000000	0.028296
0.001101	340.000000	0.028296
0.001102	340.000000	0.028296
0.001103	340.000000	0.028296
0.001104	340.000000	0.028296
0.001105	340.000000	0.028296
0.001106	340.000000	0.028296
0.001107	340.000000	0.028296
0.001108	340.000000	0.028296
0.001109	340.000000	0.028296
0.001110	340.000000	0.028296
0.001111	340.000000	0.028296
0.001112	340.000000	0.028296
0.001113	340.000000	0.028296
0.001114	340.000000	0.028296
0.001115	340.000000	0.028296
0.001116	340.000000	0.028296
0.001117	340.000000	0.028296
0.001118	340.000000	0.028296
0.001119	340.000000	0.028296
0.001120	340.000000	0.028296
0.001121	340.000000	0.028296
0.001122	340.000000	0.028296
0.001123	340.000000	0.028296
0.001124	340.000000	0.028421
0.001125	340.000000	0.028421
0.001126	340.000000	0.028421
0.001127	340.000000	0.028421
0.001128	340.000000	0.028421
0.001129	340.000000	0.028421
0.001130	340.000000	0.028421
0.001131	340.000000	0.028421
0.001132	344.000000	0.030196
0.001133	344.000000	0.030196
0.001134	344.000000	0.030196
0.001135	344.000000	0.030196
0.001136	344.000000	0.030196
0.001137	344.000000	0.030196
0.001138	344.000000	0.030196
0.001139	344.000000	0.030196
0.001140	344.000000	0.030196
0.001141	344.000000	0.030196
0.001142	344.000000	0.030196
0.001143	344.000000	0.030196
0.001144	344.000000	0.030196
0.001145	344.000000	0.030196
0.001146	344.000000	0.030196
0.001147	344.000000	0.030196
0.001148	344.000000	0.030196
0.001149	344.000000	0.030196
0.001150	344.000000	0.030196
0.001151	344.000000	0.030196
0.001152	344.000000	0.030196
0.001153	344.000000	0.030196
0.001154	344.000000	0.030196
0.001155	344.000000	0.030196
0.001156	344.000000	0.030196
0.001157	344.000000	0.030196
0.001158	344.000000	0.030196
0.001159	344.000000	0.030196
0.001160	348.000000	0.030130
0.001161	348.000000	0.030130
0.001162	348.000000	0.030130
0.001163	348.000000	0.030130
0.001164	348.000000	0.030130
0.001165	344.000000	0.030274
0.001166	344.000000	0.030274
0.001167	344.000000	0.030274
0.001168	344.000000	0.030274
0.001169	344.000000	0.030274
0.001170	344.000000	0.030274
0.001171	344.000000	0.030274
0.001172	344.000000	0.030274
0.001173	344.000000	0.030274
0.001174	344.000000	0.030274
0.001175	344.000000	0.030274
0.001176	344.000000	0.030274
0.001177	344.000000	0.030274
0.001178	344.000000	0.030274
0.001179	344.000000	0.030274
0.001180	344.000000	0.030274
0.001181	344.000000	0.030274
0.001182	344.000000	0.030274
0.001183	344.000000	0.030274
0.001184	344.000000	0.030274
0.001185	344.000000	0.030274
0.001186	344.000000	0.030274
0.001187	344.000000	0.030274
0.001188	344.000000	0.030274
0.001189	344.000000	0.030274
0.001190	344.000000	0.030274
0.001191	344.000000	0.030274
0.001192	344.000000	0.030274
0.001193	344.000000	0.030274
0.001194	344.000000	0.030274
0.001195	344.000000	0.030274
0.001196	344.000000	0.030274
0.001197	200.000000	0.031183
0.001198	200.000000	0.031183
0.001199	200.000000	0.031183
0.001200	200.000000	0.031183
0.001201	200.000000	0.031183
0.001202	200.000000	0.031183
0.001203	200.000000	0.031183
0.001204	200.000000	0.031183
0.001205	200.000000	0.031183
0.001206	200.000000	0.031489
0.001207	200.000000	0.031489
0.001208	200.000000	0.031489
0.001209	200.000000	0.031489
0.001210	200.000000	0.031489
0.001211	200.000000	0.031489
0.001212	200.000000	0.031489
0.001213	200.000000	0.031489
0.001214	200.000000	0.031489
0.001215	200.000000	0.031489
0.001216	200.000000	0.031489
0.001217	200.000000	0.031489
0.001218	200.000000	0.031489
0.001219	200.000000	0.031489
0.001220	200.000000	0.031489
0.001221	200.000000	0.031489
0.001222	200.000000	0.031489
0.001223	200.000000	0.031489
0.001224	200.000000	0.031489
0.001225	200.000000	0.031489
0.001226	200.000000	0.031489
0.001227	200.000000	0.031489
0.001228	200.000000	0.031489
0.001229	200.000000	0.031489
0.001230	200.000000	0.031489
0.001231	200.000000	0.031489
0.001232	200.000000	0.031489
0.001233	200.000000	0.031489
0.001234	200.000000	0.031489
0.001235	200.000000	0.031489
0.001236	200.000000	0.031489
0.001237	200.000000	0.031489
0.001238	200.000000	0.031489
0.001239	200.000000	0.031489
0.001240	200.000000	0.031489
0.001241	200.000000	0.031489
0.001242	200.000000	0.031489
0.001243	200.000000	0.031489
0.001244	200.000000	0.031489
0.001245	200.000000	0.031489
0.001246	200.000000	0.031489
0.001247	116.000000	0.031459
0.001248	116.000000	0.031459
0.001249	116.000000	0.031459
0.001250	116.000000	0.031459
0.001251	116.000000	0.031459
0.001252	116.000000	0.031459
0.001253	116.000000	0.031459
0.001254	116.000000	0.031459
0.001255	116.000000	0.031459
0.001256	116.000000	0.031459
0.001257	116.000000	0.031459
0.001258	116.000000	0.031459
0.001259	116.000000	0.031459
0.001260	116.000000	0.031459
0.001261	116.000000	0.031459
0.001262	104.000000	0.031199
0.001263	104.000000	0.031199
0.001264	104.000000	0.031199
0.001265	104.000000	0.031199
0.001266	104.000000	0.031199
0.001267	104.000000	0.031199
0.001268	104.000000	0.031199
0.001269	104.000000	0.031199
0.001270	104.000000	0.031199
0.001271	104.000000	0.031199
0.001272	104.000000	0.031199
0.001273	104.000000	0.031199
0.001274	104.000000	0.031199
0.001275	104.000000	0.031199
0.001276	104.000000	0.031199
0.001277	104.000000	0.031199
0.001278	104.000000	0.031199
0.001279	104.000000	0.031199
0.001280	104.000000	0.031199
0.001281	104.000000	0.031199
0.001282	104.000000	0.031199
0.001283	104.000000	0.031199
0.001284	104.000000	0.031199
0.001285	104.000000	0.031199
0.001286	104.000000	0.031199
0.001287	104.000000	0.031199
0.001288	104.000000	0.031199
0.001289	104.000000	0.030942
0.001290	104.000000	0.030942
0.001291	104.000000	0.030942
0.001292	104.000000	0.030942
0.001293	104.000000	0.030942
0.001294	104.000000	0.030942
0.001295	104.000000	0.030942
0.001296	104.000000	0.030942
0.001297	104.000000	0.030942
0.001298	104.000000	0.030942
0.001299	104.000000	0.030942
0.001300	104.000000	0.030942
0.001301	104.000000	0.030942
0.001302	104.000000	0.030942
0.001303	104.000000	0.030942
0.001304	104.000000	0.030942
0.001305	104.000000	0.030942
0.001306	104.000000	0.030942
0.001307	104.000000	0.030942
0.001308	104.000000	0.030942
0.001309	104.000000	0.030942
0.001310	104.000000	0.030942
0.001311	104.000000	0.030942
0.001312	104.000000	0.030942
0.001313	104.000000	0.030942
0.001314	104.000000	0.030942
0.001315	104.000000	0.030942
0.001316	104.000000	0.030942
0.001317	104.000000	0.031152
0.001318	104.000000	0.031152
0.001319	104.000000	0.031152
0.001320	104.000000	0.031152
0.001321	104.000000	0.031152
0.001322	104.000000	0.031152
0.001323	104.000000	0.031152
0.001324	104.000000	0.031152
0.001325	104.000000	0.031152
0.001326	104.000000	0.031152
0.001327	248.000000	0.029753
0.001328	248.000000	0.029753
0.001329	248.000000	0.029753
0.001330	92.000000	0.029746
0.001331	92.000000	0.029746
0.001332	92.000000	0.029746
0.001333	92.000000	0.029746
0.001334	92.000000	0.029746
0.001335	92.000000	0.029746
0.001336	92.000000	0.029746
0.001337	92.000000	0.029746
0.001338	92.000000	0.029746
0.001339	92.000000	0.029746
0.001340	92.000000	0.029746
0.001341	92.000000	0.029746
0.001342	92.000000	0.029746
0.001343	92.000000	0.029746
0.001344	92.000000	0.029746
0.001345	92.000000	0.029746
0.001346	92.000000	0.029746
0.001347	92.000000	0.029746
0.001348	92.000000	0.029746
0.001349	92.000000	0.029746
0.001350	92.000000	0.029746
0.001351	92.000000	0.029746
0.001352	92.000000	0.029746
0.001353	92.000000	0.029746
0.001354	92.000000	0.029746
0.001355	92.000000	0.029746
0.001356	92.000000	0.029746
0.001357	92.000000	0.029746
0.001358	92.000000	0.029746
0.001359	92.000000	0.029746
0.001360	92.000000	0.029746
0.001361	92.000000	0.029746
0.001362	92.000000	0.029746
0.001363	92.000000	0.029746
0.001364	92.000000	0.029746
0.001365	92.000000	0.029746
0.001366	92.000000	0.029746
0.001367	92.000000	0.029746
0.001368	92.000000	0.029746
0.001369	92.000000	0.029746
0.001370	92.000000	0.029746
0.001371	96.000000	0.029634
0.001372	96.000000	0.029634
0.001373	96.000000	0.029634
0.001374	96.000000	0.029634
0.001375	96.000000	0.029634
0.001376	96.000000	0.029634
0.001377	84.000000	0.028026
0.001378	84.000000	0.028026
0.001379	84.000000	0.028026
0.001380	84.000000	0.028026
0.001381	84.000000	0.028026
0.001382	84.000000	0.028026
0.001383	84.000000	0.028026
0.001384	84.000000	0.028026
0.001385	84.000000	0.028026
0.001386	84.000000	0.028026
0.001387	84.000000	0.028026
0.001388	84.000000	0.028026
0.001389	84.000000	0.028026
0.001390	84.000000	0.028026
0.001391	84.000000	0.028026
0.001392	256.000000	0.026169
0.001393	256.000000	0.026169
0.001394	256.000000	0.026169
0.001395	256.000000	0.026169
0.001396	256.000000	0.026169
0.001397	256.000000	0.026169
0.001398	256.000000	0.026169
0.001399	256.000000	0.026169
0.001400	256.000000	0.026169
0.001401	256.000000	0.026169
0.001402	256.000000	0.026169
0.001403	256.000000	0.026169
0.001404	256.000000	0.026169
0.001405	256.000000	0.026169
0.001406	256.000000	0.026169
0.001407	256.000000	0.026169
0.001408	256.000000	0.026169
0.001409	256.000000	0.026169
0.001410	256.000000	0.026169
0.001411	256.000000	0.026169
0.001412	84.000000	0.026232
0.001413	84.000000	0.026232
0.001414	84.000000	0.026232
0.001415	84.000000	0.026232
0.001416	84.000000	0.026232
0.001417	84.000000	0.026232
0.001418	84.000000	0.026232
0.001419	84.000000	0.026232
0.001420	84.000000	0.026232
0.001421	84.000000	0.026232
0.001422	84.000000	0.026232
0.001423	84.000000	0.026232
0.001424	84.000000	0.026232
0.001425	84.000000	0.026232
0.001426	84.000000	0.026232
0.001427	84.000000	0.026232
0.001428	84.000000	0.026232
0.001429	84.000000	0.026232
0.001430	84.000000	0.026232
0.001431	84.000000	0.026232
0.001432	84.000000	0.026232
0.001433	84.000000	0.026232
0.001434	84.000000	0.026232
0.001435	84.000000	0.026232
0.001436	84.000000	0.026232
0.001437	84.000000	0.026232
0.001438	84.000000	0.026232
0.001439	84.000000	0.026232
0.001440	84.000000	0.026232
0.001441	84.000000	0.026232
0.001442	84.000000	0.026232
0.001443	84.000000	0.026232
0.001444	84.000000	0.026232
0.001445	84.000000	0.026232
0.001446	84.000000	0.026232
0.001447	84.000000	0.026232
0.001448	84.000000	0.026232
0.001449	84.000000	0.026232
0.001450	84.000000	0.026232
0.001451	84.000000	0.026232
0.001452	84.000000	0.026232
0.001453	84.000000	0.026285
0.001454	84.000000	0.026285
0.001455	84.000000	0.026285
0.001456	84.000000	0.026285
0.001457	84.000000	0.024431
0.001458	84.000000	0.024431
0.001459	84.000000	0.024431
0.001460	84.000000	0.024431
0.001461	84.000000	0.024431
0.001462	84.000000	0.024431
0.001463	84.000000	0.024431
0.001464	84.000000	0.024431
0.001465	84.000000	0.024431
0.001466	84.000000	0.024431
0.001467	84.000000	0.024431
0.001468	84.000000	0.024431
0.001469	84.000000	0.024431
0.001470	84.000000	0.024431
0.001471	84.000000	0.024431
0.001472	84.000000	0.024431
0.001473	84.000000	0.024493
0.001474	84.000000	0.024493
0.001475	84.000000	0.024493
0.001476	84.000000	0.024493
0.001477	84.000000	0.024493
0.001478	84.000000	0.024493
0.001479	84.000000	0.024493
0.001480	84.000000	0.024493
0.001481	84.000000	0.024493
0.001482	84.000000	0.024493
0.001483	84.000000	0.024493
0.001484	84.000000	0.024493
0.001485	84.000000	0.024493
0.001486	84.000000	0.024493
0.001487	84.000000	0.024493
0.001488	84.000000	0.024493
0.001489	84.000000	0.024493
0.001490	84.000000	0.024493
0.001491	84.000000	0.024493
0.001492	84.000000	0.024493
0.001493	84.000000	0.024493
0.001494	84.000000	0.024586
0.001495	84.000000	0.024586
0.001496	84.000000	0.024586
0.001497	84.000000	0.024586
0.001498	84.000000	0.024586
0.001499	84.000000	0.024586
0.001500	84.000000	0.024586
0.001501	84.000000	0.024586
0.001502	84.000000	0.024586
0.001503	84.000000	0.024586
0.001504	84.000000	0.024586
0.001505	84.000000	0.024586
0.001506	84.000000	0.024586
0.001507	84.000000	0.024586
0.001508	84.000000	0.024586
0.001509	84.000000	0.024586
0.001510	84.000000	0.024586
0.001511	84.000000	0.024586
0.001512	84.000000	0.024586
0.001513	84.000000	0.024586
0.001514	84.000000	0.024586
0.001515	84.000000	0.024586
0.001516	84.000000	0.024586
0.001517	84.000000	0.024586
0.001518	84.000000	0.024586
0.001519	84.000000	0.024586
0.001520	84.000000	0.024586
0.001521	84.000000	0.024586
0.001522	84.000000	0.022724
0.001523	84.000000	0.022724
0.001524	84.000000	0.022724
0.001525	84.000000	0.022724
0.001526	84.000000	0.022724
0.001527	84.000000	0.022724
0.001528	84.000000	0.022724
0.001529	84.000000	0.022724
0.001530	84.000000	0.022724
0.001531	84.000000	0.022724
0.001532	84.000000	0.022724
0.001533	84.000000	0.022724
0.001534	84.000000	0.022724
0.001535	84.000000	0.022855
0.001536	84.000000	0.022855
0.001537	84.000000	0.022855
0.001538	84.000000	0.022855
0.001539	84.000000	0.022855
0.001540	84.000000	0.022855
0.001541	84.000000	0.022855
0.001542	84.000000	0.022855
0.001543	84.000000	0.022855
0.001544	84.000000	0.022855
0.001545	84.000000	0.022855
0.001546	84.000000	0.022855
0.001547	84.000000	0.022855
0.001548	84.000000	0.022855
0.001549	84.000000	0.022855
0.001550	84.000000	0.022855
0.001551	84.000000	0.022855
0.001552	84.000000	0.022855
0.001553	84.000000	0.022855
0.001554	84.000000	0.022855
0.001555	84.000000	0.022855
0.001556	84.000000	0.022855
0.001557	84.000000	0.022855
0.001558	84.000000	0.022855
0.001559	84.000000	0.022855
0.001560	84.000000	0.022855
0.001561	84.000000	0.022855
0.001562	84.000000	0.022855
0.001563	84.000000	0.022855
0.001564	84.000000	0.022855
0.001565	84.000000	0.022855
0.001566	84.000000	0.022855
0.001567	84.000000	0.022855
0.001568	84.000000	0.022855
0.001569	84.000000	0.022855
0.001570	84.000000	0.022855
0.001571	84.000000	0.022855
0.001572	84.000000	0.022855
0.001573	84.000000	0.022855
0.001574	84.000000	0.022855
0.001575	84.000000	0.022855
0.001576	84.000000	0.023022
0.001577	84.000000	0.023022
0.001578	84.000000	0.023022
0.001579	84.000000	0.023022
0.001580	84.000000	0.023022
0.001581	84.000000	0.023022
0.001582	84.000000	0.023022
0.001583	84.000000	0.023022
0.001584	84.000000	0.023022
0.001585	84.000000	0.023022
0.001586	84.000000	0.023022
0.001587	84.000000	0.023022
0.001588	88.000000	0.021189
0.001589	88.000000	0.021189
0.001590	88.000000	0.021189
0.001591	88.000000	0.021189
0.001592	88.000000	0.021189
0.001593	88.000000	0.021189
0.001594	88.000000	0.021189
0.001595	88.000000	0.021189
0.001596	88.000000	0.021189
0.001597	88.000000	0.021189
0.001598	88.000000	0.021189
0.001599	88.000000	0.021189
0.001600	88.000000	0.021189
0.001601	88.000000	0.021189
0.001602	88.000000	0.021189
0.001603	88.000000	0.021189
0.001604	88.000000	0.021189
0.001605	88.000000	0.021189
0.001606	88.000000	0.021189
0.001607	88.000000	0.021189
0.001608	88.000000	0.021189
0.001609	88.000000	0.021189
0.001610	88.000000	0.021189
0.001611	88.000000	0.021189
0.001612	88.000000	0.021189
0.001613	88.000000	0.021189
0.001614	88.000000	0.021189
0.001615	88.000000	0.021189
0.001616	88.000000	0.021189
0.001617	88.000000	0.021189
0.001618	88.000000	0.021356
0.001619	88.000000	0.021356
0.001620	88.000000	0.021356
0.001621	88.000000	0.021356
0.001622	88.000000	0.021356
0.001623	88.000000	0.021356
0.001624	88.000000	0.021356
0.001625	88.000000	0.021356
0.001626	88.000000	0.021356
0.001627	88.000000	0.021356
0.001628	88.000000	0.021356
0.001629	88.000000	0.021356
0.001630	88.000000	0.021418
0.001631	88.000000	0.021418
0.001632	88.000000	0.021418
0.001633	88.000000	0.021418
0.001634	88.000000	0.021418
0.001635	88.000000	0.021418
0.001636	88.000000	0.021418
0.001637	88.000000	0.021418
0.001638	88.000000	0.021418
0.001639	88.000000	0.021418
0.001640	88.000000	0.021418
0.001641	88.000000	0.021418
0.001642	88.000000	0.021418
0.001643	88.000000	0.021418
0.001644	88.000000	0.021418
0.001645	88.000000	0.021418
0.001646	88.000000	0.021418
0.001647	88.000000	0.021418
0.001648	88.000000	0.021418
0.001649	88.000000	0.021418
0.001650	88.000000	0.021418
0.001651	88.000000	0.021418
0.001652	88.000000	0.021418
0.001653	88.000000	0.019589
0.001654	88.000000	0.019589
0.001655	88.000000	0.019589
0.001656	88.000000	0.019589
0.001657	88.000000	0.019589
0.001658	88.000000	0.019589
0.001659	88.000000	0.019788
0.001660	88.000000	0.019788
0.001661	88.000000	0.019788
0.001662	88.000000	0.019788
0.001663	88.000000	0.019788
0.001664	88.000000	0.019788
0.001665	88.000000	0.019788
0.001666	88.000000	0.019788
0.001667	88.000000	0.019788
0.001668	88.000000	0.019788
0.001669	88.000000	0.019788
0.001670	88.000000	0.019788
0.001671	88.000000	0.019788
0.001672	88.000000	0.019788
0.001673	88.000000	0.019788
0.001674	88.000000	0.019788
0.001675	88.000000	0.019788
0.001676	88.000000	0.019788
0.001677	88.000000	0.019788
0.001678	88.000000	0.019788
0.001679	88.000000	0.019788
0.001680	88.000000	0.019788
0.001681	88.000000	0.019788
0.001682	88.000000	0.019788
0.001683	88.000000	0.019788
0.001684	88.000000	0.019788
0.001685	88.000000	0.019788
0.001686	88.000000	0.019788
0.001687	88.000000	0.019788
0.001688	88.000000	0.019788
0.001689	88.000000	0.019788
0.001690	88.000000	0.019788
0.001691	88.000000	0.019788
0.001692	88.000000	0.019788
0.001693	88.000000	0.019788
0.001694	88.000000	0.019788
0.001695	88.000000	0.019788
0.001696	88.000000	0.019788
0.001697	88.000000	0.019788
0.001698	88.000000	0.019788
0.001699	88.000000	0.019788
0.001700	88.000000	0.020014
0.001701	88.000000	0.020014
0.001702	88.000000	0.020014
0.001703	88.000000	0.020014
0.001704	88.000000	0.020014
0.001705	88.000000	0.020014
0.001706	88.000000	0.020014
0.001707	88.000000	0.020014
0.001708	88.000000	0.020014
0.001709	88.000000	0.020014
0.001710	88.000000	0.020014
0.001711	88.000000	0.020014
0.001712	88.000000	0.020014
0.001713	88.000000	0.020014
0.001714	88.000000	0.020014
0.001715	88.000000	0.020014
0.001716	88.000000	0.020014
0.001717	88.000000	0.020014
0.001718	88.000000	0.018259
0.001719	88.000000	0.018259
0.001720	88.000000	0.018259
0.001721	88.000000	0.018259
0.001722	88.000000	0.018259
0.001723	88.000000	0.018259
0.001724	88.000000	0.018259
0.001725	88.000000	0.018259
0.001726	88.000000	0.018259
0.001727	88.000000	0.018259
0.001728	88.000000	0.018259
0.001729	88.000000	0.018259
0.001730	88.000000	0.018259
0.001731	88.000000	0.018259
0.001732	88.000000	0.018259
0.001733	88.000000	0.018259
0.001734	88.000000	0.018259
0.001735	88.000000	0.018259
0.001736	88.000000	0.018259
0.001737	88.000000	0.018259
0.001738	88.000000	0.018259
0.001739	88.000000	0.018259
0.001740	88.000000	0.018259
0.001741	88.000000	0.018509
0.001742	88.000000	0.018509
0.001743	88.000000	0.018509
0.001744	88.000000	0.018509
0.001745	88.000000	0.018509
0.001746	88.000000	0.018509
0.001747	88.000000	0.018509
0.001748	88.000000	0.018509
0.001749	88.000000	0.018509
0.001750	88.000000	0.018509
0.001751	88.000000	0.018509
0.001752	88.000000	0.018509
0.001753	88.000000	0.018509
0.001754	88.000000	0.018509
0.001755	88.000000	0.018509
0.001756	88.000000	0.018509
0.001757	88.000000	0.018509
0.001758	88.000000	0.018509
0.001759	88.000000	0.018509
0.001760	88.000000	0.018509
0.001761	88.000000	0.018509
0.001762	88.000000	0.018509
0.001763	88.000000	0.018509
0.001764	88.000000	0.018509
0.001765	88.000000	0.017079
0.001766	88.000000	0.017079
0.001767	88.000000	0.017079
0.001768	88.000000	0.017079
0.001769	88.000000	0.017079
0.001770	88.000000	0.017079
0.001771	88.000000	0.017079
0.001772	88.000000	0.017079
0.001773	88.000000	0.017079
0.001774	88.000000	0.017079
0.001775	88.000000	0.017079
0.001776	88.000000	0.017079
0.001777	88.000000	0.017079
0.001778	88.000000	0.017079
0.001779	88.000000	0.017079
0.001780	88.000000	0.017079
0.001781	88.000000	0.017079
0.001782	88.000000	0.017348
0.001783	88.000000	0.015701
0.001784	88.000000	0.015701
0.001785	88.000000	0.015701
0.001786	88.000000	0.015701
0.001787	88.000000	0.015732
0.001788	88.000000	0.015732
0.001789	88.000000	0.015732
0.001790	88.000000	0.015732
0.001791	88.000000	0.015732
0.001792	88.000000	0.015732
0.001793	88.000000	0.015732
0.001794	88.000000	0.015732
0.001795	88.000000	0.015732
0.001796	88.000000	0.015732
0.001797	88.000000	0.015732
0.001798	88.000000	0.015732
0.001799	88.000000	0.015732
0.001800	88.000000	0.015732
0.001801	88.000000	0.015732
0.001802	88.000000	0.015732
0.001803	88.000000	0.015732
0.001804	88.000000	0.015732
0.001805	88.000000	0.015732
0.001806	88.000000	0.015732
0.001807	88.000000	0.015732
0.001808	88.000000	0.015732
0.001809	88.000000	0.015732
0.001810	88.000000	0.015732
0.001811	88.000000	0.015732
0.001812	88.000000	0.015732
0.001813	88.000000	0.015732
0.001814	88.000000	0.015732
0.001815	88.000000	0.015732
0.001816	88.000000	0.015732
0.001817	88.000000	0.015732
0.001818	88.000000	0.015732
0.001819	88.000000	0.015732
0.001820	88.000000	0.015732
0.001821	88.000000	0.015732
0.001822	88.000000	0.015732
0.001823	88.000000	0.016014
0.001824	88.000000	0.016014
0.001825	88.000000	0.016014
0.001826	88.000000	0.016014
0.001827	88.000000	0.016014
0.001828	88.000000	0.016014
0.001829	88.000000	0.016014
0.001830	88.000000	0.016014
0.001831	88.000000	0.016014
0.001832	88.000000	0.016014
0.001833	88.000000	0.016014
0.001834	88.000000	0.016014
0.001835	88.000000	0.016014
0.001836	88.000000	0.016014
0.001837	88.000000	0.016014
0.001838	88.000000	0.016014
0.001839	88.000000	0.016014
0.001840	88.000000	0.016014
0.001841	88.000000	0.016014
0.001842	88.000000	0.016014
0.001843	88.000000	0.016014
0.001844	88.000000	0.016014
0.001845	88.000000	0.016014
0.001846	88.000000	0.016014
0.001847	88.000000	0.016014
0.001848	92.000000	0.014479
0.001849	92.000000	0.014479
0.001850	92.000000	0.014479
0.001851	92.000000	0.014479
0.001852	92.000000	0.014479
0.001853	92.000000	0.014479
0.001854	92.000000	0.014479
0.001855	92.000000	0.014479
0.001856	92.000000	0.014479
0.001857	92.000000	0.014479
0.001858	92.000000	0.014479
0.001859	92.000000	0.014479
0.001860	92.000000	0.014479
0.001861	92.000000	0.014479
0.001862	92.000000	0.014479
0.001863	92.000000	0.014479
0.001864	92.000000	0.014761
0.001865	92.000000	0.014761
0.001866	92.000000	0.014761
0.001867	92.000000	0.014761
0.001868	92.000000	0.014761
0.001869	92.000000	0.014761
0.001870	92.000000	0.014761
0.001871	92.000000	0.014761
0.001872	92.000000	0.014761
0.001873	92.000000	0.014761
0.001874	92.000000	0.014761
0.001875	92.000000	0.014761
0.001876	92.000000	0.014761
0.001877	92.000000	0.014761
0.001878	92.000000	0.014761
0.001879	92.000000	0.014761
0.001880	92.000000	0.014761
0.001881	92.000000	0.014761
0.001882	92.000000	0.014761
0.001883	92.000000	0.014761
0.001884	92.000000	0.014761
0.001885	92.000000	0.014761
0.001886	92.000000	0.014761
0.001887	92.000000	0.014761
0.001888	92.000000	0.014761
0.001889	92.000000	0.014761
0.001890	92.000000	0.014761
0.001891	92.000000	0.014761
0.001892	92.000000	0.014761
0.001893	92.000000	0.014761
0.001894	92.000000	0.014761
0.001895	92.000000	0.014761
0.001896	92.000000	0.014761
0.001897	92.000000	0.014761
0.001898	92.000000	0.014761
0.001899	92.000000	0.014761
0.001900	92.000000	0.014761
0.001901	92.000000	0.014761
0.001902	92.000000	0.014761
0.001903	92.000000	0.014761
0.001904	92.000000	0.014761
0.001905	92.000000	0.015051
0.001906	92.000000	0.015051
0.001907	92.000000	0.015051
0.001908	92.000000	0.015051
0.001909	92.000000	0.015051
0.001910	92.000000	0.015051
0.001911	92.000000	0.015051
0.001912	92.000000	0.015051
0.001913	92.000000	0.013540
0.001914	92.000000	0.013540
0.001915	92.000000	0.013540
0.001916	92.000000	0.013540
0.001917	92.000000	0.013540
0.001918	92.000000	0.013540
0.001919	92.000000	0.013540
0.001920	92.000000	0.013540
0.001921	92.000000	0.013540
0.001922	92.000000	0.013540
0.001923	92.000000	0.013540
0.001924	92.000000	0.013540
0.001925	92.000000	0.013540
0.001926	92.000000	0.013540
0.001927	92.000000	0.013540
0.001928	92.000000	0.013540
0.001929	92.000000	0.013540
0.001930	92.000000	0.013540
0.001931	92.000000	0.013540
0.001932	92.000000	0.013540
0.001933	92.000000	0.013540
0.001934	92.000000	0.013540
0.001935	92.000000	0.013540
0.001936	92.000000	0.013540
0.001937	92.000000	0.013540
0.001938	92.000000	0.013540
0.001939	92.000000	0.013540
0.001940	92.000000	0.013540
0.001941	92.000000	0.013540
0.001942	92.000000	0.013540
0.001943	92.000000	0.013571
0.001944	92.000000	0.013571
0.001945	92.000000	0.013571
0.001946	92.000000	0.013863
0.001947	92.000000	0.013863
0.001948	92.000000	0.013863
0.001949	92.000000	0.013863
0.001950	92.000000	0.013863
0.001951	92.000000	0.013863
0.001952	92.000000	0.013863
0.001953	92.000000	0.013863
0.001954	92.000000	0.013863
0.001955	92.000000	0.013863
0.001956	92.000000	0.013863
0.001957	92.000000	0.013863
0.001958	92.000000	0.013863
0.001959	92.000000	0.013863
0.001960	92.000000	0.013863
0.001961	92.000000	0.013863
0.001962	92.000000	0.013863
0.001963	92.000000	0.013863
0.001964	92.000000	0.013863
0.001965	92.000000	0.013863
0.001966	92.000000	0.013863
0.001967	92.000000	0.013863
0.001968	92.000000	0.013863
0.001969	92.000000	0.013863
0.001970	92.000000	0.013863
0.001971	92.000000	0.013863
0.001972	92.000000	0.013863
0.001973	92.000000	0.013863
0.001974	92.000000	0.013863
0.001975	92.000000	0.013863
0.001976	92.000000	0.013863
0.001977	92.000000	0.013863
0.001978	92.000000	0.012513
0.001979	92.000000	0.012513
0.001980	92.000000	0.012513
0.001981	92.000000	0.012513
0.001982	92.000000	0.012513
0.001983	92.000000	0.012513
0.001984	92.000000	0.012513
0.001985	92.000000	0.012513
0.001986	92.000000	0.012513
0.001987	92.000000	0.012513
0.001988	92.000000	0.012801
0.001989	92.000000	0.012801
0.001990	92.000000	0.012801
0.001991	92.000000	0.012801
0.001992	92.000000	0.012801
0.001993	92.000000	0.012801
0.001994	92.000000	0.012801
0.001995	92.000000	0.012801
0.001996	92.000000	0.012801
0.001997	92.000000	0.012801
0.001998	92.000000	0.012801
0.001999	92.000000	0.012801
0.002000	92.000000	0.012801
0.002001	92.000000	0.012801
0.002002	92.000000	0.012801
0.002003	92.000000	0.012801
0.002004	92.000000	0.012801
0.002005	92.000000	0.012801
0.002006	92.000000	0.012801
0.002007	92.000000	0.012801
0.002008	92.000000	0.012801
0.002009	92.000000	0.012801
0.002010	92.000000	0.012801
0.002011	92.000000	0.012801
0.002012	92.000000	0.012801
0.002013	92.000000	0.012801
0.002014	92.000000	0.012801
0.002015	92.000000	0.012801
0.002016	92.000000	0.012801
0.002017	92.000000	0.012801
0.002018	92.000000	0.012801
0.002019	92.000000	0.012801
0.002020	92.000000	0.012801
0.002021	92.000000	0.012801
0.002022	92.000000	0.012801
0.002023	92.000000	0.012801
0.002024	92.000000	0.012801
0.002025	92.000000	0.012801
0.002026	92.000000	0.012801
0.002027	92.000000	0.012801
0.002028	92.000000	0.012801
0.002029	92.000000	0.013081
0.002030	92.000000	0.013081
0.002031	92.000000	0.013081
0.002032	92.000000	0.013081
0.002033	92.000000	0.013081
0.002034	92.000000	0.013081
0.002035	92.000000	0.013081
0.002036	92.000000	0.013081
0.002037	92.000000	0.013081
0.002038	92.000000	0.013081
0.002039	92.000000	0.013081
0.002040	92.000000	0.013081
0.002041	92.000000	0.013081
0.002042	92.000000	0.013081
0.002043	96.000000	0.011788
0.002044	96.000000	0.011788
0.002045	96.000000	0.011788
0.002046	96.000000	0.011788
0.002047	96.000000	0.011788
0.002048	96.000000	0.011788
0.002049	96.000000	0.011788
0.002050	96.000000	0.011788
0.002051	96.000000	0.011788
0.002052	96.000000	0.011788
0.002053	96.000000	0.011788
0.002054	96.000000	0.011788
0.002055	96.000000	0.011788
0.002056	96.000000	0.011788
0.002057	96.000000	0.011788
0.002058	96.000000	0.011788
0.002059	96.000000	0.011788
0.002060	96.000000	0.011788
0.002061	96.000000	0.011788
0.002062	96.000000	0.011788
0.002063	96.000000	0.011788
0.002064	96.000000	0.011788
0.002065	96.000000	0.011788
0.002066	96.000000	0.011788
0.002067	96.000000	0.011788
0.002068	96.000000	0.011788
0.002069	96.000000	0.011788
0.002070	96.000000	0.012067
0.002071	96.000000	0.012067
0.002072	96.000000	0.012067
0.002073	96.000000	0.012067
0.002074	96.000000	0.012067
0.002075	96.000000	0.012067
0.002076	96.000000	0.012067
0.002077	96.000000	0.012067
0.002078	96.000000	0.012067
0.002079	96.000000	0.012067
0.002080	96.000000	0.012067
0.002081	96.000000	0.012067
0.002082	96.000000	0.012067
0.002083	96.000000	0.012067
0.002084	96.000000	0.012067
0.002085	96.000000	0.012067
0.002086	96.000000	0.012067
0.002087	96.000000	0.012067
0.002088	96.000000	0.012067
0.002089	96.000000	0.012067
0.002090	96.000000	0.012067
0.002091	96.000000	0.012067
0.002092	96.000000	0.012067
0.002093	96.000000	0.012067
0.002094	96.000000	0.012067
0.002095	96.000000	0.012067
0.002096	96.000000	0.012067
0.002097	96.000000	0.012067
0.002098	96.000000	0.012067
0.002099	96.000000	0.012067
0.002100	96.000000	0.012098
0.002101	96.000000	0.012098
0.002102	96.000000	0.012098
0.002103	96.000000	0.012098
0.002104	96.000000	0.012098
0.002105	96.000000	0.012098
0.002106	96.000000	0.012098
0.002107	96.000000	0.012098
0.002108	96.000000	0.012098
0.002109	96.000000	0.010936
0.002110	96.000000	0.010936
0.002111	96.000000	0.011201
0.002112	96.000000	0.011201
0.002113	96.000000	0.011201
0.002114	96.000000	0.011201
0.002115	96.000000	0.011201
0.002116	96.000000	0.011201
0.002117	96.000000	0.011201
0.002118	96.000000	0.011201
0.002119	96.000000	0.011201
0.002120	96.000000	0.011201
0.002121	96.000000	0.011201
0.002122	96.000000	0.011201
0.002123	96.000000	0.011201
0.002124	96.000000	0.011201
0.002125	96.000000	0.011201
0.002126	96.000000	0.011201
0.002127	96.000000	0.011201
0.002128	96.000000	0.011201
0.002129	96.000000	0.011201
0.002130	96.000000	0.011201
0.002131	96.000000	0.011201
0.002132	96.000000	0.011201
0.002133	96.000000	0.011201
0.002134	96.000000	0.011201
0.002135	96.000000	0.011201
0.002136	96.000000	0.011201
0.002137	96.000000	0.011201
0.002138	96.000000	0.011201
0.002139	96.000000	0.011201
0.002140	96.000000	0.011201
0.002141	96.000000	0.011201
0.002142	96.000000	0.011201
0.002143	96.000000	0.011201
0.002144	96.000000	0.011201
0.002145	96.000000	0.011201
0.002146	96.000000	0.011201
0.002147	96.000000	0.011201
0.002148	96.000000	0.011201
0.002149	96.000000	0.011201
0.002150	96.000000	0.011201
0.002151	96.000000	0.011201
0.002152	96.000000	0.011446
0.002153	92.000000	0.010717
0.002154	92.000000	0.010717
0.002155	92.000000	0.010717
0.002156	92.000000	0.010717
0.002157	92.000000	0.010717
0.002158	92.000000	0.010717
0.002159	92.000000	0.010717
0.002160	92.000000	0.010717
0.002161	92.000000	0.010717
0.002162	92.000000	0.010717
0.002163	92.000000	0.010717
0.002164	92.000000	0.010717
0.002165	92.000000	0.010717
0.002166	92.000000	0.010717
0.002167	92.000000	0.010717
0.002168	92.000000	0.010717
0.002169	92.000000	0.010717
0.002170	92.000000	0.010717
0.002171	92.000000	0.010717
0.002172	92.000000	0.010717
0.002173	92.000000	0.010717
0.002174	96.000000	0.009783
0.002175	96.000000	0.009783
0.002176	96.000000	0.009783
0.002177	96.000000	0.009783
0.002178	96.000000	0.009783
0.002179	96.000000	0.009783
0.002180	96.000000	0.009783
0.002181	96.000000	0.009783
0.002182	96.000000	0.009783
0.002183	96.000000	0.009783
0.002184	96.000000	0.009783
0.002185	96.000000	0.009783
0.002186	96.000000	0.009783
0.002187	96.000000	0.009783
0.002188	96.000000	0.009783
0.002189	96.000000	0.009783
0.002190	96.000000	0.009783
0.002191	96.000000	0.009783
0.002192	96.000000	0.009783
0.002193	96.000000	0.010004
0.002194	96.000000	0.010004
0.002195	96.000000	0.010004
0.002196	96.000000	0.010004
0.002197	96.000000	0.010004
0.002198	96.000000	0.010004
0.002199	96.000000	0.010004
0.002200	96.000000	0.010004
0.002201	96.000000	0.010004
0.002202	96.000000	0.010004
0.002203	96.000000	0.010004
0.002204	96.000000	0.010004
0.002205	96.000000	0.010004
0.002206	96.000000	0.010004
0.002207	96.000000	0.010004
0.002208	96.000000	0.010004
0.002209	96.000000	0.010004
0.002210	96.000000	0.010004
0.002211	96.000000	0.010004
0.002212	96.000000	0.010004
0.002213	96.000000	0.010004
0.002214	96.000000	0.010004
0.002215	96.000000	0.010004
0.002216	96.000000	0.010004
0.002217	96.000000	0.010004
0.002218	96.000000	0.010004
0.002219	96.000000	0.010004
0.002220	96.000000	0.010004
0.002221	96.000000	0.010004
0.002222	96.000000	0.010004
0.002223	96.000000	0.010004
0.002224	96.000000	0.010004
0.002225	96.000000	0.010004
0.002226	96.000000	0.010004
0.002227	96.000000	0.010004
0.002228	96.000000	0.010004
0.002229	96.000000	0.010004
0.002230	96.000000	0.010004
0.002231	96.000000	0.010004
0.002232	96.000000	0.010004
0.002233	96.000000	0.010004
0.002234	96.000000	0.010196
0.002235	96.000000	0.010196
0.002236	96.000000	0.010196
0.002237	96.000000	0.010196
0.002238	96.000000	0.010196
0.002239	96.000000	0.009484
0.002240	96.000000	0.009484
0.002241	96.000000	0.009484
0.002242	96.000000	0.009484
0.002243	96.000000	0.009484
0.002244	96.000000	0.009484
0.002245	96.000000	0.009484
0.002246	96.000000	0.009484
0.002247	96.000000	0.009484
0.002248	96.000000	0.009484
0.002249	96.000000	0.009484
0.002250	96.000000	0.009484
0.002251	96.000000	0.009484
0.002252	96.000000	0.009484
0.002253	96.000000	0.009484
0.002254	96.000000	0.009484
0.002255	96.000000	0.009484
0.002256	96.000000	0.009484
0.002257	96.000000	0.009484
0.002258	96.000000	0.009484
0.002259	96.000000	0.009484
0.002260	96.000000	0.009484
0.002261	96.000000	0.009484
0.002262	96.000000	0.009484
0.002263	96.000000	0.009484
0.002264	96.000000	0.009484
0.002265	96.000000	0.009484
0.002266	96.000000	0.009484
0.002267	96.000000	0.009484
0.002268	96.000000	0.009484
0.002269	96.000000	0.009484
0.002270	96.000000	0.009484
0.002271	96.000000	0.009484
0.002272	96.000000	0.009484
0.002273	96.000000	0.009484
0.002274	96.000000	0.009484
0.002275	96.000000	0.009643
0.002276	96.000000	0.009643
0.002277	96.000000	0.009643
0.002278	96.000000	0.009643
0.002279	96.000000	0.009643
0.002280	96.000000	0.009643
0.002281	96.000000	0.009643
0.002282	96.000000	0.009643
0.002283	96.000000	0.009643
0.002284	96.000000	0.009643
0.002285	96.000000	0.009643
0.002286	96.000000	0.009643
0.002287	96.000000	0.009643
0.002288	96.000000	0.009643
0.002289	96.000000	0.009643
0.002290	96.000000	0.009643
0.002291	96.000000	0.009643
0.002292	96.000000	0.009643
0.002293	96.000000	0.009643
0.002294	96.000000	0.009643
0.002295	96.000000	0.009643
0.002296	96.000000	0.009643
0.002297	96.000000	0.009643
0.002298	96.000000	0.009643
0.002299	96.000000	0.009643
0.002300	96.000000	0.009643
0.002301	96.000000	0.009643
0.002302	96.000000	0.009643
0.002303	96.000000	0.009643
0.002304	100.000000	0.009064
0.002305	100.000000	0.009064
0.002306	100.000000	0.009064
0.002307	100.000000	0.009064
0.002308	100.000000	0.009064
0.002309	100.000000	0.009064
0.002310	100.000000	0.009064
0.002311	100.000000	0.009064
0.002312	100.000000	0.009064
0.002313	100.000000	0.009064
0.002314	100.000000	0.009064
0.002315	100.000000	0.009064
0.002316	100.000000	0.009064
0.002317	100.000000	0.009224
0.002318	100.000000	0.009224
0.002319	100.000000	0.009224
0.002320	100.000000	0.009224
0.002321	100.000000	0.009224
0.002322	100.000000	0.009224
0.002323	100.000000	0.009224
0.002324	100.000000	0.009224
0.002325	100.000000	0.009224
0.002326	100.000000	0.009224
0.002327	100.000000	0.009224
0.002328	100.000000	0.009224
0.002329	100.000000	0.009224
0.002330	100.000000	0.009224
0.002331	100.000000	0.009224
0.002332	100.000000	0.009224
0.002333	100.000000	0.009224
0.002334	100.000000	0.009224
0.002335	100.000000	0.009224
0.002336	100.000000	0.009224
0.002337	100.000000	0.009224
0.002338	100.000000	0.009224
0.002339	100.000000	0.009224
0.002340	100.000000	0.009224
0.002341	100.000000	0.009224
0.002342	100.000000	0.009224
0.002343	100.000000	0.009224
0.002344	100.000000	0.009224
0.002345	100.000000	0.009224
0.002346	100.000000	0.009224
0.002347	100.000000	0.009224
0.002348	100.000000	0.009224
0.002349	100.000000	0.009224
0.002350	100.000000	0.009224
0.002351	100.000000	0.009224
0.002352	100.000000	0.009224
0.002353	100.000000	0.009224
0.002354	100.000000	0.009224
0.002355	100.000000	0.009224
0.002356	100.000000	0.009224
0.002357	100.000000	0.009224
0.002358	100.000000	0.009349
0.002359	100.000000	0.009349
0.002360	100.000000	0.009349
0.002361	100.000000	0.009349
0.002362	100.000000	0.009349
0.002363	100.000000	0.009349
0.002364	100.000000	0.009349
0.002365	100.000000	0.009349
0.002366	100.000000	0.009349
0.002367	100.000000	0.009349
0.002368	100.000000	0.009349
0.002369	100.000000	0.008889
0.002370	100.000000	0.008889
0.002371	100.000000	0.008889
0.002372	100.000000	0.008889
0.002373	100.000000	0.008889
0.002374	100.000000	0.008889
0.002375	100.000000	0.008889
0.002376	100.000000	0.008889
0.002377	100.000000	0.008889
0.002378	100.000000	0.008889
0.002379	100.000000	0.008889
0.002380	100.000000	0.008889
0.002381	100.000000	0.008889
0.002382	100.000000	0.008889
0.002383	100.000000	0.008889
0.002384	100.000000	0.008889
0.002385	100.000000	0.008889
0.002386	100.000000	0.008889
0.002387	100.000000	0.008889
0.002388	100.000000	0.008889
0.002389	100.000000	0.008889
0.002390	100.000000	0.008889
0.002391	100.000000	0.008889
0.002392	100.000000	0.008889
0.002393	100.000000	0.008889
0.002394	100.000000	0.008889
0.002395	100.000000	0.008889
0.002396	100.000000	0.008889
0.002397	100.000000	0.008889
0.002398	100.000000	0.008889
0.002399	100.000000	0.008976
0.002400	100.000000	0.008976
0.002401	100.000000	0.008976
0.002402	100.000000	0.008976
0.002403	100.000000	0.008976
0.002404	100.000000	0.008976
0.002405	100.000000	0.008976
0.002406	100.000000	0.008976
0.002407	100.000000	0.008976
0.002408	100.000000	0.008976
0.002409	100.000000	0.008976
0.002410	100.000000	0.008976
0.002411	100.000000	0.008976
0.002412	100.000000	0.008976
0.002413	100.000000	0.008975
0.002414	100.000000	0.008975
0.002415	100.000000	0.008975
0.002416	100.000000	0.008975
0.002417	100.000000	0.008975
0.002418	100.000000	0.008975
0.002419	100.000000	0.008975
0.002420	100.000000	0.008975
0.002421	100.000000	0.008975
0.002422	100.000000	0.008975
0.002423	100.000000	0.008975
0.002424	100.000000	0.008975
0.002425	100.000000	0.008975
0.002426	100.000000	0.008975
0.002427	100.000000	0.008975
0.002428	100.000000	0.008975
0.002429	100.000000	0.008975
0.002430	100.000000	0.008975
0.002431	100.000000	0.008975
0.002432	100.000000	0.008975
0.002433	100.000000	0.008975
0.002434	100.000000	0.008777
0.002435	100.000000	0.008777
0.002436	100.000000	0.008777
0.002437	100.000000	0.008777
0.002438	100.000000	0.008777
0.002439	100.000000	0.008777
0.002440	100.000000	0.008824
0.002441	100.000000	0.008824
0.002442	100.000000	0.008824
0.002443	100.000000	0.008824
0.002444	100.000000	0.008824
0.002445	100.000000	0.008824
0.002446	100.000000	0.008824
0.002447	100.000000	0.008824
0.002448	100.000000	0.008824
0.002449	100.000000	0.008824
0.002450	100.000000	0.008824
0.002451	100.000000	0.008824
0.002452	100.000000	0.008824
0.002453	100.000000	0.008824
0.002454	100.000000	0.008824
0.002455	100.000000	0.008824
0.002456	100.000000	0.008824
0.002457	100.000000	0.008824
0.002458	100.000000	0.008824
0.002459	100.000000	0.008824
0.002460	100.000000	0.008824
0.002461	100.000000	0.008824
0.002462	100.000000	0.008824
0.002463	100.000000	0.008824
0.002464	100.000000	0.008824
0.002465	100.000000	0.008824
0.002466	100.000000	0.008824
0.002467	100.000000	0.008824
0.002468	100.000000	0.008824
0.002469	100.000000	0.008824
0.002470	100.000000	0.008824
0.002471	100.000000	0.008824
0.002472	100.000000	0.008824
0.002473	100.000000	0.008824
0.002474	100.000000	0.008824
0.002475	100.000000	0.008824
0.002476	100.000000	0.008824
0.002477	100.000000	0.008824
0.002478	100.000000	0.008824
0.002479	100.000000	0.008824
0.002480	100.000000	0.008824
0.002481	100.000000	0.008829
0.002482	100.000000	0.008829
0.002483	100.000000	0.008829
0.002484	100.000000	0.008829
0.002485	100.000000	0.008829
0.002486	100.000000	0.008829
0.002487	100.000000	0.008829
0.002488	100.000000	0.008829
0.002489	100.000000	0.008829
0.002490	100.000000	0.008829
0.002491	100.000000	0.008829
0.002492	100.000000	0.008829
0.002493	100.000000	0.008829
0.002494	100.000000	0.008829
0.002495	100.000000	0.008829
0.002496	100.000000	0.008829
0.002497	100.000000	0.008829
0.002498	100.000000	0.008829
0.002499	104.000000	0.008718
0.002500	104.000000	0.008718
0.002501	104.000000	0.008718
0.002502	104.000000	0.008718
0.002503	104.000000	0.008718
0.002504	104.000000	0.008718
0.002505	104.000000	0.008718
0.002506	104.000000	0.008718
0.002507	104.000000	0.008718
0.002508	104.000000	0.008718
0.002509	104.000000	0.008718
0.002510	104.000000	0.008718
0.002511	104.000000	0.008718
0.002512	104.000000	0.008718
0.002513	104.000000	0.008718
0.002514	104.000000	0.008718
0.002515	104.000000	0.008718
0.002516	104.000000	0.008718
0.002517	104.000000	0.008718
0.002518	104.000000	0.008718
0.002519	104.000000	0.008718
0.002520	104.000000	0.008718
0.002521	104.000000	0.008718
0.002522	104.000000	0.008723
0.002523	104.000000	0.008723
0.002524	104.000000	0.008723
0.002525	104.000000	0.008723
0.002526	104.000000	0.008723
0.002527	104.000000	0.008723
0.002528	104.000000	0.008723
0.002529	104.000000	0.008723
0.002530	104.000000	0.008723
0.002531	104.000000	0.008723
0.002532	104.000000	0.008723
0.002533	104.000000	0.008723
0.002534	104.000000	0.008723
0.002535	104.000000	0.008723
0.002536	104.000000	0.008723
0.002537	104.000000	0.008723
0.002538	104.000000	0.008723
0.002539	104.000000	0.008723
0.002540	104.000000	0.008723
0.002541	100.000000	0.008755
0.002542	100.000000	0.008755
0.002543	100.000000	0.008755
0.002544	100.000000	0.008755
0.002545	100.000000	0.008755
0.002546	100.000000	0.008755
0.002547	100.000000	0.008755
0.002548	100.000000	0.008755
0.002549	100.000000	0.008755
0.002550	100.000000	0.008755
0.002551	100.000000	0.008755
0.002552	100.000000	0.008755
0.002553	100.000000	0.008755
0.002554	100.000000	0.008755
0.002555	100.000000	0.008755
0.002556	100.000000	0.008755
0.002557	100.000000	0.008755
0.002558	100.000000	0.008755
0.002559	100.000000	0.008755
0.002560	100.000000	0.008755
0.002561	100.000000	0.008755
0.002562	100.000000	0.008755
0.002563	100.000000	0.008679
0.002564	100.000000	0.008679
0.002565	104.000000	0.008968
0.002566	104.000000	0.008968
0.002567	104.000000	0.008968
0.002568	104.000000	0.008968
0.002569	104.000000	0.008967
0.002570	104.000000	0.008967
0.002571	104.000000	0.008967
0.002572	104.000000	0.008967
0.002573	104.000000	0.008967
0.002574	104.000000	0.008967
0.002575	104.000000	0.008967
0.002576	104.000000	0.008967
0.002577	104.000000	0.008967
0.002578	104.000000	0.008967
0.002579	104.000000	0.008967
0.002580	104.000000	0.008967
0.002581	104.000000	0.008967
0.002582	104.000000	0.008967
0.002583	104.000000	0.008967
0.002584	104.000000	0.008967
0.002585	104.000000	0.008967
0.002586	104.000000	0.008967
0.002587	104.000000	0.008967
0.002588	104.000000	0.008967
0.002589	104.000000	0.008967
0.002590	104.000000	0.008967
0.002591	104.000000	0.008967
0.002592	104.000000	0.008967
0.002593	104.000000	0.008967
0.002594	104.000000	0.008967
0.002595	104.000000	0.008967
0.002596	104.000000	0.008967
0.002597	104.000000	0.008967
0.002598	104.000000	0.008967
0.002599	104.000000	0.008967
0.002600	104.000000	0.008967
0.002601	104.000000	0.008967
0.002602	104.000000	0.008967
0.002603	104.000000	0.008967
0.002604	100.000000	0.008863
0.002605	100.000000	0.008863
0.002606	100.000000	0.008863
0.002607	100.000000	0.008863
0.002608	100.000000	0.008863
0.002609	100.000000	0.008863
0.002610	100.000000	0.008863
0.002611	100.000000	0.008863
0.002612	100.000000	0.008863
0.002613	100.000000	0.008863
0.002614	100.000000	0.008863
0.002615	100.000000	0.008863
0.002616	100.000000	0.008863
0.002617	100.000000	0.008863
0.002618	100.000000	0.008863
0.002619	100.000000	0.008863
0.002620	100.000000	0.008863
0.002621	100.000000	0.008863
0.002622	100.000000	0.008863
0.002623	100.000000	0.008863
0.002624	100.000000	0.008863
0.002625	100.000000	0.008863
0.002626	100.000000	0.008863
0.002627	100.000000	0.008863
0.002628	100.000000	0.008863
0.002629	100.000000	0.008863
0.002630	104.000000	0.009224
0.002631	104.000000	0.009224
0.002632	104.000000	0.009224
0.002633	104.000000	0.009224
0.002634	104.000000	0.009224
0.002635	104.000000	0.009224
0.002636	104.000000	0.009224
0.002637	104.000000	0.009224
0.002638	104.000000	0.009224
0.002639	104.000000	0.009224
0.002640	104.000000	0.009224
0.002641	104.000000	0.009224
0.002642	104.000000	0.009224
0.002643	104.000000	0.009224
0.002644	104.000000	0.009224
0.002645	104.000000	0.009224
0.002646	104.000000	0.009109
0.002647	104.000000	0.009109
0.002648	104.000000	0.009109
0.002649	104.000000	0.009109
0.002650	104.000000	0.009109
0.002651	104.000000	0.009109
0.002652	104.000000	0.009109
0.002653	104.000000	0.009109
0.002654	104.000000	0.009109
0.002655	104.000000	0.009109
0.002656	104.000000	0.009109
0.002657	104.000000	0.009109
0.002658	104.000000	0.009109
0.002659	104.000000	0.009109
0.002660	104.000000	0.009109
0.002661	104.000000	0.009109
0.002662	104.000000	0.009109
0.002663	104.000000	0.009109
0.002664	104.000000	0.009109
0.002665	104.000000	0.009109
0.002666	104.000000	0.009109
0.002667	104.000000	0.009109
0.002668	104.000000	0.009109
0.002669	104.000000	0.009109
0.002670	104.000000	0.009109
0.002671	104.000000	0.009109
0.002672	104.000000	0.009109
0.002673	104.000000	0.009109
0.002674	104.000000	0.009109
0.002675	104.000000	0.009109
0.002676	104.000000	0.009109
0.002677	104.000000	0.009109
0.002678	104.000000	0.009109
0.002679	104.000000	0.009109
0.002680	104.000000	0.009109
0.002681	104.000000	0.009109
0.002682	104.000000	0.009109
0.002683	104.000000	0.009109
0.002684	104.000000	0.009109
0.002685	104.000000	0.009109
0.002686	104.000000	0.009109
0.002687	104.000000	0.008956
0.002688	104.000000	0.008956
0.002689	104.000000	0.008956
0.002690	104.000000	0.008956
0.002691	104.000000	0.008956
0.002692	104.000000	0.008956
0.002693	104.000000	0.008956
0.002694	104.000000	0.008956
0.002695	104.000000	0.009548
0.002696	104.000000	0.009548
0.002697	104.000000	0.009548
0.002698	104.000000	0.009548
0.002699	104.000000	0.009548
0.002700	104.000000	0.009548
0.002701	104.000000	0.009548
0.002702	104.000000	0.009548
0.002703	104.000000	0.009548
0.002704	104.000000	0.009548
0.002705	104.000000	0.009548
0.002706	104.000000	0.009548
0.002707	104.000000	0.009548
0.002708	104.000000	0.009548
0.002709	104.000000	0.009548
0.002710	104.000000	0.009548
0.002711	104.000000	0.009548
0.002712	104.000000	0.009548
0.002713	104.000000	0.009548
0.002714	104.000000	0.009548
0.002715	104.000000	0.009548
0.002716	104.000000	0.009548
0.002717	104.000000	0.009548
0.002718	104.000000	0.009548
0.002719	104.000000	0.009548
0.002720	104.000000	0.009548
0.002721	104.000000	0.009548
0.002722	104.000000	0.009548
0.002723	104.000000	0.009548
0.002724	104.000000	0.009548
0.002725	104.000000	0.009548
0.002726	104.000000	0.009515
0.002727	104.000000	0.009515
0.002728	104.000000	0.009328
0.002729	104.000000	0.009328
0.002730	104.000000	0.009328
0.002731	104.000000	0.009328
0.002732	104.000000	0.009328
0.002733	104.000000	0.009328
0.002734	104.000000	0.009328
0.002735	104.000000	0.009328
0.002736	104.000000	0.009328
0.002737	104.000000	0.009328
0.002738	104.000000	0.009328
0.002739	104.000000	0.009328
0.002740	104.000000	0.009328
0.002741	104.000000	0.009328
0.002742	104.000000	0.009328
0.002743	104.000000	0.009328
0.002744	104.000000	0.009328
0.002745	104.000000	0.009328
0.002746	104.000000	0.009328
0.002747	104.000000	0.009328
0.002748	104.000000	0.009328
0.002749	104.000000	0.009328
0.002750	104.000000	0.009328
0.002751	104.000000	0.009328
0.002752	104.000000	0.009328
0.002753	104.000000	0.009328
0.002754	104.000000	0.009328
0.002755	104.000000	0.009328
0.002756	104.000000	0.009328
0.002757	104.000000	0.009328
0.002758	104.000000	0.009328
0.002759	104.000000	0.009328
0.002760	108.000000	0.010069
0.002761	108.000000	0.010069
0.002762	108.000000	0.010069
0.002763	108.000000	0.010069
0.002764	108.000000	0.010069
0.002765	108.000000	0.010069
0.002766	108.000000	0.010069
0.002767	108.000000	0.010069
0.002768	108.000000	0.010069
0.002769	108.000000	0.009882
0.002770	108.000000	0.009882
0.002771	108.000000	0.009882
0.002772	108.000000	0.009882
0.002773	108.000000	0.009882
0.002774	108.000000	0.009882
0.002775	108.000000	0.009882
0.002776	108.000000	0.009882
0.002777	108.000000	0.009882
0.002778	108.000000	0.009882
0.002779	108.000000	0.009882
0.002780	108.000000	0.009882
0.002781	108.000000	0.009882
0.002782	108.000000	0.009882
0.002783	108.000000	0.009882
0.002784	108.000000	0.009882
0.002785	108.000000	0.009882
0.002786	108.000000	0.009882
0.002787	108.000000	0.009882
0.002788	108.000000	0.009882
0.002789	108.000000	0.009882
0.002790	108.000000	0.009882
0.002791	108.000000	0.009882
0.002792	108.000000	0.009882
0.002793	108.000000	0.009882
0.002794	108.000000	0.009882
0.002795	108.000000	0.009882
0.002796	108.000000	0.009882
0.002797	108.000000	0.009882
0.002798	108.000000	0.009882
0.002799	108.000000	0.009882
0.002800	108.000000	0.009882
0.002801	108.000000	0.009882
0.002802	108.000000	0.009882
0.002803	108.000000	0.009882
0.002804	108.000000	0.009882
0.002805	108.000000	0.009882
0.002806	108.000000	0.009882
0.002807	108.000000	0.009882
0.002808	108.000000	0.009882
0.002809	108.000000	0.009882
0.002810	108.000000	0.009663
0.002811	108.000000	0.009663
0.002812	108.000000	0.009663
0.002813	108.000000	0.009663
0.002814	108.000000	0.009663
0.002815	108.000000	0.009663
0.002816	108.000000	0.009663
0.002817	108.000000	0.009663
0.002818	108.000000	0.009663
0.002819	108.000000	0.009663
0.002820	108.000000	0.009663
0.002821	108.000000	0.009663
0.002822	108.000000	0.009663
0.002823	108.000000	0.009663
0.002824	108.000000	0.009663
0.002825	108.000000	0.010501
0.002826	108.000000	0.010501
0.002827	108.000000	0.010501
0.002828	108.000000	0.010501
0.002829	108.000000	0.010501
0.002830	108.000000	0.010501
0.002831	108.000000	0.010501
0.002832	108.000000	0.010501
0.002833	108.000000	0.010501
0.002834	108.000000	0.010501
0.002835	108.000000	0.010501
0.002836	108.000000	0.010501
0.002837	108.000000	0.010501
0.002838	108.000000	0.010501
0.002839	108.000000	0.010501
0.002840	108.000000	0.010501
0.002841	108.000000	0.010501
0.002842	108.000000	0.010501
0.002843	108.000000	0.010501
0.002844	108.000000	0.010501
0.002845	108.000000	0.010501
0.002846	108.000000	0.010501
0.002847	108.000000	0.010501
0.002848	108.000000	0.010501
0.002849	108.000000	0.010501
0.002850	108.000000	0.010501
0.002851	108.000000	0.010255
0.002852	108.000000	0.010255
0.002853	108.000000	0.010255
0.002854	108.000000	0.010255
0.002855	108.000000	0.010255
0.002856	108.000000	0.010255
0.002857	108.000000	0.010255
0.002858	108.000000	0.010255
0.002859	108.000000	0.010255
0.002860	108.000000	0.010255
0.002861	108.000000	0.010255
0.002862	108.000000	0.010255
0.002863	108.000000	0.010255
0.002864	108.000000	0.010255
0.002865	108.000000	0.010255
0.002866	108.000000	0.010255
0.002867	108.000000	0.010255
0.002868	108.000000	0.010255
0.002869	108.000000	0.010255
0.002870	108.000000	0.010255
0.002871	108.000000	0.010255
0.002872	108.000000	0.010255
0.002873	108.000000	0.010255
0.002874	108.000000	0.010255
0.002875	108.000000	0.010255
0.002876	108.000000	0.010255
0.002877	108.000000	0.010255
0.002878	108.000000	0.010255
0.002879	108.000000	0.010255
0.002880	108.000000	0.010255
0.002881	108.000000	0.010255
0.002882	108.000000	0.010223
0.002883	108.000000	0.010223
0.002884	108.000000	0.010223
0.002885	108.000000	0.010223
0.002886	108.000000	0.010223
0.002887	108.000000	0.010223
0.002888	108.000000	0.010223
0.002889	108.000000	0.010223
0.002890	108.000000	0.011286
0.002891	108.000000	0.011286
0.002892	108.000000	0.011018
0.002893	108.000000	0.011018
0.002894	108.000000	0.011018
0.002895	108.000000	0.011018
0.002896	108.000000	0.011018
0.002897	108.000000	0.011018
0.002898	108.000000	0.011018
0.002899	108.000000	0.011018
0.002900	108.000000	0.011018
0.002901	108.000000	0.011018
0.002902	108.000000	0.011018
0.002903	108.000000	0.011018
0.002904	108.000000	0.011018
0.002905	108.000000	0.011018
0.002906	108.000000	0.011018
0.002907	108.000000	0.011018
0.002908	108.000000	0.011018
0.002909	108.000000	0.011018
0.002910	108.000000	0.011018
0.002911	108.000000	0.011018
0.002912	108.000000	0.011018
0.002913	108.000000	0.011018
0.002914	108.000000	0.011018
0.002915	108.000000	0.011018
0.002916	108.000000	0.011018
0.002917	108.000000	0.011018
0.002918	108.000000	0.011018
0.002919	108.000000	0.011018
0.002920	108.000000	0.011018
0.002921	108.000000	0.011018
0.002922	108.000000	0.011018
0.002923	108.000000	0.011018
0.002924	108.000000	0.011018
0.002925	108.000000	0.011018
0.002926	108.000000	0.011018
0.002927	108.000000	0.011018
0.002928	108.000000	0.011018
0.002929	108.000000	0.011826
0.002930	108.000000	0.011826
0.002931	108.000000	0.011826
0.002932	108.000000	0.011826
0.002933	108.000000	0.011540
0.002934	108.000000	0.011540
0.002935	108.000000	0.011540
0.002936	108.000000	0.011540
0.002937	108.000000	0.011540
0.002938	108.000000	0.011540
0.002939	108.000000	0.011540
0.002940	108.000000	0.011540
0.002941	108.000000	0.011540
0.002942	108.000000	0.011540
0.002943	108.000000	0.011540
0.002944	108.000000	0.011540
0.002945	108.000000	0.011540
0.002946	108.000000	0.011540
0.002947	108.000000	0.011540
0.002948	108.000000	0.011540
0.002949	108.000000	0.011540
0.002950	108.000000	0.011540
0.002951	108.000000	0.011540
0.002952	108.000000	0.011540
0.002953	108.000000	0.011540
0.002954	108.000000	0.011540
0.002955	108.000000	0.012805
0.002956	108.000000	0.012805
0.002957	108.000000	0.012805
0.002958	108.000000	0.012805
0.002959	108.000000	0.012805
0.002960	108.000000	0.012805
0.002961	108.000000	0.012805
0.002962	108.000000	0.012805
0.002963	108.000000	0.012805
0.002964	108.000000	0.012805
0.002965	108.000000	0.012805
0.002966	108.000000	0.012805
0.002967	108.000000	0.012805
0.002968	108.000000	0.012805
0.002969	108.000000	0.012805
0.002970	108.000000	0.012805
0.002971	108.000000	0.012805
0.002972	108.000000	0.012805
0.002973	108.000000	0.012805
0.002974	108.000000	0.012805
0.002975	108.000000	0.012507
0.002976	108.000000	0.012507
0.002977	108.000000	0.012507
0.002978	108.000000	0.012507
0.002979	108.000000	0.012507
0.002980	108.000000	0.012507
0.002981	108.000000	0.012507
0.002982	108.000000	0.012507
0.002983	108.000000	0.012507
0.002984	108.000000	0.012507
0.002985	108.000000	0.012507
0.002986	108.000000	0.012507
0.002987	108.000000	0.012507
0.002988	108.000000	0.012507
0.002989	108.000000	0.012507
0.002990	108.000000	0.012507
0.002991	108.000000	0.012507
0.002992	108.000000	0.012507
0.002993	108.000000	0.012507
0.002994	108.000000	0.012507
0.002995	108.000000	0.012507
0.002996	108.000000	0.012507
0.002997	108.000000	0.012507
0.002998	108.000000	0.012507
0.002999	108.000000	0.012507
0.003000	108.000000	0.012507
0.003001	108.000000	0.012507
0.003002	108.000000	0.012507
0.003003	108.000000	0.012507
0.003004	108.000000	0.012507
0.003005	108.000000	0.012507
0.003006	108.000000	0.012507
0.003007	108.000000	0.012507
0.003008	108.000000	0.012507
0.003009	108.000000	0.012507
0.003010	108.000000	0.012507
0.003011	108.000000	0.012507
0.003012	108.000000	0.012507
0.003013	108.000000	0.012507
0.003014	108.000000	0.012507
0.003015	108.000000	0.012507
0.003016	108.000000	0.012202
0.003017	108.000000	0.012202
0.003018	108.000000	0.012202
0.003019	108.000000	0.012202
0.003020	108.000000	0.012202
0.003021	112.000000	0.013606
0.003022	112.000000	0.013606
0.003023	112.000000	0.013606
0.003024	112.000000	0.013606
0.003025	112.000000	0.013606
0.003026	112.000000	0.013606
0.003027	112.000000	0.013606
0.003028	112.000000	0.013606
0.003029	112.000000	0.013606
0.003030	112.000000	0.013606
0.003031	112.000000	0.013606
0.003032	112.000000	0.013606
0.003033	112.000000	0.013606
0.003034	112.000000	0.013606
0.003035	112.000000	0.013606
0.003036	112.000000	0.013606
0.003037	112.000000	0.013606
0.003038	112.000000	0.013606
0.003039	112.000000	0.013573
0.003040	112.000000	0.013573
0.003041	112.000000	0.013573
0.003042	112.000000	0.013573
0.003043	112.000000	0.013573
0.003044	112.000000	0.013573
0.003045	112.000000	0.013573
0.003046	112.000000	0.013573
0.003047	112.000000	0.013573
0.003048	112.000000	0.013573
0.003049	112.000000	0.013573
0.003050	112.000000	0.013573
0.003051	112.000000	0.013573
0.003052	112.000000	0.013573
0.003053	112.000000	0.013573
0.003054	112.000000	0.013573
0.003055	112.000000	0.013573
0.003056	112.000000	0.013573
0.003057	112.000000	0.013269
0.003058	112.000000	0.013269
0.003059	112.000000	0.013269
0.003060	112.000000	0.013269
0.003061	112.000000	0.013269
0.003062	112.000000	0.013269
0.003063	112.000000	0.013269
0.003064	112.000000	0.013269
0.003065	112.000000	0.013269
0.003066	112.000000	0.013269
0.003067	112.000000	0.013269
0.003068	112.000000	0.013269
0.003069	112.000000	0.013269
0.003070	112.000000	0.013269
0.003071	112.000000	0.013269
0.003072	112.000000	0.013269
0.003073	112.000000	0.013269
0.003074	112.000000	0.013269
0.003075	112.000000	0.013269
0.003076	112.000000	0.013269
0.003077	112.000000	0.013269
0.003078	112.000000	0.013269
0.003079	112.000000	0.013269
0.003080	112.000000	0.013269
0.003081	112.000000	0.013269
0.003082	112.000000	0.013269
0.003083	112.000000	0.013269
0.003084	112.000000	0.013269
0.003085	112.000000	0.013269
0.003086	112.000000	0.014710
0.003087	112.000000	0.014710
0.003088	112.000000	0.014710
0.003089	112.000000	0.014710
0.003090	112.000000	0.014710
0.003091	112.000000	0.014710
0.003092	112.000000	0.014710
0.003093	112.000000	0.014710
0.003094	112.000000	0.014710
0.003095	112.000000	0.014710
0.003096	112.000000	0.014710
0.003097	112.000000	0.014710
0.003098	112.000000	0.014405
0.003099	112.000000	0.014405
0.003100	112.000000	0.014405
0.003101	112.000000	0.014405
0.003102	112.000000	0.014405
0.003103	112.000000	0.014405
0.003104	112.000000	0.014405
0.003105	112.000000	0.014405
0.003106	112.000000	0.014405
0.003107	112.000000	0.014405
0.003108	112.000000	0.014405
0.003109	112.000000	0.014405
0.003110	112.000000	0.014405
0.003111	112.000000	0.014405
0.003112	112.000000	0.014405
0.003113	112.000000	0.014405
0.003114	112.000000	0.014405
0.003115	112.000000	0.014405
0.003116	112.000000	0.014405
0.003117	112.000000	0.014405
0.003118	112.000000	0.014405
0.003119	112.000000	0.014405
0.003120	112.000000	0.014405
0.003121	112.000000	0.014405
0.003122	112.000000	0.014405
0.003123	112.000000	0.014405
0.003124	112.000000	0.014405
0.003125	112.000000	0.014405
0.003126	112.000000	0.014405
0.003127	112.000000	0.014405
0.003128	112.000000	0.014405
0.003129	112.000000	0.014405
0.003130	112.000000	0.014405
0.003131	112.000000	0.014405
0.003132	112.000000	0.014405
0.003133	112.000000	0.014405
0.003134	112.000000	0.014405
0.003135	112.000000	0.014405
0.003136	112.000000	0.014405
0.003137	112.000000	0.014405
0.003138	112.000000	0.014405
0.003139	112.000000	0.014105
0.003140	112.000000	0.014105
0.003141	112.000000	0.014105
0.003142	112.000000	0.014105
0.003143	112.000000	0.014105
0.003144	112.000000	0.014105
0.003145	112.000000	0.014105
0.003146	112.000000	0.014105
0.003147	112.000000	0.014105
0.003148	112.000000	0.014105
0.003149	112.000000	0.014105
0.003150	112.000000	0.014105
0.003151	112.000000	0.015697
0.003152	112.000000	0.015697
0.003153	112.000000	0.015697
0.003154	112.000000	0.015697
0.003155	112.000000	0.015697
0.003156	112.000000	0.015697
0.003157	112.000000	0.015697
0.003158	112.000000	0.015697
0.003159	112.000000	0.015697
0.003160	112.000000	0.015697
0.003161	112.000000	0.015697
0.003162	112.000000	0.015697
0.003163	112.000000	0.015697
0.003164	112.000000	0.015697
0.003165	112.000000	0.015697
0.003166	112.000000	0.015697
0.003167	112.000000	0.015697
0.003168	112.000000	0.015697
0.003169	112.000000	0.015697
0.003170	112.000000	0.015697
0.003171	112.000000	0.015697
0.003172	112.000000	0.015697
0.003173	112.000000	0.015697
0.003174	112.000000	0.015697
0.003175	112.000000	0.015697
0.003176	112.000000	0.015697
0.003177	112.000000	0.015697
0.003178	112.000000	0.015697
0.003179	112.000000	0.015697
0.003180	112.000000	0.015409
0.003181	112.000000	0.015409
0.003182	112.000000	0.015409
0.003183	112.000000	0.015409
0.003184	112.000000	0.015409
0.003185	112.000000	0.015409
0.003186	112.000000	0.015409
0.003187	112.000000	0.015409
0.003188	112.000000	0.015409
0.003189	112.000000	0.015409
0.003190	112.000000	0.015409
0.003191	112.000000	0.015409
0.003192	112.000000	0.015409
0.003193	112.000000	0.015409
0.003194	112.000000	0.015409
0.003195	112.000000	0.015409
0.003196	112.000000	0.015345
0.003197	112.000000	0.015345
0.003198	112.000000	0.015345
0.003199	112.000000	0.015345
0.003200	112.000000	0.015345
0.003201	112.000000	0.015345
0.003202	112.000000	0.015345
0.003203	112.000000	0.015345
0.003204	112.000000	0.015345
0.003205	112.000000	0.015345
0.003206	112.000000	0.015345
0.003207	112.000000	0.015345
0.003208	112.000000	0.015345
0.003209	112.000000	0.015345
0.003210	112.000000	0.015345
0.003211	112.000000	0.015345
0.003212	112.000000	0.015345
0.003213	112.000000	0.015345
0.003214	112.000000	0.015345
0.003215	112.000000	0.015345
0.003216	116.000000	0.016992
0.003217	116.000000	0.016992
0.003218	116.000000	0.016992
0.003219	116.000000	0.016992
0.003220	116.000000	0.016992
0.003221	116.000000	0.016703
0.003222	116.000000	0.016703
0.003223	116.000000	0.016703
0.003224	116.000000	0.016703
0.003225	116.000000	0.016703
0.003226	116.000000	0.016703
0.003227	116.000000	0.016703
0.003228	116.000000	0.016703
0.003229	116.000000	0.016703
0.003230	116.000000	0.016703
0.003231	116.000000	0.016703
0.003232	116.000000	0.016703
0.003233	116.000000	0.016703
0.003234	116.000000	0.016703
0.003235	116.000000	0.016703
0.003236	116.000000	0.016703
0.003237	116.000000	0.016703
0.003238	116.000000	0.016703
0.003239	116.000000	0.016703
0.003240	116.000000	0.016703
0.003241	116.000000	0.016703
0.003242	116.000000	0.016703
0.003243	116.000000	0.016703
0.003244	116.000000	0.016703
0.003245	116.000000	0.016703
0.003246	116.000000	0.016703
0.003247	116.000000	0.016703
0.003248	116.000000	0.016703
0.003249	116.000000	0.016703
0.003250	116.000000	0.016703
0.003251	116.000000	0.016703
0.003252	116.000000	0.016703
0.003253	116.000000	0.016703
0.003254	116.000000	0.016703
0.003255	116.000000	0.016703
0.003256	116.000000	0.016703
0.003257	116.000000	0.016703
0.003258	116.000000	0.016703
0.003259	116.000000	0.016703
0.003260	116.000000	0.016703
0.003261	116.000000	0.016703
0.003262	116.000000	0.016432
0.003263	116.000000	0.016432
0.003264	116.000000	0.016432
0.003265	116.000000	0.016432
0.003266	116.000000	0.016432
0.003267	116.000000	0.016432
0.003268	116.000000	0.016432
0.003269	116.000000	0.016432
0.003270	116.000000	0.016432
0.003271	116.000000	0.016432
0.003272	116.000000	0.016432
0.003273	116.000000	0.016432
0.003274	116.000000	0.016432
0.003275	116.000000	0.016432
0.003276	116.000000	0.016432
0.003277	116.000000	0.016432
0.003278	116.000000	0.016432
0.003279	116.000000	0.016432
0.003280	116.000000	0.016432
0.003281	116.000000	0.018148
0.003282	116.000000	0.018148
0.003283	116.000000	0.018148
0.003284	116.000000	0.018148
0.003285	116.000000	0.018148
0.003286	116.000000	0.018148
0.003287	116.000000	0.018148
0.003288	116.000000	0.018148
0.003289	116.000000	0.018148
0.003290	116.000000	0.018148
0.003291	116.000000	0.018148
0.003292	116.000000	0.018148
0.003293	116.000000	0.018148
0.003294	116.000000	0.018148
0.003295	116.000000	0.018148
0.003296	116.000000	0.018148
0.003297	116.000000	0.018148
0.003298	116.000000	0.018148
0.003299	116.000000	0.018148
0.003300	116.000000	0.018148
0.003301	116.000000	0.018148
0.003302	116.000000	0.018148
0.003303	116.000000	0.018148
0.003304	116.000000	0.017899
0.003305	116.000000	0.017899
0.003306	116.000000	0.017899
0.003307	116.000000	0.017899
0.003308	116.000000	0.017899
0.003309	116.000000	0.017899
0.003310	116.000000	0.017899
0.003311	116.000000	0.017899
0.003312	116.000000	0.017899
0.003313	116.000000	0.017899
0.003314	116.000000	0.017899
0.003315	116.000000	0.017899
0.003316	116.000000	0.017899
0.003317	116.000000	0.019388
0.003318	116.000000	0.019388
0.003319	116.000000	0.019388
0.003320	116.000000	0.019388
0.003321	116.000000	0.019388
0.003322	116.000000	0.019388
0.003323	116.000000	0.019388
0.003324	116.000000	0.019388
0.003325	116.000000	0.019388
0.003326	116.000000	0.019388
0.003327	116.000000	0.019388
0.003328	116.000000	0.019388
0.003329	116.000000	0.019388
0.003330	116.000000	0.019388
0.003331	116.000000	0.019388
0.003332	116.000000	0.019388
0.003333	116.000000	0.019388
0.003334	116.000000	0.019388
0.003335	116.000000	0.019388
0.003336	116.000000	0.019388
0.003337	116.000000	0.019388
0.003338	116.000000	0.019388
0.003339	116.000000	0.019388
0.003340	116.000000	0.019388
0.003341	116.000000	0.019388
0.003342	116.000000	0.019388
0.003343	116.000000	0.019388
0.003344	116.000000	0.019388
0.003345	116.000000	0.019167
0.003346	116.000000	0.020974
0.003347	116.000000	0.020974
0.003348	116.000000	0.020974
0.003349	116.000000	0.020974
0.003350	116.000000	0.020974
0.003351	116.000000	0.020974
0.003352	116.000000	0.020910
0.003353	116.000000	0.020910
0.003354	116.000000	0.020910
0.003355	116.000000	0.020910
0.003356	116.000000	0.020910
0.003357	116.000000	0.020910
0.003358	116.000000	0.020910
0.003359	116.000000	0.020910
0.003360	116.000000	0.020910
0.003361	116.000000	0.020910
0.003362	116.000000	0.020910
0.003363	116.000000	0.020910
0.003364	116.000000	0.020910
0.003365	116.000000	0.020910
0.003366	116.000000	0.020910
0.003367	116.000000	0.020910
0.003368	116.000000	0.020910
0.003369	116.000000	0.020910
0.003370	116.000000	0.020910
0.003371	116.000000	0.020910
0.003372	116.000000	0.020910
0.003373	116.000000	0.020910
0.003374	116.000000	0.020910
0.003375	116.000000	0.020910
0.003376	116.000000	0.020910
0.003377	116.000000	0.020910
0.003378	116.000000	0.020910
0.003379	116.000000	0.020910
0.003380	116.000000	0.020910
0.003381	116.000000	0.020910
0.003382	116.000000	0.020910
0.003383	116.000000	0.020910
0.003384	116.000000	0.020910
0.003385	116.000000	0.020910
0.003386	116.000000	0.020721
0.003387	116.000000	0.020721
0.003388	116.000000	0.020721
0.003389	116.000000	0.020721
0.003390	116.000000	0.020721
0.003391	116.000000	0.020721
0.003392	116.000000	0.020721
0.003393	116.000000	0.020721
0.003394	116.000000	0.020721
0.003395	116.000000	0.020721
0.003396	116.000000	0.020721
0.003397	116.000000	0.020721
0.003398	116.000000	0.020721
0.003399	116.000000	0.020721
0.003400	116.000000	0.020721
0.003401	116.000000	0.020721
0.003402	116.000000	0.020721
0.003403	116.000000	0.020721
0.003404	116.000000	0.020721
0.003405	116.000000	0.020721
0.003406	116.000000	0.020721
0.003407	116.000000	0.020721
0.003408	116.000000	0.020721
0.003409	116.000000	0.020721
0.003410	116.000000	0.020721
0.003411	116.000000	0.022579
0.003412	116.000000	0.022579
0.003413	116.000000	0.022579
0.003414	116.000000	0.022579
0.003415	116.000000	0.022579
0.003416	116.000000	0.022579
0.003417	116.000000	0.022579
0.003418	116.000000	0.022579
0.003419	116.000000	0.022579
0.003420	116.000000	0.022579
0.003421	116.000000	0.022579
0.003422	116.000000	0.022579
0.003423	116.000000	0.022579
0.003424	116.000000	0.022579
0.003425	116.000000	0.022579
0.003426	116.000000	0.022579
0.003427	116.000000	0.022427
0.003428	116.000000	0.022427
0.003429	116.000000	0.022427
0.003430	116.000000	0.022427
0.003431	116.000000	0.022427
0.003432	116.000000	0.022427
0.003433	116.000000	0.022427
0.003434	116.000000	0.022427
0.003435	116.000000	0.022427
0.003436	116.000000	0.022427
0.003437	116.000000	0.022427
0.003438	116.000000	0.022427
0.003439	116.000000	0.022427
0.003440	116.000000	0.022427
0.003441	116.000000	0.022427
0.003442	116.000000	0.022427
0.003443	116.000000	0.022427
0.003444	116.000000	0.022427
0.003445	116.000000	0.022427
0.003446	116.000000	0.022427
0.003447	116.000000	0.022427
0.003448	116.000000	0.022427
0.003449	116.000000	0.022427
0.003450	116.000000	0.022427
0.003451	116.000000	0.022427
0.003452	116.000000	0.022427
0.003453	116.000000	0.022427
0.003454	116.000000	0.022427
0.003455	116.000000	0.022427
0.003456	116.000000	0.022427
0.003457	116.000000	0.022427
0.003458	116.000000	0.022427
0.003459	116.000000	0.022427
0.003460	116.000000	0.022427
0.003461	116.000000	0.022427
0.003462	116.000000	0.022427
0.003463	116.000000	0.022427
0.003464	116.000000	0.022427
0.003465	116.000000	0.022427
0.003466	116.000000	0.022427
0.003467	116.000000	0.022427
0.003468	120.000000	0.022281
0.003469	120.000000	0.022281
0.003470	120.000000	0.022281
0.003471	120.000000	0.022281
0.003472	120.000000	0.022281
0.003473	120.000000	0.022281
0.003474	120.000000	0.022281
0.003475	120.000000	0.022281
0.003476	120.000000	0.022281
0.003477	120.000000	0.024140
0.003478	120.000000	0.024140
0.003479	120.000000	0.024140
0.003480	120.000000	0.024140
0.003481	120.000000	0.024140
0.003482	120.000000	0.024140
0.003483	120.000000	0.024140
0.003484	120.000000	0.024140
0.003485	120.000000	0.024140
0.003486	120.000000	0.024140
0.003487	120.000000	0.024140
0.003488	120.000000	0.024140
0.003489	120.000000	0.024140
0.003490	120.000000	0.024140
0.003491	120.000000	0.024140
0.003492	120.000000	0.024140
0.003493	120.000000	0.024140
0.003494	120.000000	0.024140
0.003495	120.000000	0.024140
0.003496	120.000000	0.024140
0.003497	120.000000	0.024140
0.003498	120.000000	0.024140
0.003499	120.000000	0.024140
0.003500	120.000000	0.024140
0.003501	120.000000	0.024140
0.003502	120.000000	0.024140
0.003503	120.000000	0.024140
0.003504	120.000000	0.024140
0.003505	120.000000	0.024140
0.003506	120.000000	0.024140
0.003507	120.000000	0.024140
0.003508	120.000000	0.024140
0.003509	120.000000	0.023963
0.003510	120.000000	0.023963
0.003511	120.000000	0.023963
0.003512	120.000000	0.023963
0.003513	120.000000	0.023963
0.003514	120.000000	0.023963
0.003515	120.000000	0.023963
0.003516	120.000000	0.023963
0.003517	120.000000	0.023963
0.003518	120.000000	0.023963
0.003519	120.000000	0.023963
0.003520	120.000000	0.023963
0.003521	120.000000	0.023963
0.003522	120.000000	0.023963
0.003523	120.000000	0.023963
0.003524	120.000000	0.023963
0.003525	120.000000	0.023963
0.003526	120.000000	0.023963
0.003527	120.000000	0.023963
0.003528	120.000000	0.023963
0.003529	120.000000	0.023963
0.003530	120.000000	0.023963
0.003531	120.000000	0.023963
0.003532	120.000000	0.023963
0.003533	120.000000	0.023963
0.003534	120.000000	0.023963
0.003535	120.000000	0.023963
0.003536	120.000000	0.023963
0.003537	120.000000	0.023963
0.003538	120.000000	0.023963
0.003539	120.000000	0.023963
0.003540	120.000000	0.023963
0.003541	120.000000	0.023963
0.003542	120.000000	0.025833
0.003543	120.000000	0.025833
0.003544	120.000000	0.025833
0.003545	120.000000	0.025833
0.003546	120.000000	0.025833
0.003547	120.000000	0.025833
0.003548	120.000000	0.025833
0.003549	120.000000	0.025833
0.003550	120.000000	0.025763
0.003551	120.000000	0.025763
0.003552	120.000000	0.025763
0.003553	120.000000	0.025763
0.003554	120.000000	0.025763
0.003555	120.000000	0.025763
0.003556	120.000000	0.025763
0.003557	120.000000	0.025763
0.003558	120.000000	0.025763
0.003559	120.000000	0.025763
0.003560	120.000000	0.025763
0.003561	120.000000	0.025763
0.003562	120.000000	0.025763
0.003563	120.000000	0.025763
0.003564	120.000000	0.025763
0.003565	120.000000	0.025763
0.003566	120.000000	0.025763
0.003567	120.000000	0.025763
0.003568	120.000000	0.025763
0.003569	120.000000	0.025763
0.003570	120.000000	0.025763
0.003571	120.000000	0.025763
0.003572	120.000000	0.025763
0.003573	120.000000	0.025763
0.003574	120.000000	0.025763
0.003575	120.000000	0.025763
0.003576	120.000000	0.025763
0.003577	120.000000	0.025763
0.003578	120.000000	0.025763
0.003579	120.000000	0.025763
0.003580	120.000000	0.025763
0.003581	120.000000	0.025763
0.003582	120.000000	0.025763
0.003583	120.000000	0.025763
0.003584	120.000000	0.025763
0.003585	120.000000	0.025763
0.003586	120.000000	0.025763
0.003587	120.000000	0.025763
0.003588	120.000000	0.025763
0.003589	120.000000	0.025763
0.003590	120.000000	0.025763
0.003591	124.000000	0.025729
0.003592	124.000000	0.025729
0.003593	124.000000	0.025729
0.003594	124.000000	0.025729
0.003595	124.000000	0.025729
0.003596	124.000000	0.025729
0.003597	124.000000	0.025729
0.003598	124.000000	0.025729
0.003599	124.000000	0.025729
0.003600	124.000000	0.025729
0.003601	124.000000	0.025729
0.003602	124.000000	0.025729
0.003603	124.000000	0.025729
0.003604	124.000000	0.025729
0.003605	124.000000	0.025729
0.003606	124.000000	0.025729
0.003607	120.000000	0.027577
0.003608	120.000000	0.027577
0.003609	120.000000	0.027577
0.003610	120.000000	0.027577
0.003611	120.000000	0.027577
0.003612	120.000000	0.027577
0.003613	120.000000	0.027577
0.003614	120.000000	0.027577
0.003615	120.000000	0.027577
0.003616	120.000000	0.027577
0.003617	120.000000	0.027577
0.003618	120.000000	0.027577
0.003619	120.000000	0.027577
0.003620	120.000000	0.027577
0.003621	120.000000	0.027577
0.003622	120.000000	0.027577
0.003623	120.000000	0.027577
0.003624	120.000000	0.027577
0.003625	120.000000	0.027577
0.003626	120.000000	0.027577
0.003627	120.000000	0.027577
0.003628	120.000000	0.027577
0.003629	120.000000	0.027577
0.003630	120.000000	0.027577
0.003631	120.000000	0.027577
0.003632	120.000000	0.027577
0.003633	124.000000	0.027572
0.003634	124.000000	0.027572
0.003635	124.000000	0.027572
0.003636	124.000000	0.027572
0.003637	124.000000	0.027572
0.003638	124.000000	0.027572
0.003639	124.000000	0.027572
0.003640	124.000000	0.027572
0.003641	124.000000	0.027572
0.003642	124.000000	0.027572
0.003643	124.000000	0.027572
0.003644	124.000000	0.027572
0.003645	124.000000	0.027572
0.003646	124.000000	0.027572
0.003647	124.000000	0.027572
0.003648	124.000000	0.027572
0.003649	124.000000	0.027572
0.003650	124.000000	0.027572
0.003651	124.000000	0.027572
0.003652	124.000000	0.027572
0.003653	124.000000	0.027572
0.003654	124.000000	0.027572
0.003655	124.000000	0.027572
0.003656	124.000000	0.027572
0.003657	124.000000	0.027572
0.003658	124.000000	0.027572
0.003659	124.000000	0.027572
0.003660	124.000000	0.027572
0.003661	124.000000	0.027572
0.003662	124.000000	0.027572
0.003663	124.000000	0.027572
0.003664	124.000000	0.027572
0.003665	120.000000	0.027501
0.003666	120.000000	0.027501
0.003667	120.000000	0.027501
0.003668	120.000000	0.027501
0.003669	120.000000	0.027501
0.003670	120.000000	0.027501
0.003671	120.000000	0.027501
0.003672	116.000000	0.029241
0.003673	116.000000	0.029241
0.003674	120.000000	0.029338
0.003675	120.000000	0.029338
0.003676	120.000000	0.029338
0.003677	120.000000	0.029338
0.003678	120.000000	0.029338
0.003679	120.000000	0.029338
0.003680	120.000000	0.029338
0.003681	120.000000	0.029338
0.003682	120.000000	0.029338
0.003683	120.000000	0.029338
0.003684	120.000000	0.029338
0.003685	120.000000	0.029338
0.003686	120.000000	0.029338
0.003687	120.000000	0.029338
0.003688	120.000000	0.029338
0.003689	120.000000	0.029338
0.003690	120.000000	0.029338
0.003691	120.000000	0.029338
0.003692	120.000000	0.029338
0.003693	120.000000	0.029338
0.003694	120.000000	0.029338
0.003695	120.000000	0.029338
0.003696	120.000000	0.029338
0.003697	120.000000	0.029338
0.003698	120.000000	0.029338
0.003699	120.000000	0.029338
0.003700	120.000000	0.029338
0.003701	120.000000	0.029338
0.003702	120.000000	0.029338
0.003703	120.000000	0.029338
0.003704	120.000000	0.029338
0.003705	100.000000	0.030701
0.003706	100.000000	0.030701
0.003707	100.000000	0.030701
0.003708	100.000000	0.030701
0.003709	100.000000	0.030701
0.003710	100.000000	0.030701
0.003711	100.000000	0.030701
0.003712	100.000000	0.030701
0.003713	100.000000	0.030701
0.003714	100.000000	0.030701
0.003715	100.000000	0.030968
0.003716	100.000000	0.030968
0.003717	100.000000	0.030968
0.003718	100.000000	0.030968
0.003719	100.000000	0.030968
0.003720	100.000000	0.030968
0.003721	100.000000	0.030968
0.003722	100.000000	0.030968
0.003723	100.000000	0.030968
0.003724	100.000000	0.030968
0.003725	100.000000	0.030968
0.003726	100.000000	0.030968
0.003727	100.000000	0.030968
0.003728	100.000000	0.030968
0.003729	100.000000	0.030968
0.003730	100.000000	0.030968
0.003731	100.000000	0.030968
0.003732	100.000000	0.030968
0.003733	100.000000	0.030968
0.003734	100.000000	0.030968
0.003735	100.000000	0.030968
0.003736	100.000000	0.030968
0.003737	88.000000	0.031400
0.003738	88.000000	0.031400
0.003739	88.000000	0.031400
0.003740	88.000000	0.031400
0.003741	88.000000	0.031400
0.003742	88.000000	0.031400
0.003743	88.000000	0.031400
0.003744	88.000000	0.031400
0.003745	88.000000	0.031400
0.003746	88.000000	0.031400
0.003747	88.000000	0.031400
0.003748	88.000000	0.031400
0.003749	88.000000	0.031400
0.003750	88.000000	0.031400
0.003751	88.000000	0.031400
0.003752	88.000000	0.031400
0.003753	88.000000	0.031400
0.003754	88.000000	0.031400
0.003755	88.000000	0.031400
0.003756	0.000000	0.031512
0.003757	0.000000	0.031512
0.003758	0.000000	0.031512
0.003759	0.000000	0.031512
0.003760	0.000000	0.031512
0.003761	0.000000	0.031512
0.003762	0.000000	0.031512
0.003763	0.000000	0.031512
0.003764	0.000000	0.031512
0.003765	0.000000	0.031512
0.003766	0.000000	0.031512
0.003767	0.000000	0.031512
0.003768	0.000000	0.031512
0.003769	0.000000	0.031512
0.003770	0.000000	0.031512
0.003771	0.000000	0.031512
0.003772	0.000000	0.031512
0.003773	0.000000	0.031512
0.003774	0.000000	0.031512
0.003775	0.000000	0.031512
0.003776	0.000000	0.031512
0.003777	0.000000	0.031512
0.003778	0.000000	0.031512
0.003779	0.000000	0.031512
0.003780	0.000000	0.031512
0.003781	0.000000	0.031512
0.003782	0.000000	0.031512
0.003783	0.000000	0.031512
0.003784	0.000000	0.031512
0.003785	0.000000	0.031512
0.003786	0.000000	0.031512
0.003787	0.000000	0.031512
0.003788	0.000000	0.031512
0.003789	0.000000	0.031512
0.003790	0.000000	0.031512
0.003791	0.000000	0.031512
0.003792	0.000000	0.031512
0.003793	0.000000	0.031512
0.003794	0.000000	0.031512
0.003795	0.000000	0.031512
0.003796	0.000000	0.031512
0.003797	0.000000	0.031221
0.003798	0.000000	0.031221
0.003799	0.000000	0.031221
0.003800	0.000000	0.031221
0.003801	0.000000	0.031221
0.003802	220.000000	0.030358
0.003803	220.000000	0.030358
0.003804	220.000000	0.030358
0.003805	220.000000	0.030358
0.003806	220.000000	0.030358
0.003807	220.000000	0.030358
0.003808	220.000000	0.030358
0.003809	220.000000	0.030358
0.003810	220.000000	0.030358
0.003811	220.000000	0.030358
0.003812	220.000000	0.030358
0.003813	220.000000	0.030358
0.003814	220.000000	0.030358
0.003815	220.000000	0.030358
0.003816	220.000000	0.030358
0.003817	220.000000	0.030358
0.003818	220.000000	0.030358
0.003819	220.000000	0.030358
0.003820	220.000000	0.030358
0.003821	220.000000	0.030358
0.003822	224.000000	0.030404
0.003823	224.000000	0.030404
0.003824	224.000000	0.030404
0.003825	224.000000	0.030404
0.003826	224.000000	0.030404
0.003827	224.000000	0.030404
0.003828	224.000000	0.030404
0.003829	224.000000	0.030404
0.003830	224.000000	0.030404
0.003831	224.000000	0.030404
0.003832	224.000000	0.030404
0.003833	224.000000	0.030404
0.003834	224.000000	0.030404
0.003835	224.000000	0.030404
0.003836	224.000000	0.030404
0.003837	224.000000	0.030404
0.003838	220.000000	0.030289
0.003839	220.000000	0.030289
0.003840	220.000000	0.030289
0.003841	220.000000	0.030289
0.003842	220.000000	0.030289
0.003843	220.000000	0.030289
0.003844	220.000000	0.030289
0.003845	220.000000	0.030289
0.003846	220.000000	0.030289
0.003847	220.000000	0.030289
0.003848	220.000000	0.030289
0.003849	220.000000	0.030289
0.003850	220.000000	0.030289
0.003851	220.000000	0.030289
0.003852	220.000000	0.030289
0.003853	220.000000	0.030289
0.003854	220.000000	0.030289
0.003855	220.000000	0.030289
0.003856	220.000000	0.030289
0.003857	220.000000	0.030289
0.003858	220.000000	0.030289
0.003859	220.000000	0.030289
0.003860	220.000000	0.030289
0.003861	220.000000	0.030289
0.003862	220.000000	0.030289
0.003863	220.000000	0.030289
0.003864	220.000000	0.030289
0.003865	220.000000	0.030289
0.003866	220.000000	0.030289
0.003867	224.000000	0.028499
0.003868	224.000000	0.028499
0.003869	224.000000	0.028499
0.003870	224.000000	0.028499
0.003871	224.000000	0.028499
0.003872	224.000000	0.028499
0.003873	224.000000	0.028499
0.003874	224.000000	0.028499
0.003875	224.000000	0.028499
0.003876	224.000000	0.028499
0.003877	224.000000	0.028499
0.003878	224.000000	0.028499
0.003879	220.000000	0.028381
0.003880	220.000000	0.028381
0.003881	220.000000	0.028381
0.003882	220.000000	0.028381
0.003883	220.000000	0.028381
0.003884	220.000000	0.028381
0.003885	220.000000	0.028381
0.003886	220.000000	0.028381
0.003887	220.000000	0.028381
0.003888	220.000000	0.028381
0.003889	220.000000	0.028381
0.003890	220.000000	0.028381
0.003891	220.000000	0.028381
0.003892	220.000000	0.028381
0.003893	220.000000	0.028381
0.003894	220.000000	0.028381
0.003895	220.000000	0.028381
0.003896	220.000000	0.028381
0.003897	220.000000	0.028381
0.003898	220.000000	0.028381
0.003899	220.000000	0.028381
0.003900	220.000000	0.028381
0.003901	220.000000	0.028381
0.003902	220.000000	0.028381
0.003903	220.000000	0.028381
0.003904	220.000000	0.028381
0.003905	220.000000	0.028381
0.003906	220.000000	0.028381
0.003907	220.000000	0.028381
0.003908	220.000000	0.028381
0.003909	220.000000	0.028381
0.003910	220.000000	0.028381
0.003911	220.000000	0.028381
0.003912	220.000000	0.028381
0.003913	220.000000	0.028381
0.003914	220.000000	0.028381
0.003915	220.000000	0.028381
0.003916	220.000000	0.028381
0.003917	220.000000	0.028381
0.003918	220.000000	0.028381
0.003919	220.000000	0.028381
0.003920	220.000000	0.028381
0.003921	220.000000	0.028194
0.003922	220.000000	0.028194
0.003923	220.000000	0.028194
0.003924	220.000000	0.028194
0.003925	220.000000	0.028194
0.003926	220.000000	0.028194
0.003927	220.000000	0.028194
0.003928	220.000000	0.028194
0.003929	220.000000	0.028194
0.003930	220.000000	0.028194
0.003931	220.000000	0.028194
0.003932	220.000000	0.028194
0.003933	224.000000	0.026476
0.003934	224.000000	0.026476
0.003935	224.000000	0.026476
0.003936	224.000000	0.026476
0.003937	224.000000	0.026476
0.003938	224.000000	0.026476
0.003939	224.000000	0.026476
0.003940	224.000000	0.026476
0.003941	224.000000	0.026476
0.003942	224.000000	0.026476
0.003943	224.000000	0.026476
0.003944	224.000000	0.026476
0.003945	224.000000	0.026476
0.003946	224.000000	0.026476
0.003947	224.000000	0.026476
0.003948	224.000000	0.026476
0.003949	224.000000	0.026476
0.003950	224.000000	0.026476
0.003951	224.000000	0.026476
0.003952	224.000000	0.026476
0.003953	224.000000	0.026476
0.003954	224.000000	0.026476
0.003955	224.000000	0.026476
0.003956	224.000000	0.026476
0.003957	224.000000	0.026476
0.003958	224.000000	0.026476
0.003959	224.000000	0.026476
0.003960	224.000000	0.026476
0.003961	224.000000	0.026476
0.003962	224.000000	0.026288
0.003963	224.000000	0.026288
0.003964	224.000000	0.026288
0.003965	224.000000	0.026288
0.003966	224.000000	0.026288
0.003967	224.000000	0.026288
0.003968	224.000000	0.026288
0.003969	224.000000	0.026288
0.003970	224.000000	0.026288
0.003971	224.000000	0.026288
0.003972	224.000000	0.026288
0.003973	224.000000	0.026288
0.003974	224.000000	0.026288
0.003975	224.000000	0.026288
0.003976	224.000000	0.026288
0.003977	224.000000	0.026288
0.003978	224.000000	0.026288
0.003979	224.000000	0.026335
0.003980	224.000000	0.026335
0.003981	224.000000	0.026335
0.003982	224.000000	0.026335
0.003983	224.000000	0.026335
0.003984	224.000000	0.026335
0.003985	224.000000	0.026335
0.003986	224.000000	0.026335
0.003987	224.000000	0.026335
0.003988	224.000000	0.026335
0.003989	224.000000	0.026335
0.003990	224.000000	0.026335
0.003991	224.000000	0.026335
0.003992	224.000000	0.026335
0.003993	224.000000	0.026335
0.003994	224.000000	0.026335
0.003995	224.000000	0.026335
0.003996	224.000000	0.026335
0.003997	224.000000	0.026335
0.003998	228.000000	0.024627
0.003999	228.000000	0.024627
0.004000	228.000000	0.024627
0.004001	228.000000	0.024627
0.004002	228.000000	0.024627
0.004003	228.000000	0.024439
0.004004	228.000000	0.024439
0.004005	228.000000	0.024439
0.004006	228.000000	0.024439
0.004007	228.000000	0.024439
0.004008	228.000000	0.024439
0.004009	228.000000	0.024439
0.004010	228.000000	0.024439
0.004011	228.000000	0.024439
0.004012	228.000000	0.024439
0.004013	228.000000	0.024439
0.004014	228.000000	0.024439
0.004015	228.000000	0.024439
0.004016	228.000000	0.024439
0.004017	228.000000	0.024439
0.004018	228.000000	0.024439
0.004019	228.000000	0.024439
0.004020	228.000000	0.024439
0.004021	228.000000	0.024439
0.004022	228.000000	0.024439
0.004023	228.000000	0.024439
0.004024	228.000000	0.024439
0.004025	228.000000	0.024439
0.004026	228.000000	0.024439
0.004027	228.000000	0.024439
0.004028	228.000000	0.024439
0.004029	228.000000	0.024439
0.004030	228.000000	0.024439
0.004031	228.000000	0.024439
0.004032	228.000000	0.024439
0.004033	228.000000	0.024439
0.004034	228.000000	0.024439
0.004035	228.000000	0.024439
0.004036	228.000000	0.024439
0.004037	228.000000	0.024439
0.004038	228.000000	0.024439
0.004039	228.000000	0.024439
0.004040	228.000000	0.024439
0.004041	228.000000	0.024439
0.004042	228.000000	0.024439
0.004043	228.000000	0.024439
0.004044	228.000000	0.024221
0.004045	228.000000	0.024221
0.004046	228.000000	0.024221
0.004047	228.000000	0.024221
0.004048	228.000000	0.024221
0.004049	228.000000	0.024221
0.004050	228.000000	0.024221
0.004051	228.000000	0.024221
0.004052	228.000000	0.024221
0.004053	228.000000	0.024221
0.004054	228.000000	0.024221
0.004055	228.000000	0.024221
0.004056	228.000000	0.024221
0.004057	228.000000	0.024221
0.004058	228.000000	0.024221
0.004059	228.000000	0.024221
0.004060	228.000000	0.024221
0.004061	228.000000	0.024221
0.004062	228.000000	0.024221
0.004063	228.000000	0.022574
0.004064	228.000000	0.022574
0.004065	228.000000	0.022574
0.004066	228.000000	0.022574
0.004067	228.000000	0.022574
0.004068	228.000000	0.022574
0.004069	228.000000	0.022574
0.004070	228.000000	0.022574
0.004071	228.000000	0.022574
0.004072	228.000000	0.022574
0.004073	228.000000	0.022574
0.004074	228.000000	0.022574
0.004075	228.000000	0.022574
0.004076	228.000000	0.022574
0.004077	228.000000	0.022574
0.004078	228.000000	0.022574
0.004079	228.000000	0.022574
0.004080	228.000000	0.022574
0.004081	228.000000	0.022574
0.004082	228.000000	0.022574
0.004083	228.000000	0.022574
0.004084	228.000000	0.022574
0.004085	228.000000	0.022328
0.004086	228.000000	0.022328
0.004087	228.000000	0.022328
0.004088	228.000000	0.022328
0.004089	228.000000	0.022328
0.004090	228.000000	0.022328
0.004091	228.000000	0.022328
0.004092	228.000000	0.022328
0.004093	228.000000	0.020527
0.004094	228.000000	0.020527
0.004095	228.000000	0.020527
0.004096	228.000000	0.020527
0.004097	228.000000	0.020527
0.004098	228.000000	0.020527
0.004099	228.000000	0.020527
0.004100	228.000000	0.020527
0.004101	228.000000	0.020527
0.004102	228.000000	0.020527
0.004103	228.000000	0.020527
0.004104	228.000000	0.020527
0.004105	228.000000	0.020527
0.004106	228.000000	0.020527
0.004107	228.000000	0.020527
0.004108	228.000000	0.020527
0.004109	228.000000	0.020527
0.004110	228.000000	0.020527
0.004111	228.000000	0.020527
0.004112	228.000000	0.020527
0.004113	228.000000	0.020527
0.004114	228.000000	0.020527
0.004115	228.000000	0.020527
0.004116	228.000000	0.020527
0.004117	228.000000	0.020527
0.004118	228.000000	0.020527
0.004119	228.000000	0.020527
0.004120	228.000000	0.020527
0.004121	228.000000	0.020527
0.004122	228.000000	0.020527
0.004123	228.000000	0.020527
0.004124	228.000000	0.020527
0.004125	228.000000	0.020527
0.004126	228.000000	0.020259
0.004127	228.000000	0.020259
0.004128	228.000000	0.018748
0.004129	228.000000	0.018748
0.004130	228.000000	0.018748
0.004131	228.000000	0.018748
0.004132	228.000000	0.018748
0.004133	228.000000	0.018748
0.004134	228.000000	0.018748
0.004135	228.000000	0.018794
0.004136	228.000000	0.018794
0.004137	228.000000	0.018794
0.004138	228.000000	0.018794
0.004139	228.000000	0.018794
0.004140	228.000000	0.018794
0.004141	228.000000	0.018794
0.004142	228.000000	0.018794
0.004143	228.000000	0.018794
0.004144	228.000000	0.018794
0.004145	228.000000	0.018794
0.004146	228.000000	0.018794
0.004147	228.000000	0.018794
0.004148	228.000000	0.018794
0.004149	228.000000	0.018794
0.004150	228.000000	0.018794
0.004151	228.000000	0.018794
0.004152	228.000000	0.018794
0.004153	228.000000	0.018794
0.004154	228.000000	0.018794
0.004155	228.000000	0.018794
0.004156	228.000000	0.018794
0.004157	228.000000	0.018794
0.004158	228.000000	0.018794
0.004159	228.000000	0.018794
0.004160	228.000000	0.018794
0.004161	228.000000	0.018794
0.004162	228.000000	0.018794
0.004163	228.000000	0.018794
0.004164	228.000000	0.018794
0.004165	228.000000	0.018794
0.004166	228.000000	0.018794
0.004167	228.000000	0.018509
0.004168	228.000000	0.018509
0.004169	228.000000	0.018509
0.004170	228.000000	0.018509
0.004171	228.000000	0.018509
0.004172	228.000000	0.018509
0.004173	228.000000	0.018509
0.004174	228.000000	0.018509
0.004175	228.000000	0.018509
0.004176	228.000000	0.018509
0.004177	228.000000	0.018509
0.004178	228.000000	0.018509
0.004179	228.000000	0.018509
0.004180	228.000000	0.018509
0.004181	228.000000	0.018509
0.004182	228.000000	0.018509
0.004183	228.000000	0.018509
0.004184	228.000000	0.018509
0.004185	228.000000	0.018509
0.004186	228.000000	0.018509
0.004187	228.000000	0.018509
0.004188	228.000000	0.018509
0.004189	228.000000	0.018509
0.004190	228.000000	0.018509
0.004191	228.000000	0.018509
0.004192	228.000000	0.018509
0.004193	232.000000	0.017032
0.004194	232.000000	0.017032
0.004195	232.000000	0.017032
0.004196	232.000000	0.017032
0.004197	232.000000	0.017032
0.004198	232.000000	0.017032
0.004199	232.000000	0.017032
0.004200	232.000000	0.017032
0.004201	232.000000	0.017032
0.004202	232.000000	0.017032
0.004203	232.000000	0.017032
0.004204	232.000000	0.017032
0.004205	232.000000	0.017032
0.004206	232.000000	0.017032
0.004207	232.000000	0.017032
0.004208	232.000000	0.016746
0.004209	232.000000	0.016746
0.004210	232.000000	0.016746
0.004211	232.000000	0.016746
0.004212	232.000000	0.016746
0.004213	232.000000	0.016746
0.004214	232.000000	0.016746
0.004215	232.000000	0.016746
0.004216	232.000000	0.016746
0.004217	232.000000	0.016746
0.004218	232.000000	0.016746
0.004219	232.000000	0.016746
0.004220	232.000000	0.016746
0.004221	232.000000	0.016746
0.004222	232.000000	0.016746
0.004223	232.000000	0.016746
0.004224	232.000000	0.016746
0.004225	232.000000	0.016746
0.004226	232.000000	0.016746
0.004227	232.000000	0.016746
0.004228	232.000000	0.016746
0.004229	232.000000	0.016746
0.004230	232.000000	0.016746
0.004231	232.000000	0.016746
0.004232	232.000000	0.016746
0.004233	232.000000	0.016746
0.004234	232.000000	0.016746
0.004235	232.000000	0.016746
0.004236	232.000000	0.016746
0.004237	232.000000	0.016746
0.004238	232.000000	0.016746
0.004239	232.000000	0.016746
0.004240	232.000000	0.016746
0.004241	232.000000	0.016746
0.004242	232.000000	0.016746
0.004243	232.000000	0.016746
0.004244	232.000000	0.016746
0.004245	232.000000	0.016746
0.004246	232.000000	0.016746
0.004247	232.000000	0.016746
0.004248	232.000000	0.016746
0.004249	232.000000	0.016746
0.004250	232.000000	0.016448
0.004251	232.000000	0.016448
0.004252	232.000000	0.016448
0.004253	232.000000	0.016448
0.004254	232.000000	0.016448
0.004255	232.000000	0.016448
0.004256	232.000000	0.016448
0.004257	232.000000	0.016448
0.004258	52.000000	0.015047
0.004259	52.000000	0.015047
0.004260	52.000000	0.015047
0.004261	52.000000	0.015047
0.004262	52.000000	0.015047
0.004263	52.000000	0.015047
0.004264	52.000000	0.015047
0.004265	52.000000	0.015047
0.004266	52.000000	0.015047
0.004267	52.000000	0.015047
0.004268	52.000000	0.015047
0.004269	52.000000	0.015047
0.004270	52.000000	0.015047
0.004271	52.000000	0.015047
0.004272	52.000000	0.015047
0.004273	52.000000	0.015047
0.004274	52.000000	0.015047
0.004275	52.000000	0.015047
0.004276	52.000000	0.015047
0.004277	52.000000	0.015047
0.004278	52.000000	0.015047
0.004279	52.000000	0.015047
0.004280	52.000000	0.015047
0.004281	52.000000	0.015047
0.004282	52.000000	0.015047
0.004283	52.000000	0.015047
0.004284	52.000000	0.015047
0.004285	52.000000	0.015047
0.004286	52.000000	0.015047
0.004287	52.000000	0.015047
0.004288	52.000000	0.015047
0.004289	52.000000	0.015047
0.004290	52.000000	0.015047
0.004291	52.000000	0.014756
0.004292	52.000000	0.014798
0.004293	52.000000	0.014798
0.004294	52.000000	0.014798
0.004295	52.000000	0.014798
0.004296	52.000000	0.014798
0.004297	52.000000	0.014798
0.004298	52.000000	0.014798
0.004299	52.000000	0.014798
0.004300	52.000000	0.014798
0.004301	52.000000	0.014798
0.004302	52.000000	0.014798
0.004303	52.000000	0.014798
0.004304	52.000000	0.014798
0.004305	52.000000	0.014798
0.004306	52.000000	0.014798
0.004307	52.000000	0.014798
0.004308	52.000000	0.014798
0.004309	52.000000	0.014798
0.004310	52.000000	0.014798
0.004311	52.000000	0.014798
0.004312	52.000000	0.014798
0.004313	52.000000	0.014798
0.004314	52.000000	0.014798
0.004315	52.000000	0.014798
0.004316	52.000000	0.014798
0.004317	52.000000	0.014798
0.004318	52.000000	0.014798
0.004319	52.000000	0.014798
0.004320	52.000000	0.014798
0.004321	52.000000	0.014798
0.004322	52.000000	0.014798
0.004323	52.000000	0.014798
0.004324	56.000000	0.013305
0.004325	56.000000	0.013305
0.004326	56.000000	0.013305
0.004327	56.000000	0.013305
0.004328	56.000000	0.013305
0.004329	56.000000	0.013305
0.004330	56.000000	0.013305
0.004331	56.000000	0.013305
0.004332	56.000000	0.013014
0.004333	56.000000	0.013014
0.004334	56.000000	0.013014
0.004335	56.000000	0.013014
0.004336	56.000000	0.013014
0.004337	56.000000	0.013014
0.004338	56.000000	0.013014
0.004339	56.000000	0.013014
0.004340	56.000000	0.013014
0.004341	56.000000	0.013014
0.004342	56.000000	0.013014
0.004343	56.000000	0.013014
0.004344	56.000000	0.013014
0.004345	56.000000	0.013014
0.004346	56.000000	0.013014
0.004347	56.000000	0.013014
0.004348	56.000000	0.013014
0.004349	56.000000	0.013014
0.004350	56.000000	0.013014
0.004351	56.000000	0.013014
0.004352	56.000000	0.013014
0.004353	56.000000	0.013014
0.004354	56.000000	0.013014
0.004355	56.000000	0.013014
0.004356	56.000000	0.013014
0.004357	56.000000	0.013014
0.004358	56.000000	0.013014
0.004359	56.000000	0.013014
0.004360	56.000000	0.013014
0.004361	56.000000	0.013014
0.004362	56.000000	0.013014
0.004363	56.000000	0.013014
0.004364	56.000000	0.013014
0.004365	56.000000	0.013014
0.004366	56.000000	0.013014
0.004367	56.000000	0.013014
0.004368	56.000000	0.013014
0.004369	56.000000	0.013014
0.004370	56.000000	0.013014
0.004371	56.000000	0.013014
0.004372	56.000000	0.013014
0.004373	56.000000	0.012723
0.004374	56.000000	0.012723
0.004375	56.000000	0.012723
0.004376	56.000000	0.012723
0.004377	56.000000	0.012723
0.004378	56.000000	0.012723
0.004379	56.000000	0.012723
0.004380	56.000000	0.012723
0.004381	56.000000	0.012723
0.004382	56.000000	0.012723
0.004383	56.000000	0.012723
0.004384	56.000000	0.012723
0.004385	56.000000	0.012723
0.004386	56.000000	0.012723
0.004387	56.000000	0.012723
0.004388	56.000000	0.012723
0.004389	60.000000	0.011397
0.004390	60.000000	0.011397
0.004391	60.000000	0.011397
0.004392	60.000000	0.011397
0.004393	60.000000	0.011397
0.004394	60.000000	0.011397
0.004395	60.000000	0.011397
0.004396	60.000000	0.011397
0.004397	60.000000	0.011397
0.004398	60.000000	0.011397
0.004399	60.000000	0.011397
0.004400	60.000000	0.011397
0.004401	60.000000	0.011397
0.004402	60.000000	0.011397
0.004403	60.000000	0.011397
0.004404	60.000000	0.011397
0.004405	60.000000	0.011397
0.004406	60.000000	0.011397
0.004407	60.000000	0.011397
0.004408	60.000000	0.011397
0.004409	60.000000	0.011397
0.004410	60.000000	0.011397
0.004411	60.000000	0.011397
0.004412	60.000000	0.011397
0.004413	60.000000	0.011397
0.004414	60.000000	0.011106
0.004415	60.000000	0.011106
0.004416	60.000000	0.011106
0.004417	60.000000	0.011106
0.004418	60.000000	0.011106
0.004419	60.000000	0.011106
0.004420	60.000000	0.011106
0.004421	60.000000	0.011106
0.004422	60.000000	0.011106
0.004423	60.000000	0.011106
0.004424	60.000000	0.011106
0.004425	60.000000	0.011106
0.004426	60.000000	0.011106
0.004427	60.000000	0.011106
0.004428	60.000000	0.011106
0.004429	60.000000	0.011106
0.004430	60.000000	0.011106
0.004431	60.000000	0.011106
0.004432	60.000000	0.011106
0.004433	60.000000	0.011106
0.004434	60.000000	0.011106
0.004435	60.000000	0.011106
0.004436	60.000000	0.011106
0.004437	60.000000	0.011106
0.004438	60.000000	0.011106
0.004439	60.000000	0.011106
0.004440	60.000000	0.011106
0.004441	60.000000	0.011106
0.004442	60.000000	0.011106
0.004443	60.000000	0.011106
0.004444	60.000000	0.011106
0.004445	60.000000	0.011106
0.004446	60.000000	0.011106
0.004447	60.000000	0.011106
0.004448	60.000000	0.011118
0.004449	60.000000	0.011118
0.004450	60.000000	0.011118
0.004451	60.000000	0.011118
0.004452	60.000000	0.011118
0.004453	60.000000	0.011118
0.004454	60.000000	0.009813
0.004455	60.000000	0.009527
0.004456	60.000000	0.009527
0.004457	60.000000	0.009527
0.004458	60.000000	0.009527
0.004459	60.000000	0.009527
0.004460	60.000000	0.009527
0.004461	60.000000	0.009527
0.004462	60.000000	0.009527
0.004463	60.000000	0.009527
0.004464	60.000000	0.009527
0.004465	60.000000	0.009527
0.004466	60.000000	0.009527
0.004467	60.000000	0.009527
0.004468	60.000000	0.009527
0.004469	60.000000	0.009527
0.004470	60.000000	0.009527
0.004471	60.000000	0.009527
0.004472	60.000000	0.009527
0.004473	60.000000	0.009527
0.004474	60.000000	0.009527
0.004475	60.000000	0.009527
0.004476	60.000000	0.009527
0.004477	60.000000	0.009527
0.004478	60.000000	0.009527
0.004479	60.000000	0.009527
0.004480	60.000000	0.009527
0.004481	60.000000	0.008097
0.004482	60.000000	0.008097
0.004483	60.000000	0.008097
0.004484	60.000000	0.008097
0.004485	60.000000	0.008097
0.004486	60.000000	0.008097
0.004487	60.000000	0.008097
0.004488	60.000000	0.008097
0.004489	60.000000	0.008097
0.004490	60.000000	0.008097
0.004491	60.000000	0.008097
0.004492	60.000000	0.008097
0.004493	60.000000	0.008097
0.004494	60.000000	0.008097
0.004495	60.000000	0.008097
0.004496	60.000000	0.007823
0.004497	60.000000	0.007823
0.004498	60.000000	0.007823
0.004499	60.000000	0.007823
0.004500	60.000000	0.007823
0.004501	60.000000	0.007823
0.004502	60.000000	0.007823
0.004503	60.000000	0.007823
0.004504	60.000000	0.007823
0.004505	60.000000	0.007823
0.004506	60.000000	0.007823
0.004507	60.000000	0.007823
0.004508	60.000000	0.007823
0.004509	60.000000	0.007823
0.004510	60.000000	0.007823
0.004511	60.000000	0.007823
0.004512	60.000000	0.007823
0.004513	60.000000	0.007823
0.004514	60.000000	0.007823
0.004515	60.000000	0.007823
0.004516	60.000000	0.007823
0.004517	60.000000	0.007823
0.004518	60.000000	0.007823
0.004519	60.000000	0.006739
0.004520	60.000000	0.006739
0.004521	60.000000	0.006739
0.004522	60.000000	0.006739
0.004523	60.000000	0.006739
0.004524	60.000000	0.006739
0.004525	60.000000	0.006739
0.004526	60.000000	0.006739
0.004527	60.000000	0.006739
0.004528	60.000000	0.006739
0.004529	60.000000	0.006739
0.004530	60.000000	0.006739
0.004531	60.000000	0.006739
0.004532	60.000000	0.006739
0.004533	60.000000	0.006739
0.004534	60.000000	0.006739
0.004535	60.000000	0.006739
0.004536	60.000000	0.006739
0.004537	60.000000	0.006739
0.004538	60.000000	0.006482
0.004539	60.000000	0.006482
0.004540	60.000000	0.006482
0.004541	60.000000	0.006482
0.004542	60.000000	0.006482
0.004543	60.000000	0.006482
0.004544	60.000000	0.006482
0.004545	60.000000	0.006482
0.004546	60.000000	0.006482
0.004547	60.000000	0.006482
0.004548	60.000000	0.006482
0.004549	60.000000	0.006482
0.004550	60.000000	0.006482
0.004551	60.000000	0.006482
0.004552	60.000000	0.006482
0.004553	60.000000	0.006482
0.004554	60.000000	0.006482
0.004555	60.000000	0.006482
0.004556	60.000000	0.006482
0.004557	60.000000	0.006482
0.004558	60.000000	0.006482
0.004559	60.000000	0.006482
0.004560	60.000000	0.006482
0.004561	60.000000	0.006482
0.004562	60.000000	0.006482
0.004563	60.000000	0.006482
0.004564	60.000000	0.006482
0.004565	60.000000	0.006482
0.004566	60.000000	0.006482
0.004567	60.000000	0.006482
0.004568	60.000000	0.006482
0.004569	60.000000	0.006482
0.004570	60.000000	0.006482
0.004571	60.000000	0.006482
0.004572	60.000000	0.006482
0.004573	60.000000	0.006482
0.004574	60.000000	0.006482
0.004575	60.000000	0.006482
0.004576	60.000000	0.006482
0.004577	60.000000	0.006482
0.004578	60.000000	0.006482
0.004579	60.000000	0.006246
0.004580	60.000000	0.006246
0.004581	60.000000	0.006246
0.004582	60.000000	0.006246
0.004583	60.000000	0.006246
0.004584	64.000000	0.005247
0.004585	64.000000	0.005247
0.004586	64.000000	0.005247
0.004587	64.000000	0.005247
0.004588	64.000000	0.005247
0.004589	64.000000	0.005247
0.004590	64.000000	0.005247
0.004591	64.000000	0.005247
0.004592	64.000000	0.005247
0.004593	64.000000	0.005247
0.004594	64.000000	0.005247
0.004595	64.000000	0.005247
0.004596	64.000000	0.005247
0.004597	64.000000	0.005247
0.004598	64.000000	0.005247
0.004599	64.000000	0.005247
0.004600	64.000000	0.005247
0.004601	64.000000	0.005247
0.004602	64.000000	0.005247
0.004603	64.000000	0.005247
0.004604	64.000000	0.005247
0.004605	64.000000	0.005260
0.004606	64.000000	0.005260
0.004607	64.000000	0.005260
0.004608	64.000000	0.005260
0.004609	64.000000	0.005260
0.004610	64.000000	0.005260
0.004611	64.000000	0.005260
0.004612	64.000000	0.005260
0.004613	64.000000	0.005260
0.004614	64.000000	0.005260
0.004615	64.000000	0.005260
0.004616	64.000000	0.005260
0.004617	64.000000	0.005260
0.004618	64.000000	0.005260
0.004619	64.000000	0.005260
0.004620	64.000000	0.005024
0.004621	64.000000	0.005024
0.004622	64.000000	0.005024
0.004623	64.000000	0.005024
0.004624	64.000000	0.005024
0.004625	64.000000	0.005024
0.004626	64.000000	0.005024
0.004627	64.000000	0.005024
0.004628	64.000000	0.005024
0.004629	64.000000	0.005024
0.004630	64.000000	0.005024
0.004631	64.000000	0.005024
0.004632	64.000000	0.005024
0.004633	64.000000	0.005024
0.004634	64.000000	0.005024
0.004635	64.000000	0.005024
0.004636	64.000000	0.005024
0.004637	64.000000	0.005024
0.004638	64.000000	0.005024
0.004639	64.000000	0.005024
0.004640	64.000000	0.005024
0.004641	64.000000	0.005024
0.004642	64.000000	0.005024
0.004643	64.000000	0.005024
0.004644	64.000000	0.005024
0.004645	64.000000	0.005024
0.004646	64.000000	0.005024
0.004647	64.000000	0.005024
0.004648	64.000000	0.005024
0.004649	64.000000	0.004194
0.004650	64.000000	0.004194
0.004651	64.000000	0.004194
0.004652	64.000000	0.004194
0.004653	64.000000	0.004194
0.004654	64.000000	0.004194
0.004655	64.000000	0.004194
0.004656	64.000000	0.004194
0.004657	64.000000	0.004194
0.004658	64.000000	0.004194
0.004659	64.000000	0.004194
0.004660	64.000000	0.004194
0.004661	64.000000	0.003984
0.004662	64.000000	0.003984
0.004663	64.000000	0.003984
0.004664	64.000000	0.003984
0.004665	64.000000	0.003984
0.004666	64.000000	0.003984
0.004667	64.000000	0.003984
0.004668	64.000000	0.003984
0.004669	64.000000	0.003984
0.004670	64.000000	0.003984
0.004671	64.000000	0.003984
0.004672	64.000000	0.003984
0.004673	64.000000	0.003984
0.004674	64.000000	0.003984
0.004675	64.000000	0.003984
0.004676	64.000000	0.003984
0.004677	64.000000	0.003984
0.004678	64.000000	0.003984
0.004679	64.000000	0.003984
0.004680	64.000000	0.003984
0.004681	64.000000	0.003984
0.004682	64.000000	0.003984
0.004683	64.000000	0.003984
0.004684	64.000000	0.003984
0.004685	64.000000	0.003984
0.004686	64.000000	0.003984
0.004687	64.000000	0.003984
0.004688	64.000000	0.003984
0.004689	64.000000	0.003984
0.004690	64.000000	0.003984
0.004691	64.000000	0.003984
0.004692	64.000000	0.003984
0.004693	64.000000	0.003984
0.004694	64.000000	0.003984
0.004695	64.000000	0.003984
0.004696	64.000000	0.003984
0.004697	64.000000	0.003984
0.004698	64.000000	0.003984
0.004699	64.000000	0.003984
0.004700	64.000000	0.003984
0.004701	64.000000	0.003984
0.004702	64.000000	0.003805
0.004703	64.000000	0.003805
0.004704	64.000000	0.003805
0.004705	64.000000	0.003805
0.004706	64.000000	0.003805
0.004707	64.000000	0.003805
0.004708	64.000000	0.003805
0.004709	64.000000	0.003805
0.004710	64.000000	0.003805
0.004711	64.000000	0.003805
0.004712	64.000000	0.003805
0.004713	64.000000	0.003805
0.004714	64.000000	0.003805
0.004715	68.000000	0.002989
0.004716	68.000000	0.002989
0.004717	68.000000	0.002989
0.004718	68.000000	0.002989
0.004719	68.000000	0.002989
0.004720	68.000000	0.002989
0.004721	68.000000	0.002989
0.004722	68.000000	0.002989
0.004723	68.000000	0.002989
0.004724	68.000000	0.002989
0.004725	68.000000	0.002989
0.004726	68.000000	0.002989
0.004727	68.000000	0.002989
0.004728	68.000000	0.002989
0.004729	68.000000	0.002989
0.004730	68.000000	0.002989
0.004731	68.000000	0.002989
0.004732	68.000000	0.002989
0.004733	68.000000	0.002989
0.004734	68.000000	0.002989
0.004735	68.000000	0.002989
0.004736	68.000000	0.002989
0.004737	68.000000	0.002989
0.004738	68.000000	0.002989
0.004739	68.000000	0.002989
0.004740	68.000000	0.002989
0.004741	68.000000	0.002989
0.004742	68.000000	0.002989
0.004743	68.000000	0.002810
0.004744	68.000000	0.002810
0.004745	68.000000	0.002810
0.004746	68.000000	0.002810
0.004747	68.000000	0.002810
0.004748	68.000000	0.002810
0.004749	68.000000	0.002810
0.004750	68.000000	0.002810
0.004751	68.000000	0.002810
0.004752	68.000000	0.002810
0.004753	68.000000	0.002810
0.004754	68.000000	0.002810
0.004755	68.000000	0.002810
0.004756	68.000000	0.002810
0.004757	68.000000	0.002810
0.004758	68.000000	0.002810
0.004759	68.000000	0.002810
0.004760	68.000000	0.002810
0.004761	68.000000	0.002810
0.004762	68.000000	0.002822
0.004763	68.000000	0.002822
0.004764	68.000000	0.002822
0.004765	68.000000	0.002822
0.004766	68.000000	0.002822
0.004767	68.000000	0.002822
0.004768	68.000000	0.002822
0.004769	68.000000	0.002822
0.004770	68.000000	0.002822
0.004771	68.000000	0.002822
0.004772	68.000000	0.002822
0.004773	68.000000	0.002822
0.004774	68.000000	0.002822
0.004775	68.000000	0.002822
0.004776	68.000000	0.002822
0.004777	68.000000	0.002822
0.004778	68.000000	0.002822
0.004779	68.000000	0.002822
0.004780	72.000000	0.002275
0.004781	72.000000	0.002275
0.004782	72.000000	0.002275
0.004783	72.000000	0.002275
0.004784	72.000000	0.002095
0.004785	72.000000	0.002095
0.004786	72.000000	0.002095
0.004787	72.000000	0.002095
0.004788	72.000000	0.002095
0.004789	72.000000	0.002095
0.004790	72.000000	0.002095
0.004791	72.000000	0.002095
0.004792	72.000000	0.002095
0.004793	72.000000	0.002095
0.004794	72.000000	0.002095
0.004795	72.000000	0.002095
0.004796	72.000000	0.002095
0.004797	72.000000	0.002095
0.004798	72.000000	0.002095
0.004799	72.000000	0.002095
0.004800	72.000000	0.002095
0.004801	72.000000	0.002095
0.004802	72.000000	0.002095
0.004803	72.000000	0.002095
0.004804	72.000000	0.002095
0.004805	72.000000	0.002095
0.004806	72.000000	0.002095
0.004807	72.000000	0.002095
0.004808	72.000000	0.002095
0.004809	72.000000	0.002095
0.004810	72.000000	0.002095
0.004811	72.000000	0.002095
0.004812	72.000000	0.002095
0.004813	72.000000	0.002095
0.004814	72.000000	0.002095
0.004815	72.000000	0.002095
0.004816	72.000000	0.002095
0.004817	72.000000	0.002095
0.004818	72.000000	0.002095
0.004819	72.000000	0.002095
0.004820	72.000000	0.002095
0.004821	72.000000	0.002095
0.004822	72.000000	0.002095
0.004823	72.000000	0.002095
0.004824	72.000000	0.002095
0.004825	72.000000	0.002095
0.004826	72.000000	0.001950
0.004827	72.000000	0.001950
0.004828	72.000000	0.001950
0.004829	72.000000	0.001950
0.004830	72.000000	0.001950
0.004831	72.000000	0.001950
0.004832	72.000000	0.001950
0.004833	72.000000	0.001950
0.004834	72.000000	0.001950
0.004835	72.000000	0.001950
0.004836	72.000000	0.001950
0.004837	72.000000	0.001950
0.004838	72.000000	0.001950
0.004839	72.000000	0.001950
0.004840	72.000000	0.001950
0.004841	72.000000	0.001950
0.004842	72.000000	0.001950
0.004843	72.000000	0.001950
0.004844	72.000000	0.001950
0.004845	72.000000	0.001406
0.004846	72.000000	0.001406
0.004847	72.000000	0.001406
0.004848	72.000000	0.001406
0.004849	72.000000	0.001406
0.004850	72.000000	0.001406
0.004851	72.000000	0.001406
0.004852	72.000000	0.001406
0.004853	72.000000	0.001406
0.004854	72.000000	0.001406
0.004855	72.000000	0.001406
0.004856	72.000000	0.001406
0.004857	72.000000	0.001406
0.004858	72.000000	0.001406
0.004859	72.000000	0.001406
0.004860	72.000000	0.001406
0.004861	72.000000	0.001406
0.004862	72.000000	0.001406
0.004863	72.000000	0.001406
0.004864	72.000000	0.001406
0.004865	72.000000	0.001406
0.004866	72.000000	0.001406
0.004867	72.000000	0.001297
0.004868	72.000000	0.001297
0.004869	72.000000	0.000877
0.004870	72.000000	0.000877
0.004871	72.000000	0.000877
0.004872	72.000000	0.000877
0.004873	72.000000	0.000877
0.004874	72.000000	0.000877
0.004875	72.000000	0.000877
0.004876	72.000000	0.000877
0.004877	72.000000	0.000877
0.004878	72.000000	0.000877
0.004879	72.000000	0.000877
0.004880	72.000000	0.000877
0.004881	72.000000	0.000877
0.004882	72.000000	0.000877
0.004883	72.000000	0.000877
0.004884	72.000000	0.000877
0.004885	72.000000	0.000877
0.004886	72.000000	0.000877
0.004887	72.000000	0.000877
0.004888	72.000000	0.000877
0.004889	72.000000	0.000877
0.004890	72.000000	0.000877
0.004891	72.000000	0.000877
0.004892	72.000000	0.000877
0.004893	72.000000	0.000877
0.004894	72.000000	0.000877
0.004895	72.000000	0.000877
0.004896	72.000000	0.000877
0.004897	72.000000	0.000877
0.004898	72.000000	0.000877
0.004899	72.000000	0.000877
0.004900	72.000000	0.000877
0.004901	72.000000	0.000877
0.004902	72.000000	0.000877
0.004903	72.000000	0.000877
0.004904	72.000000	0.000877
0.004905	72.000000	0.000877
0.004906	72.000000	0.000877
0.004907	72.000000	0.000877
0.004908	72.000000	0.000808
0.004909	72.000000	0.000808
0.004910	72.000000	0.000575
0.004911	72.000000	0.000575
0.004912	72.000000	0.000575
0.004913	72.000000	0.000575
0.004914	72.000000	0.000575
0.004915	72.000000	0.000575
0.004916	72.000000	0.000575
0.004917	72.000000	0.000575
0.004918	72.000000	0.000588
0.004919	72.000000	0.000588
0.004920	72.000000	0.000588
0.004921	72.000000	0.000588
0.004922	72.000000	0.000588
0.004923	72.000000	0.000588
0.004924	72.000000	0.000588
0.004925	72.000000	0.000588
0.004926	72.000000	0.000588
0.004927	72.000000	0.000588
0.004928	72.000000	0.000588
0.004929	72.000000	0.000588
0.004930	72.000000	0.000588
0.004931	72.000000	0.000588
0.004932	72.000000	0.000588
0.004933	72.000000	0.000588
0.004934	72.000000	0.000588
0.004935	72.000000	0.000588
0.004936	72.000000	0.000588
0.004937	72.000000	0.000588
0.004938	72.000000	0.000588
0.004939	72.000000	0.000588
0.004940	72.000000	0.000588
0.004941	72.000000	0.000588
0.004942	72.000000	0.000588
0.004943	72.000000	0.000588
0.004944	72.000000	0.000588
0.004945	72.000000	0.000588
0.004946	72.000000	0.000588
0.004947	72.000000	0.000588
0.004948	72.000000	0.000588
0.004949	72.000000	0.000559
0.004950	72.000000	0.000559
0.004951	72.000000	0.000559
0.004952	72.000000	0.000559
0.004953	72.000000	0.000559
0.004954	72.000000	0.000559
0.004955	72.000000	0.000559
0.004956	72.000000	0.000559
0.004957	72.000000	0.000559
0.004958	72.000000	0.000559
0.004959	72.000000	0.000559
0.004960	72.000000	0.000559
0.004961	72.000000	0.000559
0.004962	72.000000	0.000559
0.004963	72.000000	0.000559
0.004964	72.000000	0.000559
0.004965	72.000000	0.000559
0.004966	72.000000	0.000559
0.004967	72.000000	0.000559
0.004968	72.000000	0.000559
0.004969	72.000000	0.000559
0.004970	72.000000	0.000559
0.004971	72.000000	0.000559
0.004972	72.000000	0.000559
0.004973	72.000000	0.000559
0.004974	72.000000	0.000559
0.004975	76.000000	0.000468
0.004976	76.000000	0.000468
0.004977	76.000000	0.000468
0.004978	76.000000	0.000468
0.004979	76.000000	0.000468
0.004980	76.000000	0.000468
0.004981	76.000000	0.000468
0.004982	76.000000	0.000468
0.004983	76.000000	0.000468
0.004984	76.000000	0.000468
0.004985	76.000000	0.000468
0.004986	76.000000	0.000468
0.004987	76.000000	0.000468
0.004988	76.000000	0.000468
0.004989	76.000000	0.000468
0.004990	76.000000	0.000439
0.004991	76.000000	0.000439
0.004992	76.000000	0.000439
0.004993	76.000000	0.000439
0.004994	76.000000	0.000439
0.004995	76.000000	0.000439
0.004996	76.000000	0.000439
0.004997	76.000000	0.000439
0.004998	76.000000	0.000439
0.004999	76.000000	0.000439


==> img/periodogram/7/oc.dat <==
-0.005000	188.000000	0.018601
-0.004999	188.000000	0.018582
-0.004998	188.000000	0.018582
-0.004997	188.000000	0.018582
-0.004996	188.000000	0.018582
-0.004995	188.000000	0.018582
-0.004994	188.000000	0.018682
-0.004993	188.000000	0.018682
-0.004992	188.000000	0.018682
-0.004991	188.000000	0.018682
-0.004990	188.000000	0.018682
-0.004989	188.000000	0.018682
-0.004988	188.000000	0.018682
-0.004987	192.000000	0.018563
-0.004986	192.000000	0.018563
-0.004985	192.000000	0.018563
-0.004984	192.000000	0.018563
-0.004983	192.000000	0.018563
-0.004982	192.000000	0.018563
-0.004981	192.000000	0.018563
-0.004980	192.000000	0.018563
-0.004979	192.000000	0.018563
-0.004978	192.000000	0.018563
-0.004977	192.000000	0.018563
-0.004976	192.000000	0.018563
-0.004975	192.000000	0.018563
-0.004974	192.000000	0.018563
-0.004973	188.000000	0.018640
-0.004972	188.000000	0.018640
-0.004971	188.000000	0.018640
-0.004970	188.000000	0.018640
-0.004969	188.000000	0.018640
-0.004968	188.000000	0.018640
-0.004967	188.000000	0.018676
-0.004966	188.000000	0.018676
-0.004965	188.000000	0.018676
-0.004964	188.000000	0.018676
-0.004963	188.000000	0.018676
-0.004962	188.000000	0.018676
-0.004961	188.000000	0.018676
-0.004960	188.000000	0.018676
-0.004959	188.000000	0.018676
-0.004958	188.000000	0.018675
-0.004957	188.000000	0.018675
-0.004956	188.000000	0.018675
-0.004955	188.000000	0.018675
-0.004954	188.000000	0.018675
-0.004953	188.000000	0.018675
-0.004952	188.000000	0.018675
-0.004951	188.000000	0.018675
-0.004950	188.000000	0.018675
-0.004949	188.000000	0.018675
-0.004948	188.000000	0.018675
-0.004947	188.000000	0.018675
-0.004946	188.000000	0.018675
-0.004945	188.000000	0.018675
-0.004944	188.000000	0.018731
-0.004943	188.000000	0.018731
-0.004942	188.000000	0.018731
-0.004941	188.000000	0.018714
-0.004940	188.000000	0.018714
-0.004939	188.000000	0.018714
-0.004938	188.000000	0.018714
-0.004937	188.000000	0.018714
-0.004936	188.000000	0.018714
-0.004935	188.000000	0.018714
-0.004934	188.000000	0.018714
-0.004933	188.000000	0.018714
-0.004932	188.000000	0.018703
-0.004931	188.000000	0.018703
-0.004930	188.000000	0.018703
-0.004929	188.000000	0.018703
-0.004928	188.000000	0.018703
-0.004927	188.000000	0.018703
-0.004926	188.000000	0.018703
-0.004925	188.000000	0.018703
-0.004924	188.000000	0.018703
-0.004923	188.000000	0.018703
-0.004922	192.000000	0.018726
-0.004921	192.000000	0.018726
-0.004920	192.000000	0.018726
-0.004919	192.000000	0.018726
-0.004918	192.000000	0.018726
-0.004917	192.000000	0.018725
-0.004916	192.000000	0.018725
-0.004915	192.000000	0.018725
-0.004914	192.000000	0.018725
-0.004913	192.000000	0.018725
-0.004912	192.000000	0.018725
-0.004911	192.000000	0.018725
-0.004910	192.000000	0.018725
-0.004909	192.000000	0.018725
-0.004908	192.000000	0.018725
-0.004907	192.000000	0.018725
-0.004906	192.000000	0.018725
-0.004905	192.000000	0.018725
-0.004904	192.000000	0.018725
-0.004903	192.000000	0.018725
-0.004902	192.000000	0.018725
-0.004901	192.000000	0.018725
-0.004900	192.000000	0.018725
-0.004899	192.000000	0.018725
-0.004898	188.000000	0.018705
-0.004897	188.000000	0.018705
-0.004896	188.000000	0.018705
-0.004895	188.000000	0.018705
-0.004894	188.000000	0.018705
-0.004893	188.000000	0.018715
-0.004892	188.000000	0.018715
-0.004891	188.000000	0.018715
-0.004890	188.000000	0.018715
-0.004889	188.000000	0.018715
-0.004888	188.000000	0.018715
-0.004887	188.000000	0.018715
-0.004886	188.000000	0.018715
-0.004885	188.000000	0.018715
-0.004884	188.000000	0.018715
-0.004883	188.000000	0.018715
-0.004882	188.000000	0.018715
-0.004881	188.000000	0.018749
-0.004880	188.000000	0.018749
-0.004879	188.000000	0.018749
-0.004878	188.000000	0.018749
-0.004877	188.000000	0.018749
-0.004876	188.000000	0.018749
-0.004875	188.000000	0.018787
-0.004874	188.000000	0.018787
-0.004873	188.000000	0.018787
-0.004872	188.000000	0.018787
-0.004871	188.000000	0.018787
-0.004870	188.000000	0.018787
-0.004869	188.000000	0.018787
-0.004868	188.000000	0.018787
-0.004867	188.000000	0.018787
-0.004866	188.000000	0.018787
-0.004865	188.000000	0.018787
-0.004864	188.000000	0.018787
-0.004863	188.000000	0.018684
-0.004862	188.000000	0.018684
-0.004861	188.000000	0.018684
-0.004860	188.000000	0.018684
-0.004859	188.000000	0.018684
-0.004858	188.000000	0.018684
-0.004857	192.000000	0.018845
-0.004856	192.000000	0.018845
-0.004855	192.000000	0.018845
-0.004854	192.000000	0.018845
-0.004853	192.000000	0.018845
-0.004852	192.000000	0.018845
-0.004851	192.000000	0.018845
-0.004850	192.000000	0.018845
-0.004849	192.000000	0.018845
-0.004848	192.000000	0.018845
-0.004847	192.000000	0.018845
-0.004846	192.000000	0.018845
-0.004845	192.000000	0.018845
-0.004844	192.000000	0.018845
-0.004843	188.000000	0.018843
-0.004842	188.000000	0.018843
-0.004841	188.000000	0.018843
-0.004840	188.000000	0.018843
-0.004839	188.000000	0.018843
-0.004838	188.000000	0.018843
-0.004837	188.000000	0.018843
-0.004836	188.000000	0.018843
-0.004835	188.000000	0.018843
-0.004834	192.000000	0.018893
-0.004833	192.000000	0.018893
-0.004832	192.000000	0.018893
-0.004831	192.000000	0.018893
-0.004830	192.000000	0.018893
-0.004829	192.000000	0.018893
-0.004828	188.000000	0.018753
-0.004827	188.000000	0.018753
-0.004826	188.000000	0.018753
-0.004825	184.000000	0.018982
-0.004824	184.000000	0.018982
-0.004823	184.000000	0.018982
-0.004822	184.000000	0.018982
-0.004821	184.000000	0.018982
-0.004820	184.000000	0.018982
-0.004819	184.000000	0.018982
-0.004818	184.000000	0.018982
-0.004817	184.000000	0.018982
-0.004816	184.000000	0.018982
-0.004815	184.000000	0.018982
-0.004814	184.000000	0.018982
-0.004813	184.000000	0.018982
-0.004812	184.000000	0.018982
-0.004811	184.000000	0.018982
-0.004810	184.000000	0.018982
-0.004809	184.000000	0.018982
-0.004808	184.000000	0.018982
-0.004807	184.000000	0.018982
-0.004806	184.000000	0.018982
-0.004805	184.000000	0.018982
-0.004804	184.000000	0.018982
-0.004803	184.000000	0.018982
-0.004802	184.000000	0.018982
-0.004801	184.000000	0.018982
-0.004800	184.000000	0.018982
-0.004799	184.000000	0.018982
-0.004798	184.000000	0.018982
-0.004797	184.000000	0.018982
-0.004796	184.000000	0.018982
-0.004795	184.000000	0.018982
-0.004794	184.000000	0.018759
-0.004793	184.000000	0.018722
-0.004792	188.000000	0.019152
-0.004791	188.000000	0.019152
-0.004790	184.000000	0.019141
-0.004789	184.000000	0.019141
-0.004788	184.000000	0.019141
-0.004787	184.000000	0.019141
-0.004786	184.000000	0.019141
-0.004785	188.000000	0.019143
-0.004784	188.000000	0.019143
-0.004783	188.000000	0.019143
-0.004782	188.000000	0.019143
-0.004781	188.000000	0.019143
-0.004780	188.000000	0.019143
-0.004779	188.000000	0.019143
-0.004778	188.000000	0.019143
-0.004777	188.000000	0.019143
-0.004776	188.000000	0.019143
-0.004775	188.000000	0.019143
-0.004774	188.000000	0.019143
-0.004773	188.000000	0.019143
-0.004772	188.000000	0.019143
-0.004771	188.000000	0.019143
-0.004770	188.000000	0.019143
-0.004769	188.000000	0.019143
-0.004768	188.000000	0.019143
-0.004767	188.000000	0.019143
-0.004766	188.000000	0.019143
-0.004765	188.000000	0.019143
-0.004764	188.000000	0.019143
-0.004763	188.000000	0.019143
-0.004762	188.000000	0.019143
-0.004761	188.000000	0.019143
-0.004760	188.000000	0.019143
-0.004759	184.000000	0.018896
-0.004758	184.000000	0.018896
-0.004757	184.000000	0.018952
-0.004756	184.000000	0.018952
-0.004755	184.000000	0.018952
-0.004754	184.000000	0.018952
-0.004753	184.000000	0.018952
-0.004752	184.000000	0.019053
-0.004751	184.000000	0.019053
-0.004750	184.000000	0.019053
-0.004749	184.000000	0.019053
-0.004748	184.000000	0.019053
-0.004747	184.000000	0.019053
-0.004746	184.000000	0.019053
-0.004745	184.000000	0.019053
-0.004744	184.000000	0.019053
-0.004743	184.000000	0.019053
-0.004742	184.000000	0.018888
-0.004741	184.000000	0.018888
-0.004740	184.000000	0.018888
-0.004739	184.000000	0.018888
-0.004738	184.000000	0.018888
-0.004737	184.000000	0.018888
-0.004736	184.000000	0.018888
-0.004735	184.000000	0.018888
-0.004734	184.000000	0.018888
-0.004733	184.000000	0.018888
-0.004732	184.000000	0.018888
-0.004731	184.000000	0.018888
-0.004730	184.000000	0.018888
-0.004729	184.000000	0.018888
-0.004728	184.000000	0.018888
-0.004727	184.000000	0.018888
-0.004726	188.000000	0.019444
-0.004725	188.000000	0.019444
-0.004724	184.000000	0.019183
-0.004723	184.000000	0.019183
-0.004722	184.000000	0.019183
-0.004721	184.000000	0.019183
-0.004720	184.000000	0.019183
-0.004719	184.000000	0.019183
-0.004718	184.000000	0.019183
-0.004717	184.000000	0.019183
-0.004716	184.000000	0.019183
-0.004715	184.000000	0.019183
-0.004714	184.000000	0.019183
-0.004713	184.000000	0.019183
-0.004712	184.000000	0.019183
-0.004711	188.000000	0.019289
-0.004710	188.000000	0.019289
-0.004709	188.000000	0.019289
-0.004708	188.000000	0.019289
-0.004707	188.000000	0.019289
-0.004706	188.000000	0.019289
-0.004705	188.000000	0.019289
-0.004704	188.000000	0.019289
-0.004703	188.000000	0.019289
-0.004702	188.000000	0.019289
-0.004701	188.000000	0.019289
-0.004700	188.000000	0.019289
-0.004699	188.000000	0.019289
-0.004698	184.000000	0.019208
-0.004697	184.000000	0.019208
-0.004696	184.000000	0.019208
-0.004695	184.000000	0.019208
-0.004694	184.000000	0.019208
-0.004693	184.000000	0.019208
-0.004692	184.000000	0.019004
-0.004691	184.000000	0.019004
-0.004690	184.000000	0.018698
-0.004689	184.000000	0.018698
-0.004688	184.000000	0.018698
-0.004687	184.000000	0.018698
-0.004686	184.000000	0.018698
-0.004685	184.000000	0.018698
-0.004684	184.000000	0.018698
-0.004683	184.000000	0.018698
-0.004682	184.000000	0.018698
-0.004681	184.000000	0.018698
-0.004680	184.000000	0.018698
-0.004679	184.000000	0.018698
-0.004678	184.000000	0.018698
-0.004677	184.000000	0.018698
-0.004676	184.000000	0.018698
-0.004675	184.000000	0.018698
-0.004674	184.000000	0.018698
-0.004673	184.000000	0.018698
-0.004672	184.000000	0.018698
-0.004671	184.000000	0.018698
-0.004670	184.000000	0.018819
-0.004669	184.000000	0.018819
-0.004668	184.000000	0.018819
-0.004667	184.000000	0.018819
-0.004666	184.000000	0.018819
-0.004665	184.000000	0.018819
-0.004664	184.000000	0.018819
-0.004663	184.000000	0.018819
-0.004662	184.000000	0.018819
-0.004661	188.000000	0.019484
-0.004660	188.000000	0.019484
-0.004659	188.000000	0.019484
-0.004658	188.000000	0.019484
-0.004657	188.000000	0.019484
-0.004656	188.000000	0.019484
-0.004655	184.000000	0.019172
-0.004654	184.000000	0.019172
-0.004653	184.000000	0.019172
-0.004652	184.000000	0.019172
-0.004651	184.000000	0.019172
-0.004650	184.000000	0.019172
-0.004649	184.000000	0.019172
-0.004648	184.000000	0.019172
-0.004647	184.000000	0.019172
-0.004646	184.000000	0.019172
-0.004645	184.000000	0.019172
-0.004644	184.000000	0.019172
-0.004643	184.000000	0.019172
-0.004642	184.000000	0.018934
-0.004641	184.000000	0.018934
-0.004640	184.000000	0.018934
-0.004639	184.000000	0.018934
-0.004638	184.000000	0.018934
-0.004637	184.000000	0.018934
-0.004636	184.000000	0.018934
-0.004635	184.000000	0.018934
-0.004634	184.000000	0.018934
-0.004633	184.000000	0.018934
-0.004632	184.000000	0.018934
-0.004631	184.000000	0.018934
-0.004630	184.000000	0.018934
-0.004629	184.000000	0.019063
-0.004628	184.000000	0.019089
-0.004627	184.000000	0.019089
-0.004626	184.000000	0.019089
-0.004625	184.000000	0.019089
-0.004624	184.000000	0.019089
-0.004623	184.000000	0.019089
-0.004622	184.000000	0.019089
-0.004621	184.000000	0.019089
-0.004620	184.000000	0.018755
-0.004619	184.000000	0.018755
-0.004618	184.000000	0.018755
-0.004617	184.000000	0.018755
-0.004616	184.000000	0.018755
-0.004615	184.000000	0.018755
-0.004614	184.000000	0.018755
-0.004613	184.000000	0.018755
-0.004612	184.000000	0.018755
-0.004611	184.000000	0.018755
-0.004610	184.000000	0.018755
-0.004609	184.000000	0.018755
-0.004608	184.000000	0.018755
-0.004607	184.000000	0.018755
-0.004606	184.000000	0.018629
-0.004605	184.000000	0.018629
-0.004604	184.000000	0.018629
-0.004603	184.000000	0.018629
-0.004602	184.000000	0.018629
-0.004601	184.000000	0.018629
-0.004600	184.000000	0.018629
-0.004599	184.000000	0.018629
-0.004598	184.000000	0.018629
-0.004597	184.000000	0.018629
-0.004596	188.000000	0.019373
-0.004595	188.000000	0.019373
-0.004594	188.000000	0.019373
-0.004593	188.000000	0.019373
-0.004592	188.000000	0.019373
-0.004591	184.000000	0.019119
-0.004590	184.000000	0.019119
-0.004589	184.000000	0.019119
-0.004588	184.000000	0.019252
-0.004587	184.000000	0.019252
-0.004586	184.000000	0.018914
-0.004585	184.000000	0.018914
-0.004584	184.000000	0.018914
-0.004583	184.000000	0.018914
-0.004582	184.000000	0.018914
-0.004581	184.000000	0.018914
-0.004580	184.000000	0.018914
-0.004579	184.000000	0.018914
-0.004578	184.000000	0.018914
-0.004577	184.000000	0.018914
-0.004576	184.000000	0.018914
-0.004575	184.000000	0.018914
-0.004574	184.000000	0.018914
-0.004573	184.000000	0.018914
-0.004572	184.000000	0.018914
-0.004571	184.000000	0.018914
-0.004570	184.000000	0.018914
-0.004569	184.000000	0.018914
-0.004568	184.000000	0.018914
-0.004567	184.000000	0.018914
-0.004566	184.000000	0.018914
-0.004565	184.000000	0.018914
-0.004564	184.000000	0.018914
-0.004563	184.000000	0.018914
-0.004562	184.000000	0.018914
-0.004561	184.000000	0.018914
-0.004560	184.000000	0.018914
-0.004559	184.000000	0.018914
-0.004558	184.000000	0.018914
-0.004557	184.000000	0.018914
-0.004556	184.000000	0.018914
-0.004555	184.000000	0.018914
-0.004554	184.000000	0.018914
-0.004553	184.000000	0.018914
-0.004552	184.000000	0.018914
-0.004551	184.000000	0.018580
-0.004550	184.000000	0.018580
-0.004549	184.000000	0.018580
-0.004548	184.000000	0.018580
-0.004547	184.000000	0.018714
-0.004546	184.000000	0.018714
-0.004545	184.000000	0.018714
-0.004544	184.000000	0.018714
-0.004543	184.000000	0.018714
-0.004542	184.000000	0.018714
-0.004541	184.000000	0.018420
-0.004540	184.000000	0.018420
-0.004539	184.000000	0.018420
-0.004538	184.000000	0.018420
-0.004537	184.000000	0.018420
-0.004536	184.000000	0.018420
-0.004535	184.000000	0.018420
-0.004534	184.000000	0.018420
-0.004533	184.000000	0.018420
-0.004532	184.000000	0.018420
-0.004531	188.000000	0.019215
-0.004530	188.000000	0.019215
-0.004529	188.000000	0.019215
-0.004528	188.000000	0.019215
-0.004527	188.000000	0.019215
-0.004526	188.000000	0.019215
-0.004525	188.000000	0.019215
-0.004524	188.000000	0.019215
-0.004523	188.000000	0.019215
-0.004522	188.000000	0.019215
-0.004521	188.000000	0.019215
-0.004520	188.000000	0.019215
-0.004519	188.000000	0.019215
-0.004518	188.000000	0.019215
-0.004517	188.000000	0.019215
-0.004516	188.000000	0.018880
-0.004515	188.000000	0.018880
-0.004514	188.000000	0.018754
-0.004513	188.000000	0.018754
-0.004512	188.000000	0.018754
-0.004511	188.000000	0.018754
-0.004510	188.000000	0.018754
-0.004509	188.000000	0.018754
-0.004508	188.000000	0.018754
-0.004507	188.000000	0.018754
-0.004506	188.000000	0.018889
-0.004505	188.000000	0.018889
-0.004504	188.000000	0.018889
-0.004503	188.000000	0.018889
-0.004502	188.000000	0.018889
-0.004501	188.000000	0.018889
-0.004500	188.000000	0.018889
-0.004499	188.000000	0.018889
-0.004498	188.000000	0.018889
-0.004497	188.000000	0.018889
-0.004496	188.000000	0.018889
-0.004495	188.000000	0.018889
-0.004494	188.000000	0.018889
-0.004493	188.000000	0.018889
-0.004492	188.000000	0.018889
-0.004491	188.000000	0.018889
-0.004490	184.000000	0.018578
-0.004489	184.000000	0.018578
-0.004488	184.000000	0.018578
-0.004487	184.000000	0.018578
-0.004486	184.000000	0.018578
-0.004485	184.000000	0.018578
-0.004484	184.000000	0.018578
-0.004483	184.000000	0.018578
-0.004482	184.000000	0.018268
-0.004481	184.000000	0.018268
-0.004480	184.000000	0.018268
-0.004479	184.000000	0.018268
-0.004478	184.000000	0.018268
-0.004477	184.000000	0.018268
-0.004476	184.000000	0.018268
-0.004475	184.000000	0.018268
-0.004474	184.000000	0.018268
-0.004473	184.000000	0.018268
-0.004472	188.000000	0.018295
-0.004471	188.000000	0.018295
-0.004470	188.000000	0.018295
-0.004469	188.000000	0.018295
-0.004468	188.000000	0.018295
-0.004467	188.000000	0.018295
-0.004466	188.000000	0.019121
-0.004465	188.000000	0.019255
-0.004464	188.000000	0.019255
-0.004463	188.000000	0.019255
-0.004462	188.000000	0.019255
-0.004461	188.000000	0.019255
-0.004460	188.000000	0.019255
-0.004459	188.000000	0.019255
-0.004458	188.000000	0.019255
-0.004457	188.000000	0.019255
-0.004456	188.000000	0.019255
-0.004455	188.000000	0.019255
-0.004454	188.000000	0.019255
-0.004453	188.000000	0.019255
-0.004452	188.000000	0.019255
-0.004451	188.000000	0.019255
-0.004450	188.000000	0.019255
-0.004449	188.000000	0.019255
-0.004448	188.000000	0.019255
-0.004447	188.000000	0.018945
-0.004446	188.000000	0.018945
-0.004445	188.000000	0.018945
-0.004444	188.000000	0.018945
-0.004443	188.000000	0.018945
-0.004442	188.000000	0.018945
-0.004441	188.000000	0.018945
-0.004440	188.000000	0.018630
-0.004439	188.000000	0.018630
-0.004438	184.000000	0.018953
-0.004437	184.000000	0.018953
-0.004436	184.000000	0.018953
-0.004435	184.000000	0.018953
-0.004434	184.000000	0.018953
-0.004433	184.000000	0.018953
-0.004432	184.000000	0.018953
-0.004431	184.000000	0.018953
-0.004430	184.000000	0.018953
-0.004429	184.000000	0.018953
-0.004428	184.000000	0.018953
-0.004427	184.000000	0.018953
-0.004426	184.000000	0.018953
-0.004425	184.000000	0.018953
-0.004424	184.000000	0.019078
-0.004423	184.000000	0.019078
-0.004422	184.000000	0.018882
-0.004421	184.000000	0.018882
-0.004420	184.000000	0.018882
-0.004419	184.000000	0.018882
-0.004418	184.000000	0.018882
-0.004417	184.000000	0.018882
-0.004416	184.000000	0.018882
-0.004415	184.000000	0.018882
-0.004414	184.000000	0.018882
-0.004413	184.000000	0.018882
-0.004412	184.000000	0.018621
-0.004411	184.000000	0.018621
-0.004410	184.000000	0.018621
-0.004409	184.000000	0.018621
-0.004408	184.000000	0.018621
-0.004407	184.000000	0.018621
-0.004406	184.000000	0.018621
-0.004405	184.000000	0.018621
-0.004404	184.000000	0.018621
-0.004403	184.000000	0.018621
-0.004402	184.000000	0.018621
-0.004401	184.000000	0.019528
-0.004400	184.000000	0.019528
-0.004399	184.000000	0.019528
-0.004398	184.000000	0.019528
-0.004397	184.000000	0.019528
-0.004396	184.000000	0.019528
-0.004395	184.000000	0.019528
-0.004394	184.000000	0.019528
-0.004393	184.000000	0.019528
-0.004392	184.000000	0.019528
-0.004391	184.000000	0.019528
-0.004390	184.000000	0.019191
-0.004389	184.000000	0.019191
-0.004388	184.000000	0.019191
-0.004387	184.000000	0.019191
-0.004386	184.000000	0.019191
-0.004385	184.000000	0.019191
-0.004384	184.000000	0.019191
-0.004383	184.000000	0.019308
-0.004382	184.000000	0.019308
-0.004381	184.000000	0.019308
-0.004380	184.000000	0.019308
-0.004379	184.000000	0.019308
-0.004378	184.000000	0.019078
-0.004377	184.000000	0.019078
-0.004376	184.000000	0.019078
-0.004375	184.000000	0.019078
-0.004374	184.000000	0.019078
-0.004373	184.000000	0.019078
-0.004372	184.000000	0.019078
-0.004371	184.000000	0.019078
-0.004370	184.000000	0.019078
-0.004369	184.000000	0.019078
-0.004368	184.000000	0.019078
-0.004367	184.000000	0.019078
-0.004366	184.000000	0.019078
-0.004365	184.000000	0.019078
-0.004364	184.000000	0.019078
-0.004363	184.000000	0.019078
-0.004362	184.000000	0.019078
-0.004361	184.000000	0.019078
-0.004360	184.000000	0.019078
-0.004359	184.000000	0.019078
-0.004358	184.000000	0.019078
-0.004357	184.000000	0.019078
-0.004356	184.000000	0.019078
-0.004355	184.000000	0.019078
-0.004354	184.000000	0.019078
-0.004353	184.000000	0.019078
-0.004352	184.000000	0.019078
-0.004351	184.000000	0.019078
-0.004350	184.000000	0.019078
-0.004349	184.000000	0.019078
-0.004348	184.000000	0.019078
-0.004347	184.000000	0.019078
-0.004346	184.000000	0.019078
-0.004345	184.000000	0.019078
-0.004344	184.000000	0.019078
-0.004343	188.000000	0.018883
-0.004342	188.000000	0.018883
-0.004341	184.000000	0.018991
-0.004340	184.000000	0.018991
-0.004339	184.000000	0.018652
-0.004338	184.000000	0.018652
-0.004337	184.000000	0.018652
-0.004336	188.000000	0.019570
-0.004335	188.000000	0.019570
-0.004334	188.000000	0.019570
-0.004333	188.000000	0.019570
-0.004332	188.000000	0.019570
-0.004331	188.000000	0.019570
-0.004330	184.000000	0.019349
-0.004329	184.000000	0.019349
-0.004328	184.000000	0.019349
-0.004327	184.000000	0.019349
-0.004326	184.000000	0.019349
-0.004325	184.000000	0.019349
-0.004324	184.000000	0.019349
-0.004323	184.000000	0.019349
-0.004322	184.000000	0.019349
-0.004321	184.000000	0.019349
-0.004320	184.000000	0.019349
-0.004319	184.000000	0.019349
-0.004318	184.000000	0.019349
-0.004317	184.000000	0.019349
-0.004316	184.000000	0.019402
-0.004315	184.000000	0.019402
-0.004314	184.000000	0.019402
-0.004313	184.000000	0.019402
-0.004312	184.000000	0.019402
-0.004311	184.000000	0.019402
-0.004310	184.000000	0.019402
-0.004309	184.000000	0.019402
-0.004308	188.000000	0.019221
-0.004307	188.000000	0.019221
-0.004306	188.000000	0.019221
-0.004305	188.000000	0.019221
-0.004304	188.000000	0.019221
-0.004303	188.000000	0.019221
-0.004302	188.000000	0.019221
-0.004301	188.000000	0.019221
-0.004300	188.000000	0.019327
-0.004299	188.000000	0.019327
-0.004298	188.000000	0.019327
-0.004297	188.000000	0.019327
-0.004296	188.000000	0.019327
-0.004295	188.000000	0.019327
-0.004294	188.000000	0.019327
-0.004293	188.000000	0.019327
-0.004292	188.000000	0.019327
-0.004291	188.000000	0.019327
-0.004290	188.000000	0.019327
-0.004289	188.000000	0.018988
-0.004288	188.000000	0.018988
-0.004287	188.000000	0.018988
-0.004286	188.000000	0.018988
-0.004285	188.000000	0.018988
-0.004284	188.000000	0.018988
-0.004283	188.000000	0.018988
-0.004282	188.000000	0.018988
-0.004281	188.000000	0.018988
-0.004280	188.000000	0.018988
-0.004279	188.000000	0.018988
-0.004278	188.000000	0.018988
-0.004277	188.000000	0.018988
-0.004276	188.000000	0.018988
-0.004275	188.000000	0.018988
-0.004274	188.000000	0.018834
-0.004273	188.000000	0.018834
-0.004272	188.000000	0.018834
-0.004271	188.000000	0.019756
-0.004270	188.000000	0.019756
-0.004269	188.000000	0.019756
-0.004268	188.000000	0.019756
-0.004267	188.000000	0.019756
-0.004266	188.000000	0.019756
-0.004265	188.000000	0.019756
-0.004264	188.000000	0.019756
-0.004263	188.000000	0.019756
-0.004262	188.000000	0.019756
-0.004261	188.000000	0.019756
-0.004260	188.000000	0.019756
-0.004259	188.000000	0.019850
-0.004258	188.000000	0.019850
-0.004257	188.000000	0.019850
-0.004256	188.000000	0.019850
-0.004255	188.000000	0.019850
-0.004254	188.000000	0.019850
-0.004253	188.000000	0.019850
-0.004252	188.000000	0.019850
-0.004251	188.000000	0.019850
-0.004250	188.000000	0.019850
-0.004249	188.000000	0.019850
-0.004248	188.000000	0.019850
-0.004247	188.000000	0.019850
-0.004246	188.000000	0.019850
-0.004245	188.000000	0.019850
-0.004244	188.000000	0.019850
-0.004243	188.000000	0.019850
-0.004242	188.000000	0.019850
-0.004241	188.000000	0.019850
-0.004240	188.000000	0.019850
-0.004239	12.000000	0.019398
-0.004238	188.000000	0.019180
-0.004237	188.000000	0.019180
-0.004236	188.000000	0.019180
-0.004235	188.000000	0.019180
-0.004234	188.000000	0.019180
-0.004233	188.000000	0.019236
-0.004232	188.000000	0.019236
-0.004231	188.000000	0.019236
-0.004230	188.000000	0.019236
-0.004229	188.000000	0.019236
-0.004228	188.000000	0.019236
-0.004227	188.000000	0.019236
-0.004226	188.000000	0.019236
-0.004225	188.000000	0.019236
-0.004224	188.000000	0.019236
-0.004223	188.000000	0.019236
-0.004222	188.000000	0.019236
-0.004221	188.000000	0.019236
-0.004220	188.000000	0.019236
-0.004219	188.000000	0.019236
-0.004218	188.000000	0.019315
-0.004217	188.000000	0.019315
-0.004216	188.000000	0.019315
-0.004215	188.000000	0.019315
-0.004214	188.000000	0.019315
-0.004213	188.000000	0.019315
-0.004212	188.000000	0.019315
-0.004211	188.000000	0.019315
-0.004210	188.000000	0.019315
-0.004209	188.000000	0.019315
-0.004208	188.000000	0.019315
-0.004207	188.000000	0.019315
-0.004206	8.000000	0.020220
-0.004205	8.000000	0.020220
-0.004204	8.000000	0.020144
-0.004203	8.000000	0.020144
-0.004202	8.000000	0.020144
-0.004201	8.000000	0.020144
-0.004200	8.000000	0.020144
-0.004199	8.000000	0.020144
-0.004198	8.000000	0.020144
-0.004197	8.000000	0.020144
-0.004196	8.000000	0.020144
-0.004195	8.000000	0.020144
-0.004194	8.000000	0.020144
-0.004193	8.000000	0.020144
-0.004192	8.000000	0.020144
-0.004191	8.000000	0.020144
-0.004190	8.000000	0.020144
-0.004189	8.000000	0.020144
-0.004188	12.000000	0.019828
-0.004187	12.000000	0.019828
-0.004186	12.000000	0.019828
-0.004185	12.000000	0.019828
-0.004184	12.000000	0.019828
-0.004183	12.000000	0.019828
-0.004182	12.000000	0.019828
-0.004181	12.000000	0.019828
-0.004180	12.000000	0.019828
-0.004179	12.000000	0.019828
-0.004178	12.000000	0.019828
-0.004177	8.000000	0.019896
-0.004176	8.000000	0.019896
-0.004175	8.000000	0.019896
-0.004174	8.000000	0.019896
-0.004173	8.000000	0.019896
-0.004172	8.000000	0.019896
-0.004171	8.000000	0.019896
-0.004170	8.000000	0.019896
-0.004169	12.000000	0.019833
-0.004168	12.000000	0.019833
-0.004167	12.000000	0.019833
-0.004166	12.000000	0.019833
-0.004165	12.000000	0.019833
-0.004164	12.000000	0.019833
-0.004163	12.000000	0.019833
-0.004162	12.000000	0.019833
-0.004161	12.000000	0.019833
-0.004160	12.000000	0.019833
-0.004159	12.000000	0.019884
-0.004158	12.000000	0.019884
-0.004157	12.000000	0.019884
-0.004156	12.000000	0.019884
-0.004155	12.000000	0.019884
-0.004154	12.000000	0.019884
-0.004153	12.000000	0.019884
-0.004152	12.000000	0.019884
-0.004151	12.000000	0.019884
-0.004150	12.000000	0.019884
-0.004149	12.000000	0.019884
-0.004148	12.000000	0.019884
-0.004147	12.000000	0.019884
-0.004146	12.000000	0.019666
-0.004145	12.000000	0.019666
-0.004144	12.000000	0.019666
-0.004143	12.000000	0.019666
-0.004142	12.000000	0.019666
-0.004141	12.000000	0.020568
-0.004140	12.000000	0.020568
-0.004139	12.000000	0.020568
-0.004138	12.000000	0.020255
-0.004137	12.000000	0.020255
-0.004136	12.000000	0.020319
-0.004135	12.000000	0.020296
-0.004134	12.000000	0.020296
-0.004133	12.000000	0.020296
-0.004132	12.000000	0.020296
-0.004131	12.000000	0.020296
-0.004130	12.000000	0.020296
-0.004129	12.000000	0.020296
-0.004128	12.000000	0.020296
-0.004127	12.000000	0.020296
-0.004126	12.000000	0.020296
-0.004125	12.000000	0.020296
-0.004124	12.000000	0.020296
-0.004123	12.000000	0.020296
-0.004122	12.000000	0.020296
-0.004121	12.000000	0.020296
-0.004120	12.000000	0.020296
-0.004119	12.000000	0.020296
-0.004118	12.000000	0.020296
-0.004117	12.000000	0.020296
-0.004116	12.000000	0.020296
-0.004115	12.000000	0.020296
-0.004114	12.000000	0.020296
-0.004113	12.000000	0.020296
-0.004112	12.000000	0.020296
-0.004111	12.000000	0.020296
-0.004110	12.000000	0.020296
-0.004109	12.000000	0.020296
-0.004108	12.000000	0.020296
-0.004107	12.000000	0.020296
-0.004106	12.000000	0.020296
-0.004105	12.000000	0.020296
-0.004104	12.000000	0.020296
-0.004103	12.000000	0.020296
-0.004102	12.000000	0.020296
-0.004101	12.000000	0.020296
-0.004100	16.000000	0.020298
-0.004099	16.000000	0.020298
-0.004098	16.000000	0.020298
-0.004097	16.000000	0.020298
-0.004096	16.000000	0.020298
-0.004095	16.000000	0.020363
-0.004094	16.000000	0.020363
-0.004093	16.000000	0.020363
-0.004092	16.000000	0.020363
-0.004091	16.000000	0.020363
-0.004090	16.000000	0.020363
-0.004089	16.000000	0.020363
-0.004088	16.000000	0.020050
-0.004087	16.000000	0.020050
-0.004086	16.000000	0.020050
-0.004085	16.000000	0.020050
-0.004084	16.000000	0.020050
-0.004083	16.000000	0.020050
-0.004082	16.000000	0.020050
-0.004081	16.000000	0.020050
-0.004080	16.000000	0.020050
-0.004079	16.000000	0.020050
-0.004078	16.000000	0.020050
-0.004077	16.000000	0.020050
-0.004076	16.000000	0.020952
-0.004075	16.000000	0.020952
-0.004074	16.000000	0.020952
-0.004073	16.000000	0.020952
-0.004072	16.000000	0.020952
-0.004071	16.000000	0.020952
-0.004070	16.000000	0.020952
-0.004069	16.000000	0.020952
-0.004068	16.000000	0.020952
-0.004067	16.000000	0.020952
-0.004066	16.000000	0.020952
-0.004065	16.000000	0.020982
-0.004064	16.000000	0.020982
-0.004063	16.000000	0.020982
-0.004062	16.000000	0.020982
-0.004061	16.000000	0.020982
-0.004060	16.000000	0.020982
-0.004059	16.000000	0.020982
-0.004058	16.000000	0.020982
-0.004057	16.000000	0.020982
-0.004056	16.000000	0.020982
-0.004055	16.000000	0.020982
-0.004054	16.000000	0.020811
-0.004053	16.000000	0.020811
-0.004052	16.000000	0.020811
-0.004051	16.000000	0.020811
-0.004050	184.000000	0.021397
-0.004049	184.000000	0.021397
-0.004048	184.000000	0.021397
-0.004047	184.000000	0.021397
-0.004046	184.000000	0.021397
-0.004045	184.000000	0.021397
-0.004044	184.000000	0.021397
-0.004043	184.000000	0.021397
-0.004042	184.000000	0.021397
-0.004041	184.000000	0.021397
-0.004040	184.000000	0.021397
-0.004039	184.000000	0.021397
-0.004038	184.000000	0.021397
-0.004037	12.000000	0.021129
-0.004036	12.000000	0.021129
-0.004035	12.000000	0.021129
-0.004034	12.000000	0.021129
-0.004033	12.000000	0.021129
-0.004032	12.000000	0.021129
-0.004031	16.000000	0.021256
-0.004030	16.000000	0.021256
-0.004029	16.000000	0.021256
-0.004028	16.000000	0.021256
-0.004027	16.000000	0.021256
-0.004026	16.000000	0.021256
-0.004025	16.000000	0.021256
-0.004024	16.000000	0.021256
-0.004023	16.000000	0.021256
-0.004022	16.000000	0.021256
-0.004021	16.000000	0.021256
-0.004020	16.000000	0.021256
-0.004019	16.000000	0.021256
-0.004018	16.000000	0.021256
-0.004017	16.000000	0.021256
-0.004016	16.000000	0.021256
-0.004015	16.000000	0.021256
-0.004014	16.000000	0.021256
-0.004013	12.000000	0.021271
-0.004012	12.000000	0.021271
-0.004011	184.000000	0.022086
-0.004010	184.000000	0.022086
-0.004009	184.000000	0.022086
-0.004008	184.000000	0.022086
-0.004007	184.000000	0.022086
-0.004006	184.000000	0.022086
-0.004005	184.000000	0.022086
-0.004004	184.000000	0.022086
-0.004003	184.000000	0.022163
-0.004002	184.000000	0.022163
-0.004001	184.000000	0.022163
-0.004000	184.000000	0.022163
-0.003999	184.000000	0.022163
-0.003998	184.000000	0.022163
-0.003997	184.000000	0.022163
-0.003996	16.000000	0.022355
-0.003995	16.000000	0.022355
-0.003994	16.000000	0.022355
-0.003993	16.000000	0.022355
-0.003992	16.000000	0.022355
-0.003991	16.000000	0.022355
-0.003990	16.000000	0.022355
-0.003989	16.000000	0.022355
-0.003988	16.000000	0.022355
-0.003987	16.000000	0.022086
-0.003986	16.000000	0.022086
-0.003985	16.000000	0.022086
-0.003984	16.000000	0.022086
-0.003983	16.000000	0.022086
-0.003982	16.000000	0.022086
-0.003981	16.000000	0.022086
-0.003980	16.000000	0.022086
-0.003979	16.000000	0.022086
-0.003978	16.000000	0.022086
-0.003977	16.000000	0.022086
-0.003976	16.000000	0.022086
-0.003975	16.000000	0.022086
-0.003974	16.000000	0.022086
-0.003973	16.000000	0.022086
-0.003972	16.000000	0.022095
-0.003971	16.000000	0.022095
-0.003970	16.000000	0.022095
-0.003969	16.000000	0.022095
-0.003968	16.000000	0.022095
-0.003967	16.000000	0.022095
-0.003966	16.000000	0.022095
-0.003965	16.000000	0.022095
-0.003964	16.000000	0.022095
-0.003963	16.000000	0.022095
-0.003962	16.000000	0.021851
-0.003961	16.000000	0.022030
-0.003960	16.000000	0.022030
-0.003959	16.000000	0.022030
-0.003958	16.000000	0.022030
-0.003957	16.000000	0.022030
-0.003956	16.000000	0.022030
-0.003955	16.000000	0.022030
-0.003954	16.000000	0.022030
-0.003953	16.000000	0.022030
-0.003952	16.000000	0.022030
-0.003951	16.000000	0.022030
-0.003950	16.000000	0.022030
-0.003949	16.000000	0.022030
-0.003948	16.000000	0.022030
-0.003947	16.000000	0.022030
-0.003946	184.000000	0.022798
-0.003945	184.000000	0.022798
-0.003944	184.000000	0.022798
-0.003943	184.000000	0.022798
-0.003942	184.000000	0.022798
-0.003941	184.000000	0.022798
-0.003940	184.000000	0.022798
-0.003939	184.000000	0.022798
-0.003938	184.000000	0.022798
-0.003937	188.000000	0.022643
-0.003936	188.000000	0.022643
-0.003935	188.000000	0.022643
-0.003934	188.000000	0.022643
-0.003933	188.000000	0.022643
-0.003932	188.000000	0.022643
-0.003931	188.000000	0.022597
-0.003930	188.000000	0.022597
-0.003929	188.000000	0.022597
-0.003928	188.000000	0.022597
-0.003927	20.000000	0.022845
-0.003926	20.000000	0.022845
-0.003925	20.000000	0.022845
-0.003924	20.000000	0.022845
-0.003923	20.000000	0.022845
-0.003922	20.000000	0.022845
-0.003921	20.000000	0.022845
-0.003920	20.000000	0.022845
-0.003919	20.000000	0.022845
-0.003918	20.000000	0.022845
-0.003917	20.000000	0.022845
-0.003916	20.000000	0.022845
-0.003915	20.000000	0.022845
-0.003914	20.000000	0.022845
-0.003913	20.000000	0.022845
-0.003912	20.000000	0.022845
-0.003911	20.000000	0.022845
-0.003910	20.000000	0.022845
-0.003909	20.000000	0.022845
-0.003908	20.000000	0.022845
-0.003907	20.000000	0.022845
-0.003906	20.000000	0.022845
-0.003905	20.000000	0.022845
-0.003904	20.000000	0.022845
-0.003903	20.000000	0.022845
-0.003902	20.000000	0.022845
-0.003901	20.000000	0.022845
-0.003900	20.000000	0.022845
-0.003899	20.000000	0.022845
-0.003898	20.000000	0.022845
-0.003897	20.000000	0.022845
-0.003896	20.000000	0.022845
-0.003895	20.000000	0.022845
-0.003894	20.000000	0.022845
-0.003893	20.000000	0.022845
-0.003892	24.000000	0.023052
-0.003891	24.000000	0.023052
-0.003890	20.000000	0.023057
-0.003889	20.000000	0.023057
-0.003888	20.000000	0.023057
-0.003887	20.000000	0.023057
-0.003886	24.000000	0.022791
-0.003885	24.000000	0.022791
-0.003884	24.000000	0.022791
-0.003883	24.000000	0.022791
-0.003882	24.000000	0.022791
-0.003881	184.000000	0.023601
-0.003880	184.000000	0.023601
-0.003879	184.000000	0.023601
-0.003878	184.000000	0.023601
-0.003877	184.000000	0.023601
-0.003876	184.000000	0.023601
-0.003875	184.000000	0.023601
-0.003874	184.000000	0.023601
-0.003873	184.000000	0.023601
-0.003872	184.000000	0.023601
-0.003871	184.000000	0.023306
-0.003870	184.000000	0.023306
-0.003869	184.000000	0.023306
-0.003868	184.000000	0.023306
-0.003867	184.000000	0.023306
-0.003866	184.000000	0.023306
-0.003865	184.000000	0.023306
-0.003864	184.000000	0.023306
-0.003863	184.000000	0.023306
-0.003862	184.000000	0.023306
-0.003861	184.000000	0.023306
-0.003860	184.000000	0.023306
-0.003859	184.000000	0.023306
-0.003858	184.000000	0.023306
-0.003857	188.000000	0.023627
-0.003856	188.000000	0.023627
-0.003855	188.000000	0.023627
-0.003854	188.000000	0.023627
-0.003853	188.000000	0.023627
-0.003852	188.000000	0.023627
-0.003851	188.000000	0.023627
-0.003850	188.000000	0.023627
-0.003849	184.000000	0.023537
-0.003848	184.000000	0.023537
-0.003847	184.000000	0.023537
-0.003846	188.000000	0.023624
-0.003845	188.000000	0.023624
-0.003844	188.000000	0.023624
-0.003843	188.000000	0.023624
-0.003842	188.000000	0.023624
-0.003841	188.000000	0.023624
-0.003840	188.000000	0.023624
-0.003839	188.000000	0.023624
-0.003838	188.000000	0.023624
-0.003837	188.000000	0.023624
-0.003836	28.000000	0.023461
-0.003835	28.000000	0.023461
-0.003834	28.000000	0.023461
-0.003833	28.000000	0.023461
-0.003832	28.000000	0.023461
-0.003831	28.000000	0.023461
-0.003830	28.000000	0.023461
-0.003829	28.000000	0.023461
-0.003828	28.000000	0.023461
-0.003827	28.000000	0.023461
-0.003826	28.000000	0.023461
-0.003825	28.000000	0.023461
-0.003824	28.000000	0.023461
-0.003823	32.000000	0.023664
-0.003822	32.000000	0.023664
-0.003821	32.000000	0.023664
-0.003820	32.000000	0.023664
-0.003819	32.000000	0.023664
-0.003818	32.000000	0.023664
-0.003817	32.000000	0.023664
-0.003816	180.000000	0.024372
-0.003815	180.000000	0.024372
-0.003814	180.000000	0.024372
-0.003813	180.000000	0.024372
-0.003812	180.000000	0.024372
-0.003811	180.000000	0.024372
-0.003810	180.000000	0.024372
-0.003809	180.000000	0.024372
-0.003808	180.000000	0.024372
-0.003807	180.000000	0.024252
-0.003806	180.000000	0.024252
-0.003805	180.000000	0.024252
-0.003804	180.000000	0.024252
-0.003803	180.000000	0.024252
-0.003802	180.000000	0.024252
-0.003801	180.000000	0.024252
-0.003800	180.000000	0.024252
-0.003799	180.000000	0.024252
-0.003798	180.000000	0.024252
-0.003797	180.000000	0.024252
-0.003796	180.000000	0.024252
-0.003795	180.000000	0.024252
-0.003794	180.000000	0.024252
-0.003793	180.000000	0.024252
-0.003792	180.000000	0.024252
-0.003791	180.000000	0.024252
-0.003790	180.000000	0.024252
-0.003789	180.000000	0.024252
-0.003788	180.000000	0.024585
-0.003787	180.000000	0.024585
-0.003786	180.000000	0.024585
-0.003785	52.000000	0.024407
-0.003784	52.000000	0.024407
-0.003783	52.000000	0.024407
-0.003782	52.000000	0.024407
-0.003781	52.000000	0.024407
-0.003780	52.000000	0.024407
-0.003779	36.000000	0.024327
-0.003778	36.000000	0.024327
-0.003777	36.000000	0.024327
-0.003776	36.000000	0.024327
-0.003775	36.000000	0.024327
-0.003774	36.000000	0.024327
-0.003773	36.000000	0.024327
-0.003772	36.000000	0.024327
-0.003771	36.000000	0.024327
-0.003770	36.000000	0.024327
-0.003769	36.000000	0.024327
-0.003768	36.000000	0.024327
-0.003767	36.000000	0.024327
-0.003766	184.000000	0.024219
-0.003765	184.000000	0.024219
-0.003764	184.000000	0.024219
-0.003763	184.000000	0.024219
-0.003762	184.000000	0.024219
-0.003761	184.000000	0.024219
-0.003760	184.000000	0.024219
-0.003759	184.000000	0.024219
-0.003758	184.000000	0.024219
-0.003757	184.000000	0.024219
-0.003756	184.000000	0.024219
-0.003755	184.000000	0.024219
-0.003754	184.000000	0.024219
-0.003753	48.000000	0.024515
-0.003752	48.000000	0.024515
-0.003751	48.000000	0.024515
-0.003750	172.000000	0.024701
-0.003749	172.000000	0.024701
-0.003748	172.000000	0.024701
-0.003747	172.000000	0.024701
-0.003746	172.000000	0.024701
-0.003745	172.000000	0.024701
-0.003744	172.000000	0.024701
-0.003743	172.000000	0.024701
-0.003742	172.000000	0.024701
-0.003741	172.000000	0.024701
-0.003740	172.000000	0.024701
-0.003739	172.000000	0.024701
-0.003738	172.000000	0.024701
-0.003737	172.000000	0.024701
-0.003736	172.000000	0.024701
-0.003735	264.000000	0.024607
-0.003734	264.000000	0.024607
-0.003733	264.000000	0.024607
-0.003732	264.000000	0.024607
-0.003731	264.000000	0.024607
-0.003730	264.000000	0.024607
-0.003729	264.000000	0.024607
-0.003728	264.000000	0.024607
-0.003727	264.000000	0.024607
-0.003726	264.000000	0.024607
-0.003725	264.000000	0.024742
-0.003724	264.000000	0.024742
-0.003723	264.000000	0.024742
-0.003722	264.000000	0.024742
-0.003721	264.000000	0.024742
-0.003720	264.000000	0.024742
-0.003719	264.000000	0.024481
-0.003718	264.000000	0.024481
-0.003717	264.000000	0.024481
-0.003716	264.000000	0.024481
-0.003715	264.000000	0.024481
-0.003714	264.000000	0.024481
-0.003713	264.000000	0.024481
-0.003712	264.000000	0.024481
-0.003711	264.000000	0.024481
-0.003710	264.000000	0.024481
-0.003709	264.000000	0.024481
-0.003708	268.000000	0.024572
-0.003707	268.000000	0.024572
-0.003706	268.000000	0.024572
-0.003705	268.000000	0.024572
-0.003704	268.000000	0.024572
-0.003703	268.000000	0.024572
-0.003702	268.000000	0.024572
-0.003701	268.000000	0.024572
-0.003700	268.000000	0.024572
-0.003699	268.000000	0.024572
-0.003698	268.000000	0.024572
-0.003697	268.000000	0.024572
-0.003696	268.000000	0.024572
-0.003695	268.000000	0.024572
-0.003694	268.000000	0.024572
-0.003693	268.000000	0.024572
-0.003692	268.000000	0.024572
-0.003691	268.000000	0.024572
-0.003690	268.000000	0.024467
-0.003689	268.000000	0.024467
-0.003688	268.000000	0.024467
-0.003687	268.000000	0.024728
-0.003686	268.000000	0.024728
-0.003685	280.000000	0.024315
-0.003684	284.000000	0.024096
-0.003683	284.000000	0.024096
-0.003682	284.000000	0.024096
-0.003681	284.000000	0.024096
-0.003680	284.000000	0.024096
-0.003679	284.000000	0.024096
-0.003678	284.000000	0.024096
-0.003677	284.000000	0.024096
-0.003676	284.000000	0.024096
-0.003675	284.000000	0.024096
-0.003674	284.000000	0.024096
-0.003673	284.000000	0.024096
-0.003672	284.000000	0.024096
-0.003671	284.000000	0.024096
-0.003670	284.000000	0.024096
-0.003669	284.000000	0.024096
-0.003668	284.000000	0.024096
-0.003667	284.000000	0.024096
-0.003666	284.000000	0.024096
-0.003665	284.000000	0.024096
-0.003664	284.000000	0.024096
-0.003663	300.000000	0.023273
-0.003662	300.000000	0.023273
-0.003661	300.000000	0.023273
-0.003660	300.000000	0.023273
-0.003659	300.000000	0.023273
-0.003658	300.000000	0.023273
-0.003657	300.000000	0.023273
-0.003656	300.000000	0.023273
-0.003655	300.000000	0.023273
-0.003654	300.000000	0.023273
-0.003653	300.000000	0.023273
-0.003652	300.000000	0.023273
-0.003651	300.000000	0.023273
-0.003650	300.000000	0.023273
-0.003649	296.000000	0.022941
-0.003648	296.000000	0.022941
-0.003647	296.000000	0.022941
-0.003646	296.000000	0.022941
-0.003645	296.000000	0.022941
-0.003644	296.000000	0.022941
-0.003643	300.000000	0.023021
-0.003642	300.000000	0.023021
-0.003641	300.000000	0.023021
-0.003640	300.000000	0.023021
-0.003639	300.000000	0.023021
-0.003638	300.000000	0.023021
-0.003637	300.000000	0.023021
-0.003636	300.000000	0.023021
-0.003635	300.000000	0.023021
-0.003634	292.000000	0.023120
-0.003633	292.000000	0.023120
-0.003632	292.000000	0.023120
-0.003631	292.000000	0.023120
-0.003630	292.000000	0.023120
-0.003629	292.000000	0.023120
-0.003628	292.000000	0.023120
-0.003627	292.000000	0.023120
-0.003626	292.000000	0.023120
-0.003625	292.000000	0.023120
-0.003624	292.000000	0.023120
-0.003623	292.000000	0.023120
-0.003622	292.000000	0.023120
-0.003621	292.000000	0.023120
-0.003620	300.000000	0.022312
-0.003619	300.000000	0.022312
-0.003618	300.000000	0.022312
-0.003617	300.000000	0.022312
-0.003616	300.000000	0.022312
-0.003615	300.000000	0.021978
-0.003614	300.000000	0.021978
-0.003613	300.000000	0.021978
-0.003612	300.000000	0.021978
-0.003611	300.000000	0.021978
-0.003610	300.000000	0.021978
-0.003609	300.000000	0.021978
-0.003608	300.000000	0.021978
-0.003607	300.000000	0.021978
-0.003606	300.000000	0.021978
-0.003605	300.000000	0.021978
-0.003604	300.000000	0.021978
-0.003603	300.000000	0.021978
-0.003602	300.000000	0.022066
-0.003601	300.000000	0.022066
-0.003600	300.000000	0.022066
-0.003599	300.000000	0.022066
-0.003598	300.000000	0.022066
-0.003597	300.000000	0.022066
-0.003596	300.000000	0.022066
-0.003595	304.000000	0.022336
-0.003594	304.000000	0.022336
-0.003593	304.000000	0.022336
-0.003592	304.000000	0.022336
-0.003591	304.000000	0.022336
-0.003590	304.000000	0.022336
-0.003589	304.000000	0.022336
-0.003588	304.000000	0.022336
-0.003587	304.000000	0.022336
-0.003586	304.000000	0.022336
-0.003585	304.000000	0.022336
-0.003584	300.000000	0.022442
-0.003583	300.000000	0.022442
-0.003582	300.000000	0.022442
-0.003581	300.000000	0.022442
-0.003580	300.000000	0.022104
-0.003579	300.000000	0.022104
-0.003578	300.000000	0.022104
-0.003577	300.000000	0.022104
-0.003576	300.000000	0.022104
-0.003575	300.000000	0.022104
-0.003574	300.000000	0.022104
-0.003573	300.000000	0.022104
-0.003572	300.000000	0.022104
-0.003571	300.000000	0.022104
-0.003570	300.000000	0.022104
-0.003569	300.000000	0.022104
-0.003568	300.000000	0.022104
-0.003567	300.000000	0.022104
-0.003566	300.000000	0.022104
-0.003565	300.000000	0.022104
-0.003564	300.000000	0.022104
-0.003563	300.000000	0.022104
-0.003562	300.000000	0.022104
-0.003561	300.000000	0.022205
-0.003560	300.000000	0.022205
-0.003559	300.000000	0.022205
-0.003558	300.000000	0.022205
-0.003557	300.000000	0.022205
-0.003556	300.000000	0.022205
-0.003555	304.000000	0.021380
-0.003554	304.000000	0.021380
-0.003553	304.000000	0.021380
-0.003552	304.000000	0.021380
-0.003551	304.000000	0.021380
-0.003550	304.000000	0.021380
-0.003549	304.000000	0.021380
-0.003548	304.000000	0.021380
-0.003547	304.000000	0.021380
-0.003546	304.000000	0.021380
-0.003545	304.000000	0.021043
-0.003544	304.000000	0.021043
-0.003543	304.000000	0.021043
-0.003542	304.000000	0.021043
-0.003541	304.000000	0.021043
-0.003540	304.000000	0.021043
-0.003539	304.000000	0.021043
-0.003538	304.000000	0.021043
-0.003537	304.000000	0.021043
-0.003536	304.000000	0.021043
-0.003535	304.000000	0.021043
-0.003534	300.000000	0.021098
-0.003533	300.000000	0.021098
-0.003532	300.000000	0.021098
-0.003531	300.000000	0.021098
-0.003530	300.000000	0.021098
-0.003529	300.000000	0.021098
-0.003528	300.000000	0.021098
-0.003527	300.000000	0.021098
-0.003526	300.000000	0.021098
-0.003525	300.000000	0.021098
-0.003524	300.000000	0.021098
-0.003523	300.000000	0.021098
-0.003522	300.000000	0.021098
-0.003521	300.000000	0.021098
-0.003520	300.000000	0.021210
-0.003519	300.000000	0.021210
-0.003518	300.000000	0.021210
-0.003517	300.000000	0.021210
-0.003516	300.000000	0.021210
-0.003515	300.000000	0.021210
-0.003514	300.000000	0.021210
-0.003513	300.000000	0.021210
-0.003512	300.000000	0.021210
-0.003511	300.000000	0.021210
-0.003510	300.000000	0.020885
-0.003509	300.000000	0.020885
-0.003508	300.000000	0.020885
-0.003507	300.000000	0.020885
-0.003506	300.000000	0.020885
-0.003505	300.000000	0.020885
-0.003504	300.000000	0.020885
-0.003503	304.000000	0.021162
-0.003502	304.000000	0.021162
-0.003501	304.000000	0.021162
-0.003500	304.000000	0.021162
-0.003499	304.000000	0.021162
-0.003498	304.000000	0.021162
-0.003497	304.000000	0.021162
-0.003496	304.000000	0.021162
-0.003495	304.000000	0.021162
-0.003494	304.000000	0.021162
-0.003493	304.000000	0.021162
-0.003492	304.000000	0.021162
-0.003491	304.000000	0.021162
-0.003490	308.000000	0.020366
-0.003489	308.000000	0.020366
-0.003488	308.000000	0.020366
-0.003487	308.000000	0.020366
-0.003486	308.000000	0.020366
-0.003485	308.000000	0.020366
-0.003484	308.000000	0.020366
-0.003483	304.000000	0.020427
-0.003482	304.000000	0.020427
-0.003481	304.000000	0.020427
-0.003480	304.000000	0.020427
-0.003479	304.000000	0.020539
-0.003478	304.000000	0.020539
-0.003477	304.000000	0.020539
-0.003476	304.000000	0.020214
-0.003475	304.000000	0.020214
-0.003474	304.000000	0.020214
-0.003473	304.000000	0.020214
-0.003472	304.000000	0.020214
-0.003471	304.000000	0.020214
-0.003470	304.000000	0.020214
-0.003469	304.000000	0.020214
-0.003468	304.000000	0.020214
-0.003467	304.000000	0.020214
-0.003466	304.000000	0.020214
-0.003465	304.000000	0.020214
-0.003464	304.000000	0.020214
-0.003463	304.000000	0.020214
-0.003462	304.000000	0.020214
-0.003461	304.000000	0.020214
-0.003460	304.000000	0.020214
-0.003459	304.000000	0.020214
-0.003458	304.000000	0.020214
-0.003457	304.000000	0.020214
-0.003456	304.000000	0.020214
-0.003455	304.000000	0.020214
-0.003454	304.000000	0.020214
-0.003453	304.000000	0.020214
-0.003452	304.000000	0.020214
-0.003451	304.000000	0.020214
-0.003450	304.000000	0.020214
-0.003449	304.000000	0.020214
-0.003448	304.000000	0.020214
-0.003447	304.000000	0.020214
-0.003446	304.000000	0.020214
-0.003445	304.000000	0.020214
-0.003444	304.000000	0.020214
-0.003443	304.000000	0.020214
-0.003442	304.000000	0.020214
-0.003441	304.000000	0.019904
-0.003440	304.000000	0.019904
-0.003439	304.000000	0.019904
-0.003438	308.000000	0.020019
-0.003437	308.000000	0.020019
-0.003436	308.000000	0.020019
-0.003435	308.000000	0.020019
-0.003434	308.000000	0.020019
-0.003433	304.000000	0.020036
-0.003432	304.000000	0.020036
-0.003431	304.000000	0.020036
-0.003430	304.000000	0.020036
-0.003429	304.000000	0.020036
-0.003428	304.000000	0.020036
-0.003427	304.000000	0.020036
-0.003426	304.000000	0.020036
-0.003425	308.000000	0.019284
-0.003424	308.000000	0.019284
-0.003423	308.000000	0.019284
-0.003422	308.000000	0.019284
-0.003421	308.000000	0.019284
-0.003420	308.000000	0.019284
-0.003419	308.000000	0.019284
-0.003418	308.000000	0.019284
-0.003417	308.000000	0.019284
-0.003416	308.000000	0.019284
-0.003415	308.000000	0.019284
-0.003414	308.000000	0.019284
-0.003413	308.000000	0.019284
-0.003412	308.000000	0.019284
-0.003411	308.000000	0.019560
-0.003410	308.000000	0.019560
-0.003409	308.000000	0.019560
-0.003408	308.000000	0.019560
-0.003407	308.000000	0.019560
-0.003406	308.000000	0.019251
-0.003405	308.000000	0.019251
-0.003404	308.000000	0.019251
-0.003403	308.000000	0.019251
-0.003402	308.000000	0.019251
-0.003401	308.000000	0.019251
-0.003400	308.000000	0.019251
-0.003399	308.000000	0.019251
-0.003398	308.000000	0.019251
-0.003397	308.000000	0.019372
-0.003396	308.000000	0.019372
-0.003395	308.000000	0.019372
-0.003394	308.000000	0.019372
-0.003393	308.000000	0.019372
-0.003392	308.000000	0.019372
-0.003391	308.000000	0.019372
-0.003390	308.000000	0.019372
-0.003389	308.000000	0.019372
-0.003388	308.000000	0.019372
-0.003387	308.000000	0.019372
-0.003386	308.000000	0.019372
-0.003385	308.000000	0.019372
-0.003384	308.000000	0.019372
-0.003383	308.000000	0.019372
-0.003382	308.000000	0.019383
-0.003381	308.000000	0.019383
-0.003380	308.000000	0.019383
-0.003379	308.000000	0.019383
-0.003378	308.000000	0.019383
-0.003377	308.000000	0.019360
-0.003376	308.000000	0.019360
-0.003375	308.000000	0.019360
-0.003374	308.000000	0.019360
-0.003373	308.000000	0.019360
-0.003372	308.000000	0.019072
-0.003371	308.000000	0.019072
-0.003370	308.000000	0.019072
-0.003369	308.000000	0.019072
-0.003368	308.000000	0.019072
-0.003367	308.000000	0.019072
-0.003366	308.000000	0.019072
-0.003365	308.000000	0.019072
-0.003364	308.000000	0.019072
-0.003363	308.000000	0.019072
-0.003362	308.000000	0.019072
-0.003361	308.000000	0.019072
-0.003360	312.000000	0.018345
-0.003359	312.000000	0.018345
-0.003358	312.000000	0.018345
-0.003357	312.000000	0.018345
-0.003356	312.000000	0.018467
-0.003355	312.000000	0.018467
-0.003354	312.000000	0.018467
-0.003353	312.000000	0.018467
-0.003352	312.000000	0.018467
-0.003351	312.000000	0.018467
-0.003350	312.000000	0.018467
-0.003349	312.000000	0.018467
-0.003348	312.000000	0.018467
-0.003347	312.000000	0.018467
-0.003346	312.000000	0.018467
-0.003345	312.000000	0.018467
-0.003344	312.000000	0.018467
-0.003343	312.000000	0.018467
-0.003342	312.000000	0.018467
-0.003341	312.000000	0.018467
-0.003340	312.000000	0.018467
-0.003339	312.000000	0.018467
-0.003338	312.000000	0.018467
-0.003337	312.000000	0.018179
-0.003336	312.000000	0.018179
-0.003335	312.000000	0.018179
-0.003334	312.000000	0.018179
-0.003333	312.000000	0.018179
-0.003332	312.000000	0.018189
-0.003331	312.000000	0.018189
-0.003330	312.000000	0.018189
-0.003329	312.000000	0.018189
-0.003328	312.000000	0.018189
-0.003327	312.000000	0.018189
-0.003326	312.000000	0.018189
-0.003325	312.000000	0.018189
-0.003324	312.000000	0.018189
-0.003323	312.000000	0.018189
-0.003322	312.000000	0.018189
-0.003321	312.000000	0.018189
-0.003320	312.000000	0.018189
-0.003319	312.000000	0.018466
-0.003318	312.000000	0.018466
-0.003317	312.000000	0.018466
-0.003316	312.000000	0.018466
-0.003315	312.000000	0.018466
-0.003314	312.000000	0.018594
-0.003313	312.000000	0.018594
-0.003312	312.000000	0.018594
-0.003311	312.000000	0.018594
-0.003310	312.000000	0.018594
-0.003309	312.000000	0.018594
-0.003308	312.000000	0.018594
-0.003307	312.000000	0.018594
-0.003306	312.000000	0.018594
-0.003305	312.000000	0.018594
-0.003304	312.000000	0.018594
-0.003303	312.000000	0.018594
-0.003302	312.000000	0.018333
-0.003301	312.000000	0.018333
-0.003300	312.000000	0.018333
-0.003299	312.000000	0.018333
-0.003298	312.000000	0.018333
-0.003297	312.000000	0.018333
-0.003296	312.000000	0.018333
-0.003295	316.000000	0.017618
-0.003294	316.000000	0.017618
-0.003293	316.000000	0.017618
-0.003292	316.000000	0.017618
-0.003291	316.000000	0.017618
-0.003290	316.000000	0.017618
-0.003289	316.000000	0.017618
-0.003288	316.000000	0.017618
-0.003287	316.000000	0.017618
-0.003286	316.000000	0.017618
-0.003285	316.000000	0.017618
-0.003284	316.000000	0.017618
-0.003283	316.000000	0.017618
-0.003282	312.000000	0.017584
-0.003281	312.000000	0.017584
-0.003280	312.000000	0.017584
-0.003279	312.000000	0.017584
-0.003278	312.000000	0.017584
-0.003277	312.000000	0.017584
-0.003276	312.000000	0.017584
-0.003275	312.000000	0.016754
-0.003274	312.000000	0.016754
-0.003273	312.000000	0.016887
-0.003272	312.000000	0.016887
-0.003271	312.000000	0.016887
-0.003270	312.000000	0.016887
-0.003269	312.000000	0.016887
-0.003268	312.000000	0.016657
-0.003267	312.000000	0.016657
-0.003266	312.000000	0.016657
-0.003265	312.000000	0.016657
-0.003264	312.000000	0.016657
-0.003263	312.000000	0.016657
-0.003262	312.000000	0.016657
-0.003261	312.000000	0.016657
-0.003260	312.000000	0.016657
-0.003259	312.000000	0.016657
-0.003258	312.000000	0.016657
-0.003257	312.000000	0.016657
-0.003256	312.000000	0.016657
-0.003255	312.000000	0.016657
-0.003254	312.000000	0.016657
-0.003253	312.000000	0.016657
-0.003252	312.000000	0.016657
-0.003251	312.000000	0.016657
-0.003250	312.000000	0.016657
-0.003249	312.000000	0.016657
-0.003248	312.000000	0.016657
-0.003247	312.000000	0.016657
-0.003246	312.000000	0.016657
-0.003245	312.000000	0.016657
-0.003244	312.000000	0.016657
-0.003243	312.000000	0.016657
-0.003242	312.000000	0.016657
-0.003241	312.000000	0.016657
-0.003240	312.000000	0.016657
-0.003239	312.000000	0.016657
-0.003238	312.000000	0.016657
-0.003237	312.000000	0.016657
-0.003236	312.000000	0.016657
-0.003235	312.000000	0.016657
-0.003234	312.000000	0.016657
-0.003233	312.000000	0.016464
-0.003232	312.000000	0.016598
-0.003231	312.000000	0.016518
-0.003230	316.000000	0.015878
-0.003229	316.000000	0.015878
-0.003228	316.000000	0.015878
-0.003227	316.000000	0.016154
-0.003226	316.000000	0.016154
-0.003225	316.000000	0.016154
-0.003224	316.000000	0.016154
-0.003223	316.000000	0.016154
-0.003222	316.000000	0.016154
-0.003221	316.000000	0.016146
-0.003220	316.000000	0.016146
-0.003219	316.000000	0.016146
-0.003218	316.000000	0.016146
-0.003217	316.000000	0.016146
-0.003216	316.000000	0.016146
-0.003215	316.000000	0.016146
-0.003214	316.000000	0.016146
-0.003213	316.000000	0.016146
-0.003212	316.000000	0.016146
-0.003211	316.000000	0.016146
-0.003210	316.000000	0.016146
-0.003209	316.000000	0.016146
-0.003208	316.000000	0.016146
-0.003207	316.000000	0.016146
-0.003206	316.000000	0.016146
-0.003205	316.000000	0.016146
-0.003204	316.000000	0.016146
-0.003203	316.000000	0.016146
-0.003202	316.000000	0.016146
-0.003201	316.000000	0.016146
-0.003200	316.000000	0.016146
-0.003199	316.000000	0.016146
-0.003198	316.000000	0.015953
-0.003197	316.000000	0.015953
-0.003196	316.000000	0.015953
-0.003195	316.000000	0.015953
-0.003194	316.000000	0.015953
-0.003193	316.000000	0.015953
-0.003192	316.000000	0.015953
-0.003191	316.000000	0.016087
-0.003190	316.000000	0.016087
-0.003189	316.000000	0.016087
-0.003188	316.000000	0.016087
-0.003187	316.000000	0.016087
-0.003186	316.000000	0.016087
-0.003185	316.000000	0.016087
-0.003184	316.000000	0.015826
-0.003183	316.000000	0.015826
-0.003182	316.000000	0.015826
-0.003181	316.000000	0.015746
-0.003180	316.000000	0.015746
-0.003179	316.000000	0.015746
-0.003178	316.000000	0.015746
-0.003177	316.000000	0.015746
-0.003176	316.000000	0.015746
-0.003175	316.000000	0.015746
-0.003174	316.000000	0.015746
-0.003173	316.000000	0.015746
-0.003172	316.000000	0.015746
-0.003171	316.000000	0.015746
-0.003170	316.000000	0.015746
-0.003169	316.000000	0.015746
-0.003168	316.000000	0.015746
-0.003167	316.000000	0.015746
-0.003166	316.000000	0.015746
-0.003165	316.000000	0.015123
-0.003164	316.000000	0.014969
-0.003163	316.000000	0.014969
-0.003162	316.000000	0.014969
-0.003161	316.000000	0.014969
-0.003160	316.000000	0.014969
-0.003159	316.000000	0.014969
-0.003158	316.000000	0.014969
-0.003157	316.000000	0.014969
-0.003156	316.000000	0.014969
-0.003155	316.000000	0.014969
-0.003154	316.000000	0.014969
-0.003153	316.000000	0.014969
-0.003152	316.000000	0.014969
-0.003151	316.000000	0.014969
-0.003150	316.000000	0.015103
-0.003149	316.000000	0.015103
-0.003148	316.000000	0.015103
-0.003147	316.000000	0.015103
-0.003146	316.000000	0.015103
-0.003145	316.000000	0.015103
-0.003144	316.000000	0.015103
-0.003143	316.000000	0.015103
-0.003142	316.000000	0.015103
-0.003141	316.000000	0.015103
-0.003140	316.000000	0.015103
-0.003139	316.000000	0.015103
-0.003138	316.000000	0.015103
-0.003137	316.000000	0.015103
-0.003136	316.000000	0.015103
-0.003135	140.000000	0.015391
-0.003134	140.000000	0.015391
-0.003133	140.000000	0.015391
-0.003132	140.000000	0.015391
-0.003131	316.000000	0.015270
-0.003130	316.000000	0.015270
-0.003129	140.000000	0.015132
-0.003128	140.000000	0.015132
-0.003127	140.000000	0.015132
-0.003126	140.000000	0.015132
-0.003125	140.000000	0.015132
-0.003124	140.000000	0.015132
-0.003123	140.000000	0.015132
-0.003122	140.000000	0.015132
-0.003121	140.000000	0.015132
-0.003120	140.000000	0.015132
-0.003119	140.000000	0.015132
-0.003118	140.000000	0.015132
-0.003117	140.000000	0.015132
-0.003116	140.000000	0.015132
-0.003115	140.000000	0.015132
-0.003114	140.000000	0.015132
-0.003113	140.000000	0.015132
-0.003112	140.000000	0.015132
-0.003111	140.000000	0.015132
-0.003110	140.000000	0.015132
-0.003109	140.000000	0.015273
-0.003108	140.000000	0.015273
-0.003107	140.000000	0.015273
-0.003106	140.000000	0.015273
-0.003105	140.000000	0.015273
-0.003104	140.000000	0.015273
-0.003103	140.000000	0.015273
-0.003102	140.000000	0.015273
-0.003101	140.000000	0.015273
-0.003100	320.000000	0.014670
-0.003099	320.000000	0.014670
-0.003098	320.000000	0.014670
-0.003097	320.000000	0.014670
-0.003096	320.000000	0.014670
-0.003095	320.000000	0.014670
-0.003094	320.000000	0.014559
-0.003093	320.000000	0.014559
-0.003092	320.000000	0.014559
-0.003091	320.000000	0.014559
-0.003090	320.000000	0.014559
-0.003089	320.000000	0.014559
-0.003088	320.000000	0.014559
-0.003087	320.000000	0.014559
-0.003086	320.000000	0.014559
-0.003085	320.000000	0.014559
-0.003084	320.000000	0.014559
-0.003083	320.000000	0.014559
-0.003082	320.000000	0.014559
-0.003081	320.000000	0.014559
-0.003080	320.000000	0.014436
-0.003079	320.000000	0.014436
-0.003078	320.000000	0.014436
-0.003077	320.000000	0.014436
-0.003076	320.000000	0.014436
-0.003075	320.000000	0.014436
-0.003074	320.000000	0.014436
-0.003073	320.000000	0.014436
-0.003072	320.000000	0.014436
-0.003071	320.000000	0.014436
-0.003070	320.000000	0.014436
-0.003069	320.000000	0.014436
-0.003068	320.000000	0.014566
-0.003067	320.000000	0.014566
-0.003066	320.000000	0.014566
-0.003065	320.000000	0.014566
-0.003064	320.000000	0.014558
-0.003063	320.000000	0.014558
-0.003062	320.000000	0.014558
-0.003061	320.000000	0.014558
-0.003060	320.000000	0.014492
-0.003059	320.000000	0.014492
-0.003058	320.000000	0.014492
-0.003057	320.000000	0.014492
-0.003056	320.000000	0.014492
-0.003055	320.000000	0.014492
-0.003054	320.000000	0.014492
-0.003053	320.000000	0.014492
-0.003052	320.000000	0.014492
-0.003051	320.000000	0.014492
-0.003050	320.000000	0.014492
-0.003049	320.000000	0.014492
-0.003048	320.000000	0.014492
-0.003047	320.000000	0.014492
-0.003046	320.000000	0.014492
-0.003045	320.000000	0.014492
-0.003044	320.000000	0.014492
-0.003043	144.000000	0.014767
-0.003042	144.000000	0.014767
-0.003041	144.000000	0.014767
-0.003040	144.000000	0.014767
-0.003039	144.000000	0.014767
-0.003038	144.000000	0.014767
-0.003037	144.000000	0.014767
-0.003036	144.000000	0.014767
-0.003035	144.000000	0.014198
-0.003034	144.000000	0.014198
-0.003033	144.000000	0.014198
-0.003032	144.000000	0.014198
-0.003031	144.000000	0.014198
-0.003030	144.000000	0.014069
-0.003029	144.000000	0.014069
-0.003028	144.000000	0.014069
-0.003027	144.000000	0.014206
-0.003026	144.000000	0.014206
-0.003025	144.000000	0.014130
-0.003024	144.000000	0.014130
-0.003023	144.000000	0.014130
-0.003022	144.000000	0.014130
-0.003021	144.000000	0.014130
-0.003020	144.000000	0.014130
-0.003019	144.000000	0.014130
-0.003018	144.000000	0.014130
-0.003017	144.000000	0.014130
-0.003016	144.000000	0.014130
-0.003015	144.000000	0.014130
-0.003014	144.000000	0.014130
-0.003013	144.000000	0.014130
-0.003012	144.000000	0.014130
-0.003011	144.000000	0.014130
-0.003010	144.000000	0.014130
-0.003009	144.000000	0.014130
-0.003008	144.000000	0.014130
-0.003007	144.000000	0.014130
-0.003006	144.000000	0.014130
-0.003005	144.000000	0.014130
-0.003004	144.000000	0.014130
-0.003003	144.000000	0.014130
-0.003002	144.000000	0.014130
-0.003001	144.000000	0.014130
-0.003000	144.000000	0.014130
-0.002999	144.000000	0.014130
-0.002998	144.000000	0.014130
-0.002997	144.000000	0.014130
-0.002996	144.000000	0.014130
-0.002995	144.000000	0.014130
-0.002994	144.000000	0.014130
-0.002993	144.000000	0.014130
-0.002992	144.000000	0.014130
-0.002991	144.000000	0.014130
-0.002990	144.000000	0.014107
-0.002989	144.000000	0.014107
-0.002988	144.000000	0.014107
-0.002987	144.000000	0.014107
-0.002986	144.000000	0.014237
-0.002985	144.000000	0.014237
-0.002984	144.000000	0.014237
-0.002983	144.000000	0.014237
-0.002982	144.000000	0.014237
-0.002981	144.000000	0.014237
-0.002980	144.000000	0.014068
-0.002979	144.000000	0.014068
-0.002978	144.000000	0.014068
-0.002977	144.000000	0.014068
-0.002976	144.000000	0.014068
-0.002975	144.000000	0.014068
-0.002974	144.000000	0.014068
-0.002973	144.000000	0.014068
-0.002972	144.000000	0.014068
-0.002971	144.000000	0.014068
-0.002970	324.000000	0.013580
-0.002969	324.000000	0.013580
-0.002968	324.000000	0.013580
-0.002967	324.000000	0.013580
-0.002966	324.000000	0.013580
-0.002965	324.000000	0.013580
-0.002964	324.000000	0.013580
-0.002963	324.000000	0.013580
-0.002962	324.000000	0.013580
-0.002961	324.000000	0.013580
-0.002960	324.000000	0.013580
-0.002959	324.000000	0.013580
-0.002958	324.000000	0.013580
-0.002957	324.000000	0.013580
-0.002956	324.000000	0.013580
-0.002955	148.000000	0.013565
-0.002954	148.000000	0.013565
-0.002953	148.000000	0.013565
-0.002952	148.000000	0.013565
-0.002951	148.000000	0.013817
-0.002950	148.000000	0.013817
-0.002949	148.000000	0.013817
-0.002948	148.000000	0.013817
-0.002947	148.000000	0.013817
-0.002946	148.000000	0.013817
-0.002945	148.000000	0.013947
-0.002944	148.000000	0.013947
-0.002943	148.000000	0.013947
-0.002942	148.000000	0.013947
-0.002941	148.000000	0.013947
-0.002940	148.000000	0.013947
-0.002939	148.000000	0.013947
-0.002938	148.000000	0.013947
-0.002937	148.000000	0.013947
-0.002936	148.000000	0.013947
-0.002935	148.000000	0.013947
-0.002934	148.000000	0.013947
-0.002933	148.000000	0.013947
-0.002932	148.000000	0.013947
-0.002931	148.000000	0.013947
-0.002930	148.000000	0.013947
-0.002929	148.000000	0.013777
-0.002928	148.000000	0.013777
-0.002927	148.000000	0.013777
-0.002926	148.000000	0.013777
-0.002925	148.000000	0.013777
-0.002924	148.000000	0.013777
-0.002923	148.000000	0.013777
-0.002922	148.000000	0.013777
-0.002921	148.000000	0.013808
-0.002920	148.000000	0.013808
-0.002919	148.000000	0.013808
-0.002918	148.000000	0.013808
-0.002917	148.000000	0.013808
-0.002916	148.000000	0.013808
-0.002915	148.000000	0.013808
-0.002914	148.000000	0.013808
-0.002913	148.000000	0.013808
-0.002912	148.000000	0.013808
-0.002911	148.000000	0.013808
-0.002910	148.000000	0.013808
-0.002909	148.000000	0.013808
-0.002908	148.000000	0.013819
-0.002907	148.000000	0.013819
-0.002906	148.000000	0.013819
-0.002905	148.000000	0.013351
-0.002904	148.000000	0.013472
-0.002903	148.000000	0.013472
-0.002902	148.000000	0.013472
-0.002901	148.000000	0.013472
-0.002900	148.000000	0.013472
-0.002899	148.000000	0.013472
-0.002898	148.000000	0.013472
-0.002897	148.000000	0.013472
-0.002896	148.000000	0.013472
-0.002895	148.000000	0.013472
-0.002894	148.000000	0.013472
-0.002893	148.000000	0.013472
-0.002892	148.000000	0.013472
-0.002891	148.000000	0.013472
-0.002890	148.000000	0.013472
-0.002889	148.000000	0.013472
-0.002888	148.000000	0.013003
-0.002887	148.000000	0.013003
-0.002886	148.000000	0.013086
-0.002885	148.000000	0.013086
-0.002884	148.000000	0.013086
-0.002883	148.000000	0.013086
-0.002882	148.000000	0.013086
-0.002881	148.000000	0.013086
-0.002880	148.000000	0.013086
-0.002879	148.000000	0.012879
-0.002878	148.000000	0.012879
-0.002877	148.000000	0.012879
-0.002876	148.000000	0.012879
-0.002875	148.000000	0.012879
-0.002874	148.000000	0.012879
-0.002873	148.000000	0.012879
-0.002872	148.000000	0.012879
-0.002871	148.000000	0.012879
-0.002870	148.000000	0.012879
-0.002869	148.000000	0.012879
-0.002868	148.000000	0.012879
-0.002867	148.000000	0.012879
-0.002866	148.000000	0.012879
-0.002865	148.000000	0.012879
-0.002864	148.000000	0.012879
-0.002863	148.000000	0.012989
-0.002862	148.000000	0.012989
-0.002861	148.000000	0.012989
-0.002860	148.000000	0.013260
-0.002859	148.000000	0.013260
-0.002858	148.000000	0.013260
-0.002857	148.000000	0.013260
-0.002856	148.000000	0.013260
-0.002855	148.000000	0.013260
-0.002854	148.000000	0.013260
-0.002853	148.000000	0.013260
-0.002852	148.000000	0.013260
-0.002851	148.000000	0.013393
-0.002850	148.000000	0.013393
-0.002849	148.000000	0.013393
-0.002848	148.000000	0.013393
-0.002847	148.000000	0.013393
-0.002846	148.000000	0.013393
-0.002845	148.000000	0.013393
-0.002844	148.000000	0.013393
-0.002843	148.000000	0.013393
-0.002842	148.000000	0.013393
-0.002841	148.000000	0.013393
-0.002840	148.000000	0.013393
-0.002839	152.000000	0.013035
-0.002838	152.000000	0.013035
-0.002837	152.000000	0.013035
-0.002836	152.000000	0.013035
-0.002835	152.000000	0.013035
-0.002834	152.000000	0.013035
-0.002833	152.000000	0.013035
-0.002832	152.000000	0.013035
-0.002831	152.000000	0.013035
-0.002830	152.000000	0.013035
-0.002829	152.000000	0.013035
-0.002828	148.000000	0.012799
-0.002827	148.000000	0.012799
-0.002826	148.000000	0.012799
-0.002825	148.000000	0.012799
-0.002824	148.000000	0.012799
-0.002823	148.000000	0.012799
-0.002822	148.000000	0.012799
-0.002821	148.000000	0.012895
-0.002820	148.000000	0.012895
-0.002819	148.000000	0.012895
-0.002818	148.000000	0.012895
-0.002817	152.000000	0.013071
-0.002816	152.000000	0.013071
-0.002815	152.000000	0.013071
-0.002814	152.000000	0.013071
-0.002813	152.000000	0.013071
-0.002812	152.000000	0.013071
-0.002811	152.000000	0.013071
-0.002810	152.000000	0.013071
-0.002809	152.000000	0.013071
-0.002808	152.000000	0.013071
-0.002807	152.000000	0.013071
-0.002806	152.000000	0.013071
-0.002805	152.000000	0.013071
-0.002804	152.000000	0.013071
-0.002803	152.000000	0.013071
-0.002802	152.000000	0.013071
-0.002801	152.000000	0.013071
-0.002800	152.000000	0.013071
-0.002799	152.000000	0.013071
-0.002798	152.000000	0.013071
-0.002797	152.000000	0.013071
-0.002796	152.000000	0.013071
-0.002795	152.000000	0.013071
-0.002794	152.000000	0.013071
-0.002793	152.000000	0.013071
-0.002792	152.000000	0.013071
-0.002791	152.000000	0.013071
-0.002790	152.000000	0.013071
-0.002789	152.000000	0.013071
-0.002788	152.000000	0.013071
-0.002787	152.000000	0.013071
-0.002786	152.000000	0.013071
-0.002785	152.000000	0.013071
-0.002784	152.000000	0.013071
-0.002783	152.000000	0.013071
-0.002782	152.000000	0.013250
-0.002781	152.000000	0.013250
-0.002780	152.000000	0.013346
-0.002779	152.000000	0.013346
-0.002778	328.000000	0.013080
-0.002777	328.000000	0.013080
-0.002776	328.000000	0.013080
-0.002775	328.000000	0.013080
-0.002774	152.000000	0.012753
-0.002773	152.000000	0.012753
-0.002772	152.000000	0.012753
-0.002771	152.000000	0.012753
-0.002770	152.000000	0.012753
-0.002769	152.000000	0.012753
-0.002768	152.000000	0.013025
-0.002767	152.000000	0.013025
-0.002766	152.000000	0.013025
-0.002765	152.000000	0.013025
-0.002764	152.000000	0.013025
-0.002763	152.000000	0.013025
-0.002762	152.000000	0.013025
-0.002761	152.000000	0.013025
-0.002760	152.000000	0.013025
-0.002759	152.000000	0.013025
-0.002758	152.000000	0.013025
-0.002757	152.000000	0.013025
-0.002756	152.000000	0.013025
-0.002755	152.000000	0.013025
-0.002754	152.000000	0.013025
-0.002753	152.000000	0.013025
-0.002752	152.000000	0.013036
-0.002751	152.000000	0.013036
-0.002750	152.000000	0.013036
-0.002749	152.000000	0.013036
-0.002748	152.000000	0.013036
-0.002747	152.000000	0.013257
-0.002746	152.000000	0.013257
-0.002745	152.000000	0.013257
-0.002744	152.000000	0.013257
-0.002743	152.000000	0.013257
-0.002742	152.000000	0.013257
-0.002741	152.000000	0.013257
-0.002740	152.000000	0.013257
-0.002739	152.000000	0.013338
-0.002738	152.000000	0.013338
-0.002737	152.000000	0.013338
-0.002736	152.000000	0.013338
-0.002735	152.000000	0.013338
-0.002734	152.000000	0.013338
-0.002733	152.000000	0.013338
-0.002732	152.000000	0.013338
-0.002731	152.000000	0.013338
-0.002730	152.000000	0.013338
-0.002729	152.000000	0.013338
-0.002728	152.000000	0.013070
-0.002727	152.000000	0.013070
-0.002726	152.000000	0.013070
-0.002725	152.000000	0.013070
-0.002724	152.000000	0.013070
-0.002723	152.000000	0.013070
-0.002722	152.000000	0.013070
-0.002721	152.000000	0.013070
-0.002720	152.000000	0.013070
-0.002719	152.000000	0.013070
-0.002718	152.000000	0.013070
-0.002717	152.000000	0.013070
-0.002716	152.000000	0.013070
-0.002715	152.000000	0.013070
-0.002714	152.000000	0.013070
-0.002713	332.000000	0.013306
-0.002712	332.000000	0.013306
-0.002711	332.000000	0.013306
-0.002710	332.000000	0.013306
-0.002709	332.000000	0.013043
-0.002708	332.000000	0.013043
-0.002707	332.000000	0.013043
-0.002706	332.000000	0.013043
-0.002705	332.000000	0.013043
-0.002704	332.000000	0.013043
-0.002703	332.000000	0.013043
-0.002702	332.000000	0.013043
-0.002701	332.000000	0.013043
-0.002700	332.000000	0.013043
-0.002699	332.000000	0.013043
-0.002698	332.000000	0.013106
-0.002697	332.000000	0.013106
-0.002696	332.000000	0.013106
-0.002695	332.000000	0.013106
-0.002694	332.000000	0.013106
-0.002693	332.000000	0.013106
-0.002692	332.000000	0.013106
-0.002691	332.000000	0.013106
-0.002690	332.000000	0.013106
-0.002689	332.000000	0.013106
-0.002688	332.000000	0.013106
-0.002687	332.000000	0.013106
-0.002686	332.000000	0.013106
-0.002685	332.000000	0.013106
-0.002684	332.000000	0.013106
-0.002683	332.000000	0.013106
-0.002682	332.000000	0.013106
-0.002681	332.000000	0.013106
-0.002680	332.000000	0.013106
-0.002679	332.000000	0.013106
-0.002678	332.000000	0.013370
-0.002677	332.000000	0.013076
-0.002676	332.000000	0.013376
-0.002675	332.000000	0.013376
-0.002674	332.000000	0.013376
-0.002673	332.000000	0.013376
-0.002672	332.000000	0.013376
-0.002671	332.000000	0.013376
-0.002670	332.000000	0.013376
-0.002669	332.000000	0.013376
-0.002668	332.000000	0.013376
-0.002667	332.000000	0.013376
-0.002666	332.000000	0.013376
-0.002665	332.000000	0.013376
-0.002664	332.000000	0.013376
-0.002663	332.000000	0.013376
-0.002662	332.000000	0.013376
-0.002661	332.000000	0.013376
-0.002660	332.000000	0.013376
-0.002659	332.000000	0.013088
-0.002658	332.000000	0.013088
-0.002657	332.000000	0.013135
-0.002656	332.000000	0.013135
-0.002655	332.000000	0.013135
-0.002654	332.000000	0.013135
-0.002653	332.000000	0.013135
-0.002652	332.000000	0.013135
-0.002651	332.000000	0.013135
-0.002650	332.000000	0.013135
-0.002649	332.000000	0.013135
-0.002648	332.000000	0.013135
-0.002647	332.000000	0.013135
-0.002646	332.000000	0.013135
-0.002645	332.000000	0.013135
-0.002644	336.000000	0.012931
-0.002643	336.000000	0.013194
-0.002642	336.000000	0.013194
-0.002641	336.000000	0.013194
-0.002640	336.000000	0.013194
-0.002639	336.000000	0.013194
-0.002638	336.000000	0.013194
-0.002637	336.000000	0.013194
-0.002636	336.000000	0.013194
-0.002635	336.000000	0.013194
-0.002634	336.000000	0.013194
-0.002633	336.000000	0.013194
-0.002632	336.000000	0.013194
-0.002631	336.000000	0.013194
-0.002630	336.000000	0.013194
-0.002629	336.000000	0.013194
-0.002628	336.000000	0.013194
-0.002627	336.000000	0.012900
-0.002626	336.000000	0.012900
-0.002625	336.000000	0.012900
-0.002624	336.000000	0.012900
-0.002623	336.000000	0.012900
-0.002622	336.000000	0.012900
-0.002621	336.000000	0.012900
-0.002620	336.000000	0.012900
-0.002619	336.000000	0.012900
-0.002618	336.000000	0.012900
-0.002617	336.000000	0.012900
-0.002616	336.000000	0.012947
-0.002615	336.000000	0.012947
-0.002614	336.000000	0.012947
-0.002613	336.000000	0.012947
-0.002612	336.000000	0.012947
-0.002611	336.000000	0.012947
-0.002610	336.000000	0.012947
-0.002609	336.000000	0.013237
-0.002608	336.000000	0.013237
-0.002607	336.000000	0.013237
-0.002606	336.000000	0.013237
-0.002605	336.000000	0.013237
-0.002604	336.000000	0.013237
-0.002603	336.000000	0.013237
-0.002602	336.000000	0.013237
-0.002601	336.000000	0.013237
-0.002600	336.000000	0.013237
-0.002599	336.000000	0.013237
-0.002598	336.000000	0.013237
-0.002597	336.000000	0.013237
-0.002596	336.000000	0.013237
-0.002595	336.000000	0.013244
-0.002594	336.000000	0.013244
-0.002593	336.000000	0.013244
-0.002592	336.000000	0.013244
-0.002591	336.000000	0.013244
-0.002590	336.000000	0.013244
-0.002589	336.000000	0.013244
-0.002588	336.000000	0.013244
-0.002587	336.000000	0.013244
-0.002586	336.000000	0.013244
-0.002585	336.000000	0.013244
-0.002584	336.000000	0.013544
-0.002583	336.000000	0.013544
-0.002582	336.000000	0.013544
-0.002581	336.000000	0.013544
-0.002580	336.000000	0.013544
-0.002579	336.000000	0.013429
-0.002578	336.000000	0.013429
-0.002577	336.000000	0.013114
-0.002576	336.000000	0.013114
-0.002575	336.000000	0.013143
-0.002574	336.000000	0.013454
-0.002573	336.000000	0.013454
-0.002572	336.000000	0.013454
-0.002571	336.000000	0.013454
-0.002570	336.000000	0.013454
-0.002569	336.000000	0.013454
-0.002568	336.000000	0.013454
-0.002567	336.000000	0.013454
-0.002566	336.000000	0.013454
-0.002565	336.000000	0.013454
-0.002564	336.000000	0.013454
-0.002563	336.000000	0.013454
-0.002562	336.000000	0.013454
-0.002561	336.000000	0.013454
-0.002560	336.000000	0.013454
-0.002559	336.000000	0.013454
-0.002558	336.000000	0.013454
-0.002557	336.000000	0.013454
-0.002556	336.000000	0.013454
-0.002555	336.000000	0.013454
-0.002554	336.000000	0.013454
-0.002553	336.000000	0.013454
-0.002552	336.000000	0.013454
-0.002551	336.000000	0.013454
-0.002550	336.000000	0.013454
-0.002549	336.000000	0.013454
-0.002548	336.000000	0.013454
-0.002547	336.000000	0.013454
-0.002546	336.000000	0.013454
-0.002545	336.000000	0.013454
-0.002544	336.000000	0.013454
-0.002543	336.000000	0.013454
-0.002542	336.000000	0.013454
-0.002541	336.000000	0.013454
-0.002540	336.000000	0.013454
-0.002539	336.000000	0.013779
-0.002538	336.000000	0.013779
-0.002537	336.000000	0.013779
-0.002536	336.000000	0.013779
-0.002535	336.000000	0.013779
-0.002534	336.000000	0.013790
-0.002533	336.000000	0.013790
-0.002532	336.000000	0.013790
-0.002531	336.000000	0.013790
-0.002530	336.000000	0.013790
-0.002529	336.000000	0.013790
-0.002528	336.000000	0.013790
-0.002527	336.000000	0.013790
-0.002526	336.000000	0.013461
-0.002525	336.000000	0.013461
-0.002524	336.000000	0.013461
-0.002523	336.000000	0.013461
-0.002522	336.000000	0.013461
-0.002521	336.000000	0.013461
-0.002520	336.000000	0.013461
-0.002519	336.000000	0.013461
-0.002518	336.000000	0.013461
-0.002517	336.000000	0.013461
-0.002516	336.000000	0.013461
-0.002515	336.000000	0.013461
-0.002514	340.000000	0.013395
-0.002513	340.000000	0.013395
-0.002512	340.000000	0.013395
-0.002511	340.000000	0.013395
-0.002510	340.000000	0.013395
-0.002509	340.000000	0.013395
-0.002508	340.000000	0.013395
-0.002507	340.000000	0.013395
-0.002506	340.000000	0.013395
-0.002505	340.000000	0.013395
-0.002504	340.000000	0.013720
-0.002503	340.000000	0.013720
-0.002502	340.000000	0.013720
-0.002501	340.000000	0.013720
-0.002500	336.000000	0.013799
-0.002499	336.000000	0.013799
-0.002498	336.000000	0.013799
-0.002497	336.000000	0.013799
-0.002496	336.000000	0.013799
-0.002495	336.000000	0.013799
-0.002494	336.000000	0.013799
-0.002493	336.000000	0.013790
-0.002492	336.000000	0.014094
-0.002491	336.000000	0.014094
-0.002490	336.000000	0.014094
-0.002489	336.000000	0.014094
-0.002488	336.000000	0.014094
-0.002487	336.000000	0.014094
-0.002486	336.000000	0.014094
-0.002485	336.000000	0.014094
-0.002484	336.000000	0.014094
-0.002483	336.000000	0.014094
-0.002482	336.000000	0.014094
-0.002481	336.000000	0.014094
-0.002480	336.000000	0.014094
-0.002479	336.000000	0.014094
-0.002478	336.000000	0.014094
-0.002477	336.000000	0.014094
-0.002476	336.000000	0.013756
-0.002475	336.000000	0.013756
-0.002474	336.000000	0.013756
-0.002473	336.000000	0.013756
-0.002472	336.000000	0.013756
-0.002471	336.000000	0.013756
-0.002470	336.000000	0.014094
-0.002469	336.000000	0.014094
-0.002468	336.000000	0.014094
-0.002467	336.000000	0.014094
-0.002466	336.000000	0.014094
-0.002465	336.000000	0.014094
-0.002464	336.000000	0.014094
-0.002463	336.000000	0.014094
-0.002462	336.000000	0.014094
-0.002461	336.000000	0.014094
-0.002460	336.000000	0.014094
-0.002459	336.000000	0.014094
-0.002458	336.000000	0.014094
-0.002457	336.000000	0.014094
-0.002456	336.000000	0.014094
-0.002455	336.000000	0.014094
-0.002454	336.000000	0.014094
-0.002453	336.000000	0.014094
-0.002452	336.000000	0.014067
-0.002451	336.000000	0.014067
-0.002450	336.000000	0.014067
-0.002449	340.000000	0.014164
-0.002448	340.000000	0.014164
-0.002447	340.000000	0.014164
-0.002446	340.000000	0.014164
-0.002445	340.000000	0.014164
-0.002444	340.000000	0.014164
-0.002443	340.000000	0.014164
-0.002442	340.000000	0.014164
-0.002441	340.000000	0.014164
-0.002440	340.000000	0.014164
-0.002439	340.000000	0.014171
-0.002438	340.000000	0.014171
-0.002437	340.000000	0.014171
-0.002436	340.000000	0.014171
-0.002435	340.000000	0.014509
-0.002434	340.000000	0.014509
-0.002433	340.000000	0.014509
-0.002432	340.000000	0.014509
-0.002431	340.000000	0.014509
-0.002430	340.000000	0.014509
-0.002429	340.000000	0.014509
-0.002428	340.000000	0.014509
-0.002427	340.000000	0.014509
-0.002426	340.000000	0.014509
-0.002425	340.000000	0.014171
-0.002424	340.000000	0.014171
-0.002423	340.000000	0.014171
-0.002422	340.000000	0.014171
-0.002421	340.000000	0.014171
-0.002420	340.000000	0.014171
-0.002419	340.000000	0.014171
-0.002418	340.000000	0.014171
-0.002417	340.000000	0.014171
-0.002416	340.000000	0.014171
-0.002415	340.000000	0.014171
-0.002414	340.000000	0.014171
-0.002413	340.000000	0.014171
-0.002412	340.000000	0.014171
-0.002411	340.000000	0.014144
-0.002410	340.000000	0.014144
-0.002409	340.000000	0.014144
-0.002408	340.000000	0.014144
-0.002407	340.000000	0.014144
-0.002406	340.000000	0.014144
-0.002405	340.000000	0.014144
-0.002404	340.000000	0.014144
-0.002403	340.000000	0.014144
-0.002402	340.000000	0.014144
-0.002401	340.000000	0.014144
-0.002400	340.000000	0.014781
-0.002399	340.000000	0.014781
-0.002398	340.000000	0.014781
-0.002397	340.000000	0.014781
-0.002396	340.000000	0.014781
-0.002395	340.000000	0.014781
-0.002394	340.000000	0.014781
-0.002393	340.000000	0.014781
-0.002392	340.000000	0.014781
-0.002391	340.000000	0.014781
-0.002390	340.000000	0.014781
-0.002389	340.000000	0.014781
-0.002388	340.000000	0.014781
-0.002387	340.000000	0.014781
-0.002386	340.000000	0.014781
-0.002385	340.000000	0.014781
-0.002384	340.000000	0.014975
-0.002383	340.000000	0.014975
-0.002382	340.000000	0.014975
-0.002381	340.000000	0.014975
-0.002380	340.000000	0.014975
-0.002379	340.000000	0.014975
-0.002378	340.000000	0.014975
-0.002377	340.000000	0.014975
-0.002376	340.000000	0.014975
-0.002375	340.000000	0.014636
-0.002374	340.000000	0.014636
-0.002373	340.000000	0.014636
-0.002372	340.000000	0.014636
-0.002371	340.000000	0.014636
-0.002370	340.000000	0.014636
-0.002369	340.000000	0.014591
-0.002368	340.000000	0.014591
-0.002367	340.000000	0.014591
-0.002366	340.000000	0.014913
-0.002365	340.000000	0.014913
-0.002364	340.000000	0.014913
-0.002363	340.000000	0.014913
-0.002362	340.000000	0.014913
-0.002361	340.000000	0.014913
-0.002360	340.000000	0.014913
-0.002359	340.000000	0.014913
-0.002358	340.000000	0.014913
-0.002357	340.000000	0.014913
-0.002356	340.000000	0.014913
-0.002355	340.000000	0.014913
-0.002354	340.000000	0.014913
-0.002353	340.000000	0.014913
-0.002352	340.000000	0.014913
-0.002351	340.000000	0.014913
-0.002350	340.000000	0.014913
-0.002349	340.000000	0.014913
-0.002348	340.000000	0.014913
-0.002347	340.000000	0.014913
-0.002346	340.000000	0.014913
-0.002345	340.000000	0.014913
-0.002344	340.000000	0.014913
-0.002343	340.000000	0.014913
-0.002342	340.000000	0.014913
-0.002341	340.000000	0.014913
-0.002340	340.000000	0.014913
-0.002339	340.000000	0.014913
-0.002338	340.000000	0.014913
-0.002337	340.000000	0.014913
-0.002336	340.000000	0.014913
-0.002335	340.000000	0.014913
-0.002334	340.000000	0.014913
-0.002333	340.000000	0.014913
-0.002332	340.000000	0.014913
-0.002331	340.000000	0.015219
-0.002330	340.000000	0.015219
-0.002329	340.000000	0.015219
-0.002328	340.000000	0.015156
-0.002327	340.000000	0.015156
-0.002326	340.000000	0.015156
-0.002325	340.000000	0.014822
-0.002324	340.000000	0.014822
-0.002323	340.000000	0.014822
-0.002322	340.000000	0.014822
-0.002321	340.000000	0.014822
-0.002320	340.000000	0.014822
-0.002319	344.000000	0.015105
-0.002318	344.000000	0.015105
-0.002317	344.000000	0.015105
-0.002316	344.000000	0.015105
-0.002315	344.000000	0.015105
-0.002314	344.000000	0.015105
-0.002313	344.000000	0.015105
-0.002312	344.000000	0.015105
-0.002311	344.000000	0.015105
-0.002310	344.000000	0.015105
-0.002309	344.000000	0.015105
-0.002308	344.000000	0.015408
-0.002307	344.000000	0.015408
-0.002306	344.000000	0.015408
-0.002305	344.000000	0.015408
-0.002304	344.000000	0.015408
-0.002303	344.000000	0.015408
-0.002302	344.000000	0.015408
-0.002301	344.000000	0.015408
-0.002300	344.000000	0.015408
-0.002299	344.000000	0.015408
-0.002298	344.000000	0.015408
-0.002297	344.000000	0.015408
-0.002296	344.000000	0.015714
-0.002295	344.000000	0.015714
-0.002294	344.000000	0.015714
-0.002293	344.000000	0.015714
-0.002292	344.000000	0.015714
-0.002291	344.000000	0.015714
-0.002290	344.000000	0.015714
-0.002289	344.000000	0.015714
-0.002288	344.000000	0.015714
-0.002287	344.000000	0.015651
-0.002286	344.000000	0.015651
-0.002285	344.000000	0.015651
-0.002284	344.000000	0.015651
-0.002283	344.000000	0.015651
-0.002282	340.000000	0.015655
-0.002281	340.000000	0.015655
-0.002280	340.000000	0.015655
-0.002279	340.000000	0.015655
-0.002278	340.000000	0.015655
-0.002277	340.000000	0.015655
-0.002276	340.000000	0.015655
-0.002275	340.000000	0.015655
-0.002274	344.000000	0.015324
-0.002273	344.000000	0.015324
-0.002272	344.000000	0.015324
-0.002271	344.000000	0.015324
-0.002270	344.000000	0.015324
-0.002269	344.000000	0.015324
-0.002268	344.000000	0.015324
-0.002267	344.000000	0.015324
-0.002266	344.000000	0.015324
-0.002265	344.000000	0.015324
-0.002264	344.000000	0.015324
-0.002263	344.000000	0.015324
-0.002262	340.000000	0.015586
-0.002261	340.000000	0.015586
-0.002260	340.000000	0.015586
-0.002259	340.000000	0.015586
-0.002258	340.000000	0.015586
-0.002257	340.000000	0.015586
-0.002256	340.000000	0.015586
-0.002255	340.000000	0.015586
-0.002254	344.000000	0.015943
-0.002253	344.000000	0.015943
-0.002252	344.000000	0.015943
-0.002251	344.000000	0.015943
-0.002250	344.000000	0.015943
-0.002249	344.000000	0.015943
-0.002248	344.000000	0.015943
-0.002247	344.000000	0.015943
-0.002246	344.000000	0.015864
-0.002245	344.000000	0.015864
-0.002244	344.000000	0.015864
-0.002243	344.000000	0.015864
-0.002242	344.000000	0.015864
-0.002241	344.000000	0.015864
-0.002240	344.000000	0.015864
-0.002239	344.000000	0.015864
-0.002238	344.000000	0.015864
-0.002237	344.000000	0.015864
-0.002236	344.000000	0.015864
-0.002235	344.000000	0.015864
-0.002234	344.000000	0.015864
-0.002233	344.000000	0.015864
-0.002232	344.000000	0.015864
-0.002231	344.000000	0.015864
-0.002230	344.000000	0.015864
-0.002229	344.000000	0.015864
-0.002228	344.000000	0.015864
-0.002227	344.000000	0.016118
-0.002226	344.000000	0.016118
-0.002225	344.000000	0.016118
-0.002224	344.000000	0.015795
-0.002223	344.000000	0.015795
-0.002222	344.000000	0.015795
-0.002221	344.000000	0.015795
-0.002220	344.000000	0.015795
-0.002219	344.000000	0.015795
-0.002218	344.000000	0.015795
-0.002217	344.000000	0.015795
-0.002216	344.000000	0.016096
-0.002215	344.000000	0.016096
-0.002214	344.000000	0.016096
-0.002213	344.000000	0.016096
-0.002212	344.000000	0.016096
-0.002211	344.000000	0.016096
-0.002210	344.000000	0.016096
-0.002209	344.000000	0.016096
-0.002208	344.000000	0.016096
-0.002207	344.000000	0.016096
-0.002206	344.000000	0.016096
-0.002205	344.000000	0.016001
-0.002204	344.000000	0.016001
-0.002203	344.000000	0.016001
-0.002202	344.000000	0.016001
-0.002201	344.000000	0.016001
-0.002200	344.000000	0.016001
-0.002199	344.000000	0.016001
-0.002198	344.000000	0.016001
-0.002197	344.000000	0.016001
-0.002196	344.000000	0.016001
-0.002195	344.000000	0.016001
-0.002194	344.000000	0.016001
-0.002193	344.000000	0.016001
-0.002192	344.000000	0.016221
-0.002191	344.000000	0.016221
-0.002190	344.000000	0.016221
-0.002189	344.000000	0.016687
-0.002188	344.000000	0.016687
-0.002187	344.000000	0.016687
-0.002186	344.000000	0.016687
-0.002185	344.000000	0.016687
-0.002184	344.000000	0.016687
-0.002183	344.000000	0.016687
-0.002182	344.000000	0.016687
-0.002181	344.000000	0.016687
-0.002180	344.000000	0.016687
-0.002179	344.000000	0.016687
-0.002178	344.000000	0.016687
-0.002177	344.000000	0.016687
-0.002176	344.000000	0.016687
-0.002175	344.000000	0.016687
-0.002174	344.000000	0.016383
-0.002173	344.000000	0.016383
-0.002172	344.000000	0.016383
-0.002171	344.000000	0.016383
-0.002170	344.000000	0.016383
-0.002169	344.000000	0.016383
-0.002168	344.000000	0.016383
-0.002167	344.000000	0.016383
-0.002166	344.000000	0.016383
-0.002165	344.000000	0.016383
-0.002164	344.000000	0.016274
-0.002163	344.000000	0.016274
-0.002162	344.000000	0.016274
-0.002161	344.000000	0.016274
-0.002160	344.000000	0.016274
-0.002159	344.000000	0.016274
-0.002158	344.000000	0.016274
-0.002157	344.000000	0.016457
-0.002156	344.000000	0.016457
-0.002155	344.000000	0.016457
-0.002154	344.000000	0.016457
-0.002153	344.000000	0.016457
-0.002152	344.000000	0.016457
-0.002151	344.000000	0.016457
-0.002150	344.000000	0.016457
-0.002149	344.000000	0.016457
-0.002148	344.000000	0.016457
-0.002147	344.000000	0.016457
-0.002146	344.000000	0.016457
-0.002145	344.000000	0.016457
-0.002144	344.000000	0.016457
-0.002143	344.000000	0.016457
-0.002142	344.000000	0.016457
-0.002141	344.000000	0.016457
-0.002140	344.000000	0.016457
-0.002139	344.000000	0.016457
-0.002138	344.000000	0.016457
-0.002137	344.000000	0.016457
-0.002136	344.000000	0.016457
-0.002135	344.000000	0.016180
-0.002134	344.000000	0.016180
-0.002133	344.000000	0.016180
-0.002132	344.000000	0.016180
-0.002131	344.000000	0.016180
-0.002130	344.000000	0.016180
-0.002129	344.000000	0.016180
-0.002128	344.000000	0.016180
-0.002127	344.000000	0.016180
-0.002126	344.000000	0.016172
-0.002125	344.000000	0.016172
-0.002124	348.000000	0.017035
-0.002123	344.000000	0.016784
-0.002122	344.000000	0.016784
-0.002121	344.000000	0.016784
-0.002120	344.000000	0.016784
-0.002119	344.000000	0.016784
-0.002118	344.000000	0.016784
-0.002117	344.000000	0.016784
-0.002116	344.000000	0.016784
-0.002115	344.000000	0.016784
-0.002114	344.000000	0.016784
-0.002113	344.000000	0.016784
-0.002112	160.000000	0.017101
-0.002111	160.000000	0.017101
-0.002110	160.000000	0.017101
-0.002109	160.000000	0.017101
-0.002108	160.000000	0.017101
-0.002107	160.000000	0.017101
-0.002106	160.000000	0.017101
-0.002105	160.000000	0.017101
-0.002104	160.000000	0.017101
-0.002103	160.000000	0.017101
-0.002102	160.000000	0.017101
-0.002101	160.000000	0.017101
-0.002100	160.000000	0.017101
-0.002099	160.000000	0.017101
-0.002098	160.000000	0.017101
-0.002097	160.000000	0.017101
-0.002096	160.000000	0.017101
-0.002095	160.000000	0.017101
-0.002094	160.000000	0.017101
-0.002093	160.000000	0.017101
-0.002092	160.000000	0.017101
-0.002091	160.000000	0.017101
-0.002090	160.000000	0.017101
-0.002089	160.000000	0.017101
-0.002088	160.000000	0.017136
-0.002087	160.000000	0.017136
-0.002086	160.000000	0.017136
-0.002085	160.000000	0.017136
-0.002084	160.000000	0.017136
-0.002083	160.000000	0.017136
-0.002082	160.000000	0.017005
-0.002081	160.000000	0.017005
-0.002080	160.000000	0.017005
-0.002079	160.000000	0.017005
-0.002078	160.000000	0.017005
-0.002077	160.000000	0.017005
-0.002076	160.000000	0.017005
-0.002075	160.000000	0.017005
-0.002074	160.000000	0.017005
-0.002073	160.000000	0.016801
-0.002072	160.000000	0.016801
-0.002071	160.000000	0.016801
-0.002070	160.000000	0.016801
-0.002069	160.000000	0.016801
-0.002068	160.000000	0.016801
-0.002067	160.000000	0.016801
-0.002066	160.000000	0.016801
-0.002065	160.000000	0.016801
-0.002064	160.000000	0.016801
-0.002063	160.000000	0.016801
-0.002062	160.000000	0.016801
-0.002061	160.000000	0.016801
-0.002060	160.000000	0.016801
-0.002059	160.000000	0.016801
-0.002058	160.000000	0.017498
-0.002057	160.000000	0.017498
-0.002056	160.000000	0.017498
-0.002055	160.000000	0.017498
-0.002054	160.000000	0.017498
-0.002053	160.000000	0.017487
-0.002052	160.000000	0.017487
-0.002051	160.000000	0.017487
-0.002050	160.000000	0.017487
-0.002049	160.000000	0.017487
-0.002048	160.000000	0.017487
-0.002047	160.000000	0.017487
-0.002046	160.000000	0.017487
-0.002045	160.000000	0.017487
-0.002044	160.000000	0.017487
-0.002043	160.000000	0.017487
-0.002042	160.000000	0.017487
-0.002041	160.000000	0.017353
-0.002040	160.000000	0.017353
-0.002039	160.000000	0.017353
-0.002038	160.000000	0.017353
-0.002037	160.000000	0.017353
-0.002036	160.000000	0.017353
-0.002035	160.000000	0.017353
-0.002034	160.000000	0.017353
-0.002033	160.000000	0.017353
-0.002032	160.000000	0.017622
-0.002031	160.000000	0.017622
-0.002030	160.000000	0.017622
-0.002029	160.000000	0.017622
-0.002028	160.000000	0.017622
-0.002027	160.000000	0.017622
-0.002026	160.000000	0.017622
-0.002025	160.000000	0.017622
-0.002024	160.000000	0.017622
-0.002023	160.000000	0.017622
-0.002022	160.000000	0.017456
-0.002021	160.000000	0.017456
-0.002020	160.000000	0.017456
-0.002019	160.000000	0.017399
-0.002018	160.000000	0.017399
-0.002017	160.000000	0.017399
-0.002016	160.000000	0.017399
-0.002015	160.000000	0.017399
-0.002014	160.000000	0.017399
-0.002013	160.000000	0.017399
-0.002012	160.000000	0.017399
-0.002011	160.000000	0.017399
-0.002010	160.000000	0.017399
-0.002009	160.000000	0.017399
-0.002008	160.000000	0.017399
-0.002007	160.000000	0.017399
-0.002006	160.000000	0.017399
-0.002005	160.000000	0.017399
-0.002004	160.000000	0.017399
-0.002003	160.000000	0.017399
-0.002002	160.000000	0.017399
-0.002001	160.000000	0.017399
-0.002000	160.000000	0.017263
-0.001999	160.000000	0.017263
-0.001998	160.000000	0.017263
-0.001997	160.000000	0.017263
-0.001996	160.000000	0.017263
-0.001995	160.000000	0.017263
-0.001994	160.000000	0.017263
-0.001993	160.000000	0.018031
-0.001992	160.000000	0.018031
-0.001991	160.000000	0.018031
-0.001990	160.000000	0.018031
-0.001989	160.000000	0.018031
-0.001988	160.000000	0.018031
-0.001987	160.000000	0.018031
-0.001986	160.000000	0.018031
-0.001985	160.000000	0.018031
-0.001984	160.000000	0.017928
-0.001983	160.000000	0.017928
-0.001982	160.000000	0.017928
-0.001981	160.000000	0.017928
-0.001980	160.000000	0.017928
-0.001979	160.000000	0.017928
-0.001978	160.000000	0.017928
-0.001977	160.000000	0.017928
-0.001976	160.000000	0.017928
-0.001975	160.000000	0.017928
-0.001974	160.000000	0.017928
-0.001973	160.000000	0.017928
-0.001972	160.000000	0.017805
-0.001971	160.000000	0.017805
-0.001970	160.000000	0.017805
-0.001969	160.000000	0.017771
-0.001968	160.000000	0.017771
-0.001967	160.000000	0.017771
-0.001966	160.000000	0.017771
-0.001965	160.000000	0.017771
-0.001964	160.000000	0.017771
-0.001963	160.000000	0.017771
-0.001962	160.000000	0.017771
-0.001961	160.000000	0.017771
-0.001960	160.000000	0.017771
-0.001959	160.000000	0.017637
-0.001958	160.000000	0.017637
-0.001957	160.000000	0.017637
-0.001956	160.000000	0.017637
-0.001955	160.000000	0.017637
-0.001954	160.000000	0.017637
-0.001953	160.000000	0.017637
-0.001952	160.000000	0.017637
-0.001951	160.000000	0.017637
-0.001950	160.000000	0.017637
-0.001949	160.000000	0.017491
-0.001948	160.000000	0.017491
-0.001947	160.000000	0.017491
-0.001946	160.000000	0.017491
-0.001945	160.000000	0.017491
-0.001944	160.000000	0.017491
-0.001943	160.000000	0.017491
-0.001942	160.000000	0.017491
-0.001941	160.000000	0.017491
-0.001940	160.000000	0.017739
-0.001939	160.000000	0.017739
-0.001938	160.000000	0.017739
-0.001937	160.000000	0.017739
-0.001936	160.000000	0.017739
-0.001935	160.000000	0.017739
-0.001934	160.000000	0.017739
-0.001933	160.000000	0.017739
-0.001932	160.000000	0.017739
-0.001931	160.000000	0.017739
-0.001930	160.000000	0.017739
-0.001929	160.000000	0.017739
-0.001928	160.000000	0.018565
-0.001927	160.000000	0.018565
-0.001926	160.000000	0.018565
-0.001925	160.000000	0.018565
-0.001924	160.000000	0.018565
-0.001923	160.000000	0.018565
-0.001922	164.000000	0.018487
-0.001921	164.000000	0.018487
-0.001920	164.000000	0.018487
-0.001919	164.000000	0.018487
-0.001918	164.000000	0.018487
-0.001917	164.000000	0.018353
-0.001916	164.000000	0.018353
-0.001915	160.000000	0.018171
-0.001914	160.000000	0.018171
-0.001913	160.000000	0.018171
-0.001912	160.000000	0.018171
-0.001911	160.000000	0.018171
-0.001910	160.000000	0.018171
-0.001909	160.000000	0.018171
-0.001908	160.000000	0.018171
-0.001907	160.000000	0.018171
-0.001906	160.000000	0.018171
-0.001905	160.000000	0.018171
-0.001904	160.000000	0.018171
-0.001903	160.000000	0.018171
-0.001902	160.000000	0.018171
-0.001901	160.000000	0.018171
-0.001900	160.000000	0.018171
-0.001899	160.000000	0.018171
-0.001898	160.000000	0.018171
-0.001897	160.000000	0.018171
-0.001896	160.000000	0.018171
-0.001895	160.000000	0.018171
-0.001894	160.000000	0.018171
-0.001893	160.000000	0.018171
-0.001892	160.000000	0.018171
-0.001891	160.000000	0.018171
-0.001890	160.000000	0.018171
-0.001889	160.000000	0.018171
-0.001888	160.000000	0.018171
-0.001887	160.000000	0.018171
-0.001886	160.000000	0.018171
-0.001885	160.000000	0.018171
-0.001884	160.000000	0.018171
-0.001883	160.000000	0.018171
-0.001882	160.000000	0.018171
-0.001881	160.000000	0.018171
-0.001880	160.000000	0.017948
-0.001879	160.000000	0.017948
-0.001878	160.000000	0.017948
-0.001877	160.000000	0.017948
-0.001876	160.000000	0.017824
-0.001875	160.000000	0.017824
-0.001874	160.000000	0.017824
-0.001873	160.000000	0.017824
-0.001872	160.000000	0.017824
-0.001871	160.000000	0.017793
-0.001870	160.000000	0.017793
-0.001869	160.000000	0.017793
-0.001868	160.000000	0.017793
-0.001867	160.000000	0.017793
-0.001866	160.000000	0.017793
-0.001865	160.000000	0.017793
-0.001864	160.000000	0.017793
-0.001863	164.000000	0.018639
-0.001862	164.000000	0.018639
-0.001861	164.000000	0.018639
-0.001860	164.000000	0.018639
-0.001859	164.000000	0.018639
-0.001858	164.000000	0.018639
-0.001857	164.000000	0.018639
-0.001856	164.000000	0.018639
-0.001855	164.000000	0.018639
-0.001854	164.000000	0.018639
-0.001853	164.000000	0.018639
-0.001852	164.000000	0.018639
-0.001851	164.000000	0.018639
-0.001850	164.000000	0.018639
-0.001849	164.000000	0.018639
-0.001848	160.000000	0.018885
-0.001847	160.000000	0.018885
-0.001846	160.000000	0.018885
-0.001845	160.000000	0.018630
-0.001844	160.000000	0.018630
-0.001843	160.000000	0.018630
-0.001842	160.000000	0.018630
-0.001841	160.000000	0.018630
-0.001840	160.000000	0.018630
-0.001839	160.000000	0.018630
-0.001838	160.000000	0.018630
-0.001837	160.000000	0.018630
-0.001836	160.000000	0.018630
-0.001835	160.000000	0.018515
-0.001834	160.000000	0.018515
-0.001833	160.000000	0.018515
-0.001832	160.000000	0.018515
-0.001831	160.000000	0.018515
-0.001830	160.000000	0.018515
-0.001829	160.000000	0.018515
-0.001828	160.000000	0.018515
-0.001827	160.000000	0.018515
-0.001826	160.000000	0.018515
-0.001825	160.000000	0.018515
-0.001824	160.000000	0.018515
-0.001823	160.000000	0.018515
-0.001822	160.000000	0.018515
-0.001821	164.000000	0.018509
-0.001820	164.000000	0.018509
-0.001819	164.000000	0.018509
-0.001818	164.000000	0.018509
-0.001817	164.000000	0.018509
-0.001816	164.000000	0.018509
-0.001815	164.000000	0.018509
-0.001814	164.000000	0.018509
-0.001813	164.000000	0.018475
-0.001812	164.000000	0.018475
-0.001811	160.000000	0.018200
-0.001810	160.000000	0.018200
-0.001809	160.000000	0.018200
-0.001808	160.000000	0.018200
-0.001807	160.000000	0.018200
-0.001806	160.000000	0.018200
-0.001805	160.000000	0.018200
-0.001804	160.000000	0.018200
-0.001803	160.000000	0.018200
-0.001802	160.000000	0.018200
-0.001801	160.000000	0.018200
-0.001800	160.000000	0.018200
-0.001799	160.000000	0.018200
-0.001798	164.000000	0.019089
-0.001797	164.000000	0.019089
-0.001796	164.000000	0.019089
-0.001795	164.000000	0.019089
-0.001794	164.000000	0.018975
-0.001793	164.000000	0.018975
-0.001792	164.000000	0.018975
-0.001791	164.000000	0.018975
-0.001790	164.000000	0.018975
-0.001789	164.000000	0.018975
-0.001788	164.000000	0.018975
-0.001787	164.000000	0.018975
-0.001786	164.000000	0.018975
-0.001785	164.000000	0.018975
-0.001784	164.000000	0.018975
-0.001783	164.000000	0.018975
-0.001782	164.000000	0.018975
-0.001781	164.000000	0.018975
-0.001780	164.000000	0.018975
-0.001779	164.000000	0.018975
-0.001778	164.000000	0.018975
-0.001777	164.000000	0.018975
-0.001776	160.000000	0.018686
-0.001775	160.000000	0.018686
-0.001774	160.000000	0.018686
-0.001773	160.000000	0.018686
-0.001772	160.000000	0.018686
-0.001771	164.000000	0.018708
-0.001770	164.000000	0.018708
-0.001769	164.000000	0.018708
-0.001768	164.000000	0.018708
-0.001767	164.000000	0.018708
-0.001766	164.000000	0.018708
-0.001765	164.000000	0.018708
-0.001764	164.000000	0.018708
-0.001763	164.000000	0.018708
-0.001762	164.000000	0.018708
-0.001761	164.000000	0.018708
-0.001760	164.000000	0.018708
-0.001759	164.000000	0.018708
-0.001758	164.000000	0.018708
-0.001757	164.000000	0.018708
-0.001756	164.000000	0.018930
-0.001755	164.000000	0.018930
-0.001754	164.000000	0.018930
-0.001753	164.000000	0.018827
-0.001752	164.000000	0.018827
-0.001751	164.000000	0.018827
-0.001750	164.000000	0.018827
-0.001749	164.000000	0.018827
-0.001748	164.000000	0.018827
-0.001747	164.000000	0.018827
-0.001746	164.000000	0.018827
-0.001745	164.000000	0.018827
-0.001744	164.000000	0.018827
-0.001743	164.000000	0.018827
-0.001742	164.000000	0.018827
-0.001741	164.000000	0.018521
-0.001740	164.000000	0.018521
-0.001739	164.000000	0.018521
-0.001738	164.000000	0.018521
-0.001737	164.000000	0.018521
-0.001736	164.000000	0.018521
-0.001735	164.000000	0.018521
-0.001734	164.000000	0.018521
-0.001733	164.000000	0.019417
-0.001732	164.000000	0.019417
-0.001731	164.000000	0.019417
-0.001730	164.000000	0.019417
-0.001729	164.000000	0.019417
-0.001728	164.000000	0.019417
-0.001727	164.000000	0.019417
-0.001726	164.000000	0.019417
-0.001725	156.000000	0.019818
-0.001724	156.000000	0.019818
-0.001723	156.000000	0.019818
-0.001722	156.000000	0.019818
-0.001721	156.000000	0.019818
-0.001720	160.000000	0.019933
-0.001719	160.000000	0.019933
-0.001718	160.000000	0.019933
-0.001717	160.000000	0.019933
-0.001716	160.000000	0.019933
-0.001715	160.000000	0.019933
-0.001714	160.000000	0.019933
-0.001713	160.000000	0.019933
-0.001712	160.000000	0.019859
-0.001711	160.000000	0.019859
-0.001710	160.000000	0.019859
-0.001709	160.000000	0.019859
-0.001708	160.000000	0.019859
-0.001707	160.000000	0.019859
-0.001706	160.000000	0.019525
-0.001705	160.000000	0.019525
-0.001704	160.000000	0.019525
-0.001703	160.000000	0.019525
-0.001702	160.000000	0.019525
-0.001701	160.000000	0.019525
-0.001700	160.000000	0.019525
-0.001699	160.000000	0.019525
-0.001698	160.000000	0.019525
-0.001697	160.000000	0.019525
-0.001696	160.000000	0.019525
-0.001695	160.000000	0.019525
-0.001694	160.000000	0.019525
-0.001693	160.000000	0.019525
-0.001692	160.000000	0.019525
-0.001691	160.000000	0.019525
-0.001690	160.000000	0.019525
-0.001689	160.000000	0.019525
-0.001688	160.000000	0.019525
-0.001687	160.000000	0.019525
-0.001686	160.000000	0.019525
-0.001685	160.000000	0.019525
-0.001684	160.000000	0.019525
-0.001683	160.000000	0.019525
-0.001682	160.000000	0.019525
-0.001681	160.000000	0.019525
-0.001680	160.000000	0.019525
-0.001679	160.000000	0.019525
-0.001678	160.000000	0.019525
-0.001677	160.000000	0.019525
-0.001676	160.000000	0.019525
-0.001675	160.000000	0.019525
-0.001674	160.000000	0.019525
-0.001673	160.000000	0.019525
-0.001672	160.000000	0.019187
-0.001671	160.000000	0.019131
-0.001670	160.000000	0.019283
-0.001669	160.000000	0.019283
-0.001668	160.000000	0.020172
-0.001667	160.000000	0.020172
-0.001666	160.000000	0.020172
-0.001665	160.000000	0.020329
-0.001664	160.000000	0.020329
-0.001663	160.000000	0.020329
-0.001662	160.000000	0.020329
-0.001661	160.000000	0.020329
-0.001660	160.000000	0.020329
-0.001659	160.000000	0.020329
-0.001658	160.000000	0.020329
-0.001657	160.000000	0.020329
-0.001656	160.000000	0.020268
-0.001655	160.000000	0.020268
-0.001654	160.000000	0.020268
-0.001653	160.000000	0.020268
-0.001652	160.000000	0.020268
-0.001651	160.000000	0.020268
-0.001650	160.000000	0.020268
-0.001649	160.000000	0.020268
-0.001648	160.000000	0.020268
-0.001647	160.000000	0.020268
-0.001646	160.000000	0.020268
-0.001645	160.000000	0.020268
-0.001644	160.000000	0.020268
-0.001643	160.000000	0.020268
-0.001642	160.000000	0.020268
-0.001641	160.000000	0.020268
-0.001640	160.000000	0.020268
-0.001639	160.000000	0.020268
-0.001638	160.000000	0.020268
-0.001637	160.000000	0.019933
-0.001636	160.000000	0.019933
-0.001635	160.000000	0.019933
-0.001634	160.000000	0.019933
-0.001633	160.000000	0.019933
-0.001632	160.000000	0.019933
-0.001631	160.000000	0.019933
-0.001630	160.000000	0.019894
-0.001629	160.000000	0.019894
-0.001628	160.000000	0.019894
-0.001627	160.000000	0.019894
-0.001626	160.000000	0.019894
-0.001625	160.000000	0.019894
-0.001624	160.000000	0.019894
-0.001623	160.000000	0.019894
-0.001622	160.000000	0.019894
-0.001621	160.000000	0.019894
-0.001620	160.000000	0.019894
-0.001619	160.000000	0.020087
-0.001618	160.000000	0.020087
-0.001617	160.000000	0.020087
-0.001616	160.000000	0.020087
-0.001615	160.000000	0.020087
-0.001614	160.000000	0.020087
-0.001613	160.000000	0.020087
-0.001612	160.000000	0.020087
-0.001611	160.000000	0.020087
-0.001610	160.000000	0.019787
-0.001609	160.000000	0.019787
-0.001608	160.000000	0.019787
-0.001607	160.000000	0.019787
-0.001606	160.000000	0.019787
-0.001605	160.000000	0.019787
-0.001604	160.000000	0.019787
-0.001603	160.000000	0.020643
-0.001602	160.000000	0.020318
-0.001601	160.000000	0.020318
-0.001600	160.000000	0.020318
-0.001599	160.000000	0.020318
-0.001598	160.000000	0.020318
-0.001597	160.000000	0.020318
-0.001596	160.000000	0.020318
-0.001595	160.000000	0.020318
-0.001594	160.000000	0.020318
-0.001593	160.000000	0.020318
-0.001592	160.000000	0.020318
-0.001591	160.000000	0.020318
-0.001590	160.000000	0.020318
-0.001589	160.000000	0.020298
-0.001588	160.000000	0.020298
-0.001587	160.000000	0.020298
-0.001586	160.000000	0.020298
-0.001585	160.000000	0.020298
-0.001584	160.000000	0.020298
-0.001583	160.000000	0.020298
-0.001582	160.000000	0.020298
-0.001581	160.000000	0.020298
-0.001580	160.000000	0.020298
-0.001579	160.000000	0.020298
-0.001578	160.000000	0.020298
-0.001577	160.000000	0.020298
-0.001576	160.000000	0.020298
-0.001575	160.000000	0.020298
-0.001574	160.000000	0.020298
-0.001573	160.000000	0.020418
-0.001572	160.000000	0.020418
-0.001571	160.000000	0.020418
-0.001570	160.000000	0.020418
-0.001569	160.000000	0.020647
-0.001568	160.000000	0.020337
-0.001567	160.000000	0.020337
-0.001566	160.000000	0.020337
-0.001565	160.000000	0.020337
-0.001564	160.000000	0.020337
-0.001563	160.000000	0.020337
-0.001562	160.000000	0.020337
-0.001561	160.000000	0.020337
-0.001560	160.000000	0.020337
-0.001559	160.000000	0.020337
-0.001558	160.000000	0.020337
-0.001557	160.000000	0.020337
-0.001556	160.000000	0.020337
-0.001555	160.000000	0.020337
-0.001554	160.000000	0.020337
-0.001553	160.000000	0.020337
-0.001552	160.000000	0.020337
-0.001551	160.000000	0.020337
-0.001550	160.000000	0.020337
-0.001549	160.000000	0.020337
-0.001548	164.000000	0.020318
-0.001547	164.000000	0.020318
-0.001546	164.000000	0.020318
-0.001545	164.000000	0.020318
-0.001544	164.000000	0.020318
-0.001543	164.000000	0.020318
-0.001542	164.000000	0.020318
-0.001541	164.000000	0.020318
-0.001540	164.000000	0.020318
-0.001539	164.000000	0.020318
-0.001538	160.000000	0.021144
-0.001537	160.000000	0.021144
-0.001536	160.000000	0.021144
-0.001535	160.000000	0.021144
-0.001534	160.000000	0.021144
-0.001533	160.000000	0.020856
-0.001532	160.000000	0.020856
-0.001531	160.000000	0.020856
-0.001530	160.000000	0.020856
-0.001529	160.000000	0.020856
-0.001528	160.000000	0.020856
-0.001527	160.000000	0.020856
-0.001526	160.000000	0.020856
-0.001525	160.000000	0.020856
-0.001524	160.000000	0.020856
-0.001523	160.000000	0.020856
-0.001522	160.000000	0.020856
-0.001521	160.000000	0.020856
-0.001520	160.000000	0.020856
-0.001519	164.000000	0.021093
-0.001518	164.000000	0.021093
-0.001517	164.000000	0.021093
-0.001516	164.000000	0.021093
-0.001515	164.000000	0.021093
-0.001514	164.000000	0.021093
-0.001513	164.000000	0.021093
-0.001512	164.000000	0.021093
-0.001511	164.000000	0.021093
-0.001510	164.000000	0.021093
-0.001509	164.000000	0.021093
-0.001508	164.000000	0.021093
-0.001507	164.000000	0.021092
-0.001506	164.000000	0.021092
-0.001505	164.000000	0.021092
-0.001504	164.000000	0.021092
-0.001503	164.000000	0.021092
-0.001502	164.000000	0.021092
-0.001501	164.000000	0.021092
-0.001500	164.000000	0.021031
-0.001499	164.000000	0.021031
-0.001498	164.000000	0.020742
-0.001497	164.000000	0.020742
-0.001496	164.000000	0.020742
-0.001495	164.000000	0.020742
-0.001494	164.000000	0.020742
-0.001493	164.000000	0.020742
-0.001492	164.000000	0.020742
-0.001491	164.000000	0.020742
-0.001490	164.000000	0.020742
-0.001489	164.000000	0.020742
-0.001488	164.000000	0.020742
-0.001487	164.000000	0.020742
-0.001486	164.000000	0.020742
-0.001485	164.000000	0.020742
-0.001484	164.000000	0.020742
-0.001483	164.000000	0.020742
-0.001482	164.000000	0.020742
-0.001481	164.000000	0.020863
-0.001480	164.000000	0.020863
-0.001479	164.000000	0.020863
-0.001478	164.000000	0.020863
-0.001477	164.000000	0.020863
-0.001476	164.000000	0.020863
-0.001475	164.000000	0.020863
-0.001474	164.000000	0.020863
-0.001473	160.000000	0.021624
-0.001472	160.000000	0.021624
-0.001471	160.000000	0.021624
-0.001470	160.000000	0.021624
-0.001469	160.000000	0.021624
-0.001468	160.000000	0.021909
-0.001467	160.000000	0.021909
-0.001466	160.000000	0.021909
-0.001465	160.000000	0.021947
-0.001464	164.000000	0.021687
-0.001463	164.000000	0.021687
-0.001462	164.000000	0.021687
-0.001461	164.000000	0.021687
-0.001460	164.000000	0.021687
-0.001459	164.000000	0.021687
-0.001458	164.000000	0.021687
-0.001457	164.000000	0.021687
-0.001456	164.000000	0.021687
-0.001455	164.000000	0.021687
-0.001454	164.000000	0.021687
-0.001453	164.000000	0.021687
-0.001452	164.000000	0.021687
-0.001451	164.000000	0.021687
-0.001450	164.000000	0.021687
-0.001449	164.000000	0.021687
-0.001448	164.000000	0.021687
-0.001447	164.000000	0.021687
-0.001446	164.000000	0.021687
-0.001445	164.000000	0.021687
-0.001444	164.000000	0.021687
-0.001443	164.000000	0.021687
-0.001442	164.000000	0.021687
-0.001441	164.000000	0.021687
-0.001440	164.000000	0.021687
-0.001439	164.000000	0.021687
-0.001438	164.000000	0.021687
-0.001437	164.000000	0.021687
-0.001436	164.000000	0.021687
-0.001435	164.000000	0.021687
-0.001434	164.000000	0.021687
-0.001433	164.000000	0.021687
-0.001432	164.000000	0.021687
-0.001431	164.000000	0.021687
-0.001430	164.000000	0.021687
-0.001429	348.000000	0.021450
-0.001428	348.000000	0.021450
-0.001427	348.000000	0.021450
-0.001426	348.000000	0.021450
-0.001425	348.000000	0.021450
-0.001424	348.000000	0.021472
-0.001423	348.000000	0.021472
-0.001422	348.000000	0.021472
-0.001421	348.000000	0.021472
-0.001420	348.000000	0.021472
-0.001419	348.000000	0.021472
-0.001418	352.000000	0.021716
-0.001417	352.000000	0.021716
-0.001416	352.000000	0.021716
-0.001415	352.000000	0.021716
-0.001414	352.000000	0.021716
-0.001413	352.000000	0.021716
-0.001412	352.000000	0.021716
-0.001411	352.000000	0.021716
-0.001410	352.000000	0.021716
-0.001409	352.000000	0.021716
-0.001408	164.000000	0.022524
-0.001407	164.000000	0.022524
-0.001406	164.000000	0.022524
-0.001405	164.000000	0.022524
-0.001404	164.000000	0.022524
-0.001403	164.000000	0.022524
-0.001402	164.000000	0.022524
-0.001401	164.000000	0.022524
-0.001400	164.000000	0.022524
-0.001399	164.000000	0.022524
-0.001398	164.000000	0.022524
-0.001397	164.000000	0.022524
-0.001396	164.000000	0.022524
-0.001395	164.000000	0.022524
-0.001394	352.000000	0.022287
-0.001393	352.000000	0.022287
-0.001392	352.000000	0.022287
-0.001391	352.000000	0.022287
-0.001390	352.000000	0.022287
-0.001389	348.000000	0.022402
-0.001388	348.000000	0.022402
-0.001387	348.000000	0.022402
-0.001386	348.000000	0.022402
-0.001385	348.000000	0.022402
-0.001384	348.000000	0.022402
-0.001383	348.000000	0.022443
-0.001382	348.000000	0.022443
-0.001381	348.000000	0.022443
-0.001380	348.000000	0.022443
-0.001379	348.000000	0.022443
-0.001378	348.000000	0.022443
-0.001377	348.000000	0.022443
-0.001376	348.000000	0.022443
-0.001375	348.000000	0.022443
-0.001374	348.000000	0.022443
-0.001373	348.000000	0.022443
-0.001372	348.000000	0.022443
-0.001371	348.000000	0.022443
-0.001370	348.000000	0.022443
-0.001369	348.000000	0.022443
-0.001368	348.000000	0.022443
-0.001367	352.000000	0.022726
-0.001366	352.000000	0.022726
-0.001365	352.000000	0.022726
-0.001364	352.000000	0.022726
-0.001363	352.000000	0.022726
-0.001362	352.000000	0.022726
-0.001361	352.000000	0.022726
-0.001360	352.000000	0.022726
-0.001359	356.000000	0.022464
-0.001358	356.000000	0.022464
-0.001357	356.000000	0.022464
-0.001356	356.000000	0.022464
-0.001355	356.000000	0.022464
-0.001354	356.000000	0.022464
-0.001353	356.000000	0.022464
-0.001352	356.000000	0.022464
-0.001351	356.000000	0.022464
-0.001350	356.000000	0.022464
-0.001349	356.000000	0.022464
-0.001348	356.000000	0.022464
-0.001347	356.000000	0.022464
-0.001346	356.000000	0.022464
-0.001345	356.000000	0.022464
-0.001344	352.000000	0.022421
-0.001343	352.000000	0.022421
-0.001342	348.000000	0.023254
-0.001341	348.000000	0.023254
-0.001340	348.000000	0.023254
-0.001339	348.000000	0.023254
-0.001338	348.000000	0.023254
-0.001337	152.000000	0.023718
-0.001336	152.000000	0.023718
-0.001335	152.000000	0.023718
-0.001334	152.000000	0.023718
-0.001333	152.000000	0.023718
-0.001332	152.000000	0.023718
-0.001331	152.000000	0.023718
-0.001330	152.000000	0.023718
-0.001329	152.000000	0.023718
-0.001328	152.000000	0.023718
-0.001327	152.000000	0.023718
-0.001326	152.000000	0.023718
-0.001325	344.000000	0.023713
-0.001324	344.000000	0.023713
-0.001323	344.000000	0.023713
-0.001322	344.000000	0.023713
-0.001321	344.000000	0.023713
-0.001320	344.000000	0.023713
-0.001319	344.000000	0.023713
-0.001318	344.000000	0.023713
-0.001317	344.000000	0.024043
-0.001316	344.000000	0.024043
-0.001315	344.000000	0.024043
-0.001314	344.000000	0.024043
-0.001313	344.000000	0.024043
-0.001312	344.000000	0.024043
-0.001311	344.000000	0.024043
-0.001310	344.000000	0.024043
-0.001309	344.000000	0.024043
-0.001308	344.000000	0.024043
-0.001307	344.000000	0.024043
-0.001306	344.000000	0.024043
-0.001305	344.000000	0.024043
-0.001304	344.000000	0.024043
-0.001303	344.000000	0.024043
-0.001302	344.000000	0.024043
-0.001301	348.000000	0.024132
-0.001300	348.000000	0.024132
-0.001299	348.000000	0.024132
-0.001298	348.000000	0.024132
-0.001297	152.000000	0.024112
-0.001296	152.000000	0.024112
-0.001295	152.000000	0.024112
-0.001294	152.000000	0.024112
-0.001293	152.000000	0.024112
-0.001292	152.000000	0.024112
-0.001291	152.000000	0.024112
-0.001290	348.000000	0.024079
-0.001289	348.000000	0.024079
-0.001288	348.000000	0.024079
-0.001287	348.000000	0.024079
-0.001286	348.000000	0.024079
-0.001285	348.000000	0.024079
-0.001284	348.000000	0.024079
-0.001283	348.000000	0.024079
-0.001282	348.000000	0.024079
-0.001281	348.000000	0.024079
-0.001280	348.000000	0.024079
-0.001279	348.000000	0.024079
-0.001278	348.000000	0.024079
-0.001277	144.000000	0.024370
-0.001276	144.000000	0.024370
-0.001275	144.000000	0.024370
-0.001274	144.000000	0.024370
-0.001273	144.000000	0.024370
-0.001272	144.000000	0.024370
-0.001271	144.000000	0.024370
-0.001270	144.000000	0.024370
-0.001269	144.000000	0.024370
-0.001268	144.000000	0.024370
-0.001267	140.000000	0.024634
-0.001266	140.000000	0.024634
-0.001265	140.000000	0.024634
-0.001264	140.000000	0.024634
-0.001263	140.000000	0.024634
-0.001262	140.000000	0.024634
-0.001261	140.000000	0.024634
-0.001260	56.000000	0.024768
-0.001259	56.000000	0.024768
-0.001258	56.000000	0.024768
-0.001257	56.000000	0.024768
-0.001256	56.000000	0.024768
-0.001255	48.000000	0.024555
-0.001254	48.000000	0.024555
-0.001253	48.000000	0.024555
-0.001252	48.000000	0.024555
-0.001251	48.000000	0.024555
-0.001250	48.000000	0.024555
-0.001249	48.000000	0.024555
-0.001248	48.000000	0.024555
-0.001247	48.000000	0.024555
-0.001246	48.000000	0.024555
-0.001245	48.000000	0.024555
-0.001244	48.000000	0.024555
-0.001243	48.000000	0.024555
-0.001242	48.000000	0.024555
-0.001241	48.000000	0.024555
-0.001240	48.000000	0.024555
-0.001239	48.000000	0.024555
-0.001238	48.000000	0.024555
-0.001237	48.000000	0.024555
-0.001236	48.000000	0.024555
-0.001235	48.000000	0.024555
-0.001234	48.000000	0.024555
-0.001233	48.000000	0.024555
-0.001232	48.000000	0.024555
-0.001231	48.000000	0.024555
-0.001230	48.000000	0.024555
-0.001229	48.000000	0.024555
-0.001228	48.000000	0.024555
-0.001227	48.000000	0.024555
-0.001226	48.000000	0.024555
-0.001225	48.000000	0.024555
-0.001224	48.000000	0.024555
-0.001223	48.000000	0.024555
-0.001222	48.000000	0.024555
-0.001221	48.000000	0.024275
-0.001220	48.000000	0.024275
-0.001219	48.000000	0.024138
-0.001218	48.000000	0.024138
-0.001217	48.000000	0.024138
-0.001216	52.000000	0.023915
-0.001215	52.000000	0.023915
-0.001214	52.000000	0.023915
-0.001213	52.000000	0.023915
-0.001212	64.000000	0.023914
-0.001211	64.000000	0.023914
-0.001210	64.000000	0.023914
-0.001209	64.000000	0.023914
-0.001208	64.000000	0.023914
-0.001207	64.000000	0.023914
-0.001206	64.000000	0.023914
-0.001205	68.000000	0.024016
-0.001204	68.000000	0.024016
-0.001203	68.000000	0.024016
-0.001202	68.000000	0.024016
-0.001201	68.000000	0.024016
-0.001200	68.000000	0.024016
-0.001199	68.000000	0.024016
-0.001198	68.000000	0.024016
-0.001197	68.000000	0.024016
-0.001196	68.000000	0.024016
-0.001195	68.000000	0.024016
-0.001194	68.000000	0.024016
-0.001193	68.000000	0.024016
-0.001192	68.000000	0.024016
-0.001191	68.000000	0.024016
-0.001190	68.000000	0.024016
-0.001189	68.000000	0.024016
-0.001188	68.000000	0.024016
-0.001187	68.000000	0.024123
-0.001186	64.000000	0.023971
-0.001185	64.000000	0.023971
-0.001184	64.000000	0.023971
-0.001183	64.000000	0.023971
-0.001182	64.000000	0.023971
-0.001181	64.000000	0.023971
-0.001180	64.000000	0.023971
-0.001179	64.000000	0.023971
-0.001178	64.000000	0.023830
-0.001177	64.000000	0.023830
-0.001176	64.000000	0.023830
-0.001175	64.000000	0.023830
-0.001174	64.000000	0.023830
-0.001173	64.000000	0.023830
-0.001172	64.000000	0.023830
-0.001171	64.000000	0.023830
-0.001170	64.000000	0.023830
-0.001169	64.000000	0.023830
-0.001168	64.000000	0.023830
-0.001167	64.000000	0.023830
-0.001166	64.000000	0.023526
-0.001165	64.000000	0.023526
-0.001164	64.000000	0.023526
-0.001163	64.000000	0.023526
-0.001162	64.000000	0.023526
-0.001161	64.000000	0.023526
-0.001160	64.000000	0.023526
-0.001159	64.000000	0.023526
-0.001158	64.000000	0.023526
-0.001157	64.000000	0.023526
-0.001156	64.000000	0.023526
-0.001155	64.000000	0.023526
-0.001154	64.000000	0.023526
-0.001153	64.000000	0.023526
-0.001152	64.000000	0.023526
-0.001151	64.000000	0.023312
-0.001150	64.000000	0.023312
-0.001149	64.000000	0.023312
-0.001148	64.000000	0.023312
-0.001147	72.000000	0.023047
-0.001146	72.000000	0.023047
-0.001145	72.000000	0.023047
-0.001144	72.000000	0.023047
-0.001143	72.000000	0.023047
-0.001142	72.000000	0.023047
-0.001141	72.000000	0.023047
-0.001140	72.000000	0.023047
-0.001139	72.000000	0.023047
-0.001138	72.000000	0.023047
-0.001137	72.000000	0.022911
-0.001136	72.000000	0.022911
-0.001135	72.000000	0.022911
-0.001134	72.000000	0.022911
-0.001133	72.000000	0.022911
-0.001132	72.000000	0.022911
-0.001131	72.000000	0.022911
-0.001130	72.000000	0.022911
-0.001129	72.000000	0.022911
-0.001128	72.000000	0.022911
-0.001127	72.000000	0.022911
-0.001126	72.000000	0.022911
-0.001125	72.000000	0.022911
-0.001124	72.000000	0.022911
-0.001123	72.000000	0.022911
-0.001122	72.000000	0.022911
-0.001121	72.000000	0.022911
-0.001120	72.000000	0.022911
-0.001119	72.000000	0.022911
-0.001118	72.000000	0.022911
-0.001117	72.000000	0.022736
-0.001116	72.000000	0.022413
-0.001115	72.000000	0.022413
-0.001114	72.000000	0.022413
-0.001113	76.000000	0.022481
-0.001112	76.000000	0.022481
-0.001111	76.000000	0.022481
-0.001110	76.000000	0.022481
-0.001109	76.000000	0.022481
-0.001108	76.000000	0.022481
-0.001107	76.000000	0.022481
-0.001106	76.000000	0.022481
-0.001105	76.000000	0.022481
-0.001104	76.000000	0.022481
-0.001103	76.000000	0.022481
-0.001102	76.000000	0.022481
-0.001101	76.000000	0.022481
-0.001100	76.000000	0.022481
-0.001099	76.000000	0.022481
-0.001098	76.000000	0.022481
-0.001097	76.000000	0.022481
-0.001096	76.000000	0.022345
-0.001095	76.000000	0.022345
-0.001094	76.000000	0.022345
-0.001093	76.000000	0.022345
-0.001092	76.000000	0.022345
-0.001091	76.000000	0.022345
-0.001090	76.000000	0.022345
-0.001089	76.000000	0.022345
-0.001088	76.000000	0.022345
-0.001087	76.000000	0.022345
-0.001086	76.000000	0.022345
-0.001085	76.000000	0.022649
-0.001084	76.000000	0.022649
-0.001083	76.000000	0.022649
-0.001082	80.000000	0.022044
-0.001081	80.000000	0.022044
-0.001080	80.000000	0.022044
-0.001079	80.000000	0.022044
-0.001078	80.000000	0.022044
-0.001077	80.000000	0.022044
-0.001076	80.000000	0.022044
-0.001075	80.000000	0.022044
-0.001074	80.000000	0.022044
-0.001073	80.000000	0.022044
-0.001072	80.000000	0.022044
-0.001071	80.000000	0.022044
-0.001070	80.000000	0.022044
-0.001069	80.000000	0.022044
-0.001068	80.000000	0.022044
-0.001067	80.000000	0.022044
-0.001066	80.000000	0.022044
-0.001065	80.000000	0.021710
-0.001064	80.000000	0.021710
-0.001063	80.000000	0.021710
-0.001062	80.000000	0.021710
-0.001061	80.000000	0.021710
-0.001060	80.000000	0.021710
-0.001059	80.000000	0.021710
-0.001058	80.000000	0.021710
-0.001057	80.000000	0.021710
-0.001056	80.000000	0.021710
-0.001055	80.000000	0.021710
-0.001054	80.000000	0.021574
-0.001053	80.000000	0.021574
-0.001052	80.000000	0.021574
-0.001051	80.000000	0.021574
-0.001050	80.000000	0.021574
-0.001049	80.000000	0.021574
-0.001048	80.000000	0.021574
-0.001047	80.000000	0.021399
-0.001046	80.000000	0.021399
-0.001045	80.000000	0.021399
-0.001044	80.000000	0.021399
-0.001043	80.000000	0.021399
-0.001042	80.000000	0.021399
-0.001041	80.000000	0.021399
-0.001040	80.000000	0.021399
-0.001039	80.000000	0.021399
-0.001038	80.000000	0.021399
-0.001037	80.000000	0.021399
-0.001036	80.000000	0.021399
-0.001035	80.000000	0.021399
-0.001034	80.000000	0.021399
-0.001033	80.000000	0.021399
-0.001032	80.000000	0.021399
-0.001031	80.000000	0.021489
-0.001030	80.000000	0.021489
-0.001029	80.000000	0.021489
-0.001028	80.000000	0.021489
-0.001027	80.000000	0.021489
-0.001026	80.000000	0.021489
-0.001025	80.000000	0.021489
-0.001024	80.000000	0.021489
-0.001023	80.000000	0.021489
-0.001022	80.000000	0.021489
-0.001021	80.000000	0.021519
-0.001020	80.000000	0.021519
-0.001019	80.000000	0.021519
-0.001018	80.000000	0.021519
-0.001017	88.000000	0.020970
-0.001016	88.000000	0.020970
-0.001015	88.000000	0.020631
-0.001014	88.000000	0.020631
-0.001013	88.000000	0.020502
-0.001012	84.000000	0.020364
-0.001011	84.000000	0.020364
-0.001010	84.000000	0.020364
-0.001009	84.000000	0.020364
-0.001008	84.000000	0.020364
-0.001007	84.000000	0.020364
-0.001006	84.000000	0.020364
-0.001005	84.000000	0.020364
-0.001004	84.000000	0.020364
-0.001003	84.000000	0.020364
-0.001002	84.000000	0.020364
-0.001001	84.000000	0.020364
-0.001000	84.000000	0.020364
-0.000999	84.000000	0.020364
-0.000998	84.000000	0.020364
-0.000997	84.000000	0.020364
-0.000996	84.000000	0.020364
-0.000995	84.000000	0.020364
-0.000994	84.000000	0.020364
-0.000993	84.000000	0.020364
-0.000992	84.000000	0.020364
-0.000991	84.000000	0.020364
-0.000990	84.000000	0.020364
-0.000989	84.000000	0.020364
-0.000988	84.000000	0.020364
-0.000987	84.000000	0.020364
-0.000986	84.000000	0.020364
-0.000985	84.000000	0.020364
-0.000984	84.000000	0.020364
-0.000983	84.000000	0.020364
-0.000982	84.000000	0.020364
-0.000981	84.000000	0.020364
-0.000980	84.000000	0.020364
-0.000979	84.000000	0.020364
-0.000978	84.000000	0.020150
-0.000977	84.000000	0.020150
-0.000976	84.000000	0.020150
-0.000975	84.000000	0.020150
-0.000974	84.000000	0.020150
-0.000973	84.000000	0.020150
-0.000972	84.000000	0.020009
-0.000971	84.000000	0.020009
-0.000970	84.000000	0.020009
-0.000969	84.000000	0.020009
-0.000968	84.000000	0.020009
-0.000967	84.000000	0.020009
-0.000966	84.000000	0.020009
-0.000965	84.000000	0.020009
-0.000964	84.000000	0.019687
-0.000963	84.000000	0.019687
-0.000962	84.000000	0.019687
-0.000961	84.000000	0.019687
-0.000960	84.000000	0.019687
-0.000959	84.000000	0.019687
-0.000958	84.000000	0.019687
-0.000957	84.000000	0.019687
-0.000956	84.000000	0.019687
-0.000955	84.000000	0.019687
-0.000954	84.000000	0.019687
-0.000953	84.000000	0.019687
-0.000952	88.000000	0.019207
-0.000951	88.000000	0.019207
-0.000950	88.000000	0.019207
-0.000949	92.000000	0.018331
-0.000948	92.000000	0.018331
-0.000947	92.000000	0.018331
-0.000946	92.000000	0.018331
-0.000945	92.000000	0.018331
-0.000944	92.000000	0.018331
-0.000943	88.000000	0.018132
-0.000942	88.000000	0.018132
-0.000941	88.000000	0.018132
-0.000940	88.000000	0.018132
-0.000939	88.000000	0.018132
-0.000938	88.000000	0.018132
-0.000937	88.000000	0.018132
-0.000936	88.000000	0.018132
-0.000935	88.000000	0.018132
-0.000934	88.000000	0.018132
-0.000933	88.000000	0.018132
-0.000932	88.000000	0.018132
-0.000931	88.000000	0.017991
-0.000930	88.000000	0.017991
-0.000929	92.000000	0.017955
-0.000928	92.000000	0.017955
-0.000927	92.000000	0.017955
-0.000926	92.000000	0.017955
-0.000925	92.000000	0.017955
-0.000924	92.000000	0.017955
-0.000923	92.000000	0.017955
-0.000922	92.000000	0.017955
-0.000921	92.000000	0.017955
-0.000920	92.000000	0.017955
-0.000919	92.000000	0.017955
-0.000918	92.000000	0.017955
-0.000917	92.000000	0.017955
-0.000916	92.000000	0.017955
-0.000915	92.000000	0.017955
-0.000914	92.000000	0.017621
-0.000913	92.000000	0.017621
-0.000912	92.000000	0.017621
-0.000911	92.000000	0.017621
-0.000910	92.000000	0.017621
-0.000909	92.000000	0.017621
-0.000908	88.000000	0.017402
-0.000907	88.000000	0.017402
-0.000906	88.000000	0.017402
-0.000905	88.000000	0.017402
-0.000904	88.000000	0.017402
-0.000903	88.000000	0.017402
-0.000902	88.000000	0.017402
-0.000901	88.000000	0.017402
-0.000900	88.000000	0.017402
-0.000899	88.000000	0.017402
-0.000898	88.000000	0.017402
-0.000897	88.000000	0.017402
-0.000896	88.000000	0.017402
-0.000895	88.000000	0.017402
-0.000894	88.000000	0.017402
-0.000893	88.000000	0.017402
-0.000892	88.000000	0.017402
-0.000891	88.000000	0.017402
-0.000890	88.000000	0.017259
-0.000889	88.000000	0.017259
-0.000888	88.000000	0.017259
-0.000887	92.000000	0.016749
-0.000886	92.000000	0.016749
-0.000885	92.000000	0.016749
-0.000884	92.000000	0.016749
-0.000883	92.000000	0.016749
-0.000882	92.000000	0.016749
-0.000881	92.000000	0.016749
-0.000880	92.000000	0.016749
-0.000879	92.000000	0.016749
-0.000878	92.000000	0.016749
-0.000877	92.000000	0.016749
-0.000876	92.000000	0.016749
-0.000875	92.000000	0.016749
-0.000874	92.000000	0.016565
-0.000873	92.000000	0.016565
-0.000872	92.000000	0.016565
-0.000871	92.000000	0.016565
-0.000870	92.000000	0.016565
-0.000869	92.000000	0.016565
-0.000868	92.000000	0.016565
-0.000867	92.000000	0.016565
-0.000866	92.000000	0.016565
-0.000865	92.000000	0.016565
-0.000864	92.000000	0.016242
-0.000863	92.000000	0.016242
-0.000862	92.000000	0.016242
-0.000861	92.000000	0.016242
-0.000860	92.000000	0.016242
-0.000859	92.000000	0.016242
-0.000858	92.000000	0.016242
-0.000857	92.000000	0.016242
-0.000856	92.000000	0.016242
-0.000855	92.000000	0.016242
-0.000854	92.000000	0.016242
-0.000853	92.000000	0.016242
-0.000852	92.000000	0.016242
-0.000851	92.000000	0.016242
-0.000850	92.000000	0.016242
-0.000849	92.000000	0.016100
-0.000848	92.000000	0.016100
-0.000847	92.000000	0.016100
-0.000846	92.000000	0.016100
-0.000845	92.000000	0.016100
-0.000844	92.000000	0.016100
-0.000843	92.000000	0.016100
-0.000842	92.000000	0.016100
-0.000841	92.000000	0.016100
-0.000840	92.000000	0.016100
-0.000839	92.000000	0.015819
-0.000838	92.000000	0.015819
-0.000837	92.000000	0.015802
-0.000836	92.000000	0.015802
-0.000835	92.000000	0.015802
-0.000834	92.000000	0.015802
-0.000833	92.000000	0.015802
-0.000832	92.000000	0.015802
-0.000831	92.000000	0.015802
-0.000830	92.000000	0.015802
-0.000829	92.000000	0.015802
-0.000828	92.000000	0.015802
-0.000827	92.000000	0.015802
-0.000826	92.000000	0.015802
-0.000825	92.000000	0.015802
-0.000824	92.000000	0.015802
-0.000823	92.000000	0.015802
-0.000822	96.000000	0.015321
-0.000821	96.000000	0.015321
-0.000820	96.000000	0.015321
-0.000819	96.000000	0.015321
-0.000818	96.000000	0.015321
-0.000817	96.000000	0.015321
-0.000816	96.000000	0.015321
-0.000815	96.000000	0.015321
-0.000814	96.000000	0.015321
-0.000813	96.000000	0.014999
-0.000812	96.000000	0.014999
-0.000811	96.000000	0.014999
-0.000810	96.000000	0.014999
-0.000809	96.000000	0.014999
-0.000808	96.000000	0.014856
-0.000807	96.000000	0.014856
-0.000806	96.000000	0.014856
-0.000805	96.000000	0.014856
-0.000804	96.000000	0.014576
-0.000803	96.000000	0.014576
-0.000802	96.000000	0.014576
-0.000801	96.000000	0.014576
-0.000800	96.000000	0.014576
-0.000799	96.000000	0.014576
-0.000798	96.000000	0.014576
-0.000797	96.000000	0.014576
-0.000796	96.000000	0.014576
-0.000795	96.000000	0.014576
-0.000794	96.000000	0.014576
-0.000793	96.000000	0.014576
-0.000792	96.000000	0.014576
-0.000791	96.000000	0.014576
-0.000790	96.000000	0.014576
-0.000789	96.000000	0.014576
-0.000788	96.000000	0.014576
-0.000787	96.000000	0.014576
-0.000786	96.000000	0.014576
-0.000785	96.000000	0.014576
-0.000784	96.000000	0.014576
-0.000783	96.000000	0.014576
-0.000782	96.000000	0.014576
-0.000781	96.000000	0.014576
-0.000780	96.000000	0.014576
-0.000779	96.000000	0.014576
-0.000778	96.000000	0.014576
-0.000777	96.000000	0.014576
-0.000776	96.000000	0.014576
-0.000775	96.000000	0.014576
-0.000774	96.000000	0.014576
-0.000773	96.000000	0.014576
-0.000772	96.000000	0.014576
-0.000771	96.000000	0.014576
-0.000770	96.000000	0.014269
-0.000769	96.000000	0.014269
-0.000768	96.000000	0.014269
-0.000767	96.000000	0.014128
-0.000766	96.000000	0.014128
-0.000765	96.000000	0.014128
-0.000764	96.000000	0.014128
-0.000763	96.000000	0.013823
-0.000762	96.000000	0.013823
-0.000761	96.000000	0.013823
-0.000760	96.000000	0.013823
-0.000759	96.000000	0.013823
-0.000758	96.000000	0.013823
-0.000757	96.000000	0.013426
-0.000756	96.000000	0.013426
-0.000755	96.000000	0.013426
-0.000754	96.000000	0.013426
-0.000753	96.000000	0.013426
-0.000752	96.000000	0.013426
-0.000751	96.000000	0.013426
-0.000750	96.000000	0.013426
-0.000749	96.000000	0.013426
-0.000748	96.000000	0.013426
-0.000747	96.000000	0.013426
-0.000746	96.000000	0.013426
-0.000745	100.000000	0.013370
-0.000744	100.000000	0.013370
-0.000743	100.000000	0.013370
-0.000742	100.000000	0.013370
-0.000741	100.000000	0.013370
-0.000740	100.000000	0.013370
-0.000739	100.000000	0.013370
-0.000738	100.000000	0.013370
-0.000737	100.000000	0.013370
-0.000736	100.000000	0.013370
-0.000735	100.000000	0.013064
-0.000734	100.000000	0.013064
-0.000733	100.000000	0.013064
-0.000732	100.000000	0.013064
-0.000731	100.000000	0.013064
-0.000730	100.000000	0.013064
-0.000729	100.000000	0.013064
-0.000728	100.000000	0.013064
-0.000727	100.000000	0.013064
-0.000726	100.000000	0.012922
-0.000725	100.000000	0.012922
-0.000724	100.000000	0.012922
-0.000723	100.000000	0.012922
-0.000722	100.000000	0.012922
-0.000721	100.000000	0.012922
-0.000720	100.000000	0.012922
-0.000719	100.000000	0.012922
-0.000718	100.000000	0.012973
-0.000717	100.000000	0.012973
-0.000716	100.000000	0.012973
-0.000715	100.000000	0.012973
-0.000714	100.000000	0.012973
-0.000713	100.000000	0.012973
-0.000712	100.000000	0.012668
-0.000711	100.000000	0.012668
-0.000710	100.000000	0.012668
-0.000709	100.000000	0.012668
-0.000708	100.000000	0.012668
-0.000707	100.000000	0.012668
-0.000706	100.000000	0.012668
-0.000705	100.000000	0.012668
-0.000704	100.000000	0.012668
-0.000703	100.000000	0.012668
-0.000702	100.000000	0.012668
-0.000701	100.000000	0.012668
-0.000700	100.000000	0.012341
-0.000699	100.000000	0.012341
-0.000698	100.000000	0.012341
-0.000697	100.000000	0.012341
-0.000696	100.000000	0.012341
-0.000695	100.000000	0.012341
-0.000694	100.000000	0.012341
-0.000693	100.000000	0.012341
-0.000692	100.000000	0.012341
-0.000691	100.000000	0.011944
-0.000690	100.000000	0.011944
-0.000689	100.000000	0.011944
-0.000688	100.000000	0.011944
-0.000687	100.000000	0.011944
-0.000686	100.000000	0.011944
-0.000685	100.000000	0.011806
-0.000684	100.000000	0.011806
-0.000683	100.000000	0.011806
-0.000682	100.000000	0.011806
-0.000681	100.000000	0.011806
-0.000680	100.000000	0.011806
-0.000679	100.000000	0.011806
-0.000678	100.000000	0.011806
-0.000677	100.000000	0.011806
-0.000676	100.000000	0.011806
-0.000675	100.000000	0.011806
-0.000674	100.000000	0.011806
-0.000673	100.000000	0.011806
-0.000672	100.000000	0.011806
-0.000671	100.000000	0.011806
-0.000670	100.000000	0.011806
-0.000669	100.000000	0.011806
-0.000668	100.000000	0.011806
-0.000667	100.000000	0.011806
-0.000666	100.000000	0.011806
-0.000665	100.000000	0.011465
-0.000664	100.000000	0.011465
-0.000663	100.000000	0.011465
-0.000662	100.000000	0.011185
-0.000661	100.000000	0.011185
-0.000660	100.000000	0.011185
-0.000659	100.000000	0.011185
-0.000658	100.000000	0.011185
-0.000657	100.000000	0.011185
-0.000656	100.000000	0.011185
-0.000655	100.000000	0.011185
-0.000654	100.000000	0.011185
-0.000653	100.000000	0.011167
-0.000652	100.000000	0.011167
-0.000651	100.000000	0.011167
-0.000650	100.000000	0.011167
-0.000649	100.000000	0.011167
-0.000648	100.000000	0.011167
-0.000647	100.000000	0.011167
-0.000646	100.000000	0.011167
-0.000645	100.000000	0.011167
-0.000644	100.000000	0.011167
-0.000643	100.000000	0.011036
-0.000642	100.000000	0.011036
-0.000641	100.000000	0.011036
-0.000640	100.000000	0.011036
-0.000639	100.000000	0.011036
-0.000638	100.000000	0.011036
-0.000637	100.000000	0.011036
-0.000636	100.000000	0.011036
-0.000635	100.000000	0.011036
-0.000634	100.000000	0.011036
-0.000633	100.000000	0.011036
-0.000632	100.000000	0.011036
-0.000631	100.000000	0.010686
-0.000630	100.000000	0.010686
-0.000629	100.000000	0.010686
-0.000628	100.000000	0.010686
-0.000627	100.000000	0.010686
-0.000626	104.000000	0.010307
-0.000625	104.000000	0.010307
-0.000624	104.000000	0.010307
-0.000623	104.000000	0.010307
-0.000622	104.000000	0.010307
-0.000621	104.000000	0.010307
-0.000620	104.000000	0.010307
-0.000619	104.000000	0.010307
-0.000618	104.000000	0.010307
-0.000617	104.000000	0.010307
-0.000616	104.000000	0.010307
-0.000615	104.000000	0.010307
-0.000614	104.000000	0.010307
-0.000613	104.000000	0.010307
-0.000612	104.000000	0.010027
-0.000611	104.000000	0.010027
-0.000610	104.000000	0.010027
-0.000609	104.000000	0.010027
-0.000608	104.000000	0.010027
-0.000607	104.000000	0.010027
-0.000606	104.000000	0.010027
-0.000605	104.000000	0.010027
-0.000604	104.000000	0.010027
-0.000603	104.000000	0.010027
-0.000602	104.000000	0.009896
-0.000601	104.000000	0.009896
-0.000600	104.000000	0.009896
-0.000599	104.000000	0.009896
-0.000598	104.000000	0.009896
-0.000597	104.000000	0.009896
-0.000596	104.000000	0.009546
-0.000595	104.000000	0.009546
-0.000594	104.000000	0.009546
-0.000593	104.000000	0.009546
-0.000592	104.000000	0.009546
-0.000591	104.000000	0.009546
-0.000590	104.000000	0.009546
-0.000589	104.000000	0.009546
-0.000588	104.000000	0.009546
-0.000587	104.000000	0.009546
-0.000586	104.000000	0.009546
-0.000585	104.000000	0.009546
-0.000584	104.000000	0.009546
-0.000583	104.000000	0.009546
-0.000582	104.000000	0.009546
-0.000581	104.000000	0.009546
-0.000580	104.000000	0.009546
-0.000579	104.000000	0.009546
-0.000578	104.000000	0.009546
-0.000577	104.000000	0.009546
-0.000576	104.000000	0.009546
-0.000575	104.000000	0.009546
-0.000574	104.000000	0.009546
-0.000573	104.000000	0.009546
-0.000572	104.000000	0.009546
-0.000571	104.000000	0.009546
-0.000570	104.000000	0.009546
-0.000569	104.000000	0.009546
-0.000568	104.000000	0.009546
-0.000567	104.000000	0.009546
-0.000566	104.000000	0.009546
-0.000565	104.000000	0.009546
-0.000564	104.000000	0.009546
-0.000563	104.000000	0.009546
-0.000562	104.000000	0.008664
-0.000561	108.000000	0.007831
-0.000560	108.000000	0.007831
-0.000559	108.000000	0.007831
-0.000558	108.000000	0.007831
-0.000557	108.000000	0.007831
-0.000556	108.000000	0.007831
-0.000555	108.000000	0.007831
-0.000554	108.000000	0.007831
-0.000553	108.000000	0.007831
-0.000552	108.000000	0.007831
-0.000551	108.000000	0.007831
-0.000550	108.000000	0.007831
-0.000549	108.000000	0.007831
-0.000548	108.000000	0.007831
-0.000547	108.000000	0.007831
-0.000546	108.000000	0.007831
-0.000545	108.000000	0.007831
-0.000544	108.000000	0.007831
-0.000543	108.000000	0.007831
-0.000542	108.000000	0.007831
-0.000541	108.000000	0.007831
-0.000540	108.000000	0.007831
-0.000539	108.000000	0.007831
-0.000538	108.000000	0.007831
-0.000537	108.000000	0.007831
-0.000536	108.000000	0.007831
-0.000535	108.000000	0.007831
-0.000534	108.000000	0.007831
-0.000533	108.000000	0.007831
-0.000532	108.000000	0.007831
-0.000531	108.000000	0.007831
-0.000530	108.000000	0.007831
-0.000529	108.000000	0.007831
-0.000528	108.000000	0.007831
-0.000527	108.000000	0.007480
-0.000526	108.000000	0.007480
-0.000525	108.000000	0.007480
-0.000524	108.000000	0.007480
-0.000523	108.000000	0.007480
-0.000522	108.000000	0.007480
-0.000521	108.000000	0.007480
-0.000520	108.000000	0.007358
-0.000519	108.000000	0.007358
-0.000518	108.000000	0.007358
-0.000517	108.000000	0.007358
-0.000516	108.000000	0.007358
-0.000515	108.000000	0.007358
-0.000514	108.000000	0.007358
-0.000513	108.000000	0.007358
-0.000512	108.000000	0.007358
-0.000511	108.000000	0.007108
-0.000510	108.000000	0.007108
-0.000509	108.000000	0.007108
-0.000508	108.000000	0.007108
-0.000507	108.000000	0.007108
-0.000506	108.000000	0.007108
-0.000505	108.000000	0.007108
-0.000504	108.000000	0.007108
-0.000503	108.000000	0.007108
-0.000502	108.000000	0.007108
-0.000501	108.000000	0.007108
-0.000500	108.000000	0.007108
-0.000499	108.000000	0.007108
-0.000498	108.000000	0.007108
-0.000497	108.000000	0.007108
-0.000496	108.000000	0.006845
-0.000495	108.000000	0.006845
-0.000494	108.000000	0.006845
-0.000493	108.000000	0.006845
-0.000492	108.000000	0.006500
-0.000491	108.000000	0.006500
-0.000490	108.000000	0.006500
-0.000489	108.000000	0.006500
-0.000488	108.000000	0.006500
-0.000487	108.000000	0.006500
-0.000486	108.000000	0.006500
-0.000485	108.000000	0.006500
-0.000484	108.000000	0.006500
-0.000483	108.000000	0.006500
-0.000482	108.000000	0.006500
-0.000481	108.000000	0.006500
-0.000480	108.000000	0.006500
-0.000479	108.000000	0.006391
-0.000478	108.000000	0.006391
-0.000477	108.000000	0.006391
-0.000476	108.000000	0.006391
-0.000475	108.000000	0.006391
-0.000474	108.000000	0.006391
-0.000473	108.000000	0.006391
-0.000472	108.000000	0.006391
-0.000471	108.000000	0.006391
-0.000470	108.000000	0.006391
-0.000469	108.000000	0.006373
-0.000468	108.000000	0.006373
-0.000467	108.000000	0.006373
-0.000466	108.000000	0.006373
-0.000465	108.000000	0.006373
-0.000464	108.000000	0.006373
-0.000463	108.000000	0.006373
-0.000462	108.000000	0.006373
-0.000461	108.000000	0.006373
-0.000460	112.000000	0.006154
-0.000459	112.000000	0.006154
-0.000458	112.000000	0.006154
-0.000457	112.000000	0.005808
-0.000456	112.000000	0.005808
-0.000455	112.000000	0.005808
-0.000454	112.000000	0.005808
-0.000453	112.000000	0.005808
-0.000452	112.000000	0.005808
-0.000451	112.000000	0.005808
-0.000450	112.000000	0.005808
-0.000449	112.000000	0.005808
-0.000448	112.000000	0.005808
-0.000447	112.000000	0.005808
-0.000446	112.000000	0.005808
-0.000445	112.000000	0.005808
-0.000444	112.000000	0.005808
-0.000443	112.000000	0.005808
-0.000442	112.000000	0.005808
-0.000441	112.000000	0.005808
-0.000440	112.000000	0.005808
-0.000439	112.000000	0.005808
-0.000438	112.000000	0.005699
-0.000437	112.000000	0.005699
-0.000436	112.000000	0.005699
-0.000435	112.000000	0.005699
-0.000434	112.000000	0.005699
-0.000433	112.000000	0.005699
-0.000432	112.000000	0.005699
-0.000431	112.000000	0.005436
-0.000430	112.000000	0.005436
-0.000429	112.000000	0.005436
-0.000428	112.000000	0.005436
-0.000427	112.000000	0.005436
-0.000426	112.000000	0.005436
-0.000425	112.000000	0.005436
-0.000424	112.000000	0.005436
-0.000423	112.000000	0.005436
-0.000422	112.000000	0.005104
-0.000421	112.000000	0.005104
-0.000420	112.000000	0.005104
-0.000419	112.000000	0.005104
-0.000418	112.000000	0.005104
-0.000417	112.000000	0.005104
-0.000416	112.000000	0.005104
-0.000415	112.000000	0.005104
-0.000414	112.000000	0.005104
-0.000413	112.000000	0.005104
-0.000412	112.000000	0.005104
-0.000411	112.000000	0.005104
-0.000410	112.000000	0.004889
-0.000409	112.000000	0.004889
-0.000408	112.000000	0.004889
-0.000407	112.000000	0.004889
-0.000406	112.000000	0.004889
-0.000405	112.000000	0.004923
-0.000404	112.000000	0.004923
-0.000403	112.000000	0.004923
-0.000402	112.000000	0.004923
-0.000401	112.000000	0.004923
-0.000400	112.000000	0.004923
-0.000399	112.000000	0.004923
-0.000398	112.000000	0.004923
-0.000397	112.000000	0.004828
-0.000396	112.000000	0.004828
-0.000395	112.000000	0.004828
-0.000394	112.000000	0.004828
-0.000393	112.000000	0.004828
-0.000392	112.000000	0.004828
-0.000391	112.000000	0.004828
-0.000390	112.000000	0.004828
-0.000389	112.000000	0.004828
-0.000388	112.000000	0.004515
-0.000387	112.000000	0.004515
-0.000386	112.000000	0.004515
-0.000385	112.000000	0.004515
-0.000384	112.000000	0.004515
-0.000383	112.000000	0.004515
-0.000382	112.000000	0.004515
-0.000381	112.000000	0.004515
-0.000380	112.000000	0.004515
-0.000379	112.000000	0.004515
-0.000378	112.000000	0.004515
-0.000377	112.000000	0.004497
-0.000376	112.000000	0.004497
-0.000375	112.000000	0.004497
-0.000374	112.000000	0.004497
-0.000373	112.000000	0.004497
-0.000372	112.000000	0.004497
-0.000371	112.000000	0.004497
-0.000370	112.000000	0.004497
-0.000369	112.000000	0.004497
-0.000368	112.000000	0.004497
-0.000367	112.000000	0.004497
-0.000366	116.000000	0.004309
-0.000365	116.000000	0.004309
-0.000364	116.000000	0.004309
-0.000363	116.000000	0.004309
-0.000362	116.000000	0.004309
-0.000361	116.000000	0.004309
-0.000360	116.000000	0.004094
-0.000359	116.000000	0.004094
-0.000358	116.000000	0.004094
-0.000357	116.000000	0.004094
-0.000356	116.000000	0.003999
-0.000355	116.000000	0.003999
-0.000354	116.000000	0.003999
-0.000353	116.000000	0.003687
-0.000352	116.000000	0.003687
-0.000351	116.000000	0.003687
-0.000350	116.000000	0.003687
-0.000349	116.000000	0.003687
-0.000348	116.000000	0.003687
-0.000347	116.000000	0.003687
-0.000346	116.000000	0.003687
-0.000345	116.000000	0.003687
-0.000344	116.000000	0.003687
-0.000343	116.000000	0.003687
-0.000342	116.000000	0.003687
-0.000341	116.000000	0.003687
-0.000340	116.000000	0.003687
-0.000339	116.000000	0.003687
-0.000338	116.000000	0.003687
-0.000337	116.000000	0.003687
-0.000336	116.000000	0.003687
-0.000335	116.000000	0.003687
-0.000334	116.000000	0.003687
-0.000333	116.000000	0.003687
-0.000332	116.000000	0.003687
-0.000331	116.000000	0.003687
-0.000330	116.000000	0.003687
-0.000329	116.000000	0.003687
-0.000328	116.000000	0.003687
-0.000327	116.000000	0.003687
-0.000326	116.000000	0.003687
-0.000325	116.000000	0.003687
-0.000324	116.000000	0.003687
-0.000323	116.000000	0.003687
-0.000322	116.000000	0.003687
-0.000321	116.000000	0.003687
-0.000320	116.000000	0.003687
-0.000319	116.000000	0.003687
-0.000318	116.000000	0.003400
-0.000317	116.000000	0.003400
-0.000316	116.000000	0.003400
-0.000315	116.000000	0.003321
-0.000314	116.000000	0.003321
-0.000313	116.000000	0.003321
-0.000312	116.000000	0.003321
-0.000311	116.000000	0.003321
-0.000310	116.000000	0.003321
-0.000309	116.000000	0.003147
-0.000308	116.000000	0.003147
-0.000307	116.000000	0.003147
-0.000306	116.000000	0.003147
-0.000305	116.000000	0.003147
-0.000304	116.000000	0.003147
-0.000303	116.000000	0.003147
-0.000302	116.000000	0.003147
-0.000301	116.000000	0.003031
-0.000300	116.000000	0.003031
-0.000299	116.000000	0.003031
-0.000298	116.000000	0.003031
-0.000297	116.000000	0.003031
-0.000296	116.000000	0.003031
-0.000295	116.000000	0.003031
-0.000294	116.000000	0.003031
-0.000293	116.000000	0.003031
-0.000292	116.000000	0.003031
-0.000291	116.000000	0.003031
-0.000290	116.000000	0.003031
-0.000289	116.000000	0.003031
-0.000288	116.000000	0.003031
-0.000287	116.000000	0.003031
-0.000286	116.000000	0.003031
-0.000285	116.000000	0.003014
-0.000284	120.000000	0.002734
-0.000283	120.000000	0.002734
-0.000282	120.000000	0.002734
-0.000281	120.000000	0.002734
-0.000280	120.000000	0.002734
-0.000279	120.000000	0.002734
-0.000278	120.000000	0.002734
-0.000277	120.000000	0.002734
-0.000276	120.000000	0.002734
-0.000275	120.000000	0.002734
-0.000274	120.000000	0.002656
-0.000273	120.000000	0.002656
-0.000272	120.000000	0.002656
-0.000271	120.000000	0.002656
-0.000270	120.000000	0.002656
-0.000269	120.000000	0.002656
-0.000268	120.000000	0.002656
-0.000267	120.000000	0.002656
-0.000266	120.000000	0.002656
-0.000265	120.000000	0.002656
-0.000264	120.000000	0.002656
-0.000263	120.000000	0.002656
-0.000262	120.000000	0.002656
-0.000261	120.000000	0.002656
-0.000260	120.000000	0.002656
-0.000259	120.000000	0.002481
-0.000258	120.000000	0.002481
-0.000257	120.000000	0.002481
-0.000256	120.000000	0.002481
-0.000255	120.000000	0.002481
-0.000254	120.000000	0.002481
-0.000253	120.000000	0.002481
-0.000252	120.000000	0.002481
-0.000251	120.000000	0.002481
-0.000250	120.000000	0.002481
-0.000249	120.000000	0.002227
-0.000248	120.000000	0.002244
-0.000247	120.000000	0.002244
-0.000246	120.000000	0.002244
-0.000245	120.000000	0.002244
-0.000244	120.000000	0.002244
-0.000243	120.000000	0.002244
-0.000242	120.000000	0.002244
-0.000241	120.000000	0.002244
-0.000240	120.000000	0.002244
-0.000239	120.000000	0.002244
-0.000238	120.000000	0.002244
-0.000237	120.000000	0.002244
-0.000236	120.000000	0.002129
-0.000235	120.000000	0.002129
-0.000234	120.000000	0.002129
-0.000233	120.000000	0.002129
-0.000232	120.000000	0.002068
-0.000231	120.000000	0.002068
-0.000230	120.000000	0.002068
-0.000229	120.000000	0.002068
-0.000228	120.000000	0.002068
-0.000227	120.000000	0.002068
-0.000226	120.000000	0.002068
-0.000225	120.000000	0.002068
-0.000224	120.000000	0.002068
-0.000223	120.000000	0.002068
-0.000222	120.000000	0.002068
-0.000221	120.000000	0.002068
-0.000220	120.000000	0.002068
-0.000219	120.000000	0.002068
-0.000218	120.000000	0.002068
-0.000217	120.000000	0.002068
-0.000216	120.000000	0.002068
-0.000215	120.000000	0.002068
-0.000214	120.000000	0.001852
-0.000213	120.000000	0.001852
-0.000212	120.000000	0.001852
-0.000211	120.000000	0.001852
-0.000210	120.000000	0.001852
-0.000209	120.000000	0.001721
-0.000208	120.000000	0.001721
-0.000207	120.000000	0.001721
-0.000206	120.000000	0.001721
-0.000205	120.000000	0.001721
-0.000204	120.000000	0.001721
-0.000203	120.000000	0.001721
-0.000202	120.000000	0.001721
-0.000201	120.000000	0.001721
-0.000200	120.000000	0.001721
-0.000199	120.000000	0.001721
-0.000198	120.000000	0.001721
-0.000197	120.000000	0.001721
-0.000196	120.000000	0.001721
-0.000195	120.000000	0.001721
-0.000194	120.000000	0.001721
-0.000193	120.000000	0.001704
-0.000192	120.000000	0.001704
-0.000191	120.000000	0.001663
-0.000190	120.000000	0.001663
-0.000189	120.000000	0.001663
-0.000188	120.000000	0.001663
-0.000187	120.000000	0.001663
-0.000186	120.000000	0.001663
-0.000185	120.000000	0.001663
-0.000184	120.000000	0.001663
-0.000183	120.000000	0.001663
-0.000182	120.000000	0.001663
-0.000181	120.000000	0.001663
-0.000180	124.000000	0.001465
-0.000179	124.000000	0.001465
-0.000178	124.000000	0.001465
-0.000177	124.000000	0.001465
-0.000176	124.000000	0.001465
-0.000175	124.000000	0.001465
-0.000174	120.000000	0.001021
-0.000173	120.000000	0.001021
-0.000172	120.000000	0.001021
-0.000171	124.000000	0.001011
-0.000170	124.000000	0.001011
-0.000169	124.000000	0.001011
-0.000168	124.000000	0.001011
-0.000167	124.000000	0.001011
-0.000166	124.000000	0.001011
-0.000165	124.000000	0.001011
-0.000164	124.000000	0.001011
-0.000163	124.000000	0.001011
-0.000162	124.000000	0.001011
-0.000161	124.000000	0.001011
-0.000160	124.000000	0.001011
-0.000159	124.000000	0.001011
-0.000158	124.000000	0.000880
-0.000157	124.000000	0.000880
-0.000156	124.000000	0.000880
-0.000155	124.000000	0.000880
-0.000154	124.000000	0.000880
-0.000153	124.000000	0.000880
-0.000152	124.000000	0.000880
-0.000151	124.000000	0.000880
-0.000150	124.000000	0.000840
-0.000149	124.000000	0.000840
-0.000148	124.000000	0.000840
-0.000147	124.000000	0.000840
-0.000146	124.000000	0.000840
-0.000145	124.000000	0.000666
-0.000144	124.000000	0.000666
-0.000143	124.000000	0.000666
-0.000142	124.000000	0.000666
-0.000141	124.000000	0.000666
-0.000140	124.000000	0.000666
-0.000139	124.000000	0.000666
-0.000138	124.000000	0.000666
-0.000137	124.000000	0.000666
-0.000136	124.000000	0.000666
-0.000135	124.000000	0.000666
-0.000134	124.000000	0.000666
-0.000133	124.000000	0.000666
-0.000132	124.000000	0.000666
-0.000131	124.000000	0.000666
-0.000130	124.000000	0.000666
-0.000129	124.000000	0.000666
-0.000128	124.000000	0.000666
-0.000127	124.000000	0.000666
-0.000126	124.000000	0.000666
-0.000125	124.000000	0.000666
-0.000124	124.000000	0.000666
-0.000123	124.000000	0.000666
-0.000122	124.000000	0.000666
-0.000121	124.000000	0.000666
-0.000120	124.000000	0.000666
-0.000119	124.000000	0.000666
-0.000118	124.000000	0.000666
-0.000117	124.000000	0.000666
-0.000116	124.000000	0.000666
-0.000115	124.000000	0.000666
-0.000114	124.000000	0.000666
-0.000113	124.000000	0.000666
-0.000112	124.000000	0.000666
-0.000111	124.000000	0.000666
-0.000110	124.000000	0.000540
-0.000109	124.000000	0.000520
-0.000108	124.000000	0.000437
-0.000107	124.000000	0.000437
-0.000106	124.000000	0.000437
-0.000105	124.000000	0.000477
-0.000104	124.000000	0.000477
-0.000103	124.000000	0.000477
-0.000102	124.000000	0.000477
-0.000101	124.000000	0.000460
-0.000100	124.000000	0.000460
-0.000099	124.000000	0.000460
-0.000098	124.000000	0.000460
-0.000097	124.000000	0.000460
-0.000096	124.000000	0.000460
-0.000095	124.000000	0.000460
-0.000094	124.000000	0.000460
-0.000093	124.000000	0.000460
-0.000092	124.000000	0.000476
-0.000091	124.000000	0.000476
-0.000090	124.000000	0.000476
-0.000089	124.000000	0.000476
-0.000088	124.000000	0.000476
-0.000087	124.000000	0.000476
-0.000086	124.000000	0.000476
-0.000085	124.000000	0.000476
-0.000084	124.000000	0.000476
-0.000083	124.000000	0.000476
-0.000082	124.000000	0.000476
-0.000081	124.000000	0.000476
-0.000080	124.000000	0.000476
-0.000079	124.000000	0.000476
-0.000078	124.000000	0.000476
-0.000077	124.000000	0.000476
-0.000076	124.000000	0.000476
-0.000075	128.000000	0.000377
-0.000074	128.000000	0.000377
-0.000073	128.000000	0.000377
-0.000072	128.000000	0.000377
-0.000071	128.000000	0.000377
-0.000070	128.000000	0.000377
-0.000069	128.000000	0.000377
-0.000068	128.000000	0.000356
-0.000067	128.000000	0.000356
-0.000066	128.000000	0.000356
-0.000065	128.000000	0.000356
-0.000064	128.000000	0.000356
-0.000063	128.000000	0.000356
-0.000062	128.000000	0.000356
-0.000061	128.000000	0.000356
-0.000060	128.000000	0.000356
-0.000059	128.000000	0.000356
-0.000058	128.000000	0.000356
-0.000057	128.000000	0.000273
-0.000056	128.000000	0.000273
-0.000055	128.000000	0.000273
-0.000054	128.000000	0.000273
-0.000053	128.000000	0.000273
-0.000052	128.000000	0.000273
-0.000051	128.000000	0.000273
-0.000050	128.000000	0.000273
-0.000049	128.000000	0.000273
-0.000048	128.000000	0.000273
-0.000047	128.000000	0.000273
-0.000046	128.000000	0.000273
-0.000045	128.000000	0.000273
-0.000044	128.000000	0.000273
-0.000043	128.000000	0.000273
-0.000042	128.000000	0.000273
-0.000041	128.000000	0.000198
-0.000040	128.000000	0.000238
-0.000039	128.000000	0.000238
-0.000038	128.000000	0.000238
-0.000037	128.000000	0.000238
-0.000036	128.000000	0.000205
-0.000035	128.000000	0.000205
-0.000034	128.000000	0.000205
-0.000033	128.000000	0.000205
-0.000032	128.000000	0.000205
-0.000031	128.000000	0.000205
-0.000030	128.000000	0.000205
-0.000029	128.000000	0.000205
-0.000028	128.000000	0.000205
-0.000027	128.000000	0.000206
-0.000026	128.000000	0.000206
-0.000025	128.000000	0.000206
-0.000024	128.000000	0.000206
-0.000023	128.000000	0.000206
-0.000022	128.000000	0.000206
-0.000021	128.000000	0.000206
-0.000020	128.000000	0.000206
-0.000019	128.000000	0.000206
-0.000018	128.000000	0.000206
-0.000017	128.000000	0.000206
-0.000016	128.000000	0.000206
-0.000015	128.000000	0.000206
-0.000014	128.000000	0.000206
-0.000013	128.000000	0.000206
-0.000012	128.000000	0.000206
-0.000011	128.000000	0.000206
-0.000010	128.000000	0.000206
-0.000009	128.000000	0.000188
-0.000008	128.000000	0.000188
-0.000007	128.000000	0.000155
-0.000006	128.000000	0.000131
-0.000005	128.000000	0.000131
-0.000004	128.000000	0.000131
-0.000003	128.000000	0.000131
-0.000002	128.000000	0.000131
-0.000001	128.000000	0.000131
0.000000	128.000000	0.000131
0.000001	128.000000	0.000131
0.000002	128.000000	0.000131
0.000003	128.000000	0.000131
0.000004	128.000000	0.000131
0.000005	128.000000	0.000131
0.000006	128.000000	0.000131
0.000007	128.000000	0.000131
0.000008	128.000000	0.000131
0.000009	128.000000	0.000131
0.000010	128.000000	0.000131
0.000011	128.000000	0.000131
0.000012	128.000000	0.000131
0.000013	128.000000	0.000131
0.000014	128.000000	0.000153
0.000015	128.000000	0.000153
0.000016	128.000000	0.000153
0.000017	128.000000	0.000153
0.000018	128.000000	0.000153
0.000019	128.000000	0.000153
0.000020	128.000000	0.000153
0.000021	128.000000	0.000153
0.000022	128.000000	0.000153
0.000023	128.000000	0.000153
0.000024	128.000000	0.000153
0.000025	132.000000	0.000195
0.000026	132.000000	0.000195
0.000027	132.000000	0.000195
0.000028	132.000000	0.000195
0.000029	132.000000	0.000172
0.000030	132.000000	0.000172
0.000031	132.000000	0.000172
0.000032	132.000000	0.000172
0.000033	132.000000	0.000172
0.000034	132.000000	0.000172
0.000035	132.000000	0.000172
0.000036	132.000000	0.000172
0.000037	132.000000	0.000172
0.000038	132.000000	0.000172
0.000039	132.000000	0.000172
0.000040	132.000000	0.000172
0.000041	132.000000	0.000172
0.000042	132.000000	0.000172
0.000043	132.000000	0.000139
0.000044	132.000000	0.000139
0.000045	132.000000	0.000139
0.000046	132.000000	0.000139
0.000047	132.000000	0.000139
0.000048	132.000000	0.000139
0.000049	132.000000	0.000139
0.000050	132.000000	0.000139
0.000051	132.000000	0.000139
0.000052	132.000000	0.000139
0.000053	132.000000	0.000139
0.000054	132.000000	0.000139
0.000055	132.000000	0.000160
0.000056	132.000000	0.000160
0.000057	132.000000	0.000160
0.000058	132.000000	0.000160
0.000059	132.000000	0.000160
0.000060	132.000000	0.000160
0.000061	132.000000	0.000160
0.000062	132.000000	0.000160
0.000063	132.000000	0.000190
0.000064	132.000000	0.000190
0.000065	132.000000	0.000189
0.000066	132.000000	0.000189
0.000067	132.000000	0.000189
0.000068	132.000000	0.000189
0.000069	132.000000	0.000189
0.000070	132.000000	0.000189
0.000071	132.000000	0.000189
0.000072	132.000000	0.000189
0.000073	132.000000	0.000189
0.000074	132.000000	0.000189
0.000075	132.000000	0.000189
0.000076	132.000000	0.000189
0.000077	132.000000	0.000189
0.000078	132.000000	0.000189
0.000079	132.000000	0.000189
0.000080	132.000000	0.000189
0.000081	132.000000	0.000189
0.000082	132.000000	0.000172
0.000083	132.000000	0.000172
0.000084	132.000000	0.000172
0.000085	132.000000	0.000172
0.000086	132.000000	0.000172
0.000087	132.000000	0.000172
0.000088	132.000000	0.000172
0.000089	132.000000	0.000172
0.000090	136.000000	0.000363
0.000091	136.000000	0.000363
0.000092	136.000000	0.000363
0.000093	136.000000	0.000363
0.000094	136.000000	0.000329
0.000095	136.000000	0.000329
0.000096	136.000000	0.000351
0.000097	136.000000	0.000351
0.000098	136.000000	0.000381
0.000099	136.000000	0.000381
0.000100	136.000000	0.000381
0.000101	136.000000	0.000381
0.000102	136.000000	0.000381
0.000103	136.000000	0.000381
0.000104	136.000000	0.000381
0.000105	136.000000	0.000381
0.000106	136.000000	0.000381
0.000107	136.000000	0.000381
0.000108	136.000000	0.000381
0.000109	136.000000	0.000381
0.000110	136.000000	0.000381
0.000111	136.000000	0.000381
0.000112	136.000000	0.000381
0.000113	136.000000	0.000381
0.000114	136.000000	0.000381
0.000115	136.000000	0.000381
0.000116	136.000000	0.000381
0.000117	136.000000	0.000381
0.000118	136.000000	0.000381
0.000119	136.000000	0.000381
0.000120	136.000000	0.000381
0.000121	136.000000	0.000381
0.000122	136.000000	0.000381
0.000123	136.000000	0.000381
0.000124	136.000000	0.000381
0.000125	136.000000	0.000381
0.000126	136.000000	0.000381
0.000127	136.000000	0.000381
0.000128	136.000000	0.000381
0.000129	136.000000	0.000381
0.000130	136.000000	0.000381
0.000131	136.000000	0.000381
0.000132	136.000000	0.000381
0.000133	136.000000	0.000463
0.000134	136.000000	0.000463
0.000135	136.000000	0.000463
0.000136	136.000000	0.000463
0.000137	136.000000	0.000463
0.000138	136.000000	0.000505
0.000139	136.000000	0.000505
0.000140	136.000000	0.000505
0.000141	136.000000	0.000505
0.000142	136.000000	0.000505
0.000143	136.000000	0.000505
0.000144	136.000000	0.000522
0.000145	136.000000	0.000522
0.000146	136.000000	0.000522
0.000147	136.000000	0.000522
0.000148	136.000000	0.000522
0.000149	136.000000	0.000522
0.000150	136.000000	0.000522
0.000151	136.000000	0.000522
0.000152	136.000000	0.000522
0.000153	136.000000	0.000522
0.000154	136.000000	0.000522
0.000155	136.000000	0.000716
0.000156	136.000000	0.000716
0.000157	136.000000	0.000716
0.000158	136.000000	0.000716
0.000159	136.000000	0.000716
0.000160	136.000000	0.000716
0.000161	136.000000	0.000716
0.000162	136.000000	0.000716
0.000163	136.000000	0.000716
0.000164	136.000000	0.000716
0.000165	136.000000	0.000716
0.000166	136.000000	0.000716
0.000167	136.000000	0.000716
0.000168	136.000000	0.000849
0.000169	136.000000	0.000849
0.000170	136.000000	0.000849
0.000171	136.000000	0.000849
0.000172	136.000000	0.000849
0.000173	136.000000	0.000849
0.000174	136.000000	0.000831
0.000175	136.000000	0.000831
0.000176	136.000000	0.000831
0.000177	136.000000	0.000831
0.000178	136.000000	0.000831
0.000179	136.000000	0.000893
0.000180	136.000000	0.000893
0.000181	136.000000	0.000893
0.000182	136.000000	0.000893
0.000183	136.000000	0.000893
0.000184	136.000000	0.000893
0.000185	136.000000	0.000893
0.000186	136.000000	0.000893
0.000187	136.000000	0.000893
0.000188	136.000000	0.000893
0.000189	136.000000	0.000893
0.000190	136.000000	0.000893
0.000191	136.000000	0.000893
0.000192	136.000000	0.000893
0.000193	136.000000	0.000893
0.000194	136.000000	0.000893
0.000195	140.000000	0.000924
0.000196	140.000000	0.000924
0.000197	140.000000	0.000924
0.000198	140.000000	0.000924
0.000199	140.000000	0.000924
0.000200	140.000000	0.000924
0.000201	140.000000	0.000924
0.000202	140.000000	0.001057
0.000203	140.000000	0.001057
0.000204	140.000000	0.001057
0.000205	140.000000	0.001057
0.000206	140.000000	0.001057
0.000207	140.000000	0.001057
0.000208	140.000000	0.001057
0.000209	140.000000	0.001057
0.000210	140.000000	0.001057
0.000211	140.000000	0.001057
0.000212	140.000000	0.001057
0.000213	140.000000	0.001057
0.000214	136.000000	0.001395
0.000215	136.000000	0.001395
0.000216	136.000000	0.001395
0.000217	136.000000	0.001395
0.000218	136.000000	0.001395
0.000219	136.000000	0.001395
0.000220	140.000000	0.001705
0.000221	140.000000	0.001686
0.000222	140.000000	0.001686
0.000223	140.000000	0.001686
0.000224	140.000000	0.001686
0.000225	140.000000	0.001686
0.000226	140.000000	0.001686
0.000227	140.000000	0.001686
0.000228	140.000000	0.001686
0.000229	140.000000	0.001686
0.000230	140.000000	0.001686
0.000231	140.000000	0.001686
0.000232	140.000000	0.001686
0.000233	140.000000	0.001686
0.000234	140.000000	0.001686
0.000235	140.000000	0.001686
0.000236	140.000000	0.001686
0.000237	140.000000	0.001865
0.000238	140.000000	0.001865
0.000239	140.000000	0.001865
0.000240	140.000000	0.001865
0.000241	140.000000	0.001865
0.000242	140.000000	0.001865
0.000243	140.000000	0.001865
0.000244	140.000000	0.001865
0.000245	140.000000	0.001932
0.000246	140.000000	0.001932
0.000247	140.000000	0.001932
0.000248	140.000000	0.001932
0.000249	140.000000	0.001932
0.000250	140.000000	0.001932
0.000251	140.000000	0.001932
0.000252	140.000000	0.001932
0.000253	140.000000	0.001932
0.000254	140.000000	0.001932
0.000255	140.000000	0.001932
0.000256	140.000000	0.001932
0.000257	140.000000	0.001932
0.000258	140.000000	0.001932
0.000259	140.000000	0.001932
0.000260	140.000000	0.001932
0.000261	140.000000	0.002011
0.000262	140.000000	0.002011
0.000263	140.000000	0.002011
0.000264	140.000000	0.002011
0.000265	140.000000	0.002011
0.000266	140.000000	0.001993
0.000267	140.000000	0.001993
0.000268	140.000000	0.001993
0.000269	140.000000	0.001993
0.000270	140.000000	0.001993
0.000271	140.000000	0.001993
0.000272	140.000000	0.002215
0.000273	140.000000	0.002215
0.000274	140.000000	0.002215
0.000275	140.000000	0.002215
0.000276	140.000000	0.002215
0.000277	140.000000	0.002215
0.000278	140.000000	0.002215
0.000279	140.000000	0.002215
0.000280	140.000000	0.002215
0.000281	140.000000	0.002215
0.000282	140.000000	0.002215
0.000283	140.000000	0.002215
0.000284	140.000000	0.002215
0.000285	140.000000	0.002552
0.000286	140.000000	0.002552
0.000287	140.000000	0.002552
0.000288	140.000000	0.002552
0.000289	140.000000	0.002552
0.000290	140.000000	0.002552
0.000291	140.000000	0.002552
0.000292	140.000000	0.002552
0.000293	140.000000	0.002552
0.000294	140.000000	0.002552
0.000295	144.000000	0.002635
0.000296	144.000000	0.002635
0.000297	144.000000	0.002635
0.000298	144.000000	0.002635
0.000299	144.000000	0.002635
0.000300	144.000000	0.002635
0.000301	144.000000	0.002635
0.000302	144.000000	0.002714
0.000303	144.000000	0.002714
0.000304	144.000000	0.002714
0.000305	144.000000	0.002714
0.000306	144.000000	0.002936
0.000307	144.000000	0.002936
0.000308	144.000000	0.002936
0.000309	144.000000	0.002936
0.000310	144.000000	0.002936
0.000311	144.000000	0.002936
0.000312	144.000000	0.002936
0.000313	144.000000	0.002936
0.000314	144.000000	0.002936
0.000315	144.000000	0.002936
0.000316	144.000000	0.002936
0.000317	144.000000	0.002936
0.000318	144.000000	0.002936
0.000319	144.000000	0.002936
0.000320	144.000000	0.002936
0.000321	144.000000	0.002936
0.000322	144.000000	0.002936
0.000323	144.000000	0.002936
0.000324	144.000000	0.002936
0.000325	144.000000	0.002936
0.000326	144.000000	0.002936
0.000327	144.000000	0.002936
0.000328	144.000000	0.002936
0.000329	144.000000	0.002936
0.000330	144.000000	0.002936
0.000331	144.000000	0.002936
0.000332	144.000000	0.002936
0.000333	144.000000	0.002936
0.000334	144.000000	0.002936
0.000335	144.000000	0.002936
0.000336	144.000000	0.002936
0.000337	144.000000	0.002936
0.000338	144.000000	0.002936
0.000339	144.000000	0.002936
0.000340	144.000000	0.002936
0.000341	144.000000	0.003195
0.000342	144.000000	0.003195
0.000343	144.000000	0.003290
0.000344	144.000000	0.003290
0.000345	144.000000	0.003290
0.000346	144.000000	0.003405
0.000347	144.000000	0.003405
0.000348	144.000000	0.003405
0.000349	144.000000	0.003405
0.000350	144.000000	0.003742
0.000351	144.000000	0.003742
0.000352	144.000000	0.003742
0.000353	144.000000	0.003742
0.000354	144.000000	0.003742
0.000355	144.000000	0.003742
0.000356	144.000000	0.003742
0.000357	144.000000	0.003742
0.000358	144.000000	0.003724
0.000359	144.000000	0.003724
0.000360	144.000000	0.003724
0.000361	144.000000	0.003724
0.000362	144.000000	0.003724
0.000363	144.000000	0.003724
0.000364	144.000000	0.003724
0.000365	144.000000	0.003724
0.000366	144.000000	0.003724
0.000367	144.000000	0.003724
0.000368	144.000000	0.003724
0.000369	144.000000	0.003724
0.000370	144.000000	0.003724
0.000371	144.000000	0.003724
0.000372	144.000000	0.003724
0.000373	144.000000	0.003724
0.000374	144.000000	0.003724
0.000375	144.000000	0.003724
0.000376	144.000000	0.004015
0.000377	144.000000	0.004015
0.000378	144.000000	0.003996
0.000379	144.000000	0.003996
0.000380	144.000000	0.003996
0.000381	144.000000	0.003996
0.000382	144.000000	0.003996
0.000383	144.000000	0.003996
0.000384	144.000000	0.004105
0.000385	144.000000	0.004105
0.000386	144.000000	0.004105
0.000387	144.000000	0.004105
0.000388	144.000000	0.004105
0.000389	144.000000	0.004105
0.000390	144.000000	0.004105
0.000391	144.000000	0.004105
0.000392	144.000000	0.004105
0.000393	144.000000	0.004105
0.000394	144.000000	0.004105
0.000395	144.000000	0.004105
0.000396	148.000000	0.004234
0.000397	148.000000	0.004234
0.000398	148.000000	0.004234
0.000399	148.000000	0.004234
0.000400	148.000000	0.004234
0.000401	148.000000	0.004234
0.000402	148.000000	0.004234
0.000403	148.000000	0.004234
0.000404	148.000000	0.004234
0.000405	148.000000	0.004234
0.000406	148.000000	0.004234
0.000407	148.000000	0.004234
0.000408	148.000000	0.004234
0.000409	148.000000	0.004234
0.000410	148.000000	0.004234
0.000411	148.000000	0.004524
0.000412	148.000000	0.004524
0.000413	148.000000	0.004524
0.000414	148.000000	0.004524
0.000415	148.000000	0.004862
0.000416	148.000000	0.004862
0.000417	148.000000	0.004862
0.000418	148.000000	0.004862
0.000419	148.000000	0.004862
0.000420	148.000000	0.004862
0.000421	148.000000	0.004862
0.000422	148.000000	0.004862
0.000423	148.000000	0.004862
0.000424	148.000000	0.004862
0.000425	148.000000	0.004971
0.000426	148.000000	0.004971
0.000427	148.000000	0.004971
0.000428	148.000000	0.004971
0.000429	148.000000	0.004971
0.000430	148.000000	0.004971
0.000431	148.000000	0.004971
0.000432	148.000000	0.004971
0.000433	148.000000	0.004971
0.000434	148.000000	0.004971
0.000435	148.000000	0.004971
0.000436	148.000000	0.004971
0.000437	148.000000	0.004971
0.000438	148.000000	0.004971
0.000439	148.000000	0.004971
0.000440	148.000000	0.004971
0.000441	148.000000	0.004971
0.000442	148.000000	0.004971
0.000443	148.000000	0.004971
0.000444	148.000000	0.004971
0.000445	148.000000	0.005287
0.000446	148.000000	0.005287
0.000447	148.000000	0.005447
0.000448	148.000000	0.005447
0.000449	148.000000	0.005447
0.000450	148.000000	0.005429
0.000451	148.000000	0.005429
0.000452	148.000000	0.005429
0.000453	148.000000	0.005429
0.000454	148.000000	0.005429
0.000455	148.000000	0.005429
0.000456	148.000000	0.005429
0.000457	148.000000	0.005429
0.000458	148.000000	0.005429
0.000459	148.000000	0.005429
0.000460	148.000000	0.005429
0.000461	148.000000	0.005429
0.000462	148.000000	0.005429
0.000463	148.000000	0.005429
0.000464	148.000000	0.005429
0.000465	148.000000	0.005429
0.000466	148.000000	0.005550
0.000467	148.000000	0.005550
0.000468	148.000000	0.005550
0.000469	148.000000	0.005550
0.000470	148.000000	0.005550
0.000471	148.000000	0.005550
0.000472	148.000000	0.005550
0.000473	148.000000	0.005550
0.000474	148.000000	0.005550
0.000475	148.000000	0.005550
0.000476	148.000000	0.005550
0.000477	148.000000	0.005550
0.000478	148.000000	0.005550
0.000479	148.000000	0.005550
0.000480	148.000000	0.005885
0.000481	152.000000	0.006277
0.000482	152.000000	0.006277
0.000483	152.000000	0.006277
0.000484	152.000000	0.006277
0.000485	152.000000	0.006277
0.000486	152.000000	0.006277
0.000487	152.000000	0.006277
0.000488	152.000000	0.006277
0.000489	152.000000	0.006040
0.000490	152.000000	0.006040
0.000491	152.000000	0.006040
0.000492	152.000000	0.006040
0.000493	152.000000	0.006040
0.000494	152.000000	0.006040
0.000495	152.000000	0.006040
0.000496	152.000000	0.006040
0.000497	152.000000	0.006199
0.000498	152.000000	0.006199
0.000499	152.000000	0.006199
0.000500	152.000000	0.006199
0.000501	152.000000	0.006199
0.000502	152.000000	0.006199
0.000503	152.000000	0.006199
0.000504	152.000000	0.006199
0.000505	152.000000	0.006199
0.000506	152.000000	0.006199
0.000507	152.000000	0.006321
0.000508	152.000000	0.006321
0.000509	152.000000	0.006321
0.000510	152.000000	0.006321
0.000511	152.000000	0.006321
0.000512	152.000000	0.006321
0.000513	152.000000	0.006321
0.000514	152.000000	0.006321
0.000515	152.000000	0.006655
0.000516	152.000000	0.006655
0.000517	152.000000	0.006655
0.000518	152.000000	0.006655
0.000519	152.000000	0.006655
0.000520	152.000000	0.006655
0.000521	152.000000	0.006655
0.000522	152.000000	0.006655
0.000523	152.000000	0.006655
0.000524	152.000000	0.006655
0.000525	152.000000	0.006655
0.000526	152.000000	0.006655
0.000527	152.000000	0.006655
0.000528	152.000000	0.006655
0.000529	152.000000	0.006655
0.000530	152.000000	0.006655
0.000531	152.000000	0.006655
0.000532	152.000000	0.006655
0.000533	152.000000	0.006655
0.000534	152.000000	0.006619
0.000535	152.000000	0.006619
0.000536	152.000000	0.006619
0.000537	152.000000	0.006619
0.000538	152.000000	0.006619
0.000539	152.000000	0.006619
0.000540	152.000000	0.006619
0.000541	152.000000	0.006619
0.000542	152.000000	0.006601
0.000543	152.000000	0.006601
0.000544	152.000000	0.006601
0.000545	152.000000	0.006601
0.000546	152.000000	0.007067
0.000547	156.000000	0.007232
0.000548	156.000000	0.007232
0.000549	156.000000	0.007687
0.000550	156.000000	0.007687
0.000551	156.000000	0.007687
0.000552	156.000000	0.007687
0.000553	156.000000	0.007687
0.000554	156.000000	0.007687
0.000555	156.000000	0.007687
0.000556	156.000000	0.007687
0.000557	156.000000	0.007687
0.000558	156.000000	0.007687
0.000559	156.000000	0.007687
0.000560	156.000000	0.007687
0.000561	156.000000	0.007687
0.000562	156.000000	0.007687
0.000563	156.000000	0.007687
0.000564	156.000000	0.007687
0.000565	156.000000	0.007687
0.000566	156.000000	0.007687
0.000567	156.000000	0.007687
0.000568	156.000000	0.007687
0.000569	156.000000	0.007687
0.000570	156.000000	0.007687
0.000571	156.000000	0.007687
0.000572	156.000000	0.007687
0.000573	156.000000	0.007687
0.000574	156.000000	0.007687
0.000575	156.000000	0.007687
0.000576	156.000000	0.007687
0.000577	156.000000	0.007687
0.000578	156.000000	0.007687
0.000579	156.000000	0.007687
0.000580	156.000000	0.007687
0.000581	156.000000	0.007687
0.000582	156.000000	0.007687
0.000583	156.000000	0.007687
0.000584	156.000000	0.008033
0.000585	156.000000	0.008033
0.000586	156.000000	0.008033
0.000587	156.000000	0.008033
0.000588	156.000000	0.008033
0.000589	156.000000	0.008033
0.000590	156.000000	0.008164
0.000591	156.000000	0.008164
0.000592	156.000000	0.008164
0.000593	156.000000	0.008164
0.000594	156.000000	0.008164
0.000595	156.000000	0.008164
0.000596	156.000000	0.008164
0.000597	156.000000	0.008164
0.000598	156.000000	0.008365
0.000599	156.000000	0.008365
0.000600	156.000000	0.008365
0.000601	156.000000	0.008365
0.000602	156.000000	0.009221
0.000603	156.000000	0.009221
0.000604	156.000000	0.009221
0.000605	156.000000	0.009221
0.000606	156.000000	0.009221
0.000607	156.000000	0.009221
0.000608	156.000000	0.009221
0.000609	156.000000	0.009221
0.000610	156.000000	0.009221
0.000611	156.000000	0.009687
0.000612	156.000000	0.009687
0.000613	156.000000	0.009687
0.000614	156.000000	0.009687
0.000615	156.000000	0.009687
0.000616	156.000000	0.009687
0.000617	156.000000	0.009687
0.000618	156.000000	0.009687
0.000619	156.000000	0.010038
0.000620	156.000000	0.010038
0.000621	156.000000	0.010038
0.000622	156.000000	0.010038
0.000623	156.000000	0.010038
0.000624	156.000000	0.010038
0.000625	156.000000	0.010038
0.000626	156.000000	0.010038
0.000627	156.000000	0.010038
0.000628	156.000000	0.010038
0.000629	156.000000	0.010038
0.000630	156.000000	0.010038
0.000631	156.000000	0.010175
0.000632	156.000000	0.010175
0.000633	156.000000	0.010175
0.000634	156.000000	0.010157
0.000635	156.000000	0.010157
0.000636	156.000000	0.010157
0.000637	156.000000	0.010157
0.000638	156.000000	0.010157
0.000639	156.000000	0.010157
0.000640	156.000000	0.010157
0.000641	156.000000	0.010157
0.000642	156.000000	0.010157
0.000643	156.000000	0.010157
0.000644	156.000000	0.010157
0.000645	156.000000	0.010157
0.000646	156.000000	0.010157
0.000647	156.000000	0.010157
0.000648	156.000000	0.010396
0.000649	156.000000	0.010396
0.000650	156.000000	0.010396
0.000651	156.000000	0.010396
0.000652	156.000000	0.010396
0.000653	156.000000	0.010396
0.000654	156.000000	0.010745
0.000655	156.000000	0.010745
0.000656	156.000000	0.010745
0.000657	156.000000	0.010745
0.000658	156.000000	0.010745
0.000659	156.000000	0.010745
0.000660	156.000000	0.010745
0.000661	156.000000	0.010745
0.000662	156.000000	0.010745
0.000663	156.000000	0.010745
0.000664	156.000000	0.010745
0.000665	156.000000	0.010745
0.000666	156.000000	0.010745
0.000667	156.000000	0.010745
0.000668	156.000000	0.010745
0.000669	156.000000	0.010745
0.000670	156.000000	0.010745
0.000671	156.000000	0.010745
0.000672	156.000000	0.010886
0.000673	156.000000	0.010886
0.000674	156.000000	0.010886
0.000675	156.000000	0.010886
0.000676	160.000000	0.011391
0.000677	160.000000	0.011391
0.000678	160.000000	0.011391
0.000679	160.000000	0.011391
0.000680	160.000000	0.011391
0.000681	160.000000	0.011391
0.000682	160.000000	0.011391
0.000683	160.000000	0.011391
0.000684	160.000000	0.011391
0.000685	160.000000	0.011391
0.000686	160.000000	0.011391
0.000687	160.000000	0.011391
0.000688	160.000000	0.011740
0.000689	160.000000	0.011740
0.000690	160.000000	0.011740
0.000691	160.000000	0.011687
0.000692	160.000000	0.011687
0.000693	160.000000	0.011687
0.000694	160.000000	0.011687
0.000695	160.000000	0.011687
0.000696	160.000000	0.011687
0.000697	160.000000	0.011687
0.000698	160.000000	0.011687
0.000699	160.000000	0.011926
0.000700	160.000000	0.011926
0.000701	160.000000	0.011926
0.000702	160.000000	0.011926
0.000703	160.000000	0.011926
0.000704	160.000000	0.011926
0.000705	160.000000	0.011926
0.000706	160.000000	0.011926
0.000707	160.000000	0.011926
0.000708	160.000000	0.011926
0.000709	160.000000	0.011926
0.000710	160.000000	0.011926
0.000711	160.000000	0.011926
0.000712	160.000000	0.011926
0.000713	160.000000	0.012067
0.000714	160.000000	0.012067
0.000715	160.000000	0.012067
0.000716	160.000000	0.012067
0.000717	160.000000	0.012067
0.000718	160.000000	0.012067
0.000719	160.000000	0.012067
0.000720	160.000000	0.012067
0.000721	160.000000	0.012067
0.000722	160.000000	0.012067
0.000723	160.000000	0.012407
0.000724	160.000000	0.012407
0.000725	160.000000	0.012407
0.000726	160.000000	0.012390
0.000727	160.000000	0.012390
0.000728	160.000000	0.012390
0.000729	160.000000	0.012390
0.000730	160.000000	0.012390
0.000731	160.000000	0.012390
0.000732	160.000000	0.012390
0.000733	160.000000	0.012390
0.000734	160.000000	0.012390
0.000735	160.000000	0.012390
0.000736	160.000000	0.012390
0.000737	160.000000	0.012390
0.000738	160.000000	0.012390
0.000739	160.000000	0.012390
0.000740	160.000000	0.012390
0.000741	164.000000	0.012949
0.000742	164.000000	0.012949
0.000743	164.000000	0.012949
0.000744	164.000000	0.012949
0.000745	164.000000	0.012949
0.000746	164.000000	0.012949
0.000747	164.000000	0.012949
0.000748	164.000000	0.012949
0.000749	164.000000	0.013187
0.000750	164.000000	0.013187
0.000751	164.000000	0.013187
0.000752	164.000000	0.013187
0.000753	164.000000	0.013187
0.000754	164.000000	0.013328
0.000755	164.000000	0.013328
0.000756	164.000000	0.013328
0.000757	164.000000	0.013328
0.000758	164.000000	0.013669
0.000759	164.000000	0.013669
0.000760	164.000000	0.013669
0.000761	164.000000	0.013669
0.000762	164.000000	0.013669
0.000763	164.000000	0.013669
0.000764	164.000000	0.013669
0.000765	164.000000	0.013669
0.000766	164.000000	0.013669
0.000767	164.000000	0.013669
0.000768	164.000000	0.013669
0.000769	164.000000	0.013669
0.000770	164.000000	0.013669
0.000771	164.000000	0.013669
0.000772	164.000000	0.013669
0.000773	164.000000	0.013669
0.000774	164.000000	0.013669
0.000775	164.000000	0.013669
0.000776	164.000000	0.013669
0.000777	164.000000	0.013669
0.000778	164.000000	0.013669
0.000779	164.000000	0.013669
0.000780	164.000000	0.013669
0.000781	164.000000	0.013669
0.000782	164.000000	0.013669
0.000783	164.000000	0.013669
0.000784	164.000000	0.013669
0.000785	164.000000	0.013669
0.000786	164.000000	0.013669
0.000787	164.000000	0.013669
0.000788	164.000000	0.013669
0.000789	164.000000	0.013669
0.000790	164.000000	0.013669
0.000791	164.000000	0.013669
0.000792	164.000000	0.013994
0.000793	164.000000	0.013994
0.000794	164.000000	0.013994
0.000795	164.000000	0.014136
0.000796	164.000000	0.014136
0.000797	164.000000	0.014136
0.000798	164.000000	0.014136
0.000799	164.000000	0.014406
0.000800	164.000000	0.014406
0.000801	164.000000	0.014406
0.000802	164.000000	0.014406
0.000803	164.000000	0.014406
0.000804	164.000000	0.014406
0.000805	164.000000	0.014406
0.000806	164.000000	0.014985
0.000807	164.000000	0.014985
0.000808	164.000000	0.014985
0.000809	164.000000	0.014985
0.000810	164.000000	0.014985
0.000811	164.000000	0.014985
0.000812	164.000000	0.014985
0.000813	164.000000	0.014985
0.000814	164.000000	0.014985
0.000815	164.000000	0.014985
0.000816	164.000000	0.014985
0.000817	164.000000	0.014985
0.000818	168.000000	0.014965
0.000819	168.000000	0.014965
0.000820	168.000000	0.014965
0.000821	168.000000	0.014965
0.000822	168.000000	0.014965
0.000823	168.000000	0.014965
0.000824	168.000000	0.014965
0.000825	168.000000	0.014965
0.000826	168.000000	0.014965
0.000827	164.000000	0.015271
0.000828	164.000000	0.015271
0.000829	164.000000	0.015271
0.000830	164.000000	0.015271
0.000831	164.000000	0.015271
0.000832	164.000000	0.015271
0.000833	164.000000	0.015271
0.000834	164.000000	0.015271
0.000835	164.000000	0.015271
0.000836	164.000000	0.015412
0.000837	164.000000	0.015412
0.000838	164.000000	0.015412
0.000839	164.000000	0.015412
0.000840	164.000000	0.015412
0.000841	164.000000	0.015412
0.000842	164.000000	0.015412
0.000843	164.000000	0.015412
0.000844	164.000000	0.015412
0.000845	164.000000	0.015412
0.000846	164.000000	0.015412
0.000847	164.000000	0.015360
0.000848	164.000000	0.015360
0.000849	164.000000	0.015360
0.000850	168.000000	0.015635
0.000851	168.000000	0.015635
0.000852	168.000000	0.015635
0.000853	168.000000	0.015635
0.000854	168.000000	0.015635
0.000855	168.000000	0.015635
0.000856	168.000000	0.015635
0.000857	168.000000	0.015635
0.000858	168.000000	0.015635
0.000859	168.000000	0.015635
0.000860	168.000000	0.015635
0.000861	168.000000	0.015635
0.000862	164.000000	0.015933
0.000863	164.000000	0.015933
0.000864	164.000000	0.015933
0.000865	164.000000	0.015933
0.000866	164.000000	0.015933
0.000867	164.000000	0.015933
0.000868	164.000000	0.015933
0.000869	164.000000	0.015933
0.000870	164.000000	0.015933
0.000871	168.000000	0.016518
0.000872	168.000000	0.016518
0.000873	168.000000	0.016518
0.000874	168.000000	0.016518
0.000875	168.000000	0.016518
0.000876	168.000000	0.016518
0.000877	168.000000	0.016659
0.000878	168.000000	0.016659
0.000879	168.000000	0.016659
0.000880	168.000000	0.016659
0.000881	168.000000	0.016659
0.000882	168.000000	0.016659
0.000883	168.000000	0.016659
0.000884	168.000000	0.016659
0.000885	168.000000	0.016659
0.000886	168.000000	0.016659
0.000887	168.000000	0.016659
0.000888	168.000000	0.016659
0.000889	168.000000	0.016659
0.000890	168.000000	0.016659
0.000891	168.000000	0.016659
0.000892	168.000000	0.016659
0.000893	168.000000	0.016659
0.000894	168.000000	0.016659
0.000895	168.000000	0.016659
0.000896	168.000000	0.016659
0.000897	168.000000	0.016936
0.000898	168.000000	0.016936
0.000899	168.000000	0.016936
0.000900	168.000000	0.017232
0.000901	168.000000	0.017232
0.000902	168.000000	0.017232
0.000903	168.000000	0.017232
0.000904	168.000000	0.017232
0.000905	168.000000	0.017232
0.000906	168.000000	0.017232
0.000907	168.000000	0.017232
0.000908	168.000000	0.017232
0.000909	168.000000	0.017232
0.000910	168.000000	0.017214
0.000911	168.000000	0.017214
0.000912	168.000000	0.017214
0.000913	168.000000	0.017214
0.000914	168.000000	0.017214
0.000915	168.000000	0.017214
0.000916	168.000000	0.017214
0.000917	168.000000	0.017214
0.000918	168.000000	0.017214
0.000919	168.000000	0.017351
0.000920	168.000000	0.017351
0.000921	168.000000	0.017351
0.000922	168.000000	0.017351
0.000923	168.000000	0.017351
0.000924	168.000000	0.017351
0.000925	168.000000	0.017351
0.000926	168.000000	0.017351
0.000927	168.000000	0.017351
0.000928	168.000000	0.017351
0.000929	168.000000	0.017351
0.000930	168.000000	0.017351
0.000931	168.000000	0.017596
0.000932	168.000000	0.017596
0.000933	168.000000	0.017596
0.000934	168.000000	0.017596
0.000935	168.000000	0.017596
0.000936	172.000000	0.018227
0.000937	172.000000	0.018227
0.000938	172.000000	0.018227
0.000939	172.000000	0.018227
0.000940	172.000000	0.018227
0.000941	172.000000	0.018227
0.000942	172.000000	0.018227
0.000943	172.000000	0.018227
0.000944	172.000000	0.018227
0.000945	172.000000	0.018227
0.000946	172.000000	0.018227
0.000947	172.000000	0.018227
0.000948	172.000000	0.018227
0.000949	172.000000	0.018227
0.000950	172.000000	0.018227
0.000951	172.000000	0.018523
0.000952	172.000000	0.018523
0.000953	172.000000	0.018523
0.000954	172.000000	0.018523
0.000955	172.000000	0.018523
0.000956	172.000000	0.018523
0.000957	172.000000	0.018523
0.000958	172.000000	0.018523
0.000959	172.000000	0.018523
0.000960	172.000000	0.018660
0.000961	172.000000	0.018660
0.000962	172.000000	0.018660
0.000963	172.000000	0.018660
0.000964	172.000000	0.018660
0.000965	172.000000	0.018660
0.000966	172.000000	0.018905
0.000967	172.000000	0.018905
0.000968	172.000000	0.018905
0.000969	172.000000	0.018905
0.000970	172.000000	0.018905
0.000971	172.000000	0.018905
0.000972	172.000000	0.018905
0.000973	172.000000	0.018905
0.000974	172.000000	0.018905
0.000975	172.000000	0.018905
0.000976	172.000000	0.018905
0.000977	172.000000	0.018905
0.000978	172.000000	0.018905
0.000979	172.000000	0.018905
0.000980	172.000000	0.018905
0.000981	172.000000	0.018905
0.000982	172.000000	0.018905
0.000983	172.000000	0.018905
0.000984	172.000000	0.018905
0.000985	172.000000	0.018905
0.000986	172.000000	0.018905
0.000987	172.000000	0.018905
0.000988	172.000000	0.018905
0.000989	172.000000	0.019795
0.000990	172.000000	0.019795
0.000991	172.000000	0.019795
0.000992	172.000000	0.019795
0.000993	172.000000	0.019795
0.000994	172.000000	0.019795
0.000995	172.000000	0.019795
0.000996	172.000000	0.019795
0.000997	172.000000	0.019795
0.000998	172.000000	0.019795
0.000999	172.000000	0.019795
0.001000	172.000000	0.019795
0.001001	356.000000	0.021084
0.001002	180.000000	0.021004
0.001003	180.000000	0.021004
0.001004	180.000000	0.020911
0.001005	180.000000	0.020911
0.001006	180.000000	0.020911
0.001007	180.000000	0.020911
0.001008	180.000000	0.020911
0.001009	180.000000	0.020911
0.001010	180.000000	0.020911
0.001011	180.000000	0.020911
0.001012	180.000000	0.020911
0.001013	180.000000	0.020911
0.001014	180.000000	0.020611
0.001015	180.000000	0.020611
0.001016	180.000000	0.020611
0.001017	180.000000	0.020611
0.001018	180.000000	0.020611
0.001019	180.000000	0.020611
0.001020	180.000000	0.020611
0.001021	180.000000	0.020611
0.001022	180.000000	0.020611
0.001023	180.000000	0.020611
0.001024	180.000000	0.020611
0.001025	180.000000	0.020611
0.001026	180.000000	0.020611
0.001027	180.000000	0.020611
0.001028	180.000000	0.020611
0.001029	180.000000	0.020611
0.001030	180.000000	0.020611
0.001031	180.000000	0.020611
0.001032	180.000000	0.020611
0.001033	180.000000	0.020611
0.001034	180.000000	0.020611
0.001035	176.000000	0.020847
0.001036	176.000000	0.020847
0.001037	176.000000	0.020847
0.001038	176.000000	0.020847
0.001039	176.000000	0.020847
0.001040	176.000000	0.020847
0.001041	176.000000	0.020847
0.001042	176.000000	0.020977
0.001043	176.000000	0.020977
0.001044	176.000000	0.020977
0.001045	176.000000	0.020977
0.001046	176.000000	0.020977
0.001047	176.000000	0.020977
0.001048	176.000000	0.020977
0.001049	176.000000	0.020977
0.001050	176.000000	0.020977
0.001051	180.000000	0.021289
0.001052	180.000000	0.021289
0.001053	180.000000	0.021289
0.001054	180.000000	0.021289
0.001055	180.000000	0.021289
0.001056	180.000000	0.021289
0.001057	180.000000	0.021289
0.001058	180.000000	0.021289
0.001059	180.000000	0.021289
0.001060	180.000000	0.021289
0.001061	180.000000	0.021289
0.001062	180.000000	0.021289
0.001063	180.000000	0.021289
0.001064	180.000000	0.021289
0.001065	180.000000	0.021289
0.001066	180.000000	0.021289
0.001067	184.000000	0.021817
0.001068	184.000000	0.021817
0.001069	184.000000	0.021817
0.001070	184.000000	0.022062
0.001071	184.000000	0.022062
0.001072	184.000000	0.022062
0.001073	184.000000	0.022062
0.001074	184.000000	0.022062
0.001075	184.000000	0.022062
0.001076	184.000000	0.022062
0.001077	184.000000	0.022062
0.001078	184.000000	0.022062
0.001079	184.000000	0.022062
0.001080	184.000000	0.022062
0.001081	184.000000	0.022062
0.001082	184.000000	0.022062
0.001083	184.000000	0.022199
0.001084	184.000000	0.022199
0.001085	184.000000	0.022199
0.001086	184.000000	0.022199
0.001087	184.000000	0.022199
0.001088	184.000000	0.022199
0.001089	184.000000	0.022199
0.001090	184.000000	0.022199
0.001091	184.000000	0.022199
0.001092	184.000000	0.022199
0.001093	184.000000	0.022199
0.001094	184.000000	0.022089
0.001095	184.000000	0.022089
0.001096	184.000000	0.022089
0.001097	184.000000	0.022089
0.001098	184.000000	0.022089
0.001099	184.000000	0.022089
0.001100	184.000000	0.022089
0.001101	184.000000	0.022089
0.001102	188.000000	0.022360
0.001103	188.000000	0.022360
0.001104	188.000000	0.022360
0.001105	184.000000	0.022594
0.001106	184.000000	0.022594
0.001107	184.000000	0.022594
0.001108	184.000000	0.022594
0.001109	184.000000	0.022594
0.001110	184.000000	0.022594
0.001111	184.000000	0.022594
0.001112	184.000000	0.022594
0.001113	184.000000	0.022594
0.001114	184.000000	0.022594
0.001115	184.000000	0.022594
0.001116	184.000000	0.022594
0.001117	184.000000	0.022594
0.001118	184.000000	0.022594
0.001119	184.000000	0.022594
0.001120	184.000000	0.022594
0.001121	184.000000	0.022594
0.001122	184.000000	0.022594
0.001123	184.000000	0.022594
0.001124	184.000000	0.022724
0.001125	184.000000	0.022724
0.001126	184.000000	0.022724
0.001127	184.000000	0.022724
0.001128	184.000000	0.022724
0.001129	184.000000	0.022724
0.001130	184.000000	0.022724
0.001131	184.000000	0.022724
0.001132	196.000000	0.023127
0.001133	196.000000	0.023127
0.001134	196.000000	0.023127
0.001135	196.000000	0.023127
0.001136	196.000000	0.023127
0.001137	196.000000	0.023127
0.001138	196.000000	0.023127
0.001139	196.000000	0.023127
0.001140	192.000000	0.023390
0.001141	192.000000	0.023390
0.001142	192.000000	0.023390
0.001143	192.000000	0.023390
0.001144	192.000000	0.023390
0.001145	192.000000	0.023390
0.001146	192.000000	0.023390
0.001147	192.000000	0.023390
0.001148	192.000000	0.023390
0.001149	192.000000	0.023390
0.001150	192.000000	0.023390
0.001151	192.000000	0.023390
0.001152	196.000000	0.023643
0.001153	196.000000	0.023643
0.001154	196.000000	0.023643
0.001155	196.000000	0.023643
0.001156	196.000000	0.023643
0.001157	196.000000	0.023643
0.001158	196.000000	0.023643
0.001159	196.000000	0.023643
0.001160	196.000000	0.023529
0.001161	196.000000	0.023529
0.001162	196.000000	0.023529
0.001163	196.000000	0.023529
0.001164	196.000000	0.023529
0.001165	196.000000	0.023670
0.001166	196.000000	0.023670
0.001167	196.000000	0.023670
0.001168	196.000000	0.023670
0.001169	196.000000	0.023670
0.001170	196.000000	0.023670
0.001171	196.000000	0.023670
0.001172	196.000000	0.023670
0.001173	196.000000	0.023670
0.001174	192.000000	0.023897
0.001175	192.000000	0.023897
0.001176	192.000000	0.023897
0.001177	192.000000	0.023897
0.001178	192.000000	0.023897
0.001179	192.000000	0.023897
0.001180	192.000000	0.023897
0.001181	192.000000	0.023897
0.001182	192.000000	0.023897
0.001183	192.000000	0.023897
0.001184	192.000000	0.023897
0.001185	192.000000	0.023897
0.001186	196.000000	0.023724
0.001187	196.000000	0.023724
0.001188	196.000000	0.023724
0.001189	196.000000	0.023724
0.001190	196.000000	0.023724
0.001191	196.000000	0.023724
0.001192	196.000000	0.023724
0.001193	196.000000	0.023724
0.001194	196.000000	0.023724
0.001195	196.000000	0.023724
0.001196	196.000000	0.023724
0.001197	208.000000	0.023830
0.001198	208.000000	0.023830
0.001199	208.000000	0.023830
0.001200	208.000000	0.023830
0.001201	208.000000	0.023830
0.001202	208.000000	0.023830
0.001203	212.000000	0.023964
0.001204	212.000000	0.023964
0.001205	212.000000	0.023964
0.001206	212.000000	0.024102
0.001207	212.000000	0.024102
0.001208	212.000000	0.024102
0.001209	212.000000	0.024427
0.001210	212.000000	0.024427
0.001211	212.000000	0.024427
0.001212	212.000000	0.024427
0.001213	212.000000	0.024427
0.001214	212.000000	0.024427
0.001215	212.000000	0.024427
0.001216	212.000000	0.024427
0.001217	212.000000	0.024427
0.001218	212.000000	0.024427
0.001219	212.000000	0.024427
0.001220	212.000000	0.024427
0.001221	212.000000	0.024427
0.001222	212.000000	0.024427
0.001223	212.000000	0.024427
0.001224	212.000000	0.024427
0.001225	212.000000	0.024427
0.001226	212.000000	0.024427
0.001227	212.000000	0.024427
0.001228	212.000000	0.024427
0.001229	212.000000	0.024427
0.001230	212.000000	0.024427
0.001231	212.000000	0.024427
0.001232	212.000000	0.024427
0.001233	212.000000	0.024427
0.001234	212.000000	0.024427
0.001235	212.000000	0.024427
0.001236	212.000000	0.024427
0.001237	212.000000	0.024427
0.001238	212.000000	0.024427
0.001239	212.000000	0.024427
0.001240	212.000000	0.024427
0.001241	212.000000	0.024427
0.001242	212.000000	0.024427
0.001243	212.000000	0.024427
0.001244	208.000000	0.024712
0.001245	208.000000	0.024712
0.001246	208.000000	0.024712
0.001247	120.000000	0.024608
0.001248	120.000000	0.024608
0.001249	120.000000	0.024608
0.001250	120.000000	0.024608
0.001251	120.000000	0.024608
0.001252	120.000000	0.024608
0.001253	120.000000	0.024439
0.001254	120.000000	0.024439
0.001255	120.000000	0.024439
0.001256	120.000000	0.024439
0.001257	120.000000	0.024439
0.001258	120.000000	0.024439
0.001259	120.000000	0.024439
0.001260	120.000000	0.024439
0.001261	120.000000	0.024439
0.001262	260.000000	0.024098
0.001263	260.000000	0.024098
0.001264	260.000000	0.024098
0.001265	260.000000	0.024098
0.001266	260.000000	0.024098
0.001267	260.000000	0.024098
0.001268	260.000000	0.024098
0.001269	260.000000	0.024098
0.001270	260.000000	0.024098
0.001271	260.000000	0.024098
0.001272	260.000000	0.024098
0.001273	260.000000	0.024098
0.001274	260.000000	0.024098
0.001275	260.000000	0.024098
0.001276	260.000000	0.024098
0.001277	260.000000	0.024098
0.001278	264.000000	0.024151
0.001279	264.000000	0.024151
0.001280	264.000000	0.024151
0.001281	264.000000	0.024151
0.001282	264.000000	0.024151
0.001283	264.000000	0.024151
0.001284	264.000000	0.024151
0.001285	264.000000	0.024151
0.001286	264.000000	0.024151
0.001287	264.000000	0.024151
0.001288	264.000000	0.024151
0.001289	268.000000	0.024096
0.001290	268.000000	0.024096
0.001291	268.000000	0.024096
0.001292	268.000000	0.024096
0.001293	268.000000	0.024096
0.001294	268.000000	0.024096
0.001295	268.000000	0.024096
0.001296	268.000000	0.024096
0.001297	268.000000	0.024096
0.001298	268.000000	0.024096
0.001299	268.000000	0.024096
0.001300	268.000000	0.024096
0.001301	268.000000	0.024096
0.001302	268.000000	0.024096
0.001303	272.000000	0.023759
0.001304	272.000000	0.023759
0.001305	272.000000	0.023759
0.001306	272.000000	0.023759
0.001307	272.000000	0.023759
0.001308	272.000000	0.023759
0.001309	272.000000	0.023759
0.001310	272.000000	0.023759
0.001311	272.000000	0.023759
0.001312	272.000000	0.023759
0.001313	108.000000	0.023698
0.001314	108.000000	0.023698
0.001315	108.000000	0.023698
0.001316	108.000000	0.023698
0.001317	108.000000	0.023801
0.001318	108.000000	0.023801
0.001319	108.000000	0.023801
0.001320	108.000000	0.023801
0.001321	108.000000	0.023801
0.001322	108.000000	0.023801
0.001323	108.000000	0.023801
0.001324	108.000000	0.023801
0.001325	108.000000	0.023801
0.001326	108.000000	0.023801
0.001327	268.000000	0.023112
0.001328	268.000000	0.023112
0.001329	268.000000	0.023112
0.001330	268.000000	0.023071
0.001331	268.000000	0.023071
0.001332	268.000000	0.023071
0.001333	268.000000	0.023071
0.001334	268.000000	0.023071
0.001335	268.000000	0.023071
0.001336	268.000000	0.023071
0.001337	268.000000	0.023071
0.001338	268.000000	0.023071
0.001339	268.000000	0.023071
0.001340	268.000000	0.023071
0.001341	268.000000	0.023071
0.001342	268.000000	0.023071
0.001343	268.000000	0.023071
0.001344	268.000000	0.023071
0.001345	268.000000	0.023071
0.001346	268.000000	0.023071
0.001347	268.000000	0.023071
0.001348	104.000000	0.023176
0.001349	104.000000	0.023176
0.001350	104.000000	0.023176
0.001351	104.000000	0.023176
0.001352	104.000000	0.023176
0.001353	104.000000	0.023176
0.001354	104.000000	0.022851
0.001355	104.000000	0.022851
0.001356	104.000000	0.022851
0.001357	104.000000	0.022851
0.001358	104.000000	0.022851
0.001359	104.000000	0.022851
0.001360	104.000000	0.022851
0.001361	104.000000	0.022851
0.001362	104.000000	0.022851
0.001363	104.000000	0.022851
0.001364	104.000000	0.022851
0.001365	104.000000	0.022851
0.001366	104.000000	0.022851
0.001367	104.000000	0.022851
0.001368	104.000000	0.022851
0.001369	104.000000	0.022851
0.001370	272.000000	0.022832
0.001371	272.000000	0.022791
0.001372	272.000000	0.022791
0.001373	272.000000	0.022791
0.001374	272.000000	0.022791
0.001375	272.000000	0.022791
0.001376	272.000000	0.022791
0.001377	268.000000	0.022054
0.001378	268.000000	0.022054
0.001379	268.000000	0.022054
0.001380	268.000000	0.022054
0.001381	268.000000	0.022054
0.001382	268.000000	0.022054
0.001383	272.000000	0.022268
0.001384	272.000000	0.022268
0.001385	272.000000	0.022268
0.001386	272.000000	0.022268
0.001387	272.000000	0.022268
0.001388	272.000000	0.022268
0.001389	272.000000	0.022268
0.001390	272.000000	0.022268
0.001391	272.000000	0.022268
0.001392	268.000000	0.021391
0.001393	268.000000	0.021391
0.001394	268.000000	0.021391
0.001395	268.000000	0.021391
0.001396	268.000000	0.021391
0.001397	268.000000	0.021391
0.001398	268.000000	0.021391
0.001399	268.000000	0.021391
0.001400	268.000000	0.021391
0.001401	268.000000	0.021391
0.001402	268.000000	0.021391
0.001403	268.000000	0.021391
0.001404	268.000000	0.021087
0.001405	268.000000	0.021087
0.001406	268.000000	0.021087
0.001407	268.000000	0.021087
0.001408	268.000000	0.021087
0.001409	268.000000	0.021087
0.001410	268.000000	0.021087
0.001411	268.000000	0.021087
0.001412	268.000000	0.021087
0.001413	268.000000	0.021087
0.001414	268.000000	0.021087
0.001415	268.000000	0.021087
0.001416	268.000000	0.021087
0.001417	272.000000	0.021310
0.001418	272.000000	0.021310
0.001419	272.000000	0.021310
0.001420	272.000000	0.021310
0.001421	272.000000	0.021310
0.001422	272.000000	0.021310
0.001423	272.000000	0.021310
0.001424	272.000000	0.021310
0.001425	272.000000	0.021310
0.001426	272.000000	0.021310
0.001427	272.000000	0.021310
0.001428	272.000000	0.021310
0.001429	272.000000	0.021310
0.001430	272.000000	0.021310
0.001431	272.000000	0.021310
0.001432	272.000000	0.021310
0.001433	272.000000	0.021310
0.001434	272.000000	0.021310
0.001435	272.000000	0.021310
0.001436	272.000000	0.021310
0.001437	272.000000	0.021310
0.001438	272.000000	0.021310
0.001439	272.000000	0.021310
0.001440	272.000000	0.021310
0.001441	272.000000	0.021310
0.001442	272.000000	0.021310
0.001443	272.000000	0.021310
0.001444	272.000000	0.021310
0.001445	272.000000	0.021310
0.001446	272.000000	0.021310
0.001447	272.000000	0.021310
0.001448	272.000000	0.021310
0.001449	272.000000	0.021310
0.001450	272.000000	0.021310
0.001451	272.000000	0.021310
0.001452	100.000000	0.021505
0.001453	100.000000	0.021466
0.001454	100.000000	0.021466
0.001455	100.000000	0.021141
0.001456	100.000000	0.021141
0.001457	96.000000	0.020357
0.001458	96.000000	0.020357
0.001459	96.000000	0.020357
0.001460	96.000000	0.020357
0.001461	96.000000	0.020357
0.001462	272.000000	0.020300
0.001463	272.000000	0.020300
0.001464	272.000000	0.020300
0.001465	272.000000	0.020300
0.001466	272.000000	0.020300
0.001467	272.000000	0.020300
0.001468	272.000000	0.020300
0.001469	272.000000	0.020300
0.001470	272.000000	0.020300
0.001471	272.000000	0.020300
0.001472	272.000000	0.020300
0.001473	272.000000	0.020354
0.001474	272.000000	0.020354
0.001475	272.000000	0.020354
0.001476	272.000000	0.020354
0.001477	272.000000	0.020354
0.001478	272.000000	0.020354
0.001479	272.000000	0.020354
0.001480	272.000000	0.020354
0.001481	272.000000	0.020354
0.001482	272.000000	0.020354
0.001483	272.000000	0.020354
0.001484	272.000000	0.020354
0.001485	272.000000	0.020354
0.001486	272.000000	0.020354
0.001487	96.000000	0.020606
0.001488	96.000000	0.020606
0.001489	96.000000	0.020606
0.001490	96.000000	0.020606
0.001491	96.000000	0.020606
0.001492	96.000000	0.020606
0.001493	96.000000	0.020606
0.001494	96.000000	0.020605
0.001495	96.000000	0.020605
0.001496	96.000000	0.020605
0.001497	96.000000	0.020605
0.001498	96.000000	0.020605
0.001499	96.000000	0.020605
0.001500	96.000000	0.020605
0.001501	96.000000	0.020605
0.001502	96.000000	0.020605
0.001503	96.000000	0.020605
0.001504	96.000000	0.020605
0.001505	100.000000	0.020302
0.001506	100.000000	0.020302
0.001507	100.000000	0.020302
0.001508	100.000000	0.020302
0.001509	100.000000	0.020302
0.001510	100.000000	0.020302
0.001511	100.000000	0.020302
0.001512	100.000000	0.020302
0.001513	100.000000	0.020302
0.001514	100.000000	0.020302
0.001515	100.000000	0.020302
0.001516	100.000000	0.020302
0.001517	100.000000	0.020302
0.001518	100.000000	0.020302
0.001519	100.000000	0.020302
0.001520	100.000000	0.020302
0.001521	100.000000	0.020535
0.001522	96.000000	0.019703
0.001523	96.000000	0.019703
0.001524	96.000000	0.019703
0.001525	96.000000	0.019703
0.001526	96.000000	0.019703
0.001527	96.000000	0.019703
0.001528	96.000000	0.019703
0.001529	96.000000	0.019703
0.001530	96.000000	0.019703
0.001531	96.000000	0.019703
0.001532	96.000000	0.019703
0.001533	96.000000	0.019703
0.001534	96.000000	0.019703
0.001535	100.000000	0.019705
0.001536	100.000000	0.019705
0.001537	100.000000	0.019705
0.001538	100.000000	0.019705
0.001539	100.000000	0.020006
0.001540	100.000000	0.020006
0.001541	100.000000	0.020006
0.001542	100.000000	0.020006
0.001543	100.000000	0.020006
0.001544	100.000000	0.020006
0.001545	100.000000	0.020006
0.001546	100.000000	0.020006
0.001547	100.000000	0.020006
0.001548	100.000000	0.020006
0.001549	100.000000	0.020006
0.001550	100.000000	0.020006
0.001551	100.000000	0.020006
0.001552	100.000000	0.020006
0.001553	100.000000	0.020006
0.001554	96.000000	0.019938
0.001555	96.000000	0.019938
0.001556	100.000000	0.019928
0.001557	100.000000	0.019928
0.001558	100.000000	0.019928
0.001559	100.000000	0.019928
0.001560	100.000000	0.019928
0.001561	100.000000	0.019928
0.001562	100.000000	0.019928
0.001563	100.000000	0.019928
0.001564	100.000000	0.019928
0.001565	100.000000	0.019928
0.001566	100.000000	0.019928
0.001567	100.000000	0.019928
0.001568	100.000000	0.019928
0.001569	100.000000	0.019928
0.001570	100.000000	0.019928
0.001571	100.000000	0.019928
0.001572	100.000000	0.019928
0.001573	100.000000	0.019928
0.001574	100.000000	0.019928
0.001575	100.000000	0.019928
0.001576	100.000000	0.019946
0.001577	100.000000	0.019946
0.001578	100.000000	0.019946
0.001579	100.000000	0.019946
0.001580	100.000000	0.019946
0.001581	100.000000	0.019946
0.001582	100.000000	0.019946
0.001583	100.000000	0.019946
0.001584	100.000000	0.019946
0.001585	100.000000	0.019946
0.001586	100.000000	0.019946
0.001587	100.000000	0.019946
0.001588	100.000000	0.019074
0.001589	100.000000	0.019074
0.001590	100.000000	0.019074
0.001591	100.000000	0.019364
0.001592	100.000000	0.019364
0.001593	100.000000	0.019364
0.001594	100.000000	0.019364
0.001595	100.000000	0.019364
0.001596	100.000000	0.019364
0.001597	100.000000	0.019364
0.001598	100.000000	0.019364
0.001599	100.000000	0.019364
0.001600	100.000000	0.019364
0.001601	100.000000	0.019364
0.001602	100.000000	0.019364
0.001603	100.000000	0.019364
0.001604	100.000000	0.019364
0.001605	100.000000	0.019364
0.001606	100.000000	0.019094
0.001607	100.000000	0.019094
0.001608	100.000000	0.019094
0.001609	100.000000	0.019094
0.001610	100.000000	0.019094
0.001611	100.000000	0.019094
0.001612	100.000000	0.019094
0.001613	100.000000	0.019094
0.001614	100.000000	0.019094
0.001615	100.000000	0.019094
0.001616	100.000000	0.019094
0.001617	100.000000	0.019094
0.001618	100.000000	0.019132
0.001619	100.000000	0.019132
0.001620	100.000000	0.019132
0.001621	100.000000	0.019132
0.001622	100.000000	0.019132
0.001623	100.000000	0.019132
0.001624	100.000000	0.019132
0.001625	100.000000	0.019132
0.001626	104.000000	0.019439
0.001627	104.000000	0.019439
0.001628	104.000000	0.019439
0.001629	104.000000	0.019439
0.001630	100.000000	0.019506
0.001631	100.000000	0.019506
0.001632	100.000000	0.019506
0.001633	100.000000	0.019506
0.001634	100.000000	0.019506
0.001635	100.000000	0.019506
0.001636	100.000000	0.019506
0.001637	100.000000	0.019506
0.001638	100.000000	0.019506
0.001639	100.000000	0.019506
0.001640	100.000000	0.019506
0.001641	100.000000	0.019506
0.001642	100.000000	0.019506
0.001643	100.000000	0.019506
0.001644	100.000000	0.019506
0.001645	100.000000	0.019506
0.001646	100.000000	0.019419
0.001647	100.000000	0.019419
0.001648	100.000000	0.019419
0.001649	100.000000	0.019419
0.001650	100.000000	0.019419
0.001651	100.000000	0.019419
0.001652	100.000000	0.019419
0.001653	100.000000	0.018522
0.001654	100.000000	0.018522
0.001655	100.000000	0.018522
0.001656	100.000000	0.018282
0.001657	100.000000	0.018282
0.001658	100.000000	0.018282
0.001659	100.000000	0.018337
0.001660	100.000000	0.018663
0.001661	100.000000	0.018663
0.001662	100.000000	0.018663
0.001663	100.000000	0.018663
0.001664	100.000000	0.018663
0.001665	100.000000	0.018663
0.001666	100.000000	0.018663
0.001667	100.000000	0.018663
0.001668	100.000000	0.018663
0.001669	100.000000	0.018663
0.001670	100.000000	0.018663
0.001671	100.000000	0.018663
0.001672	100.000000	0.018663
0.001673	100.000000	0.018663
0.001674	100.000000	0.018663
0.001675	100.000000	0.018663
0.001676	100.000000	0.018663
0.001677	100.000000	0.018663
0.001678	100.000000	0.018663
0.001679	100.000000	0.018663
0.001680	100.000000	0.018663
0.001681	100.000000	0.018663
0.001682	100.000000	0.018663
0.001683	100.000000	0.018663
0.001684	100.000000	0.018663
0.001685	100.000000	0.018663
0.001686	100.000000	0.018663
0.001687	100.000000	0.018663
0.001688	100.000000	0.018663
0.001689	100.000000	0.018663
0.001690	100.000000	0.018663
0.001691	100.000000	0.018663
0.001692	100.000000	0.018663
0.001693	100.000000	0.018663
0.001694	100.000000	0.018663
0.001695	100.000000	0.018998
0.001696	100.000000	0.018998
0.001697	100.000000	0.018998
0.001698	100.000000	0.018998
0.001699	100.000000	0.018998
0.001700	104.000000	0.019054
0.001701	104.000000	0.019054
0.001702	104.000000	0.019054
0.001703	104.000000	0.019054
0.001704	104.000000	0.019054
0.001705	104.000000	0.019054
0.001706	104.000000	0.019054
0.001707	104.000000	0.018814
0.001708	104.000000	0.018814
0.001709	104.000000	0.018814
0.001710	104.000000	0.018814
0.001711	104.000000	0.018814
0.001712	104.000000	0.018814
0.001713	104.000000	0.018814
0.001714	104.000000	0.018814
0.001715	104.000000	0.018814
0.001716	104.000000	0.018814
0.001717	104.000000	0.018814
0.001718	104.000000	0.017917
0.001719	104.000000	0.017917
0.001720	104.000000	0.017917
0.001721	104.000000	0.017917
0.001722	104.000000	0.017917
0.001723	104.000000	0.017917
0.001724	104.000000	0.017917
0.001725	104.000000	0.017917
0.001726	104.000000	0.017917
0.001727	104.000000	0.017917
0.001728	104.000000	0.017917
0.001729	104.000000	0.017917
0.001730	104.000000	0.018252
0.001731	104.000000	0.018252
0.001732	104.000000	0.018252
0.001733	104.000000	0.018252
0.001734	104.000000	0.018252
0.001735	104.000000	0.018252
0.001736	104.000000	0.018252
0.001737	104.000000	0.018252
0.001738	104.000000	0.018165
0.001739	104.000000	0.018165
0.001740	104.000000	0.018165
0.001741	104.000000	0.018237
0.001742	104.000000	0.018237
0.001743	104.000000	0.018237
0.001744	104.000000	0.018237
0.001745	104.000000	0.018237
0.001746	104.000000	0.018237
0.001747	104.000000	0.018237
0.001748	104.000000	0.018237
0.001749	104.000000	0.018237
0.001750	104.000000	0.018237
0.001751	104.000000	0.018237
0.001752	104.000000	0.018237
0.001753	104.000000	0.018237
0.001754	104.000000	0.018237
0.001755	104.000000	0.018237
0.001756	104.000000	0.018237
0.001757	104.000000	0.018032
0.001758	104.000000	0.018032
0.001759	104.000000	0.018032
0.001760	104.000000	0.018032
0.001761	104.000000	0.018032
0.001762	104.000000	0.018032
0.001763	104.000000	0.018032
0.001764	104.000000	0.018369
0.001765	100.000000	0.017960
0.001766	100.000000	0.017960
0.001767	100.000000	0.017960
0.001768	100.000000	0.017960
0.001769	100.000000	0.017960
0.001770	100.000000	0.017960
0.001771	100.000000	0.017960
0.001772	100.000000	0.017960
0.001773	100.000000	0.017960
0.001774	100.000000	0.017960
0.001775	100.000000	0.017960
0.001776	100.000000	0.017960
0.001777	100.000000	0.017960
0.001778	100.000000	0.017960
0.001779	100.000000	0.017960
0.001780	100.000000	0.017960
0.001781	100.000000	0.017960
0.001782	100.000000	0.018061
0.001783	100.000000	0.017174
0.001784	100.000000	0.017174
0.001785	100.000000	0.017174
0.001786	100.000000	0.017174
0.001787	100.000000	0.017224
0.001788	100.000000	0.017224
0.001789	100.000000	0.017224
0.001790	100.000000	0.017224
0.001791	100.000000	0.017224
0.001792	100.000000	0.017224
0.001793	100.000000	0.017224
0.001794	100.000000	0.017224
0.001795	100.000000	0.017224
0.001796	100.000000	0.017224
0.001797	100.000000	0.017224
0.001798	100.000000	0.017224
0.001799	100.000000	0.017547
0.001800	100.000000	0.017547
0.001801	100.000000	0.017547
0.001802	100.000000	0.017547
0.001803	100.000000	0.017547
0.001804	100.000000	0.017547
0.001805	100.000000	0.017547
0.001806	100.000000	0.017547
0.001807	100.000000	0.017547
0.001808	100.000000	0.017424
0.001809	100.000000	0.017424
0.001810	100.000000	0.017424
0.001811	100.000000	0.017424
0.001812	100.000000	0.017424
0.001813	100.000000	0.017424
0.001814	100.000000	0.017424
0.001815	100.000000	0.017424
0.001816	100.000000	0.017424
0.001817	100.000000	0.017424
0.001818	100.000000	0.017424
0.001819	100.000000	0.017424
0.001820	100.000000	0.017424
0.001821	100.000000	0.017424
0.001822	100.000000	0.017424
0.001823	100.000000	0.017536
0.001824	100.000000	0.017536
0.001825	100.000000	0.017536
0.001826	100.000000	0.017536
0.001827	100.000000	0.017536
0.001828	100.000000	0.017536
0.001829	100.000000	0.017536
0.001830	100.000000	0.017374
0.001831	100.000000	0.017374
0.001832	100.000000	0.017374
0.001833	100.000000	0.017374
0.001834	100.000000	0.017680
0.001835	100.000000	0.017680
0.001836	100.000000	0.017680
0.001837	100.000000	0.017680
0.001838	100.000000	0.017680
0.001839	100.000000	0.017680
0.001840	100.000000	0.017680
0.001841	100.000000	0.017680
0.001842	100.000000	0.017680
0.001843	100.000000	0.017680
0.001844	100.000000	0.017680
0.001845	100.000000	0.017680
0.001846	100.000000	0.017680
0.001847	100.000000	0.017680
0.001848	100.000000	0.016827
0.001849	100.000000	0.016827
0.001850	100.000000	0.016827
0.001851	100.000000	0.016827
0.001852	100.000000	0.016827
0.001853	100.000000	0.016827
0.001854	100.000000	0.016827
0.001855	100.000000	0.016827
0.001856	100.000000	0.016827
0.001857	100.000000	0.016827
0.001858	104.000000	0.016734
0.001859	104.000000	0.016734
0.001860	104.000000	0.016734
0.001861	104.000000	0.016734
0.001862	104.000000	0.016734
0.001863	104.000000	0.016734
0.001864	104.000000	0.016846
0.001865	104.000000	0.016846
0.001866	104.000000	0.016846
0.001867	104.000000	0.016846
0.001868	104.000000	0.016846
0.001869	104.000000	0.017151
0.001870	104.000000	0.017151
0.001871	104.000000	0.017151
0.001872	104.000000	0.017151
0.001873	104.000000	0.017151
0.001874	104.000000	0.017151
0.001875	104.000000	0.017151
0.001876	104.000000	0.017151
0.001877	104.000000	0.017151
0.001878	104.000000	0.017151
0.001879	104.000000	0.017151
0.001880	104.000000	0.017151
0.001881	104.000000	0.017151
0.001882	104.000000	0.017151
0.001883	104.000000	0.017151
0.001884	104.000000	0.017151
0.001885	104.000000	0.017151
0.001886	104.000000	0.017151
0.001887	104.000000	0.017151
0.001888	104.000000	0.017151
0.001889	104.000000	0.017151
0.001890	104.000000	0.017151
0.001891	104.000000	0.017151
0.001892	104.000000	0.017151
0.001893	104.000000	0.017151
0.001894	104.000000	0.017151
0.001895	104.000000	0.017151
0.001896	104.000000	0.017151
0.001897	104.000000	0.017151
0.001898	104.000000	0.017151
0.001899	104.000000	0.017151
0.001900	104.000000	0.017151
0.001901	104.000000	0.017151
0.001902	104.000000	0.017151
0.001903	100.000000	0.017407
0.001904	100.000000	0.017407
0.001905	100.000000	0.017536
0.001906	100.000000	0.017536
0.001907	100.000000	0.017536
0.001908	104.000000	0.017478
0.001909	104.000000	0.017478
0.001910	104.000000	0.017478
0.001911	104.000000	0.017478
0.001912	104.000000	0.017478
0.001913	104.000000	0.016625
0.001914	104.000000	0.016625
0.001915	104.000000	0.016625
0.001916	104.000000	0.016625
0.001917	104.000000	0.016625
0.001918	104.000000	0.016625
0.001919	104.000000	0.016625
0.001920	104.000000	0.016625
0.001921	104.000000	0.016625
0.001922	104.000000	0.016463
0.001923	104.000000	0.016463
0.001924	104.000000	0.016463
0.001925	104.000000	0.016463
0.001926	104.000000	0.016463
0.001927	104.000000	0.016463
0.001928	104.000000	0.016463
0.001929	104.000000	0.016463
0.001930	104.000000	0.016463
0.001931	104.000000	0.016463
0.001932	104.000000	0.016463
0.001933	104.000000	0.016463
0.001934	104.000000	0.016463
0.001935	104.000000	0.016463
0.001936	104.000000	0.016463
0.001937	104.000000	0.016463
0.001938	104.000000	0.016717
0.001939	104.000000	0.016717
0.001940	104.000000	0.016717
0.001941	104.000000	0.016717
0.001942	104.000000	0.016717
0.001943	100.000000	0.016765
0.001944	100.000000	0.016765
0.001945	100.000000	0.016765
0.001946	104.000000	0.016896
0.001947	104.000000	0.016896
0.001948	104.000000	0.016896
0.001949	104.000000	0.016896
0.001950	104.000000	0.016896
0.001951	104.000000	0.016896
0.001952	104.000000	0.016896
0.001953	104.000000	0.016896
0.001954	104.000000	0.016896
0.001955	104.000000	0.016896
0.001956	104.000000	0.016896
0.001957	104.000000	0.016896
0.001958	104.000000	0.016896
0.001959	104.000000	0.016865
0.001960	104.000000	0.016865
0.001961	104.000000	0.016865
0.001962	104.000000	0.016865
0.001963	104.000000	0.016865
0.001964	104.000000	0.016865
0.001965	104.000000	0.016865
0.001966	104.000000	0.016865
0.001967	104.000000	0.016865
0.001968	104.000000	0.016865
0.001969	104.000000	0.016865
0.001970	104.000000	0.016865
0.001971	104.000000	0.016865
0.001972	104.000000	0.016865
0.001973	104.000000	0.017085
0.001974	104.000000	0.017085
0.001975	104.000000	0.017085
0.001976	104.000000	0.017085
0.001977	104.000000	0.017085
0.001978	104.000000	0.016284
0.001979	104.000000	0.016284
0.001980	104.000000	0.016284
0.001981	104.000000	0.016284
0.001982	104.000000	0.016284
0.001983	104.000000	0.016284
0.001984	104.000000	0.016284
0.001985	104.000000	0.016284
0.001986	104.000000	0.016284
0.001987	104.000000	0.016284
0.001988	104.000000	0.016417
0.001989	104.000000	0.016417
0.001990	104.000000	0.016417
0.001991	104.000000	0.016417
0.001992	104.000000	0.016417
0.001993	104.000000	0.016417
0.001994	104.000000	0.016417
0.001995	104.000000	0.016417
0.001996	104.000000	0.016417
0.001997	104.000000	0.016417
0.001998	104.000000	0.016417
0.001999	104.000000	0.016417
0.002000	104.000000	0.016417
0.002001	104.000000	0.016417
0.002002	104.000000	0.016417
0.002003	104.000000	0.016417
0.002004	104.000000	0.016417
0.002005	104.000000	0.016417
0.002006	104.000000	0.016417
0.002007	104.000000	0.016600
0.002008	104.000000	0.016600
0.002009	104.000000	0.016616
0.002010	104.000000	0.016616
0.002011	104.000000	0.016616
0.002012	104.000000	0.016616
0.002013	104.000000	0.016616
0.002014	104.000000	0.016421
0.002015	104.000000	0.016421
0.002016	104.000000	0.016421
0.002017	104.000000	0.016421
0.002018	104.000000	0.016421
0.002019	104.000000	0.016421
0.002020	104.000000	0.016421
0.002021	104.000000	0.016421
0.002022	104.000000	0.016421
0.002023	104.000000	0.016421
0.002024	104.000000	0.016421
0.002025	104.000000	0.016421
0.002026	104.000000	0.016421
0.002027	104.000000	0.016421
0.002028	104.000000	0.016421
0.002029	104.000000	0.016555
0.002030	104.000000	0.016555
0.002031	104.000000	0.016555
0.002032	104.000000	0.016555
0.002033	104.000000	0.016555
0.002034	104.000000	0.016555
0.002035	104.000000	0.016555
0.002036	104.000000	0.016555
0.002037	104.000000	0.016555
0.002038	104.000000	0.016555
0.002039	104.000000	0.016555
0.002040	104.000000	0.016555
0.002041	104.000000	0.016555
0.002042	104.000000	0.016696
0.002043	104.000000	0.015961
0.002044	104.000000	0.015961
0.002045	104.000000	0.015961
0.002046	104.000000	0.015961
0.002047	104.000000	0.015961
0.002048	104.000000	0.015961
0.002049	104.000000	0.015961
0.002050	104.000000	0.015961
0.002051	104.000000	0.015961
0.002052	104.000000	0.015961
0.002053	104.000000	0.015961
0.002054	104.000000	0.015961
0.002055	104.000000	0.015961
0.002056	104.000000	0.015961
0.002057	104.000000	0.015961
0.002058	104.000000	0.015961
0.002059	104.000000	0.015961
0.002060	104.000000	0.016024
0.002061	104.000000	0.016024
0.002062	104.000000	0.016024
0.002063	104.000000	0.016024
0.002064	104.000000	0.016325
0.002065	104.000000	0.016325
0.002066	104.000000	0.016325
0.002067	104.000000	0.016325
0.002068	104.000000	0.016325
0.002069	104.000000	0.016325
0.002070	104.000000	0.016459
0.002071	104.000000	0.016459
0.002072	104.000000	0.016459
0.002073	104.000000	0.016459
0.002074	104.000000	0.016459
0.002075	104.000000	0.016459
0.002076	104.000000	0.016459
0.002077	104.000000	0.016556
0.002078	104.000000	0.016556
0.002079	104.000000	0.016556
0.002080	104.000000	0.016556
0.002081	104.000000	0.016556
0.002082	104.000000	0.016556
0.002083	104.000000	0.016556
0.002084	104.000000	0.016556
0.002085	104.000000	0.016556
0.002086	104.000000	0.016556
0.002087	104.000000	0.016556
0.002088	104.000000	0.016556
0.002089	104.000000	0.016556
0.002090	104.000000	0.016556
0.002091	104.000000	0.016556
0.002092	104.000000	0.016556
0.002093	104.000000	0.016556
0.002094	104.000000	0.016556
0.002095	104.000000	0.016556
0.002096	104.000000	0.016556
0.002097	104.000000	0.016556
0.002098	104.000000	0.016556
0.002099	104.000000	0.016556
0.002100	104.000000	0.016593
0.002101	104.000000	0.016593
0.002102	104.000000	0.016593
0.002103	104.000000	0.016593
0.002104	104.000000	0.016593
0.002105	104.000000	0.016593
0.002106	104.000000	0.016368
0.002107	104.000000	0.016368
0.002108	104.000000	0.016368
0.002109	104.000000	0.015710
0.002110	104.000000	0.015819
0.002111	104.000000	0.015949
0.002112	104.000000	0.016000
0.002113	104.000000	0.016000
0.002114	104.000000	0.016000
0.002115	104.000000	0.016000
0.002116	104.000000	0.016000
0.002117	104.000000	0.016000
0.002118	104.000000	0.016000
0.002119	104.000000	0.016000
0.002120	104.000000	0.016000
0.002121	104.000000	0.016000
0.002122	104.000000	0.016000
0.002123	104.000000	0.016000
0.002124	104.000000	0.016000
0.002125	104.000000	0.016000
0.002126	104.000000	0.016000
0.002127	104.000000	0.016000
0.002128	104.000000	0.016000
0.002129	104.000000	0.016000
0.002130	104.000000	0.016000
0.002131	104.000000	0.016000
0.002132	104.000000	0.016000
0.002133	104.000000	0.016000
0.002134	104.000000	0.016000
0.002135	104.000000	0.016000
0.002136	104.000000	0.016000
0.002137	104.000000	0.016000
0.002138	104.000000	0.016000
0.002139	104.000000	0.016000
0.002140	104.000000	0.016000
0.002141	104.000000	0.016000
0.002142	104.000000	0.016000
0.002143	104.000000	0.016000
0.002144	104.000000	0.016000
0.002145	104.000000	0.016000
0.002146	104.000000	0.016005
0.002147	104.000000	0.016005
0.002148	104.000000	0.016005
0.002149	104.000000	0.016005
0.002150	104.000000	0.016005
0.002151	104.000000	0.016005
0.002152	104.000000	0.016130
0.002153	280.000000	0.015846
0.002154	280.000000	0.015846
0.002155	280.000000	0.015846
0.002156	280.000000	0.015846
0.002157	280.000000	0.015846
0.002158	280.000000	0.015846
0.002159	280.000000	0.015846
0.002160	280.000000	0.016047
0.002161	280.000000	0.016047
0.002162	280.000000	0.016047
0.002163	280.000000	0.016047
0.002164	280.000000	0.016047
0.002165	280.000000	0.016047
0.002166	280.000000	0.016047
0.002167	280.000000	0.016047
0.002168	280.000000	0.016047
0.002169	280.000000	0.016047
0.002170	280.000000	0.016047
0.002171	280.000000	0.016047
0.002172	280.000000	0.016047
0.002173	280.000000	0.016047
0.002174	104.000000	0.015516
0.002175	104.000000	0.015516
0.002176	104.000000	0.015516
0.002177	104.000000	0.015516
0.002178	104.000000	0.015516
0.002179	104.000000	0.015516
0.002180	104.000000	0.015516
0.002181	280.000000	0.015427
0.002182	280.000000	0.015427
0.002183	280.000000	0.015427
0.002184	280.000000	0.015427
0.002185	280.000000	0.015427
0.002186	280.000000	0.015427
0.002187	280.000000	0.015427
0.002188	280.000000	0.015427
0.002189	280.000000	0.015427
0.002190	280.000000	0.015427
0.002191	280.000000	0.015427
0.002192	280.000000	0.015427
0.002193	280.000000	0.015537
0.002194	280.000000	0.015537
0.002195	280.000000	0.015537
0.002196	280.000000	0.015537
0.002197	280.000000	0.015537
0.002198	280.000000	0.015271
0.002199	280.000000	0.015271
0.002200	280.000000	0.015271
0.002201	280.000000	0.015271
0.002202	280.000000	0.015271
0.002203	280.000000	0.015271
0.002204	280.000000	0.015271
0.002205	280.000000	0.015271
0.002206	280.000000	0.015271
0.002207	280.000000	0.015271
0.002208	280.000000	0.015271
0.002209	280.000000	0.015271
0.002210	280.000000	0.015271
0.002211	280.000000	0.015509
0.002212	280.000000	0.015509
0.002213	280.000000	0.015509
0.002214	280.000000	0.015509
0.002215	280.000000	0.015509
0.002216	280.000000	0.015363
0.002217	280.000000	0.015363
0.002218	280.000000	0.015363
0.002219	280.000000	0.015363
0.002220	280.000000	0.015363
0.002221	280.000000	0.015363
0.002222	280.000000	0.015363
0.002223	280.000000	0.015363
0.002224	280.000000	0.015363
0.002225	280.000000	0.015363
0.002226	280.000000	0.015363
0.002227	280.000000	0.015363
0.002228	280.000000	0.015363
0.002229	280.000000	0.015363
0.002230	280.000000	0.015363
0.002231	280.000000	0.015363
0.002232	280.000000	0.015363
0.002233	280.000000	0.015363
0.002234	280.000000	0.015459
0.002235	280.000000	0.015459
0.002236	280.000000	0.015459
0.002237	280.000000	0.015459
0.002238	280.000000	0.015459
0.002239	284.000000	0.015058
0.002240	284.000000	0.015058
0.002241	284.000000	0.015058
0.002242	284.000000	0.015058
0.002243	284.000000	0.015058
0.002244	284.000000	0.015058
0.002245	284.000000	0.015058
0.002246	284.000000	0.015058
0.002247	284.000000	0.015058
0.002248	284.000000	0.015058
0.002249	284.000000	0.015058
0.002250	280.000000	0.014876
0.002251	280.000000	0.014876
0.002252	280.000000	0.014876
0.002253	280.000000	0.014876
0.002254	280.000000	0.014876
0.002255	280.000000	0.014876
0.002256	280.000000	0.014887
0.002257	280.000000	0.014887
0.002258	280.000000	0.014887
0.002259	280.000000	0.014887
0.002260	280.000000	0.014887
0.002261	280.000000	0.015157
0.002262	280.000000	0.015157
0.002263	280.000000	0.015157
0.002264	280.000000	0.015157
0.002265	280.000000	0.015157
0.002266	280.000000	0.015157
0.002267	280.000000	0.015157
0.002268	280.000000	0.015157
0.002269	280.000000	0.015157
0.002270	280.000000	0.015157
0.002271	280.000000	0.015157
0.002272	280.000000	0.015157
0.002273	280.000000	0.015157
0.002274	280.000000	0.015157
0.002275	280.000000	0.015238
0.002276	280.000000	0.015238
0.002277	280.000000	0.015238
0.002278	280.000000	0.015238
0.002279	280.000000	0.015238
0.002280	280.000000	0.015238
0.002281	280.000000	0.015238
0.002282	280.000000	0.015238
0.002283	280.000000	0.015238
0.002284	280.000000	0.015238
0.002285	280.000000	0.015015
0.002286	280.000000	0.015015
0.002287	280.000000	0.015015
0.002288	280.000000	0.015015
0.002289	280.000000	0.015015
0.002290	280.000000	0.014731
0.002291	280.000000	0.014731
0.002292	280.000000	0.014731
0.002293	280.000000	0.014731
0.002294	280.000000	0.014731
0.002295	280.000000	0.014731
0.002296	280.000000	0.014731
0.002297	280.000000	0.014731
0.002298	280.000000	0.014731
0.002299	280.000000	0.014731
0.002300	280.000000	0.014731
0.002301	280.000000	0.014731
0.002302	280.000000	0.014731
0.002303	280.000000	0.014731
0.002304	284.000000	0.014423
0.002305	284.000000	0.014423
0.002306	284.000000	0.014423
0.002307	284.000000	0.014423
0.002308	284.000000	0.014423
0.002309	284.000000	0.014423
0.002310	284.000000	0.014423
0.002311	284.000000	0.014423
0.002312	284.000000	0.014693
0.002313	284.000000	0.014693
0.002314	284.000000	0.014693
0.002315	284.000000	0.014693
0.002316	284.000000	0.014693
0.002317	284.000000	0.014774
0.002318	284.000000	0.014774
0.002319	284.000000	0.014774
0.002320	284.000000	0.014551
0.002321	284.000000	0.014551
0.002322	284.000000	0.014551
0.002323	284.000000	0.014551
0.002324	284.000000	0.014551
0.002325	284.000000	0.014551
0.002326	284.000000	0.014551
0.002327	284.000000	0.014551
0.002328	284.000000	0.014551
0.002329	284.000000	0.014551
0.002330	284.000000	0.014551
0.002331	284.000000	0.014551
0.002332	284.000000	0.014551
0.002333	284.000000	0.014551
0.002334	284.000000	0.014551
0.002335	284.000000	0.014551
0.002336	284.000000	0.014551
0.002337	284.000000	0.014551
0.002338	284.000000	0.014551
0.002339	284.000000	0.014551
0.002340	284.000000	0.014551
0.002341	284.000000	0.014551
0.002342	284.000000	0.014551
0.002343	284.000000	0.014551
0.002344	284.000000	0.014551
0.002345	284.000000	0.014551
0.002346	284.000000	0.014551
0.002347	284.000000	0.014551
0.002348	284.000000	0.014551
0.002349	284.000000	0.014551
0.002350	284.000000	0.014551
0.002351	284.000000	0.014551
0.002352	284.000000	0.014551
0.002353	284.000000	0.014551
0.002354	284.000000	0.014551
0.002355	280.000000	0.014289
0.002356	280.000000	0.014289
0.002357	280.000000	0.014289
0.002358	280.000000	0.014335
0.002359	280.000000	0.014335
0.002360	280.000000	0.014335
0.002361	280.000000	0.014335
0.002362	280.000000	0.014652
0.002363	280.000000	0.014652
0.002364	280.000000	0.014652
0.002365	280.000000	0.014652
0.002366	280.000000	0.014652
0.002367	280.000000	0.014652
0.002368	280.000000	0.014652
0.002369	284.000000	0.014393
0.002370	284.000000	0.014393
0.002371	284.000000	0.014393
0.002372	284.000000	0.014393
0.002373	284.000000	0.014393
0.002374	284.000000	0.014393
0.002375	284.000000	0.014393
0.002376	284.000000	0.014393
0.002377	284.000000	0.014393
0.002378	284.000000	0.014393
0.002379	284.000000	0.014393
0.002380	284.000000	0.014393
0.002381	284.000000	0.014393
0.002382	284.000000	0.014109
0.002383	284.000000	0.014109
0.002384	284.000000	0.014109
0.002385	284.000000	0.014109
0.002386	284.000000	0.014109
0.002387	284.000000	0.014109
0.002388	284.000000	0.014109
0.002389	284.000000	0.013825
0.002390	284.000000	0.013825
0.002391	284.000000	0.013825
0.002392	284.000000	0.013825
0.002393	284.000000	0.013825
0.002394	284.000000	0.013825
0.002395	284.000000	0.013825
0.002396	284.000000	0.013825
0.002397	284.000000	0.013825
0.002398	284.000000	0.013825
0.002399	284.000000	0.013871
0.002400	284.000000	0.013871
0.002401	284.000000	0.013871
0.002402	284.000000	0.013871
0.002403	284.000000	0.013871
0.002404	284.000000	0.013871
0.002405	284.000000	0.013871
0.002406	284.000000	0.013871
0.002407	284.000000	0.013871
0.002408	284.000000	0.013871
0.002409	284.000000	0.013871
0.002410	284.000000	0.013871
0.002411	284.000000	0.013871
0.002412	284.000000	0.013871
0.002413	284.000000	0.014199
0.002414	284.000000	0.014199
0.002415	284.000000	0.014199
0.002416	284.000000	0.014199
0.002417	284.000000	0.014199
0.002418	284.000000	0.014199
0.002419	284.000000	0.014199
0.002420	284.000000	0.014199
0.002421	284.000000	0.014199
0.002422	284.000000	0.014199
0.002423	284.000000	0.014199
0.002424	284.000000	0.013892
0.002425	284.000000	0.013892
0.002426	284.000000	0.013892
0.002427	284.000000	0.013892
0.002428	284.000000	0.013892
0.002429	284.000000	0.013892
0.002430	284.000000	0.013892
0.002431	284.000000	0.013892
0.002432	284.000000	0.013892
0.002433	284.000000	0.013892
0.002434	284.000000	0.013777
0.002435	284.000000	0.013777
0.002436	284.000000	0.013777
0.002437	284.000000	0.013777
0.002438	284.000000	0.013777
0.002439	284.000000	0.013777
0.002440	284.000000	0.013805
0.002441	284.000000	0.013805
0.002442	284.000000	0.013805
0.002443	284.000000	0.013805
0.002444	284.000000	0.013805
0.002445	284.000000	0.013805
0.002446	284.000000	0.013805
0.002447	284.000000	0.013805
0.002448	284.000000	0.013805
0.002449	284.000000	0.013805
0.002450	284.000000	0.013805
0.002451	284.000000	0.013805
0.002452	284.000000	0.013805
0.002453	284.000000	0.013805
0.002454	284.000000	0.013805
0.002455	284.000000	0.013805
0.002456	284.000000	0.013805
0.002457	284.000000	0.013805
0.002458	284.000000	0.013805
0.002459	284.000000	0.013481
0.002460	284.000000	0.013481
0.002461	284.000000	0.013481
0.002462	284.000000	0.013481
0.002463	284.000000	0.013812
0.002464	284.000000	0.013812
0.002465	284.000000	0.013812
0.002466	284.000000	0.013812
0.002467	284.000000	0.013812
0.002468	284.000000	0.013812
0.002469	284.000000	0.013812
0.002470	284.000000	0.013812
0.002471	284.000000	0.013812
0.002472	284.000000	0.013812
0.002473	284.000000	0.013812
0.002474	284.000000	0.013515
0.002475	284.000000	0.013515
0.002476	284.000000	0.013515
0.002477	284.000000	0.013515
0.002478	284.000000	0.013515
0.002479	284.000000	0.013515
0.002480	284.000000	0.013515
0.002481	284.000000	0.013525
0.002482	284.000000	0.013525
0.002483	284.000000	0.013525
0.002484	284.000000	0.013525
0.002485	284.000000	0.013525
0.002486	284.000000	0.013525
0.002487	284.000000	0.013525
0.002488	284.000000	0.013525
0.002489	284.000000	0.013525
0.002490	284.000000	0.013525
0.002491	284.000000	0.013525
0.002492	284.000000	0.013525
0.002493	284.000000	0.013525
0.002494	284.000000	0.013191
0.002495	284.000000	0.013191
0.002496	284.000000	0.013191
0.002497	284.000000	0.013191
0.002498	284.000000	0.013191
0.002499	288.000000	0.013160
0.002500	288.000000	0.013160
0.002501	288.000000	0.013160
0.002502	288.000000	0.013160
0.002503	288.000000	0.013160
0.002504	288.000000	0.013160
0.002505	288.000000	0.013160
0.002506	288.000000	0.013160
0.002507	288.000000	0.013160
0.002508	288.000000	0.013160
0.002509	288.000000	0.013160
0.002510	288.000000	0.013160
0.002511	288.000000	0.013160
0.002512	288.000000	0.013160
0.002513	288.000000	0.013491
0.002514	288.000000	0.013491
0.002515	288.000000	0.013491
0.002516	288.000000	0.013491
0.002517	288.000000	0.013491
0.002518	288.000000	0.013491
0.002519	288.000000	0.013491
0.002520	288.000000	0.013491
0.002521	288.000000	0.013491
0.002522	288.000000	0.013500
0.002523	288.000000	0.013500
0.002524	288.000000	0.013500
0.002525	288.000000	0.013500
0.002526	288.000000	0.013500
0.002527	288.000000	0.013500
0.002528	288.000000	0.013166
0.002529	288.000000	0.013166
0.002530	288.000000	0.013166
0.002531	288.000000	0.013166
0.002532	288.000000	0.013166
0.002533	288.000000	0.013166
0.002534	288.000000	0.013166
0.002535	288.000000	0.013166
0.002536	288.000000	0.013166
0.002537	288.000000	0.013166
0.002538	288.000000	0.013166
0.002539	288.000000	0.013166
0.002540	288.000000	0.013166
0.002541	284.000000	0.013184
0.002542	284.000000	0.013184
0.002543	284.000000	0.013184
0.002544	284.000000	0.013184
0.002545	284.000000	0.013184
0.002546	284.000000	0.013184
0.002547	284.000000	0.013184
0.002548	284.000000	0.013184
0.002549	284.000000	0.013184
0.002550	284.000000	0.013184
0.002551	284.000000	0.013184
0.002552	284.000000	0.013184
0.002553	284.000000	0.013184
0.002554	284.000000	0.013184
0.002555	284.000000	0.013184
0.002556	284.000000	0.013184
0.002557	284.000000	0.013184
0.002558	284.000000	0.013184
0.002559	284.000000	0.013184
0.002560	284.000000	0.013184
0.002561	284.000000	0.013184
0.002562	284.000000	0.013184
0.002563	284.000000	0.012821
0.002564	284.000000	0.013159
0.002565	288.000000	0.013292
0.002566	288.000000	0.012995
0.002567	288.000000	0.012995
0.002568	288.000000	0.012995
0.002569	288.000000	0.013006
0.002570	288.000000	0.013006
0.002571	288.000000	0.013006
0.002572	288.000000	0.013006
0.002573	288.000000	0.013006
0.002574	288.000000	0.013006
0.002575	288.000000	0.013006
0.002576	288.000000	0.013006
0.002577	288.000000	0.013006
0.002578	288.000000	0.013006
0.002579	288.000000	0.013006
0.002580	288.000000	0.013006
0.002581	288.000000	0.013006
0.002582	288.000000	0.013006
0.002583	288.000000	0.013006
0.002584	288.000000	0.013006
0.002585	288.000000	0.013006
0.002586	288.000000	0.013006
0.002587	288.000000	0.013006
0.002588	288.000000	0.013006
0.002589	288.000000	0.013280
0.002590	288.000000	0.013280
0.002591	288.000000	0.013280
0.002592	288.000000	0.013280
0.002593	288.000000	0.013280
0.002594	288.000000	0.013280
0.002595	288.000000	0.013280
0.002596	288.000000	0.013280
0.002597	288.000000	0.013280
0.002598	288.000000	0.012945
0.002599	288.000000	0.012945
0.002600	288.000000	0.012945
0.002601	288.000000	0.012945
0.002602	288.000000	0.012945
0.002603	288.000000	0.012945
0.002604	288.000000	0.012916
0.002605	288.000000	0.012916
0.002606	288.000000	0.012916
0.002607	288.000000	0.012916
0.002608	288.000000	0.012916
0.002609	288.000000	0.012916
0.002610	288.000000	0.012916
0.002611	288.000000	0.012916
0.002612	288.000000	0.012916
0.002613	288.000000	0.012916
0.002614	288.000000	0.013255
0.002615	288.000000	0.013255
0.002616	288.000000	0.013255
0.002617	288.000000	0.013255
0.002618	288.000000	0.013255
0.002619	288.000000	0.013255
0.002620	288.000000	0.013255
0.002621	288.000000	0.013255
0.002622	288.000000	0.013255
0.002623	288.000000	0.013255
0.002624	288.000000	0.013255
0.002625	288.000000	0.013255
0.002626	288.000000	0.013255
0.002627	288.000000	0.013255
0.002628	288.000000	0.013255
0.002629	288.000000	0.013255
0.002630	288.000000	0.013449
0.002631	288.000000	0.013449
0.002632	108.000000	0.013118
0.002633	108.000000	0.013118
0.002634	108.000000	0.013118
0.002635	108.000000	0.013118
0.002636	108.000000	0.013118
0.002637	108.000000	0.013118
0.002638	108.000000	0.013118
0.002639	108.000000	0.013118
0.002640	108.000000	0.013118
0.002641	108.000000	0.013118
0.002642	108.000000	0.013118
0.002643	108.000000	0.013118
0.002644	108.000000	0.013118
0.002645	108.000000	0.013118
0.002646	108.000000	0.013072
0.002647	108.000000	0.013072
0.002648	108.000000	0.013072
0.002649	108.000000	0.013072
0.002650	108.000000	0.013072
0.002651	108.000000	0.013072
0.002652	108.000000	0.013072
0.002653	108.000000	0.013072
0.002654	108.000000	0.013072
0.002655	108.000000	0.013072
0.002656	108.000000	0.013072
0.002657	108.000000	0.013072
0.002658	288.000000	0.012774
0.002659	288.000000	0.012774
0.002660	288.000000	0.012774
0.002661	288.000000	0.012774
0.002662	288.000000	0.012774
0.002663	288.000000	0.012774
0.002664	288.000000	0.012774
0.002665	108.000000	0.013104
0.002666	108.000000	0.013104
0.002667	108.000000	0.012772
0.002668	108.000000	0.012772
0.002669	108.000000	0.012772
0.002670	108.000000	0.012772
0.002671	108.000000	0.012772
0.002672	108.000000	0.012772
0.002673	108.000000	0.012772
0.002674	108.000000	0.012772
0.002675	108.000000	0.012772
0.002676	108.000000	0.012772
0.002677	108.000000	0.012772
0.002678	108.000000	0.012772
0.002679	108.000000	0.012772
0.002680	108.000000	0.012772
0.002681	108.000000	0.012772
0.002682	108.000000	0.012772
0.002683	108.000000	0.012772
0.002684	108.000000	0.012772
0.002685	108.000000	0.012772
0.002686	108.000000	0.012772
0.002687	108.000000	0.012709
0.002688	108.000000	0.012709
0.002689	108.000000	0.012709
0.002690	108.000000	0.012709
0.002691	108.000000	0.012709
0.002692	108.000000	0.012709
0.002693	108.000000	0.012709
0.002694	108.000000	0.012709
0.002695	108.000000	0.013001
0.002696	108.000000	0.013001
0.002697	108.000000	0.013001
0.002698	108.000000	0.013001
0.002699	108.000000	0.013001
0.002700	108.000000	0.013001
0.002701	108.000000	0.013001
0.002702	108.000000	0.012688
0.002703	108.000000	0.012688
0.002704	108.000000	0.012688
0.002705	108.000000	0.012688
0.002706	108.000000	0.012688
0.002707	108.000000	0.012688
0.002708	108.000000	0.012688
0.002709	108.000000	0.012688
0.002710	108.000000	0.012688
0.002711	108.000000	0.012688
0.002712	108.000000	0.012688
0.002713	108.000000	0.012688
0.002714	108.000000	0.012688
0.002715	108.000000	0.013004
0.002716	108.000000	0.013004
0.002717	108.000000	0.013004
0.002718	108.000000	0.013004
0.002719	108.000000	0.013004
0.002720	108.000000	0.013004
0.002721	108.000000	0.013004
0.002722	108.000000	0.013004
0.002723	108.000000	0.013004
0.002724	108.000000	0.013004
0.002725	108.000000	0.013004
0.002726	108.000000	0.012996
0.002727	108.000000	0.012996
0.002728	108.000000	0.012917
0.002729	108.000000	0.012917
0.002730	108.000000	0.012917
0.002731	108.000000	0.012917
0.002732	108.000000	0.012917
0.002733	108.000000	0.012917
0.002734	108.000000	0.012917
0.002735	108.000000	0.012917
0.002736	108.000000	0.012917
0.002737	108.000000	0.012630
0.002738	108.000000	0.012630
0.002739	108.000000	0.012630
0.002740	108.000000	0.012630
0.002741	108.000000	0.012630
0.002742	108.000000	0.012630
0.002743	108.000000	0.012630
0.002744	108.000000	0.012630
0.002745	108.000000	0.012630
0.002746	108.000000	0.012630
0.002747	108.000000	0.012630
0.002748	108.000000	0.012630
0.002749	108.000000	0.012630
0.002750	108.000000	0.012339
0.002751	108.000000	0.012339
0.002752	108.000000	0.012339
0.002753	108.000000	0.012339
0.002754	108.000000	0.012339
0.002755	108.000000	0.012339
0.002756	108.000000	0.012339
0.002757	108.000000	0.012339
0.002758	108.000000	0.012339
0.002759	108.000000	0.012339
0.002760	112.000000	0.012643
0.002761	112.000000	0.012643
0.002762	112.000000	0.012643
0.002763	112.000000	0.012643
0.002764	112.000000	0.012643
0.002765	112.000000	0.012960
0.002766	112.000000	0.012960
0.002767	112.000000	0.012960
0.002768	112.000000	0.012960
0.002769	112.000000	0.012880
0.002770	112.000000	0.012880
0.002771	112.000000	0.012593
0.002772	112.000000	0.012593
0.002773	112.000000	0.012593
0.002774	112.000000	0.012593
0.002775	112.000000	0.012593
0.002776	112.000000	0.012593
0.002777	112.000000	0.012593
0.002778	112.000000	0.012593
0.002779	112.000000	0.012593
0.002780	112.000000	0.012593
0.002781	112.000000	0.012593
0.002782	112.000000	0.012593
0.002783	112.000000	0.012593
0.002784	112.000000	0.012593
0.002785	112.000000	0.012593
0.002786	112.000000	0.012593
0.002787	112.000000	0.012593
0.002788	112.000000	0.012593
0.002789	112.000000	0.012593
0.002790	112.000000	0.012593
0.002791	112.000000	0.012593
0.002792	112.000000	0.012593
0.002793	112.000000	0.012593
0.002794	112.000000	0.012593
0.002795	112.000000	0.012593
0.002796	112.000000	0.012593
0.002797	112.000000	0.012593
0.002798	112.000000	0.012593
0.002799	112.000000	0.012593
0.002800	112.000000	0.012593
0.002801	112.000000	0.012593
0.002802	112.000000	0.012593
0.002803	112.000000	0.012593
0.002804	112.000000	0.012593
0.002805	112.000000	0.012593
0.002806	112.000000	0.012339
0.002807	112.000000	0.012339
0.002808	112.000000	0.012339
0.002809	112.000000	0.012339
0.002810	112.000000	0.012244
0.002811	112.000000	0.012244
0.002812	112.000000	0.012244
0.002813	112.000000	0.012244
0.002814	112.000000	0.012244
0.002815	112.000000	0.012244
0.002816	112.000000	0.012544
0.002817	112.000000	0.012544
0.002818	112.000000	0.012544
0.002819	112.000000	0.012544
0.002820	112.000000	0.012544
0.002821	112.000000	0.012544
0.002822	112.000000	0.012544
0.002823	112.000000	0.012544
0.002824	112.000000	0.012544
0.002825	112.000000	0.012956
0.002826	112.000000	0.012956
0.002827	112.000000	0.012956
0.002828	112.000000	0.012956
0.002829	112.000000	0.012956
0.002830	112.000000	0.012956
0.002831	112.000000	0.012956
0.002832	112.000000	0.012956
0.002833	112.000000	0.012956
0.002834	112.000000	0.012956
0.002835	112.000000	0.012956
0.002836	112.000000	0.012956
0.002837	112.000000	0.012956
0.002838	112.000000	0.012956
0.002839	112.000000	0.012956
0.002840	112.000000	0.012956
0.002841	116.000000	0.012727
0.002842	116.000000	0.012433
0.002843	116.000000	0.012433
0.002844	116.000000	0.012433
0.002845	116.000000	0.012433
0.002846	116.000000	0.012433
0.002847	116.000000	0.012433
0.002848	116.000000	0.012433
0.002849	116.000000	0.012433
0.002850	116.000000	0.012433
0.002851	116.000000	0.012338
0.002852	116.000000	0.012338
0.002853	116.000000	0.012338
0.002854	116.000000	0.012338
0.002855	116.000000	0.012338
0.002856	116.000000	0.012338
0.002857	116.000000	0.012338
0.002858	116.000000	0.012338
0.002859	116.000000	0.012338
0.002860	116.000000	0.012338
0.002861	116.000000	0.012338
0.002862	116.000000	0.012338
0.002863	116.000000	0.012338
0.002864	116.000000	0.012338
0.002865	116.000000	0.012338
0.002866	112.000000	0.012618
0.002867	112.000000	0.012618
0.002868	112.000000	0.012618
0.002869	112.000000	0.012618
0.002870	112.000000	0.012618
0.002871	112.000000	0.012618
0.002872	112.000000	0.012618
0.002873	112.000000	0.012618
0.002874	112.000000	0.012618
0.002875	116.000000	0.012421
0.002876	116.000000	0.012421
0.002877	116.000000	0.012421
0.002878	116.000000	0.012421
0.002879	116.000000	0.012421
0.002880	116.000000	0.012421
0.002881	116.000000	0.012421
0.002882	116.000000	0.012428
0.002883	116.000000	0.012428
0.002884	116.000000	0.012428
0.002885	116.000000	0.012428
0.002886	116.000000	0.012428
0.002887	116.000000	0.012428
0.002888	116.000000	0.012428
0.002889	116.000000	0.012428
0.002890	116.000000	0.012840
0.002891	116.000000	0.012840
0.002892	116.000000	0.012732
0.002893	116.000000	0.012732
0.002894	116.000000	0.012732
0.002895	116.000000	0.012732
0.002896	116.000000	0.012732
0.002897	116.000000	0.012732
0.002898	116.000000	0.012732
0.002899	116.000000	0.012732
0.002900	116.000000	0.012732
0.002901	116.000000	0.012732
0.002902	116.000000	0.012732
0.002903	116.000000	0.012732
0.002904	116.000000	0.012732
0.002905	116.000000	0.012732
0.002906	116.000000	0.012732
0.002907	116.000000	0.012732
0.002908	116.000000	0.012732
0.002909	116.000000	0.012732
0.002910	116.000000	0.012558
0.002911	116.000000	0.012558
0.002912	116.000000	0.012558
0.002913	116.000000	0.012558
0.002914	116.000000	0.012558
0.002915	116.000000	0.012558
0.002916	116.000000	0.012558
0.002917	116.000000	0.012836
0.002918	116.000000	0.012836
0.002919	116.000000	0.012836
0.002920	116.000000	0.012836
0.002921	116.000000	0.012836
0.002922	116.000000	0.012836
0.002923	116.000000	0.012836
0.002924	116.000000	0.012836
0.002925	116.000000	0.012836
0.002926	116.000000	0.012836
0.002927	116.000000	0.012836
0.002928	116.000000	0.012836
0.002929	116.000000	0.013351
0.002930	116.000000	0.013351
0.002931	116.000000	0.013351
0.002932	116.000000	0.013351
0.002933	112.000000	0.013224
0.002934	116.000000	0.012940
0.002935	116.000000	0.012940
0.002936	116.000000	0.012940
0.002937	116.000000	0.012940
0.002938	116.000000	0.012940
0.002939	116.000000	0.012940
0.002940	116.000000	0.012940
0.002941	116.000000	0.012940
0.002942	116.000000	0.012940
0.002943	116.000000	0.012940
0.002944	116.000000	0.012940
0.002945	116.000000	0.012814
0.002946	116.000000	0.012814
0.002947	116.000000	0.012814
0.002948	116.000000	0.012814
0.002949	116.000000	0.012814
0.002950	116.000000	0.012814
0.002951	116.000000	0.012814
0.002952	116.000000	0.012814
0.002953	116.000000	0.012814
0.002954	116.000000	0.012814
0.002955	116.000000	0.013334
0.002956	116.000000	0.013334
0.002957	116.000000	0.013334
0.002958	116.000000	0.013334
0.002959	116.000000	0.013334
0.002960	116.000000	0.013334
0.002961	116.000000	0.013334
0.002962	116.000000	0.013334
0.002963	116.000000	0.013334
0.002964	116.000000	0.013334
0.002965	116.000000	0.013334
0.002966	116.000000	0.013334
0.002967	116.000000	0.013584
0.002968	116.000000	0.013584
0.002969	116.000000	0.013584
0.002970	116.000000	0.013584
0.002971	116.000000	0.013584
0.002972	116.000000	0.013584
0.002973	116.000000	0.013584
0.002974	116.000000	0.013584
0.002975	116.000000	0.013455
0.002976	116.000000	0.013455
0.002977	116.000000	0.013455
0.002978	116.000000	0.013455
0.002979	116.000000	0.013455
0.002980	116.000000	0.013379
0.002981	116.000000	0.013379
0.002982	116.000000	0.013379
0.002983	116.000000	0.013379
0.002984	116.000000	0.013379
0.002985	116.000000	0.013379
0.002986	116.000000	0.013379
0.002987	116.000000	0.013379
0.002988	116.000000	0.013379
0.002989	116.000000	0.013379
0.002990	116.000000	0.013379
0.002991	116.000000	0.013379
0.002992	116.000000	0.013379
0.002993	116.000000	0.013379
0.002994	116.000000	0.013379
0.002995	116.000000	0.013379
0.002996	116.000000	0.013379
0.002997	116.000000	0.013379
0.002998	116.000000	0.013379
0.002999	116.000000	0.013379
0.003000	116.000000	0.013379
0.003001	116.000000	0.013379
0.003002	116.000000	0.013379
0.003003	116.000000	0.013379
0.003004	116.000000	0.013379
0.003005	116.000000	0.013379
0.003006	116.000000	0.013379
0.003007	116.000000	0.013379
0.003008	116.000000	0.013379
0.003009	116.000000	0.013379
0.003010	116.000000	0.013379
0.003011	116.000000	0.013379
0.003012	116.000000	0.013379
0.003013	116.000000	0.013379
0.003014	116.000000	0.013356
0.003015	116.000000	0.013356
0.003016	116.000000	0.013220
0.003017	116.000000	0.013220
0.003018	116.000000	0.013438
0.003019	116.000000	0.013438
0.003020	116.000000	0.013438
0.003021	120.000000	0.014011
0.003022	120.000000	0.014011
0.003023	120.000000	0.014011
0.003024	120.000000	0.014011
0.003025	120.000000	0.014011
0.003026	120.000000	0.013719
0.003027	120.000000	0.013719
0.003028	120.000000	0.013719
0.003029	120.000000	0.013719
0.003030	120.000000	0.013719
0.003031	120.000000	0.013719
0.003032	120.000000	0.013719
0.003033	120.000000	0.013719
0.003034	120.000000	0.013719
0.003035	120.000000	0.013719
0.003036	120.000000	0.013719
0.003037	120.000000	0.013719
0.003038	120.000000	0.013719
0.003039	120.000000	0.013727
0.003040	120.000000	0.013727
0.003041	120.000000	0.013727
0.003042	120.000000	0.013727
0.003043	120.000000	0.013727
0.003044	120.000000	0.013727
0.003045	120.000000	0.013727
0.003046	120.000000	0.013727
0.003047	120.000000	0.013727
0.003048	120.000000	0.013727
0.003049	120.000000	0.013704
0.003050	120.000000	0.013704
0.003051	120.000000	0.013704
0.003052	120.000000	0.013704
0.003053	120.000000	0.013704
0.003054	120.000000	0.013704
0.003055	120.000000	0.013704
0.003056	120.000000	0.013704
0.003057	120.000000	0.013567
0.003058	120.000000	0.013567
0.003059	120.000000	0.013567
0.003060	120.000000	0.013567
0.003061	120.000000	0.013567
0.003062	120.000000	0.013567
0.003063	120.000000	0.013567
0.003064	120.000000	0.013567
0.003065	120.000000	0.013567
0.003066	120.000000	0.013567
0.003067	120.000000	0.013567
0.003068	120.000000	0.013786
0.003069	120.000000	0.013786
0.003070	120.000000	0.013786
0.003071	120.000000	0.013786
0.003072	120.000000	0.013786
0.003073	120.000000	0.013786
0.003074	120.000000	0.013786
0.003075	120.000000	0.013786
0.003076	120.000000	0.013786
0.003077	120.000000	0.013786
0.003078	120.000000	0.013786
0.003079	120.000000	0.013786
0.003080	120.000000	0.013786
0.003081	120.000000	0.013786
0.003082	120.000000	0.013786
0.003083	120.000000	0.013786
0.003084	120.000000	0.013816
0.003085	120.000000	0.013816
0.003086	120.000000	0.014431
0.003087	120.000000	0.014431
0.003088	120.000000	0.014431
0.003089	120.000000	0.014431
0.003090	120.000000	0.014431
0.003091	120.000000	0.014431
0.003092	120.000000	0.014431
0.003093	120.000000	0.014431
0.003094	120.000000	0.014431
0.003095	120.000000	0.014431
0.003096	120.000000	0.014431
0.003097	120.000000	0.014431
0.003098	120.000000	0.014291
0.003099	120.000000	0.014291
0.003100	120.000000	0.014291
0.003101	120.000000	0.014291
0.003102	120.000000	0.014291
0.003103	120.000000	0.014291
0.003104	120.000000	0.014291
0.003105	120.000000	0.014291
0.003106	120.000000	0.014291
0.003107	120.000000	0.014291
0.003108	120.000000	0.014291
0.003109	120.000000	0.014291
0.003110	120.000000	0.014291
0.003111	120.000000	0.014291
0.003112	120.000000	0.014291
0.003113	120.000000	0.014291
0.003114	120.000000	0.014566
0.003115	120.000000	0.014566
0.003116	120.000000	0.014566
0.003117	120.000000	0.014566
0.003118	120.000000	0.014467
0.003119	124.000000	0.014525
0.003120	124.000000	0.014525
0.003121	124.000000	0.014525
0.003122	124.000000	0.014525
0.003123	124.000000	0.014525
0.003124	124.000000	0.014525
0.003125	124.000000	0.014525
0.003126	124.000000	0.014525
0.003127	124.000000	0.014525
0.003128	124.000000	0.014525
0.003129	124.000000	0.014525
0.003130	124.000000	0.014525
0.003131	124.000000	0.014525
0.003132	124.000000	0.014525
0.003133	124.000000	0.014525
0.003134	124.000000	0.014525
0.003135	124.000000	0.014525
0.003136	124.000000	0.014525
0.003137	124.000000	0.014525
0.003138	124.000000	0.014525
0.003139	124.000000	0.014385
0.003140	124.000000	0.014385
0.003141	124.000000	0.014385
0.003142	124.000000	0.014385
0.003143	124.000000	0.014385
0.003144	124.000000	0.014385
0.003145	124.000000	0.014385
0.003146	124.000000	0.014385
0.003147	124.000000	0.014385
0.003148	124.000000	0.014385
0.003149	124.000000	0.014385
0.003150	124.000000	0.014385
0.003151	124.000000	0.015000
0.003152	124.000000	0.015000
0.003153	124.000000	0.015082
0.003154	124.000000	0.015082
0.003155	124.000000	0.015082
0.003156	124.000000	0.015082
0.003157	124.000000	0.015082
0.003158	124.000000	0.015082
0.003159	124.000000	0.015082
0.003160	124.000000	0.015082
0.003161	124.000000	0.015082
0.003162	124.000000	0.015082
0.003163	124.000000	0.015082
0.003164	124.000000	0.015082
0.003165	124.000000	0.015082
0.003166	124.000000	0.015082
0.003167	124.000000	0.015082
0.003168	124.000000	0.015082
0.003169	124.000000	0.015265
0.003170	124.000000	0.015265
0.003171	124.000000	0.015265
0.003172	124.000000	0.015265
0.003173	124.000000	0.015265
0.003174	124.000000	0.015265
0.003175	124.000000	0.015265
0.003176	124.000000	0.015265
0.003177	124.000000	0.015265
0.003178	124.000000	0.015265
0.003179	124.000000	0.015265
0.003180	124.000000	0.015122
0.003181	124.000000	0.015122
0.003182	124.000000	0.015122
0.003183	124.000000	0.015122
0.003184	124.000000	0.015122
0.003185	124.000000	0.015122
0.003186	124.000000	0.015122
0.003187	124.000000	0.015122
0.003188	124.000000	0.015255
0.003189	124.000000	0.015255
0.003190	124.000000	0.015255
0.003191	124.000000	0.015255
0.003192	124.000000	0.015255
0.003193	124.000000	0.015255
0.003194	124.000000	0.015255
0.003195	124.000000	0.015255
0.003196	124.000000	0.015262
0.003197	124.000000	0.015262
0.003198	124.000000	0.015262
0.003199	124.000000	0.015262
0.003200	124.000000	0.015262
0.003201	124.000000	0.015262
0.003202	124.000000	0.015262
0.003203	124.000000	0.015262
0.003204	124.000000	0.015262
0.003205	124.000000	0.015262
0.003206	124.000000	0.015262
0.003207	124.000000	0.015262
0.003208	124.000000	0.015262
0.003209	124.000000	0.015262
0.003210	124.000000	0.014980
0.003211	124.000000	0.014980
0.003212	124.000000	0.014980
0.003213	124.000000	0.014980
0.003214	124.000000	0.014980
0.003215	124.000000	0.014980
0.003216	128.000000	0.015623
0.003217	128.000000	0.015623
0.003218	128.000000	0.015623
0.003219	128.000000	0.015805
0.003220	128.000000	0.015805
0.003221	128.000000	0.015662
0.003222	128.000000	0.015662
0.003223	128.000000	0.015795
0.003224	128.000000	0.015795
0.003225	128.000000	0.015795
0.003226	128.000000	0.015795
0.003227	128.000000	0.015795
0.003228	128.000000	0.015795
0.003229	128.000000	0.015795
0.003230	128.000000	0.015795
0.003231	128.000000	0.015795
0.003232	128.000000	0.015795
0.003233	128.000000	0.015795
0.003234	128.000000	0.015795
0.003235	128.000000	0.015795
0.003236	128.000000	0.015795
0.003237	128.000000	0.015795
0.003238	128.000000	0.015795
0.003239	128.000000	0.015795
0.003240	128.000000	0.015795
0.003241	128.000000	0.015795
0.003242	128.000000	0.015795
0.003243	128.000000	0.015795
0.003244	128.000000	0.015795
0.003245	128.000000	0.015795
0.003246	128.000000	0.015795
0.003247	128.000000	0.015795
0.003248	128.000000	0.015795
0.003249	128.000000	0.015795
0.003250	128.000000	0.015795
0.003251	128.000000	0.015795
0.003252	128.000000	0.015795
0.003253	128.000000	0.015795
0.003254	128.000000	0.015795
0.003255	128.000000	0.015795
0.003256	128.000000	0.015795
0.003257	128.000000	0.015974
0.003258	128.000000	0.015974
0.003259	128.000000	0.015974
0.003260	128.000000	0.015974
0.003261	128.000000	0.015974
0.003262	128.000000	0.015833
0.003263	128.000000	0.015833
0.003264	128.000000	0.015833
0.003265	128.000000	0.015833
0.003266	128.000000	0.015833
0.003267	128.000000	0.015833
0.003268	128.000000	0.015833
0.003269	128.000000	0.015833
0.003270	128.000000	0.015976
0.003271	128.000000	0.015976
0.003272	128.000000	0.015976
0.003273	128.000000	0.015976
0.003274	128.000000	0.015976
0.003275	128.000000	0.015976
0.003276	128.000000	0.015976
0.003277	128.000000	0.015976
0.003278	128.000000	0.015976
0.003279	128.000000	0.015976
0.003280	128.000000	0.015976
0.003281	128.000000	0.016673
0.003282	128.000000	0.016673
0.003283	128.000000	0.016673
0.003284	128.000000	0.016673
0.003285	128.000000	0.016673
0.003286	128.000000	0.016673
0.003287	128.000000	0.016673
0.003288	128.000000	0.016673
0.003289	128.000000	0.016673
0.003290	128.000000	0.016673
0.003291	128.000000	0.016673
0.003292	132.000000	0.016873
0.003293	132.000000	0.016873
0.003294	132.000000	0.016873
0.003295	132.000000	0.016873
0.003296	132.000000	0.016873
0.003297	132.000000	0.016873
0.003298	132.000000	0.016873
0.003299	132.000000	0.016873
0.003300	132.000000	0.016873
0.003301	132.000000	0.016873
0.003302	132.000000	0.016582
0.003303	132.000000	0.016582
0.003304	132.000000	0.016440
0.003305	132.000000	0.016440
0.003306	132.000000	0.016440
0.003307	132.000000	0.016440
0.003308	132.000000	0.016440
0.003309	132.000000	0.016440
0.003310	132.000000	0.016440
0.003311	132.000000	0.016440
0.003312	132.000000	0.016440
0.003313	132.000000	0.016440
0.003314	132.000000	0.016440
0.003315	132.000000	0.016440
0.003316	132.000000	0.016440
0.003317	128.000000	0.017331
0.003318	128.000000	0.017331
0.003319	128.000000	0.017331
0.003320	128.000000	0.017432
0.003321	128.000000	0.017432
0.003322	128.000000	0.017432
0.003323	128.000000	0.017432
0.003324	128.000000	0.017432
0.003325	128.000000	0.017432
0.003326	128.000000	0.017432
0.003327	128.000000	0.017691
0.003328	128.000000	0.017691
0.003329	128.000000	0.017691
0.003330	128.000000	0.017691
0.003331	128.000000	0.017691
0.003332	128.000000	0.017691
0.003333	128.000000	0.017691
0.003334	128.000000	0.017691
0.003335	128.000000	0.017691
0.003336	128.000000	0.017691
0.003337	128.000000	0.017691
0.003338	128.000000	0.017691
0.003339	128.000000	0.017691
0.003340	128.000000	0.017691
0.003341	128.000000	0.017691
0.003342	128.000000	0.017691
0.003343	128.000000	0.017691
0.003344	128.000000	0.017691
0.003345	128.000000	0.017560
0.003346	132.000000	0.018265
0.003347	132.000000	0.018265
0.003348	132.000000	0.018265
0.003349	132.000000	0.018265
0.003350	132.000000	0.018265
0.003351	132.000000	0.018265
0.003352	132.000000	0.018287
0.003353	132.000000	0.018287
0.003354	132.000000	0.018287
0.003355	132.000000	0.018287
0.003356	132.000000	0.018287
0.003357	132.000000	0.018287
0.003358	132.000000	0.018287
0.003359	132.000000	0.018287
0.003360	132.000000	0.018287
0.003361	132.000000	0.018287
0.003362	132.000000	0.018546
0.003363	132.000000	0.018546
0.003364	132.000000	0.018546
0.003365	132.000000	0.018546
0.003366	132.000000	0.018546
0.003367	132.000000	0.018546
0.003368	132.000000	0.018546
0.003369	132.000000	0.018546
0.003370	132.000000	0.018546
0.003371	132.000000	0.018646
0.003372	132.000000	0.018646
0.003373	132.000000	0.018646
0.003374	132.000000	0.018646
0.003375	132.000000	0.018646
0.003376	132.000000	0.018646
0.003377	132.000000	0.018646
0.003378	132.000000	0.018646
0.003379	132.000000	0.018646
0.003380	132.000000	0.018646
0.003381	132.000000	0.018646
0.003382	132.000000	0.018646
0.003383	132.000000	0.018646
0.003384	132.000000	0.018646
0.003385	132.000000	0.018646
0.003386	132.000000	0.018515
0.003387	132.000000	0.018515
0.003388	132.000000	0.018515
0.003389	132.000000	0.018515
0.003390	132.000000	0.018515
0.003391	132.000000	0.018515
0.003392	132.000000	0.018515
0.003393	132.000000	0.018515
0.003394	132.000000	0.018233
0.003395	132.000000	0.018233
0.003396	132.000000	0.018524
0.003397	132.000000	0.018524
0.003398	132.000000	0.018524
0.003399	132.000000	0.018524
0.003400	132.000000	0.018524
0.003401	132.000000	0.018524
0.003402	132.000000	0.018524
0.003403	132.000000	0.018524
0.003404	132.000000	0.018524
0.003405	132.000000	0.018524
0.003406	132.000000	0.018524
0.003407	132.000000	0.018524
0.003408	132.000000	0.018524
0.003409	132.000000	0.018524
0.003410	132.000000	0.018524
0.003411	136.000000	0.019256
0.003412	136.000000	0.019256
0.003413	136.000000	0.019256
0.003414	136.000000	0.019256
0.003415	136.000000	0.019256
0.003416	136.000000	0.019256
0.003417	136.000000	0.019256
0.003418	136.000000	0.019256
0.003419	136.000000	0.019256
0.003420	136.000000	0.019256
0.003421	132.000000	0.019347
0.003422	132.000000	0.019347
0.003423	132.000000	0.019347
0.003424	132.000000	0.019347
0.003425	132.000000	0.019347
0.003426	132.000000	0.019347
0.003427	136.000000	0.019225
0.003428	136.000000	0.019225
0.003429	136.000000	0.019225
0.003430	136.000000	0.019225
0.003431	136.000000	0.019516
0.003432	136.000000	0.019516
0.003433	136.000000	0.019516
0.003434	136.000000	0.019516
0.003435	136.000000	0.019516
0.003436	136.000000	0.019516
0.003437	136.000000	0.019516
0.003438	136.000000	0.019516
0.003439	136.000000	0.019516
0.003440	136.000000	0.019516
0.003441	136.000000	0.019516
0.003442	136.000000	0.019516
0.003443	136.000000	0.019516
0.003444	136.000000	0.019516
0.003445	136.000000	0.019516
0.003446	136.000000	0.019516
0.003447	136.000000	0.019516
0.003448	136.000000	0.019516
0.003449	136.000000	0.019516
0.003450	136.000000	0.019516
0.003451	136.000000	0.019516
0.003452	136.000000	0.019516
0.003453	136.000000	0.019516
0.003454	136.000000	0.019516
0.003455	136.000000	0.019516
0.003456	136.000000	0.019516
0.003457	136.000000	0.019516
0.003458	136.000000	0.019516
0.003459	136.000000	0.019516
0.003460	136.000000	0.019516
0.003461	136.000000	0.019516
0.003462	136.000000	0.019516
0.003463	136.000000	0.019516
0.003464	136.000000	0.019516
0.003465	136.000000	0.019516
0.003466	136.000000	0.019832
0.003467	136.000000	0.019832
0.003468	136.000000	0.019710
0.003469	136.000000	0.019710
0.003470	136.000000	0.019710
0.003471	136.000000	0.019766
0.003472	136.000000	0.019766
0.003473	136.000000	0.019766
0.003474	136.000000	0.019766
0.003475	136.000000	0.019766
0.003476	136.000000	0.019766
0.003477	136.000000	0.020534
0.003478	136.000000	0.020534
0.003479	136.000000	0.020534
0.003480	136.000000	0.020534
0.003481	136.000000	0.020534
0.003482	136.000000	0.020534
0.003483	136.000000	0.020534
0.003484	136.000000	0.020534
0.003485	136.000000	0.020534
0.003486	136.000000	0.020252
0.003487	136.000000	0.020252
0.003488	136.000000	0.020252
0.003489	136.000000	0.020252
0.003490	136.000000	0.020252
0.003491	136.000000	0.020252
0.003492	136.000000	0.020252
0.003493	136.000000	0.020252
0.003494	136.000000	0.020252
0.003495	136.000000	0.020252
0.003496	136.000000	0.020252
0.003497	136.000000	0.020252
0.003498	136.000000	0.020252
0.003499	136.000000	0.020252
0.003500	136.000000	0.020252
0.003501	140.000000	0.020573
0.003502	140.000000	0.020573
0.003503	140.000000	0.020573
0.003504	140.000000	0.020573
0.003505	140.000000	0.020573
0.003506	140.000000	0.020573
0.003507	140.000000	0.020573
0.003508	140.000000	0.020573
0.003509	140.000000	0.020488
0.003510	140.000000	0.020488
0.003511	140.000000	0.020488
0.003512	140.000000	0.020488
0.003513	140.000000	0.020488
0.003514	140.000000	0.020488
0.003515	140.000000	0.020488
0.003516	140.000000	0.020488
0.003517	140.000000	0.020488
0.003518	140.000000	0.020488
0.003519	140.000000	0.020488
0.003520	140.000000	0.020488
0.003521	140.000000	0.020488
0.003522	136.000000	0.020510
0.003523	136.000000	0.020510
0.003524	136.000000	0.020510
0.003525	136.000000	0.020510
0.003526	136.000000	0.020510
0.003527	136.000000	0.020510
0.003528	136.000000	0.020510
0.003529	136.000000	0.020510
0.003530	136.000000	0.020510
0.003531	136.000000	0.020510
0.003532	136.000000	0.020510
0.003533	136.000000	0.020510
0.003534	136.000000	0.020510
0.003535	136.000000	0.020856
0.003536	136.000000	0.020856
0.003537	136.000000	0.020856
0.003538	136.000000	0.020856
0.003539	136.000000	0.020856
0.003540	136.000000	0.020856
0.003541	136.000000	0.020856
0.003542	140.000000	0.021646
0.003543	140.000000	0.021646
0.003544	140.000000	0.021646
0.003545	140.000000	0.021646
0.003546	140.000000	0.021646
0.003547	140.000000	0.021646
0.003548	140.000000	0.021646
0.003549	140.000000	0.021646
0.003550	140.000000	0.021537
0.003551	140.000000	0.021537
0.003552	140.000000	0.021537
0.003553	140.000000	0.021537
0.003554	140.000000	0.021537
0.003555	140.000000	0.021537
0.003556	140.000000	0.021537
0.003557	140.000000	0.021537
0.003558	140.000000	0.021537
0.003559	140.000000	0.021537
0.003560	140.000000	0.021537
0.003561	140.000000	0.021537
0.003562	140.000000	0.021537
0.003563	140.000000	0.021537
0.003564	140.000000	0.021537
0.003565	140.000000	0.021537
0.003566	140.000000	0.021537
0.003567	140.000000	0.021537
0.003568	140.000000	0.021537
0.003569	140.000000	0.021537
0.003570	140.000000	0.021883
0.003571	140.000000	0.021883
0.003572	140.000000	0.021894
0.003573	140.000000	0.021894
0.003574	140.000000	0.021894
0.003575	140.000000	0.021894
0.003576	140.000000	0.021894
0.003577	140.000000	0.021894
0.003578	140.000000	0.021612
0.003579	140.000000	0.021612
0.003580	140.000000	0.021612
0.003581	140.000000	0.021612
0.003582	140.000000	0.021612
0.003583	140.000000	0.021612
0.003584	140.000000	0.021612
0.003585	140.000000	0.021612
0.003586	140.000000	0.021612
0.003587	140.000000	0.021612
0.003588	140.000000	0.021612
0.003589	140.000000	0.021612
0.003590	140.000000	0.021612
0.003591	140.000000	0.021517
0.003592	140.000000	0.021517
0.003593	140.000000	0.021517
0.003594	140.000000	0.021517
0.003595	140.000000	0.021517
0.003596	140.000000	0.021517
0.003597	140.000000	0.021517
0.003598	140.000000	0.021517
0.003599	140.000000	0.021517
0.003600	140.000000	0.021517
0.003601	140.000000	0.021517
0.003602	140.000000	0.021517
0.003603	140.000000	0.021517
0.003604	140.000000	0.021517
0.003605	140.000000	0.021868
0.003606	140.000000	0.021868
0.003607	144.000000	0.022655
0.003608	144.000000	0.022655
0.003609	144.000000	0.022655
0.003610	144.000000	0.022655
0.003611	144.000000	0.022655
0.003612	144.000000	0.022655
0.003613	144.000000	0.022655
0.003614	144.000000	0.022655
0.003615	144.000000	0.022655
0.003616	144.000000	0.022655
0.003617	144.000000	0.022655
0.003618	144.000000	0.022655
0.003619	144.000000	0.022655
0.003620	144.000000	0.022655
0.003621	144.000000	0.022655
0.003622	144.000000	0.022655
0.003623	140.000000	0.022659
0.003624	140.000000	0.022659
0.003625	140.000000	0.022659
0.003626	140.000000	0.022659
0.003627	140.000000	0.022659
0.003628	140.000000	0.022659
0.003629	140.000000	0.022659
0.003630	140.000000	0.022659
0.003631	140.000000	0.022659
0.003632	140.000000	0.022659
0.003633	144.000000	0.022571
0.003634	144.000000	0.022571
0.003635	144.000000	0.022571
0.003636	144.000000	0.022571
0.003637	144.000000	0.022571
0.003638	144.000000	0.022571
0.003639	148.000000	0.023018
0.003640	148.000000	0.023018
0.003641	148.000000	0.023018
0.003642	148.000000	0.023018
0.003643	148.000000	0.023018
0.003644	148.000000	0.023018
0.003645	148.000000	0.023018
0.003646	148.000000	0.023018
0.003647	148.000000	0.023018
0.003648	148.000000	0.023018
0.003649	148.000000	0.023018
0.003650	148.000000	0.023018
0.003651	148.000000	0.023018
0.003652	148.000000	0.023018
0.003653	148.000000	0.023018
0.003654	148.000000	0.023018
0.003655	148.000000	0.023018
0.003656	148.000000	0.023018
0.003657	148.000000	0.023018
0.003658	148.000000	0.023018
0.003659	148.000000	0.023018
0.003660	148.000000	0.023018
0.003661	148.000000	0.023018
0.003662	148.000000	0.023018
0.003663	148.000000	0.023018
0.003664	148.000000	0.023018
0.003665	148.000000	0.023068
0.003666	148.000000	0.023068
0.003667	148.000000	0.023068
0.003668	148.000000	0.023068
0.003669	148.000000	0.023068
0.003670	148.000000	0.022777
0.003671	148.000000	0.022777
0.003672	156.000000	0.023486
0.003673	148.000000	0.023556
0.003674	152.000000	0.023796
0.003675	152.000000	0.023796
0.003676	152.000000	0.023796
0.003677	152.000000	0.023796
0.003678	152.000000	0.023796
0.003679	152.000000	0.023796
0.003680	152.000000	0.023796
0.003681	152.000000	0.023796
0.003682	152.000000	0.023796
0.003683	152.000000	0.023796
0.003684	152.000000	0.023796
0.003685	152.000000	0.023796
0.003686	152.000000	0.023796
0.003687	152.000000	0.023796
0.003688	152.000000	0.023796
0.003689	152.000000	0.023796
0.003690	152.000000	0.023796
0.003691	152.000000	0.023796
0.003692	152.000000	0.023796
0.003693	152.000000	0.023796
0.003694	152.000000	0.023796
0.003695	152.000000	0.023796
0.003696	152.000000	0.023796
0.003697	152.000000	0.023796
0.003698	152.000000	0.023796
0.003699	152.000000	0.023796
0.003700	152.000000	0.023796
0.003701	152.000000	0.023796
0.003702	152.000000	0.023796
0.003703	152.000000	0.023796
0.003704	152.000000	0.023796
0.003705	356.000000	0.024266
0.003706	356.000000	0.024266
0.003707	356.000000	0.024266
0.003708	356.000000	0.024266
0.003709	0.000000	0.024462
0.003710	0.000000	0.024462
0.003711	0.000000	0.024462
0.003712	0.000000	0.024462
0.003713	0.000000	0.024462
0.003714	0.000000	0.024462
0.003715	0.000000	0.024327
0.003716	0.000000	0.024327
0.003717	0.000000	0.024327
0.003718	0.000000	0.024327
0.003719	0.000000	0.024327
0.003720	0.000000	0.024327
0.003721	0.000000	0.024327
0.003722	0.000000	0.024327
0.003723	0.000000	0.024327
0.003724	356.000000	0.024578
0.003725	356.000000	0.024578
0.003726	356.000000	0.024578
0.003727	356.000000	0.024578
0.003728	356.000000	0.024578
0.003729	356.000000	0.024578
0.003730	356.000000	0.024578
0.003731	356.000000	0.024578
0.003732	356.000000	0.024578
0.003733	356.000000	0.024578
0.003734	356.000000	0.024578
0.003735	356.000000	0.024578
0.003736	356.000000	0.024578
0.003737	12.000000	0.024511
0.003738	12.000000	0.024511
0.003739	12.000000	0.024511
0.003740	12.000000	0.024511
0.003741	12.000000	0.024511
0.003742	12.000000	0.024511
0.003743	12.000000	0.024511
0.003744	220.000000	0.024403
0.003745	220.000000	0.024403
0.003746	220.000000	0.024403
0.003747	220.000000	0.024403
0.003748	220.000000	0.024403
0.003749	220.000000	0.024403
0.003750	220.000000	0.024403
0.003751	220.000000	0.024403
0.003752	220.000000	0.024403
0.003753	220.000000	0.024403
0.003754	220.000000	0.024403
0.003755	220.000000	0.024403
0.003756	212.000000	0.024361
0.003757	212.000000	0.024361
0.003758	212.000000	0.024361
0.003759	212.000000	0.024361
0.003760	212.000000	0.024361
0.003761	212.000000	0.024361
0.003762	12.000000	0.024378
0.003763	12.000000	0.024378
0.003764	12.000000	0.024378
0.003765	12.000000	0.024378
0.003766	12.000000	0.024378
0.003767	12.000000	0.024378
0.003768	12.000000	0.024378
0.003769	12.000000	0.024378
0.003770	12.000000	0.024378
0.003771	12.000000	0.024378
0.003772	12.000000	0.024378
0.003773	12.000000	0.024378
0.003774	8.000000	0.024686
0.003775	8.000000	0.024686
0.003776	8.000000	0.024686
0.003777	8.000000	0.024686
0.003778	80.000000	0.024462
0.003779	80.000000	0.024462
0.003780	80.000000	0.024462
0.003781	80.000000	0.024462
0.003782	80.000000	0.024462
0.003783	80.000000	0.024462
0.003784	80.000000	0.024462
0.003785	80.000000	0.024462
0.003786	80.000000	0.024462
0.003787	80.000000	0.024462
0.003788	80.000000	0.024462
0.003789	80.000000	0.024462
0.003790	80.000000	0.024462
0.003791	80.000000	0.024462
0.003792	80.000000	0.024462
0.003793	80.000000	0.024462
0.003794	80.000000	0.024462
0.003795	80.000000	0.024462
0.003796	80.000000	0.024462
0.003797	220.000000	0.024553
0.003798	220.000000	0.024553
0.003799	220.000000	0.024553
0.003800	220.000000	0.024553
0.003801	220.000000	0.024553
0.003802	228.000000	0.023671
0.003803	228.000000	0.023671
0.003804	228.000000	0.023671
0.003805	228.000000	0.023671
0.003806	228.000000	0.023671
0.003807	228.000000	0.023671
0.003808	228.000000	0.023671
0.003809	228.000000	0.023671
0.003810	228.000000	0.023671
0.003811	228.000000	0.023671
0.003812	228.000000	0.023671
0.003813	232.000000	0.023411
0.003814	232.000000	0.023411
0.003815	232.000000	0.023411
0.003816	232.000000	0.023411
0.003817	232.000000	0.023411
0.003818	232.000000	0.023411
0.003819	232.000000	0.023411
0.003820	232.000000	0.023411
0.003821	232.000000	0.023411
0.003822	232.000000	0.023392
0.003823	232.000000	0.023392
0.003824	240.000000	0.023546
0.003825	240.000000	0.023546
0.003826	240.000000	0.023546
0.003827	240.000000	0.023546
0.003828	240.000000	0.023546
0.003829	240.000000	0.023546
0.003830	240.000000	0.023546
0.003831	240.000000	0.023546
0.003832	240.000000	0.023546
0.003833	240.000000	0.023546
0.003834	240.000000	0.023546
0.003835	240.000000	0.023546
0.003836	240.000000	0.023546
0.003837	240.000000	0.023546
0.003838	236.000000	0.023563
0.003839	236.000000	0.023563
0.003840	236.000000	0.023563
0.003841	236.000000	0.023563
0.003842	236.000000	0.023563
0.003843	236.000000	0.023563
0.003844	236.000000	0.023563
0.003845	236.000000	0.023563
0.003846	236.000000	0.023563
0.003847	236.000000	0.023563
0.003848	240.000000	0.023262
0.003849	240.000000	0.023262
0.003850	240.000000	0.023262
0.003851	240.000000	0.023262
0.003852	240.000000	0.023262
0.003853	240.000000	0.023262
0.003854	236.000000	0.023536
0.003855	236.000000	0.023536
0.003856	236.000000	0.023536
0.003857	236.000000	0.023536
0.003858	236.000000	0.023536
0.003859	236.000000	0.023536
0.003860	236.000000	0.023536
0.003861	236.000000	0.023536
0.003862	236.000000	0.023536
0.003863	236.000000	0.023536
0.003864	236.000000	0.023536
0.003865	236.000000	0.023536
0.003866	236.000000	0.023536
0.003867	236.000000	0.022639
0.003868	236.000000	0.022639
0.003869	236.000000	0.022639
0.003870	236.000000	0.022639
0.003871	236.000000	0.022639
0.003872	236.000000	0.022639
0.003873	236.000000	0.022639
0.003874	236.000000	0.022639
0.003875	240.000000	0.022821
0.003876	240.000000	0.022821
0.003877	240.000000	0.022821
0.003878	240.000000	0.022821
0.003879	236.000000	0.022823
0.003880	236.000000	0.022823
0.003881	236.000000	0.022823
0.003882	236.000000	0.022823
0.003883	240.000000	0.022545
0.003884	240.000000	0.022545
0.003885	240.000000	0.022545
0.003886	240.000000	0.022545
0.003887	240.000000	0.022545
0.003888	240.000000	0.022545
0.003889	240.000000	0.022545
0.003890	240.000000	0.022545
0.003891	240.000000	0.022545
0.003892	240.000000	0.022545
0.003893	240.000000	0.022545
0.003894	240.000000	0.022545
0.003895	240.000000	0.022545
0.003896	240.000000	0.022545
0.003897	240.000000	0.022545
0.003898	240.000000	0.022545
0.003899	240.000000	0.022545
0.003900	240.000000	0.022545
0.003901	240.000000	0.022545
0.003902	240.000000	0.022545
0.003903	240.000000	0.022545
0.003904	240.000000	0.022545
0.003905	240.000000	0.022545
0.003906	240.000000	0.022545
0.003907	240.000000	0.022545
0.003908	240.000000	0.022545
0.003909	240.000000	0.022545
0.003910	240.000000	0.022545
0.003911	240.000000	0.022545
0.003912	240.000000	0.022545
0.003913	240.000000	0.022545
0.003914	240.000000	0.022545
0.003915	240.000000	0.022545
0.003916	240.000000	0.022545
0.003917	244.000000	0.022279
0.003918	244.000000	0.022279
0.003919	244.000000	0.022279
0.003920	244.000000	0.022279
0.003921	240.000000	0.022282
0.003922	240.000000	0.022282
0.003923	240.000000	0.022282
0.003924	240.000000	0.022282
0.003925	244.000000	0.022442
0.003926	244.000000	0.022442
0.003927	244.000000	0.022442
0.003928	244.000000	0.022442
0.003929	244.000000	0.022442
0.003930	244.000000	0.022442
0.003931	244.000000	0.022442
0.003932	244.000000	0.022442
0.003933	244.000000	0.021569
0.003934	244.000000	0.021569
0.003935	244.000000	0.021569
0.003936	244.000000	0.021569
0.003937	244.000000	0.021569
0.003938	244.000000	0.021569
0.003939	244.000000	0.021569
0.003940	244.000000	0.021569
0.003941	244.000000	0.021569
0.003942	244.000000	0.021569
0.003943	244.000000	0.021569
0.003944	244.000000	0.021569
0.003945	244.000000	0.021569
0.003946	240.000000	0.021837
0.003947	240.000000	0.021837
0.003948	240.000000	0.021837
0.003949	240.000000	0.021837
0.003950	240.000000	0.021837
0.003951	240.000000	0.021837
0.003952	244.000000	0.021594
0.003953	244.000000	0.021594
0.003954	244.000000	0.021594
0.003955	244.000000	0.021594
0.003956	244.000000	0.021594
0.003957	244.000000	0.021594
0.003958	244.000000	0.021594
0.003959	244.000000	0.021594
0.003960	244.000000	0.021594
0.003961	244.000000	0.021594
0.003962	244.000000	0.021585
0.003963	244.000000	0.021585
0.003964	244.000000	0.021585
0.003965	244.000000	0.021585
0.003966	244.000000	0.021585
0.003967	244.000000	0.021585
0.003968	244.000000	0.021585
0.003969	244.000000	0.021585
0.003970	244.000000	0.021585
0.003971	244.000000	0.021585
0.003972	244.000000	0.021585
0.003973	244.000000	0.021585
0.003974	244.000000	0.021585
0.003975	244.000000	0.021585
0.003976	244.000000	0.021777
0.003977	244.000000	0.021777
0.003978	244.000000	0.021777
0.003979	248.000000	0.021723
0.003980	248.000000	0.021723
0.003981	248.000000	0.021723
0.003982	248.000000	0.021723
0.003983	248.000000	0.021723
0.003984	248.000000	0.021723
0.003985	248.000000	0.021723
0.003986	248.000000	0.021723
0.003987	248.000000	0.021469
0.003988	248.000000	0.021469
0.003989	248.000000	0.021469
0.003990	248.000000	0.021469
0.003991	248.000000	0.021469
0.003992	248.000000	0.021469
0.003993	248.000000	0.021469
0.003994	248.000000	0.021469
0.003995	248.000000	0.021469
0.003996	248.000000	0.021469
0.003997	248.000000	0.021469
0.003998	248.000000	0.020597
0.003999	248.000000	0.020597
0.004000	248.000000	0.020597
0.004001	248.000000	0.020597
0.004002	248.000000	0.020597
0.004003	244.000000	0.020584
0.004004	244.000000	0.020584
0.004005	244.000000	0.020584
0.004006	244.000000	0.020584
0.004007	244.000000	0.020584
0.004008	244.000000	0.020584
0.004009	244.000000	0.020584
0.004010	244.000000	0.020584
0.004011	244.000000	0.020584
0.004012	244.000000	0.020584
0.004013	244.000000	0.020584
0.004014	244.000000	0.020584
0.004015	244.000000	0.020584
0.004016	244.000000	0.020584
0.004017	244.000000	0.020584
0.004018	244.000000	0.020584
0.004019	244.000000	0.020584
0.004020	244.000000	0.020584
0.004021	244.000000	0.020584
0.004022	248.000000	0.020372
0.004023	248.000000	0.020372
0.004024	248.000000	0.020372
0.004025	248.000000	0.020372
0.004026	248.000000	0.020564
0.004027	248.000000	0.020564
0.004028	248.000000	0.020564
0.004029	248.000000	0.020564
0.004030	248.000000	0.020564
0.004031	248.000000	0.020564
0.004032	248.000000	0.020564
0.004033	248.000000	0.020564
0.004034	248.000000	0.020564
0.004035	248.000000	0.020564
0.004036	248.000000	0.020564
0.004037	248.000000	0.020564
0.004038	248.000000	0.020843
0.004039	248.000000	0.020843
0.004040	248.000000	0.020843
0.004041	248.000000	0.020843
0.004042	248.000000	0.020843
0.004043	248.000000	0.020843
0.004044	248.000000	0.020816
0.004045	248.000000	0.020816
0.004046	248.000000	0.020816
0.004047	248.000000	0.020816
0.004048	248.000000	0.020816
0.004049	248.000000	0.020816
0.004050	248.000000	0.020816
0.004051	248.000000	0.020816
0.004052	248.000000	0.020816
0.004053	248.000000	0.020816
0.004054	248.000000	0.020816
0.004055	248.000000	0.020816
0.004056	252.000000	0.020638
0.004057	252.000000	0.020638
0.004058	252.000000	0.020638
0.004059	252.000000	0.020638
0.004060	252.000000	0.020638
0.004061	252.000000	0.020638
0.004062	252.000000	0.020638
0.004063	248.000000	0.019745
0.004064	248.000000	0.019745
0.004065	248.000000	0.019745
0.004066	248.000000	0.019745
0.004067	248.000000	0.019745
0.004068	248.000000	0.019745
0.004069	248.000000	0.019745
0.004070	248.000000	0.019745
0.004071	248.000000	0.019745
0.004072	248.000000	0.019745
0.004073	248.000000	0.019745
0.004074	248.000000	0.019745
0.004075	248.000000	0.019745
0.004076	248.000000	0.019745
0.004077	252.000000	0.019958
0.004078	252.000000	0.019958
0.004079	252.000000	0.019958
0.004080	252.000000	0.019958
0.004081	252.000000	0.019958
0.004082	252.000000	0.019958
0.004083	252.000000	0.019958
0.004084	252.000000	0.019958
0.004085	248.000000	0.019928
0.004086	248.000000	0.019928
0.004087	248.000000	0.019928
0.004088	248.000000	0.019928
0.004089	248.000000	0.019928
0.004090	248.000000	0.019928
0.004091	252.000000	0.019757
0.004092	252.000000	0.019757
0.004093	248.000000	0.019183
0.004094	248.000000	0.019183
0.004095	248.000000	0.019183
0.004096	248.000000	0.019183
0.004097	248.000000	0.019183
0.004098	248.000000	0.019183
0.004099	248.000000	0.019183
0.004100	248.000000	0.019183
0.004101	248.000000	0.019183
0.004102	248.000000	0.019183
0.004103	248.000000	0.019183
0.004104	248.000000	0.019183
0.004105	248.000000	0.019183
0.004106	248.000000	0.019183
0.004107	248.000000	0.019183
0.004108	248.000000	0.019183
0.004109	248.000000	0.019183
0.004110	248.000000	0.019183
0.004111	248.000000	0.019183
0.004112	248.000000	0.019183
0.004113	248.000000	0.019183
0.004114	248.000000	0.019183
0.004115	248.000000	0.019183
0.004116	248.000000	0.019183
0.004117	248.000000	0.019183
0.004118	248.000000	0.019183
0.004119	248.000000	0.019183
0.004120	248.000000	0.019183
0.004121	248.000000	0.019183
0.004122	248.000000	0.019183
0.004123	248.000000	0.019183
0.004124	248.000000	0.019183
0.004125	248.000000	0.019183
0.004126	248.000000	0.019045
0.004127	252.000000	0.019291
0.004128	252.000000	0.018394
0.004129	252.000000	0.018394
0.004130	248.000000	0.018662
0.004131	248.000000	0.018662
0.004132	248.000000	0.018662
0.004133	248.000000	0.018662
0.004134	248.000000	0.018662
0.004135	252.000000	0.018605
0.004136	252.000000	0.018605
0.004137	252.000000	0.018605
0.004138	252.000000	0.018605
0.004139	252.000000	0.018605
0.004140	252.000000	0.018605
0.004141	252.000000	0.018605
0.004142	252.000000	0.018605
0.004143	252.000000	0.018605
0.004144	252.000000	0.018605
0.004145	252.000000	0.018605
0.004146	252.000000	0.018605
0.004147	252.000000	0.018605
0.004148	252.000000	0.018605
0.004149	252.000000	0.018605
0.004150	252.000000	0.018605
0.004151	252.000000	0.018605
0.004152	252.000000	0.018605
0.004153	252.000000	0.018605
0.004154	252.000000	0.018605
0.004155	252.000000	0.018605
0.004156	252.000000	0.018605
0.004157	252.000000	0.018605
0.004158	252.000000	0.018605
0.004159	252.000000	0.018605
0.004160	252.000000	0.018529
0.004161	252.000000	0.018529
0.004162	252.000000	0.018529
0.004163	252.000000	0.018529
0.004164	252.000000	0.018585
0.004165	252.000000	0.018585
0.004166	252.000000	0.018585
0.004167	252.000000	0.018522
0.004168	252.000000	0.018522
0.004169	252.000000	0.018522
0.004170	252.000000	0.018522
0.004171	252.000000	0.018522
0.004172	252.000000	0.018522
0.004173	252.000000	0.018522
0.004174	252.000000	0.018522
0.004175	252.000000	0.018522
0.004176	252.000000	0.018522
0.004177	252.000000	0.018782
0.004178	252.000000	0.018782
0.004179	252.000000	0.018782
0.004180	252.000000	0.018782
0.004181	252.000000	0.018782
0.004182	252.000000	0.018782
0.004183	252.000000	0.018782
0.004184	252.000000	0.018782
0.004185	252.000000	0.018782
0.004186	252.000000	0.018782
0.004187	252.000000	0.018782
0.004188	252.000000	0.018782
0.004189	252.000000	0.018782
0.004190	252.000000	0.018782
0.004191	252.000000	0.018782
0.004192	252.000000	0.018782
0.004193	252.000000	0.017879
0.004194	252.000000	0.017879
0.004195	252.000000	0.017856
0.004196	252.000000	0.017856
0.004197	252.000000	0.017856
0.004198	252.000000	0.017856
0.004199	252.000000	0.017856
0.004200	252.000000	0.017856
0.004201	252.000000	0.017856
0.004202	252.000000	0.017856
0.004203	252.000000	0.017856
0.004204	252.000000	0.017856
0.004205	252.000000	0.017856
0.004206	252.000000	0.017856
0.004207	252.000000	0.017856
0.004208	252.000000	0.017777
0.004209	252.000000	0.017777
0.004210	252.000000	0.017777
0.004211	252.000000	0.017777
0.004212	252.000000	0.017777
0.004213	252.000000	0.017777
0.004214	252.000000	0.017777
0.004215	252.000000	0.017777
0.004216	252.000000	0.017777
0.004217	252.000000	0.017777
0.004218	252.000000	0.017777
0.004219	252.000000	0.017777
0.004220	252.000000	0.017777
0.004221	252.000000	0.017777
0.004222	252.000000	0.018037
0.004223	252.000000	0.018037
0.004224	252.000000	0.018037
0.004225	252.000000	0.018037
0.004226	252.000000	0.018037
0.004227	252.000000	0.018037
0.004228	252.000000	0.018322
0.004229	252.000000	0.018322
0.004230	76.000000	0.018345
0.004231	76.000000	0.018345
0.004232	76.000000	0.018345
0.004233	76.000000	0.018345
0.004234	76.000000	0.018345
0.004235	76.000000	0.018345
0.004236	76.000000	0.018345
0.004237	76.000000	0.018345
0.004238	76.000000	0.018345
0.004239	76.000000	0.018345
0.004240	76.000000	0.018345
0.004241	76.000000	0.018345
0.004242	76.000000	0.018345
0.004243	76.000000	0.018345
0.004244	76.000000	0.018345
0.004245	76.000000	0.018345
0.004246	76.000000	0.018345
0.004247	76.000000	0.018345
0.004248	76.000000	0.018345
0.004249	76.000000	0.018345
0.004250	252.000000	0.018258
0.004251	252.000000	0.018258
0.004252	252.000000	0.018258
0.004253	252.000000	0.018258
0.004254	252.000000	0.018258
0.004255	252.000000	0.018258
0.004256	252.000000	0.018258
0.004257	252.000000	0.018258
0.004258	76.000000	0.017339
0.004259	76.000000	0.017339
0.004260	76.000000	0.017339
0.004261	76.000000	0.017339
0.004262	76.000000	0.017339
0.004263	76.000000	0.017339
0.004264	76.000000	0.017339
0.004265	76.000000	0.017365
0.004266	76.000000	0.017365
0.004267	76.000000	0.017365
0.004268	76.000000	0.017365
0.004269	76.000000	0.017365
0.004270	76.000000	0.017365
0.004271	76.000000	0.017365
0.004272	76.000000	0.017365
0.004273	76.000000	0.017365
0.004274	76.000000	0.017365
0.004275	76.000000	0.017365
0.004276	76.000000	0.017365
0.004277	76.000000	0.017365
0.004278	76.000000	0.017662
0.004279	76.000000	0.017662
0.004280	76.000000	0.017662
0.004281	76.000000	0.017662
0.004282	76.000000	0.017662
0.004283	76.000000	0.017662
0.004284	76.000000	0.017662
0.004285	76.000000	0.017662
0.004286	76.000000	0.017662
0.004287	76.000000	0.017662
0.004288	76.000000	0.017662
0.004289	76.000000	0.017662
0.004290	76.000000	0.017662
0.004291	76.000000	0.017568
0.004292	76.000000	0.017511
0.004293	76.000000	0.017511
0.004294	76.000000	0.017511
0.004295	76.000000	0.017511
0.004296	76.000000	0.017511
0.004297	76.000000	0.017511
0.004298	76.000000	0.017511
0.004299	76.000000	0.017583
0.004300	76.000000	0.017583
0.004301	76.000000	0.017583
0.004302	76.000000	0.017583
0.004303	76.000000	0.017583
0.004304	76.000000	0.017583
0.004305	76.000000	0.017583
0.004306	76.000000	0.017583
0.004307	76.000000	0.017583
0.004308	76.000000	0.017583
0.004309	76.000000	0.017583
0.004310	76.000000	0.017583
0.004311	76.000000	0.017583
0.004312	76.000000	0.017583
0.004313	76.000000	0.017583
0.004314	76.000000	0.017852
0.004315	76.000000	0.017852
0.004316	76.000000	0.017852
0.004317	76.000000	0.017852
0.004318	76.000000	0.017852
0.004319	76.000000	0.017852
0.004320	76.000000	0.017852
0.004321	76.000000	0.017852
0.004322	76.000000	0.017852
0.004323	76.000000	0.017852
0.004324	76.000000	0.016932
0.004325	76.000000	0.016932
0.004326	76.000000	0.016932
0.004327	76.000000	0.016932
0.004328	76.000000	0.016932
0.004329	80.000000	0.017245
0.004330	80.000000	0.017245
0.004331	80.000000	0.017245
0.004332	76.000000	0.017143
0.004333	76.000000	0.017143
0.004334	80.000000	0.017224
0.004335	80.000000	0.017224
0.004336	80.000000	0.017224
0.004337	80.000000	0.017224
0.004338	80.000000	0.017224
0.004339	80.000000	0.017224
0.004340	80.000000	0.017224
0.004341	80.000000	0.017224
0.004342	80.000000	0.017224
0.004343	80.000000	0.017224
0.004344	80.000000	0.017224
0.004345	80.000000	0.017224
0.004346	80.000000	0.017224
0.004347	80.000000	0.017224
0.004348	80.000000	0.017224
0.004349	80.000000	0.017224
0.004350	80.000000	0.017224
0.004351	80.000000	0.017224
0.004352	80.000000	0.017224
0.004353	80.000000	0.017224
0.004354	80.000000	0.017224
0.004355	80.000000	0.017224
0.004356	80.000000	0.017224
0.004357	80.000000	0.017224
0.004358	80.000000	0.017224
0.004359	80.000000	0.017224
0.004360	80.000000	0.017224
0.004361	80.000000	0.017224
0.004362	80.000000	0.017224
0.004363	80.000000	0.017224
0.004364	80.000000	0.017224
0.004365	80.000000	0.017224
0.004366	80.000000	0.017224
0.004367	80.000000	0.017224
0.004368	80.000000	0.017224
0.004369	80.000000	0.017341
0.004370	80.000000	0.017341
0.004371	80.000000	0.017341
0.004372	80.000000	0.017341
0.004373	80.000000	0.017235
0.004374	80.000000	0.017235
0.004375	80.000000	0.017235
0.004376	80.000000	0.017235
0.004377	80.000000	0.017235
0.004378	80.000000	0.017235
0.004379	80.000000	0.017552
0.004380	80.000000	0.017552
0.004381	80.000000	0.017552
0.004382	80.000000	0.017552
0.004383	80.000000	0.017552
0.004384	80.000000	0.017552
0.004385	80.000000	0.017552
0.004386	80.000000	0.017552
0.004387	80.000000	0.017552
0.004388	80.000000	0.017552
0.004389	80.000000	0.016632
0.004390	80.000000	0.016632
0.004391	80.000000	0.016632
0.004392	80.000000	0.016632
0.004393	80.000000	0.016632
0.004394	80.000000	0.016632
0.004395	80.000000	0.016632
0.004396	80.000000	0.016632
0.004397	80.000000	0.016632
0.004398	80.000000	0.016632
0.004399	80.000000	0.016632
0.004400	80.000000	0.016632
0.004401	80.000000	0.016632
0.004402	80.000000	0.016632
0.004403	80.000000	0.016632
0.004404	80.000000	0.016791
0.004405	80.000000	0.016791
0.004406	80.000000	0.017060
0.004407	80.000000	0.017060
0.004408	80.000000	0.017060
0.004409	80.000000	0.017060
0.004410	80.000000	0.017060
0.004411	80.000000	0.017060
0.004412	80.000000	0.017060
0.004413	80.000000	0.017060
0.004414	80.000000	0.016943
0.004415	80.000000	0.016943
0.004416	80.000000	0.016943
0.004417	80.000000	0.016943
0.004418	80.000000	0.016943
0.004419	80.000000	0.016943
0.004420	80.000000	0.016943
0.004421	80.000000	0.016943
0.004422	80.000000	0.016943
0.004423	80.000000	0.016943
0.004424	80.000000	0.016943
0.004425	80.000000	0.016943
0.004426	80.000000	0.016943
0.004427	80.000000	0.016943
0.004428	80.000000	0.016943
0.004429	80.000000	0.016943
0.004430	80.000000	0.017274
0.004431	80.000000	0.017274
0.004432	80.000000	0.017274
0.004433	80.000000	0.017274
0.004434	80.000000	0.017274
0.004435	80.000000	0.017274
0.004436	80.000000	0.017274
0.004437	80.000000	0.017274
0.004438	84.000000	0.017469
0.004439	84.000000	0.017469
0.004440	84.000000	0.017469
0.004441	84.000000	0.017469
0.004442	84.000000	0.017469
0.004443	84.000000	0.017469
0.004444	84.000000	0.017469
0.004445	84.000000	0.017469
0.004446	84.000000	0.017469
0.004447	84.000000	0.017469
0.004448	84.000000	0.017400
0.004449	84.000000	0.017400
0.004450	84.000000	0.017400
0.004451	84.000000	0.017400
0.004452	84.000000	0.017400
0.004453	84.000000	0.017400
0.004454	84.000000	0.016480
0.004455	84.000000	0.016364
0.004456	84.000000	0.016364
0.004457	84.000000	0.016364
0.004458	84.000000	0.016364
0.004459	84.000000	0.016364
0.004460	84.000000	0.016364
0.004461	84.000000	0.016364
0.004462	84.000000	0.016364
0.004463	84.000000	0.016364
0.004464	84.000000	0.016364
0.004465	84.000000	0.016364
0.004466	84.000000	0.016364
0.004467	84.000000	0.016364
0.004468	84.000000	0.016364
0.004469	84.000000	0.016364
0.004470	84.000000	0.016364
0.004471	84.000000	0.016364
0.004472	84.000000	0.016364
0.004473	84.000000	0.016561
0.004474	84.000000	0.016561
0.004475	84.000000	0.016561
0.004476	84.000000	0.016561
0.004477	84.000000	0.016561
0.004478	84.000000	0.016561
0.004479	84.000000	0.016561
0.004480	84.000000	0.016892
0.004481	80.000000	0.016769
0.004482	80.000000	0.016769
0.004483	80.000000	0.016769
0.004484	80.000000	0.016769
0.004485	80.000000	0.016769
0.004486	80.000000	0.016769
0.004487	80.000000	0.016769
0.004488	80.000000	0.016769
0.004489	80.000000	0.016769
0.004490	80.000000	0.016769
0.004491	80.000000	0.016769
0.004492	80.000000	0.016769
0.004493	80.000000	0.016769
0.004494	80.000000	0.016769
0.004495	80.000000	0.016769
0.004496	80.000000	0.016638
0.004497	80.000000	0.016638
0.004498	80.000000	0.016886
0.004499	80.000000	0.016886
0.004500	80.000000	0.016886
0.004501	80.000000	0.016886
0.004502	80.000000	0.016886
0.004503	80.000000	0.016886
0.004504	80.000000	0.016886
0.004505	80.000000	0.016886
0.004506	80.000000	0.016886
0.004507	80.000000	0.016886
0.004508	80.000000	0.017150
0.004509	80.000000	0.017150
0.004510	80.000000	0.017150
0.004511	80.000000	0.017150
0.004512	80.000000	0.017150
0.004513	80.000000	0.017150
0.004514	80.000000	0.017150
0.004515	80.000000	0.017150
0.004516	80.000000	0.017150
0.004517	80.000000	0.017150
0.004518	80.000000	0.017150
0.004519	80.000000	0.016298
0.004520	80.000000	0.016298
0.004521	80.000000	0.016298
0.004522	80.000000	0.016298
0.004523	80.000000	0.016298
0.004524	80.000000	0.016298
0.004525	80.000000	0.016298
0.004526	80.000000	0.016298
0.004527	80.000000	0.016298
0.004528	80.000000	0.016298
0.004529	80.000000	0.016298
0.004530	80.000000	0.016637
0.004531	80.000000	0.016637
0.004532	80.000000	0.016637
0.004533	80.000000	0.016637
0.004534	80.000000	0.016637
0.004535	80.000000	0.016637
0.004536	80.000000	0.016637
0.004537	80.000000	0.016637
0.004538	80.000000	0.016502
0.004539	80.000000	0.016502
0.004540	80.000000	0.016502
0.004541	80.000000	0.016502
0.004542	80.000000	0.016502
0.004543	80.000000	0.016792
0.004544	80.000000	0.016792
0.004545	80.000000	0.016792
0.004546	80.000000	0.016792
0.004547	80.000000	0.016792
0.004548	80.000000	0.016792
0.004549	80.000000	0.016792
0.004550	80.000000	0.016792
0.004551	80.000000	0.016792
0.004552	80.000000	0.016792
0.004553	80.000000	0.016792
0.004554	80.000000	0.016792
0.004555	80.000000	0.016792
0.004556	80.000000	0.016792
0.004557	80.000000	0.016792
0.004558	80.000000	0.016792
0.004559	80.000000	0.016792
0.004560	80.000000	0.016792
0.004561	80.000000	0.016792
0.004562	80.000000	0.016792
0.004563	80.000000	0.016792
0.004564	80.000000	0.016792
0.004565	80.000000	0.016792
0.004566	80.000000	0.016792
0.004567	80.000000	0.016792
0.004568	80.000000	0.016792
0.004569	80.000000	0.016792
0.004570	80.000000	0.016792
0.004571	80.000000	0.016792
0.004572	80.000000	0.016792
0.004573	80.000000	0.016792
0.004574	80.000000	0.016792
0.004575	80.000000	0.016792
0.004576	80.000000	0.016792
0.004577	84.000000	0.017090
0.004578	84.000000	0.017090
0.004579	84.000000	0.016955
0.004580	84.000000	0.016955
0.004581	84.000000	0.017294
0.004582	84.000000	0.017294
0.004583	84.000000	0.017294
0.004584	84.000000	0.016442
0.004585	84.000000	0.016442
0.004586	84.000000	0.016442
0.004587	84.000000	0.016442
0.004588	84.000000	0.016442
0.004589	84.000000	0.016442
0.004590	84.000000	0.016690
0.004591	84.000000	0.016690
0.004592	84.000000	0.016690
0.004593	84.000000	0.016690
0.004594	84.000000	0.016690
0.004595	84.000000	0.016690
0.004596	84.000000	0.016690
0.004597	84.000000	0.016690
0.004598	84.000000	0.016690
0.004599	84.000000	0.016690
0.004600	84.000000	0.016690
0.004601	84.000000	0.016690
0.004602	84.000000	0.016690
0.004603	84.000000	0.016690
0.004604	84.000000	0.016690
0.004605	84.000000	0.016633
0.004606	84.000000	0.016633
0.004607	84.000000	0.016633
0.004608	84.000000	0.016633
0.004609	84.000000	0.016633
0.004610	84.000000	0.016633
0.004611	84.000000	0.016633
0.004612	84.000000	0.016944
0.004613	84.000000	0.016944
0.004614	84.000000	0.016944
0.004615	84.000000	0.016944
0.004616	84.000000	0.016944
0.004617	84.000000	0.016944
0.004618	84.000000	0.016944
0.004619	84.000000	0.016944
0.004620	84.000000	0.016808
0.004621	84.000000	0.016808
0.004622	84.000000	0.016808
0.004623	84.000000	0.016808
0.004624	84.000000	0.016808
0.004625	84.000000	0.016808
0.004626	84.000000	0.016808
0.004627	84.000000	0.016808
0.004628	84.000000	0.016808
0.004629	84.000000	0.016808
0.004630	84.000000	0.016808
0.004631	84.000000	0.017141
0.004632	84.000000	0.017141
0.004633	84.000000	0.017141
0.004634	84.000000	0.017141
0.004635	84.000000	0.017141
0.004636	84.000000	0.017141
0.004637	84.000000	0.017141
0.004638	84.000000	0.017141
0.004639	84.000000	0.017141
0.004640	84.000000	0.017141
0.004641	84.000000	0.017141
0.004642	84.000000	0.017141
0.004643	84.000000	0.017141
0.004644	84.000000	0.017141
0.004645	84.000000	0.017141
0.004646	84.000000	0.017141
0.004647	84.000000	0.017467
0.004648	84.000000	0.017467
0.004649	84.000000	0.016676
0.004650	84.000000	0.016676
0.004651	84.000000	0.016676
0.004652	84.000000	0.016676
0.004653	84.000000	0.016676
0.004654	84.000000	0.016676
0.004655	84.000000	0.016676
0.004656	84.000000	0.016676
0.004657	84.000000	0.016676
0.004658	84.000000	0.016676
0.004659	84.000000	0.016676
0.004660	84.000000	0.016676
0.004661	84.000000	0.016541
0.004662	84.000000	0.016541
0.004663	84.000000	0.016541
0.004664	84.000000	0.016541
0.004665	84.000000	0.016541
0.004666	84.000000	0.016541
0.004667	84.000000	0.016541
0.004668	84.000000	0.016541
0.004669	84.000000	0.016541
0.004670	84.000000	0.016541
0.004671	84.000000	0.016541
0.004672	84.000000	0.016541
0.004673	84.000000	0.016541
0.004674	84.000000	0.016541
0.004675	84.000000	0.016541
0.004676	84.000000	0.016541
0.004677	84.000000	0.016541
0.004678	84.000000	0.016541
0.004679	84.000000	0.016541
0.004680	84.000000	0.016541
0.004681	84.000000	0.016876
0.004682	84.000000	0.017419
0.004683	84.000000	0.017419
0.004684	84.000000	0.017419
0.004685	84.000000	0.017419
0.004686	84.000000	0.017419
0.004687	84.000000	0.017419
0.004688	84.000000	0.017419
0.004689	84.000000	0.017534
0.004690	84.000000	0.017534
0.004691	84.000000	0.017534
0.004692	84.000000	0.017534
0.004693	84.000000	0.017534
0.004694	84.000000	0.017534
0.004695	84.000000	0.017534
0.004696	84.000000	0.017534
0.004697	84.000000	0.017534
0.004698	84.000000	0.017534
0.004699	84.000000	0.017534
0.004700	84.000000	0.017534
0.004701	84.000000	0.017534
0.004702	84.000000	0.017403
0.004703	84.000000	0.017403
0.004704	84.000000	0.017403
0.004705	84.000000	0.017403
0.004706	84.000000	0.017403
0.004707	84.000000	0.017403
0.004708	84.000000	0.017403
0.004709	84.000000	0.017403
0.004710	84.000000	0.017403
0.004711	84.000000	0.017403
0.004712	84.000000	0.017403
0.004713	84.000000	0.017403
0.004714	84.000000	0.017403
0.004715	84.000000	0.016689
0.004716	84.000000	0.017027
0.004717	84.000000	0.017027
0.004718	84.000000	0.017027
0.004719	84.000000	0.017027
0.004720	84.000000	0.017027
0.004721	84.000000	0.017027
0.004722	84.000000	0.017027
0.004723	84.000000	0.017027
0.004724	84.000000	0.017027
0.004725	84.000000	0.017027
0.004726	84.000000	0.017027
0.004727	84.000000	0.017027
0.004728	84.000000	0.017027
0.004729	84.000000	0.017027
0.004730	84.000000	0.017027
0.004731	84.000000	0.017027
0.004732	84.000000	0.017329
0.004733	84.000000	0.017329
0.004734	84.000000	0.017329
0.004735	84.000000	0.017329
0.004736	84.000000	0.017329
0.004737	84.000000	0.017329
0.004738	84.000000	0.017329
0.004739	84.000000	0.017329
0.004740	84.000000	0.017329
0.004741	84.000000	0.017329
0.004742	84.000000	0.017329
0.004743	84.000000	0.017206
0.004744	84.000000	0.017206
0.004745	84.000000	0.017206
0.004746	84.000000	0.017206
0.004747	84.000000	0.017206
0.004748	84.000000	0.017206
0.004749	84.000000	0.017206
0.004750	84.000000	0.017206
0.004751	84.000000	0.017539
0.004752	84.000000	0.017539
0.004753	84.000000	0.017539
0.004754	84.000000	0.017539
0.004755	84.000000	0.017539
0.004756	84.000000	0.017539
0.004757	84.000000	0.017539
0.004758	84.000000	0.017539
0.004759	84.000000	0.017539
0.004760	84.000000	0.017539
0.004761	84.000000	0.017539
0.004762	84.000000	0.017495
0.004763	84.000000	0.017495
0.004764	84.000000	0.017495
0.004765	84.000000	0.017495
0.004766	84.000000	0.017495
0.004767	84.000000	0.017495
0.004768	84.000000	0.017495
0.004769	84.000000	0.017495
0.004770	84.000000	0.017495
0.004771	84.000000	0.017495
0.004772	84.000000	0.017495
0.004773	84.000000	0.017495
0.004774	84.000000	0.017687
0.004775	84.000000	0.017687
0.004776	84.000000	0.017687
0.004777	84.000000	0.017687
0.004778	84.000000	0.017687
0.004779	84.000000	0.017687
0.004780	88.000000	0.017021
0.004781	88.000000	0.017021
0.004782	88.000000	0.017021
0.004783	88.000000	0.017324
0.004784	88.000000	0.017201
0.004785	88.000000	0.017201
0.004786	88.000000	0.017534
0.004787	88.000000	0.017534
0.004788	88.000000	0.017534
0.004789	88.000000	0.017534
0.004790	88.000000	0.017534
0.004791	88.000000	0.017534
0.004792	88.000000	0.017534
0.004793	88.000000	0.017534
0.004794	88.000000	0.017534
0.004795	88.000000	0.017534
0.004796	88.000000	0.017534
0.004797	88.000000	0.017534
0.004798	88.000000	0.017534
0.004799	88.000000	0.017534
0.004800	88.000000	0.017534
0.004801	88.000000	0.017534
0.004802	88.000000	0.017534
0.004803	88.000000	0.017534
0.004804	88.000000	0.017534
0.004805	88.000000	0.017534
0.004806	88.000000	0.017534
0.004807	88.000000	0.017534
0.004808	88.000000	0.017534
0.004809	88.000000	0.017534
0.004810	88.000000	0.017534
0.004811	88.000000	0.017534
0.004812	88.000000	0.017534
0.004813	88.000000	0.017534
0.004814	88.000000	0.017534
0.004815	88.000000	0.017534
0.004816	88.000000	0.017534
0.004817	88.000000	0.017534
0.004818	88.000000	0.017534
0.004819	88.000000	0.017534
0.004820	88.000000	0.017857
0.004821	88.000000	0.017857
0.004822	88.000000	0.017857
0.004823	88.000000	0.017857
0.004824	88.000000	0.017857
0.004825	88.000000	0.017857
0.004826	88.000000	0.017743
0.004827	88.000000	0.017743
0.004828	88.000000	0.017743
0.004829	88.000000	0.017743
0.004830	88.000000	0.017743
0.004831	88.000000	0.017743
0.004832	88.000000	0.017743
0.004833	84.000000	0.018005
0.004834	84.000000	0.018005
0.004835	84.000000	0.018005
0.004836	84.000000	0.018005
0.004837	84.000000	0.018005
0.004838	84.000000	0.018005
0.004839	84.000000	0.018005
0.004840	84.000000	0.018005
0.004841	84.000000	0.018005
0.004842	84.000000	0.018005
0.004843	84.000000	0.018005
0.004844	84.000000	0.018005
0.004845	88.000000	0.017399
0.004846	88.000000	0.017399
0.004847	88.000000	0.017399
0.004848	88.000000	0.017399
0.004849	88.000000	0.017399
0.004850	88.000000	0.017399
0.004851	88.000000	0.017399
0.004852	88.000000	0.017399
0.004853	88.000000	0.017399
0.004854	88.000000	0.017399
0.004855	88.000000	0.017705
0.004856	88.000000	0.017705
0.004857	88.000000	0.017705
0.004858	88.000000	0.017705
0.004859	88.000000	0.017705
0.004860	88.000000	0.017705
0.004861	88.000000	0.017705
0.004862	88.000000	0.017705
0.004863	88.000000	0.017705
0.004864	88.000000	0.017705
0.004865	88.000000	0.017705
0.004866	88.000000	0.017897
0.004867	88.000000	0.017794
0.004868	88.000000	0.017794
0.004869	84.000000	0.017948
0.004870	84.000000	0.017948
0.004871	84.000000	0.017948
0.004872	84.000000	0.017948
0.004873	84.000000	0.017948
0.004874	84.000000	0.017948
0.004875	84.000000	0.017948
0.004876	84.000000	0.017948
0.004877	84.000000	0.017948
0.004878	84.000000	0.017948
0.004879	84.000000	0.017948
0.004880	84.000000	0.017948
0.004881	84.000000	0.017948
0.004882	84.000000	0.017948
0.004883	84.000000	0.018164
0.004884	84.000000	0.018164
0.004885	84.000000	0.018164
0.004886	84.000000	0.018164
0.004887	84.000000	0.018164
0.004888	84.000000	0.018164
0.004889	84.000000	0.018164
0.004890	80.000000	0.018404
0.004891	80.000000	0.018404
0.004892	80.000000	0.018404
0.004893	80.000000	0.018404
0.004894	80.000000	0.018404
0.004895	80.000000	0.018404
0.004896	80.000000	0.018404
0.004897	80.000000	0.018404
0.004898	80.000000	0.018404
0.004899	80.000000	0.018404
0.004900	80.000000	0.018404
0.004901	80.000000	0.018404
0.004902	80.000000	0.018404
0.004903	80.000000	0.018404
0.004904	80.000000	0.018404
0.004905	80.000000	0.018404
0.004906	80.000000	0.018404
0.004907	80.000000	0.018404
0.004908	84.000000	0.018345
0.004909	84.000000	0.018345
0.004910	84.000000	0.017947
0.004911	84.000000	0.017947
0.004912	84.000000	0.017947
0.004913	84.000000	0.017947
0.004914	84.000000	0.017947
0.004915	84.000000	0.017947
0.004916	84.000000	0.017947
0.004917	84.000000	0.017947
0.004918	84.000000	0.017916
0.004919	84.000000	0.017916
0.004920	84.000000	0.017916
0.004921	84.000000	0.017916
0.004922	84.000000	0.017916
0.004923	84.000000	0.017916
0.004924	84.000000	0.017916
0.004925	84.000000	0.018137
0.004926	84.000000	0.018137
0.004927	84.000000	0.018137
0.004928	84.000000	0.018137
0.004929	84.000000	0.018137
0.004930	84.000000	0.018137
0.004931	84.000000	0.018137
0.004932	84.000000	0.018137
0.004933	84.000000	0.018137
0.004934	84.000000	0.018315
0.004935	84.000000	0.018315
0.004936	84.000000	0.018315
0.004937	84.000000	0.018315
0.004938	84.000000	0.018315
0.004939	84.000000	0.018315
0.004940	84.000000	0.018315
0.004941	84.000000	0.018315
0.004942	84.000000	0.018315
0.004943	84.000000	0.018315
0.004944	84.000000	0.018315
0.004945	84.000000	0.018315
0.004946	84.000000	0.018315
0.004947	84.000000	0.018315
0.004948	84.000000	0.018315
0.004949	84.000000	0.018259
0.004950	84.000000	0.018259
0.004951	84.000000	0.018259
0.004952	84.000000	0.018259
0.004953	84.000000	0.018259
0.004954	84.000000	0.018259
0.004955	84.000000	0.018259
0.004956	84.000000	0.018259
0.004957	84.000000	0.018259
0.004958	84.000000	0.018379
0.004959	84.000000	0.018562
0.004960	84.000000	0.018562
0.004961	84.000000	0.018562
0.004962	84.000000	0.018562
0.004963	84.000000	0.018562
0.004964	84.000000	0.018562
0.004965	84.000000	0.018562
0.004966	84.000000	0.018562
0.004967	84.000000	0.018562
0.004968	84.000000	0.018562
0.004969	84.000000	0.018562
0.004970	84.000000	0.018562
0.004971	84.000000	0.018562
0.004972	84.000000	0.018562
0.004973	84.000000	0.018562
0.004974	84.000000	0.018562
0.004975	84.000000	0.018299
0.004976	84.000000	0.018299
0.004977	84.000000	0.018299
0.004978	84.000000	0.018299
0.004979	84.000000	0.018299
0.004980	84.000000	0.018299
0.004981	84.000000	0.018299
0.004982	84.000000	0.018299
0.004983	84.000000	0.018299
0.004984	84.000000	0.018437
0.004985	84.000000	0.018437
0.004986	84.000000	0.018437
0.004987	84.000000	0.018437
0.004988	84.000000	0.018437
0.004989	84.000000	0.018437
0.004990	84.000000	0.018399
0.004991	84.000000	0.018399
0.004992	84.000000	0.018399
0.004993	84.000000	0.018399
0.004994	84.000000	0.018540
0.004995	84.000000	0.018540
0.004996	84.000000	0.018540
0.004997	84.000000	0.018540
0.004998	84.000000	0.018540
0.004999	84.000000	0.018540


==> img/periodogram/8/oc.dat <==
-0.005000	188.000000	0.015948
-0.004999	188.000000	0.015927
-0.004998	188.000000	0.015927
-0.004997	188.000000	0.015927
-0.004996	188.000000	0.015927
-0.004995	188.000000	0.015927
-0.004994	184.000000	0.016012
-0.004993	184.000000	0.016012
-0.004992	184.000000	0.016012
-0.004991	184.000000	0.016012
-0.004990	184.000000	0.016012
-0.004989	184.000000	0.016012
-0.004988	184.000000	0.016012
-0.004987	188.000000	0.015911
-0.004986	188.000000	0.015911
-0.004985	188.000000	0.015911
-0.004984	188.000000	0.015911
-0.004983	188.000000	0.015911
-0.004982	188.000000	0.015911
-0.004981	188.000000	0.015911
-0.004980	188.000000	0.015911
-0.004979	188.000000	0.015911
-0.004978	188.000000	0.015911
-0.004977	188.000000	0.015911
-0.004976	188.000000	0.015911
-0.004975	188.000000	0.015911
-0.004974	188.000000	0.015911
-0.004973	188.000000	0.015975
-0.004972	188.000000	0.015975
-0.004971	188.000000	0.015975
-0.004970	188.000000	0.015975
-0.004969	188.000000	0.015975
-0.004968	188.000000	0.015975
-0.004967	188.000000	0.016013
-0.004966	188.000000	0.016013
-0.004965	188.000000	0.016013
-0.004964	188.000000	0.016013
-0.004963	188.000000	0.016013
-0.004962	188.000000	0.016013
-0.004961	188.000000	0.016013
-0.004960	188.000000	0.016013
-0.004959	188.000000	0.016013
-0.004958	188.000000	0.016007
-0.004957	188.000000	0.016007
-0.004956	188.000000	0.016007
-0.004955	188.000000	0.016007
-0.004954	188.000000	0.016007
-0.004953	188.000000	0.016007
-0.004952	188.000000	0.016007
-0.004951	188.000000	0.016007
-0.004950	188.000000	0.016007
-0.004949	188.000000	0.016007
-0.004948	188.000000	0.016007
-0.004947	188.000000	0.016007
-0.004946	188.000000	0.016007
-0.004945	188.000000	0.016007
-0.004944	188.000000	0.016053
-0.004943	188.000000	0.016053
-0.004942	188.000000	0.016053
-0.004941	188.000000	0.016036
-0.004940	188.000000	0.016036
-0.004939	188.000000	0.016036
-0.004938	188.000000	0.016036
-0.004937	188.000000	0.016036
-0.004936	188.000000	0.016036
-0.004935	188.000000	0.016036
-0.004934	188.000000	0.016036
-0.004933	188.000000	0.016036
-0.004932	188.000000	0.016034
-0.004931	188.000000	0.016034
-0.004930	188.000000	0.016034
-0.004929	188.000000	0.016034
-0.004928	188.000000	0.016034
-0.004927	188.000000	0.016034
-0.004926	188.000000	0.016034
-0.004925	188.000000	0.016034
-0.004924	188.000000	0.016034
-0.004923	188.000000	0.016034
-0.004922	188.000000	0.016063
-0.004921	188.000000	0.016063
-0.004920	188.000000	0.016063
-0.004919	188.000000	0.016063
-0.004918	188.000000	0.016063
-0.004917	192.000000	0.016059
-0.004916	192.000000	0.016059
-0.004915	192.000000	0.016059
-0.004914	192.000000	0.016059
-0.004913	192.000000	0.016059
-0.004912	192.000000	0.016059
-0.004911	192.000000	0.016059
-0.004910	192.000000	0.016059
-0.004909	192.000000	0.016059
-0.004908	192.000000	0.016059
-0.004907	192.000000	0.016059
-0.004906	192.000000	0.016059
-0.004905	192.000000	0.016059
-0.004904	192.000000	0.016059
-0.004903	192.000000	0.016059
-0.004902	192.000000	0.016059
-0.004901	192.000000	0.016059
-0.004900	192.000000	0.016059
-0.004899	192.000000	0.016059
-0.004898	188.000000	0.016031
-0.004897	188.000000	0.016031
-0.004896	188.000000	0.016031
-0.004895	188.000000	0.016031
-0.004894	188.000000	0.016031
-0.004893	188.000000	0.016037
-0.004892	188.000000	0.016037
-0.004891	188.000000	0.016037
-0.004890	188.000000	0.016037
-0.004889	188.000000	0.016037
-0.004888	188.000000	0.016037
-0.004887	188.000000	0.016037
-0.004886	188.000000	0.016037
-0.004885	188.000000	0.016037
-0.004884	188.000000	0.016037
-0.004883	188.000000	0.016037
-0.004882	188.000000	0.016037
-0.004881	188.000000	0.016066
-0.004880	188.000000	0.016066
-0.004879	188.000000	0.016066
-0.004878	188.000000	0.016066
-0.004877	188.000000	0.016066
-0.004876	188.000000	0.016066
-0.004875	188.000000	0.016091
-0.004874	188.000000	0.016091
-0.004873	188.000000	0.016091
-0.004872	188.000000	0.016091
-0.004871	188.000000	0.016091
-0.004870	188.000000	0.016091
-0.004869	188.000000	0.016091
-0.004868	188.000000	0.016091
-0.004867	188.000000	0.016091
-0.004866	188.000000	0.016091
-0.004865	188.000000	0.016091
-0.004864	188.000000	0.016091
-0.004863	188.000000	0.016010
-0.004862	188.000000	0.016010
-0.004861	188.000000	0.016010
-0.004860	188.000000	0.016010
-0.004859	188.000000	0.016010
-0.004858	188.000000	0.016010
-0.004857	192.000000	0.016163
-0.004856	192.000000	0.016163
-0.004855	192.000000	0.016163
-0.004854	192.000000	0.016163
-0.004853	192.000000	0.016163
-0.004852	192.000000	0.016163
-0.004851	192.000000	0.016163
-0.004850	192.000000	0.016163
-0.004849	192.000000	0.016163
-0.004848	192.000000	0.016163
-0.004847	192.000000	0.016163
-0.004846	192.000000	0.016163
-0.004845	192.000000	0.016163
-0.004844	192.000000	0.016163
-0.004843	188.000000	0.016133
-0.004842	188.000000	0.016133
-0.004841	188.000000	0.016133
-0.004840	188.000000	0.016133
-0.004839	188.000000	0.016133
-0.004838	188.000000	0.016133
-0.004837	188.000000	0.016133
-0.004836	188.000000	0.016133
-0.004835	188.000000	0.016133
-0.004834	188.000000	0.016172
-0.004833	188.000000	0.016172
-0.004832	188.000000	0.016172
-0.004831	188.000000	0.016172
-0.004830	188.000000	0.016172
-0.004829	188.000000	0.016172
-0.004828	188.000000	0.016055
-0.004827	188.000000	0.016055
-0.004826	188.000000	0.016055
-0.004825	184.000000	0.016225
-0.004824	184.000000	0.016225
-0.004823	184.000000	0.016225
-0.004822	184.000000	0.016225
-0.004821	184.000000	0.016225
-0.004820	184.000000	0.016225
-0.004819	184.000000	0.016225
-0.004818	184.000000	0.016225
-0.004817	184.000000	0.016225
-0.004816	184.000000	0.016225
-0.004815	184.000000	0.016225
-0.004814	184.000000	0.016225
-0.004813	184.000000	0.016225
-0.004812	184.000000	0.016225
-0.004811	184.000000	0.016225
-0.004810	184.000000	0.016225
-0.004809	184.000000	0.016225
-0.004808	184.000000	0.016225
-0.004807	184.000000	0.016225
-0.004806	184.000000	0.016225
-0.004805	184.000000	0.016225
-0.004804	184.000000	0.016225
-0.004803	184.000000	0.016225
-0.004802	184.000000	0.016225
-0.004801	184.000000	0.016225
-0.004800	184.000000	0.016225
-0.004799	184.000000	0.016225
-0.004798	184.000000	0.016225
-0.004797	184.000000	0.016225
-0.004796	184.000000	0.016225
-0.004795	184.000000	0.016225
-0.004794	184.000000	0.016041
-0.004793	184.000000	0.015996
-0.004792	184.000000	0.016384
-0.004791	184.000000	0.016384
-0.004790	184.000000	0.016343
-0.004789	184.000000	0.016343
-0.004788	184.000000	0.016343
-0.004787	184.000000	0.016343
-0.004786	184.000000	0.016343
-0.004785	184.000000	0.016351
-0.004784	184.000000	0.016351
-0.004783	184.000000	0.016351
-0.004782	184.000000	0.016351
-0.004781	184.000000	0.016351
-0.004780	184.000000	0.016351
-0.004779	184.000000	0.016351
-0.004778	184.000000	0.016351
-0.004777	184.000000	0.016351
-0.004776	184.000000	0.016351
-0.004775	184.000000	0.016351
-0.004774	184.000000	0.016351
-0.004773	184.000000	0.016351
-0.004772	184.000000	0.016351
-0.004771	184.000000	0.016351
-0.004770	184.000000	0.016351
-0.004769	184.000000	0.016351
-0.004768	184.000000	0.016351
-0.004767	184.000000	0.016351
-0.004766	184.000000	0.016351
-0.004765	184.000000	0.016351
-0.004764	184.000000	0.016351
-0.004763	184.000000	0.016351
-0.004762	184.000000	0.016351
-0.004761	184.000000	0.016351
-0.004760	184.000000	0.016351
-0.004759	184.000000	0.016138
-0.004758	184.000000	0.016138
-0.004757	184.000000	0.016180
-0.004756	184.000000	0.016180
-0.004755	184.000000	0.016180
-0.004754	184.000000	0.016180
-0.004753	184.000000	0.016180
-0.004752	184.000000	0.016256
-0.004751	184.000000	0.016256
-0.004750	184.000000	0.016256
-0.004749	184.000000	0.016256
-0.004748	184.000000	0.016256
-0.004747	184.000000	0.016256
-0.004746	184.000000	0.016256
-0.004745	184.000000	0.016256
-0.004744	184.000000	0.016256
-0.004743	184.000000	0.016256
-0.004742	184.000000	0.016111
-0.004741	184.000000	0.016111
-0.004740	184.000000	0.016111
-0.004739	184.000000	0.016111
-0.004738	184.000000	0.016111
-0.004737	184.000000	0.016111
-0.004736	184.000000	0.016111
-0.004735	184.000000	0.016111
-0.004734	184.000000	0.016111
-0.004733	184.000000	0.016111
-0.004732	184.000000	0.016111
-0.004731	184.000000	0.016111
-0.004730	184.000000	0.016111
-0.004729	184.000000	0.016111
-0.004728	184.000000	0.016111
-0.004727	184.000000	0.016111
-0.004726	184.000000	0.016598
-0.004725	184.000000	0.016598
-0.004724	184.000000	0.016361
-0.004723	184.000000	0.016361
-0.004722	184.000000	0.016361
-0.004721	184.000000	0.016361
-0.004720	184.000000	0.016361
-0.004719	184.000000	0.016361
-0.004718	184.000000	0.016361
-0.004717	184.000000	0.016361
-0.004716	184.000000	0.016361
-0.004715	184.000000	0.016361
-0.004714	184.000000	0.016361
-0.004713	184.000000	0.016361
-0.004712	184.000000	0.016361
-0.004711	184.000000	0.016448
-0.004710	184.000000	0.016448
-0.004709	184.000000	0.016448
-0.004708	184.000000	0.016448
-0.004707	184.000000	0.016448
-0.004706	184.000000	0.016448
-0.004705	184.000000	0.016448
-0.004704	184.000000	0.016448
-0.004703	184.000000	0.016448
-0.004702	184.000000	0.016448
-0.004701	184.000000	0.016448
-0.004700	184.000000	0.016448
-0.004699	184.000000	0.016448
-0.004698	184.000000	0.016372
-0.004697	184.000000	0.016372
-0.004696	184.000000	0.016372
-0.004695	184.000000	0.016372
-0.004694	184.000000	0.016372
-0.004693	184.000000	0.016372
-0.004692	184.000000	0.016193
-0.004691	184.000000	0.016193
-0.004690	184.000000	0.015936
-0.004689	184.000000	0.015936
-0.004688	184.000000	0.015936
-0.004687	184.000000	0.015936
-0.004686	184.000000	0.015936
-0.004685	184.000000	0.015936
-0.004684	184.000000	0.015936
-0.004683	184.000000	0.015936
-0.004682	184.000000	0.015936
-0.004681	184.000000	0.015936
-0.004680	184.000000	0.015936
-0.004679	184.000000	0.015936
-0.004678	184.000000	0.015936
-0.004677	184.000000	0.015936
-0.004676	184.000000	0.015936
-0.004675	184.000000	0.015936
-0.004674	184.000000	0.015936
-0.004673	184.000000	0.015936
-0.004672	184.000000	0.015936
-0.004671	184.000000	0.015936
-0.004670	184.000000	0.016031
-0.004669	184.000000	0.016031
-0.004668	184.000000	0.016031
-0.004667	184.000000	0.016031
-0.004666	184.000000	0.016031
-0.004665	184.000000	0.016031
-0.004664	184.000000	0.016031
-0.004663	184.000000	0.016031
-0.004662	184.000000	0.016031
-0.004661	184.000000	0.016606
-0.004660	184.000000	0.016606
-0.004659	184.000000	0.016606
-0.004658	184.000000	0.016606
-0.004657	184.000000	0.016606
-0.004656	184.000000	0.016606
-0.004655	184.000000	0.016334
-0.004654	184.000000	0.016334
-0.004653	184.000000	0.016334
-0.004652	184.000000	0.016334
-0.004651	184.000000	0.016334
-0.004650	184.000000	0.016334
-0.004649	184.000000	0.016334
-0.004648	184.000000	0.016334
-0.004647	184.000000	0.016334
-0.004646	184.000000	0.016334
-0.004645	184.000000	0.016334
-0.004644	184.000000	0.016334
-0.004643	184.000000	0.016334
-0.004642	184.000000	0.016125
-0.004641	184.000000	0.016125
-0.004640	184.000000	0.016125
-0.004639	184.000000	0.016125
-0.004638	184.000000	0.016125
-0.004637	184.000000	0.016125
-0.004636	184.000000	0.016125
-0.004635	184.000000	0.016125
-0.004634	184.000000	0.016125
-0.004633	184.000000	0.016125
-0.004632	184.000000	0.016125
-0.004631	184.000000	0.016125
-0.004630	184.000000	0.016125
-0.004629	184.000000	0.016226
-0.004628	184.000000	0.016246
-0.004627	184.000000	0.016246
-0.004626	184.000000	0.016246
-0.004625	184.000000	0.016246
-0.004624	184.000000	0.016246
-0.004623	184.000000	0.016246
-0.004622	184.000000	0.016246
-0.004621	184.000000	0.016246
-0.004620	184.000000	0.015964
-0.004619	184.000000	0.015964
-0.004618	184.000000	0.015964
-0.004617	184.000000	0.015964
-0.004616	184.000000	0.015964
-0.004615	184.000000	0.015964
-0.004614	184.000000	0.015964
-0.004613	184.000000	0.015964
-0.004612	184.000000	0.015964
-0.004611	184.000000	0.015964
-0.004610	184.000000	0.015964
-0.004609	184.000000	0.015964
-0.004608	184.000000	0.015964
-0.004607	184.000000	0.015964
-0.004606	184.000000	0.015855
-0.004605	184.000000	0.015855
-0.004604	184.000000	0.015855
-0.004603	184.000000	0.015855
-0.004602	184.000000	0.015855
-0.004601	184.000000	0.015855
-0.004600	184.000000	0.015855
-0.004599	184.000000	0.015855
-0.004598	184.000000	0.015855
-0.004597	184.000000	0.015855
-0.004596	184.000000	0.016506
-0.004595	184.000000	0.016506
-0.004594	184.000000	0.016506
-0.004593	184.000000	0.016506
-0.004592	184.000000	0.016506
-0.004591	184.000000	0.016272
-0.004590	184.000000	0.016272
-0.004589	184.000000	0.016272
-0.004588	184.000000	0.016376
-0.004587	184.000000	0.016376
-0.004586	184.000000	0.016090
-0.004585	184.000000	0.016090
-0.004584	184.000000	0.016090
-0.004583	184.000000	0.016090
-0.004582	184.000000	0.016090
-0.004581	184.000000	0.016090
-0.004580	184.000000	0.016090
-0.004579	184.000000	0.016090
-0.004578	184.000000	0.016090
-0.004577	184.000000	0.016090
-0.004576	184.000000	0.016090
-0.004575	184.000000	0.016090
-0.004574	184.000000	0.016090
-0.004573	184.000000	0.016090
-0.004572	184.000000	0.016090
-0.004571	184.000000	0.016090
-0.004570	184.000000	0.016090
-0.004569	184.000000	0.016090
-0.004568	184.000000	0.016090
-0.004567	184.000000	0.016090
-0.004566	184.000000	0.016090
-0.004565	184.000000	0.016090
-0.004564	184.000000	0.016090
-0.004563	184.000000	0.016090
-0.004562	184.000000	0.016090
-0.004561	184.000000	0.016090
-0.004560	184.000000	0.016090
-0.004559	184.000000	0.016090
-0.004558	184.000000	0.016090
-0.004557	184.000000	0.016090
-0.004556	184.000000	0.016090
-0.004555	184.000000	0.016090
-0.004554	184.000000	0.016090
-0.004553	184.000000	0.016090
-0.004552	184.000000	0.016090
-0.004551	184.000000	0.015804
-0.004550	184.000000	0.015804
-0.004549	184.000000	0.015804
-0.004548	184.000000	0.015804
-0.004547	184.000000	0.015911
-0.004546	184.000000	0.015911
-0.004545	184.000000	0.015911
-0.004544	184.000000	0.015911
-0.004543	184.000000	0.015911
-0.004542	184.000000	0.015911
-0.004541	184.000000	0.015655
-0.004540	184.000000	0.015655
-0.004539	184.000000	0.015655
-0.004538	184.000000	0.015655
-0.004537	184.000000	0.015655
-0.004536	184.000000	0.015655
-0.004535	184.000000	0.015655
-0.004534	184.000000	0.015655
-0.004533	184.000000	0.015655
-0.004532	184.000000	0.015655
-0.004531	188.000000	0.016362
-0.004530	188.000000	0.016362
-0.004529	188.000000	0.016362
-0.004528	188.000000	0.016362
-0.004527	188.000000	0.016362
-0.004526	188.000000	0.016362
-0.004525	188.000000	0.016362
-0.004524	188.000000	0.016362
-0.004523	188.000000	0.016362
-0.004522	188.000000	0.016362
-0.004521	188.000000	0.016362
-0.004520	188.000000	0.016362
-0.004519	188.000000	0.016362
-0.004518	188.000000	0.016362
-0.004517	188.000000	0.016362
-0.004516	188.000000	0.016076
-0.004515	188.000000	0.016076
-0.004514	184.000000	0.015950
-0.004513	184.000000	0.015950
-0.004512	184.000000	0.015950
-0.004511	184.000000	0.015950
-0.004510	184.000000	0.015950
-0.004509	184.000000	0.015950
-0.004508	184.000000	0.015950
-0.004507	184.000000	0.015950
-0.004506	184.000000	0.016057
-0.004505	184.000000	0.016057
-0.004504	184.000000	0.016057
-0.004503	184.000000	0.016057
-0.004502	184.000000	0.016057
-0.004501	184.000000	0.016057
-0.004500	184.000000	0.016057
-0.004499	184.000000	0.016057
-0.004498	184.000000	0.016057
-0.004497	184.000000	0.016057
-0.004496	184.000000	0.016057
-0.004495	184.000000	0.016057
-0.004494	184.000000	0.016057
-0.004493	184.000000	0.016057
-0.004492	184.000000	0.016057
-0.004491	184.000000	0.016057
-0.004490	184.000000	0.015784
-0.004489	184.000000	0.015784
-0.004488	184.000000	0.015784
-0.004487	184.000000	0.015784
-0.004486	184.000000	0.015784
-0.004485	184.000000	0.015784
-0.004484	184.000000	0.015784
-0.004483	184.000000	0.015784
-0.004482	184.000000	0.015517
-0.004481	184.000000	0.015517
-0.004480	184.000000	0.015517
-0.004479	184.000000	0.015517
-0.004478	184.000000	0.015517
-0.004477	184.000000	0.015517
-0.004476	184.000000	0.015517
-0.004475	184.000000	0.015517
-0.004474	184.000000	0.015517
-0.004473	184.000000	0.015517
-0.004472	184.000000	0.015549
-0.004471	184.000000	0.015549
-0.004470	184.000000	0.015549
-0.004469	184.000000	0.015549
-0.004468	184.000000	0.015549
-0.004467	184.000000	0.015549
-0.004466	188.000000	0.016273
-0.004465	188.000000	0.016380
-0.004464	188.000000	0.016380
-0.004463	188.000000	0.016380
-0.004462	188.000000	0.016380
-0.004461	188.000000	0.016380
-0.004460	188.000000	0.016380
-0.004459	188.000000	0.016380
-0.004458	188.000000	0.016380
-0.004457	188.000000	0.016380
-0.004456	188.000000	0.016380
-0.004455	188.000000	0.016380
-0.004454	188.000000	0.016380
-0.004453	188.000000	0.016380
-0.004452	188.000000	0.016380
-0.004451	188.000000	0.016380
-0.004450	188.000000	0.016380
-0.004449	188.000000	0.016380
-0.004448	188.000000	0.016380
-0.004447	188.000000	0.016113
-0.004446	188.000000	0.016113
-0.004445	188.000000	0.016113
-0.004444	188.000000	0.016113
-0.004443	188.000000	0.016113
-0.004442	188.000000	0.016113
-0.004441	188.000000	0.016113
-0.004440	188.000000	0.015840
-0.004439	188.000000	0.015840
-0.004438	184.000000	0.016106
-0.004437	184.000000	0.016106
-0.004436	184.000000	0.016106
-0.004435	184.000000	0.016106
-0.004434	184.000000	0.016106
-0.004433	184.000000	0.016106
-0.004432	184.000000	0.016106
-0.004431	184.000000	0.016106
-0.004430	184.000000	0.016106
-0.004429	184.000000	0.016106
-0.004428	184.000000	0.016106
-0.004427	184.000000	0.016106
-0.004426	184.000000	0.016106
-0.004425	184.000000	0.016106
-0.004424	184.000000	0.016207
-0.004423	184.000000	0.016207
-0.004422	184.000000	0.016040
-0.004421	184.000000	0.016040
-0.004420	184.000000	0.016040
-0.004419	184.000000	0.016040
-0.004418	184.000000	0.016040
-0.004417	184.000000	0.016040
-0.004416	184.000000	0.016040
-0.004415	184.000000	0.016040
-0.004414	184.000000	0.016040
-0.004413	184.000000	0.016040
-0.004412	184.000000	0.015812
-0.004411	184.000000	0.015812
-0.004410	184.000000	0.015812
-0.004409	184.000000	0.015812
-0.004408	184.000000	0.015812
-0.004407	184.000000	0.015812
-0.004406	184.000000	0.015812
-0.004405	184.000000	0.015812
-0.004404	184.000000	0.015812
-0.004403	184.000000	0.015812
-0.004402	184.000000	0.015812
-0.004401	4.000000	0.016598
-0.004400	4.000000	0.016598
-0.004399	4.000000	0.016598
-0.004398	4.000000	0.016598
-0.004397	4.000000	0.016598
-0.004396	4.000000	0.016598
-0.004395	4.000000	0.016598
-0.004394	4.000000	0.016598
-0.004393	4.000000	0.016598
-0.004392	4.000000	0.016598
-0.004391	4.000000	0.016598
-0.004390	4.000000	0.016311
-0.004389	4.000000	0.016311
-0.004388	4.000000	0.016311
-0.004387	4.000000	0.016311
-0.004386	4.000000	0.016311
-0.004385	4.000000	0.016311
-0.004384	4.000000	0.016311
-0.004383	4.000000	0.016409
-0.004382	4.000000	0.016409
-0.004381	4.000000	0.016409
-0.004380	4.000000	0.016409
-0.004379	4.000000	0.016409
-0.004378	4.000000	0.016198
-0.004377	4.000000	0.016198
-0.004376	4.000000	0.016198
-0.004375	4.000000	0.016198
-0.004374	4.000000	0.016198
-0.004373	4.000000	0.016198
-0.004372	4.000000	0.016198
-0.004371	4.000000	0.016198
-0.004370	4.000000	0.016198
-0.004369	4.000000	0.016198
-0.004368	4.000000	0.016198
-0.004367	4.000000	0.016198
-0.004366	4.000000	0.016198
-0.004365	4.000000	0.016198
-0.004364	4.000000	0.016198
-0.004363	4.000000	0.016198
-0.004362	4.000000	0.016198
-0.004361	4.000000	0.016198
-0.004360	4.000000	0.016198
-0.004359	4.000000	0.016198
-0.004358	4.000000	0.016198
-0.004357	4.000000	0.016198
-0.004356	4.000000	0.016198
-0.004355	4.000000	0.016198
-0.004354	4.000000	0.016198
-0.004353	4.000000	0.016198
-0.004352	4.000000	0.016198
-0.004351	4.000000	0.016198
-0.004350	4.000000	0.016198
-0.004349	4.000000	0.016198
-0.004348	4.000000	0.016198
-0.004347	4.000000	0.016198
-0.004346	4.000000	0.016198
-0.004345	4.000000	0.016198
-0.004344	4.000000	0.016198
-0.004343	4.000000	0.016018
-0.004342	4.000000	0.016018
-0.004341	4.000000	0.016108
-0.004340	4.000000	0.016108
-0.004339	4.000000	0.015821
-0.004338	4.000000	0.015821
-0.004337	4.000000	0.015821
-0.004336	8.000000	0.016620
-0.004335	8.000000	0.016620
-0.004334	8.000000	0.016620
-0.004333	8.000000	0.016620
-0.004332	8.000000	0.016620
-0.004331	8.000000	0.016620
-0.004330	4.000000	0.016434
-0.004329	4.000000	0.016434
-0.004328	4.000000	0.016434
-0.004327	4.000000	0.016434
-0.004326	4.000000	0.016434
-0.004325	4.000000	0.016434
-0.004324	4.000000	0.016434
-0.004323	4.000000	0.016434
-0.004322	4.000000	0.016434
-0.004321	4.000000	0.016434
-0.004320	4.000000	0.016434
-0.004319	4.000000	0.016434
-0.004318	4.000000	0.016434
-0.004317	4.000000	0.016434
-0.004316	4.000000	0.016483
-0.004315	4.000000	0.016483
-0.004314	4.000000	0.016483
-0.004313	4.000000	0.016483
-0.004312	4.000000	0.016483
-0.004311	4.000000	0.016483
-0.004310	4.000000	0.016483
-0.004309	4.000000	0.016483
-0.004308	8.000000	0.016317
-0.004307	8.000000	0.016317
-0.004306	8.000000	0.016317
-0.004305	8.000000	0.016317
-0.004304	8.000000	0.016317
-0.004303	8.000000	0.016317
-0.004302	8.000000	0.016317
-0.004301	8.000000	0.016317
-0.004300	8.000000	0.016407
-0.004299	8.000000	0.016407
-0.004298	8.000000	0.016407
-0.004297	8.000000	0.016407
-0.004296	8.000000	0.016407
-0.004295	8.000000	0.016407
-0.004294	8.000000	0.016407
-0.004293	8.000000	0.016407
-0.004292	8.000000	0.016407
-0.004291	8.000000	0.016407
-0.004290	8.000000	0.016407
-0.004289	8.000000	0.016120
-0.004288	8.000000	0.016120
-0.004287	8.000000	0.016120
-0.004286	8.000000	0.016120
-0.004285	8.000000	0.016120
-0.004284	8.000000	0.016120
-0.004283	8.000000	0.016120
-0.004282	8.000000	0.016120
-0.004281	8.000000	0.016120
-0.004280	8.000000	0.016120
-0.004279	8.000000	0.016120
-0.004278	8.000000	0.016120
-0.004277	8.000000	0.016120
-0.004276	8.000000	0.016120
-0.004275	8.000000	0.016120
-0.004274	8.000000	0.015976
-0.004273	8.000000	0.015976
-0.004272	8.000000	0.015976
-0.004271	8.000000	0.016776
-0.004270	8.000000	0.016776
-0.004269	8.000000	0.016776
-0.004268	8.000000	0.016776
-0.004267	8.000000	0.016776
-0.004266	8.000000	0.016776
-0.004265	8.000000	0.016776
-0.004264	8.000000	0.016776
-0.004263	8.000000	0.016776
-0.004262	8.000000	0.016776
-0.004261	8.000000	0.016776
-0.004260	8.000000	0.016776
-0.004259	8.000000	0.016855
-0.004258	8.000000	0.016855
-0.004257	8.000000	0.016855
-0.004256	8.000000	0.016855
-0.004255	8.000000	0.016855
-0.004254	8.000000	0.016855
-0.004253	8.000000	0.016855
-0.004252	8.000000	0.016855
-0.004251	8.000000	0.016855
-0.004250	8.000000	0.016855
-0.004249	8.000000	0.016855
-0.004248	8.000000	0.016855
-0.004247	8.000000	0.016855
-0.004246	8.000000	0.016855
-0.004245	8.000000	0.016855
-0.004244	8.000000	0.016855
-0.004243	8.000000	0.016855
-0.004242	8.000000	0.016855
-0.004241	8.000000	0.016855
-0.004240	8.000000	0.016855
-0.004239	12.000000	0.016465
-0.004238	8.000000	0.016281
-0.004237	8.000000	0.016281
-0.004236	8.000000	0.016281
-0.004235	8.000000	0.016281
-0.004234	8.000000	0.016281
-0.004233	8.000000	0.016314
-0.004232	8.000000	0.016314
-0.004231	8.000000	0.016314
-0.004230	8.000000	0.016314
-0.004229	8.000000	0.016314
-0.004228	8.000000	0.016314
-0.004227	8.000000	0.016314
-0.004226	8.000000	0.016314
-0.004225	8.000000	0.016314
-0.004224	8.000000	0.016314
-0.004223	8.000000	0.016314
-0.004222	8.000000	0.016314
-0.004221	8.000000	0.016314
-0.004220	8.000000	0.016314
-0.004219	8.000000	0.016314
-0.004218	8.000000	0.016383
-0.004217	8.000000	0.016383
-0.004216	8.000000	0.016383
-0.004215	8.000000	0.016383
-0.004214	8.000000	0.016383
-0.004213	8.000000	0.016383
-0.004212	8.000000	0.016383
-0.004211	8.000000	0.016383
-0.004210	8.000000	0.016383
-0.004209	8.000000	0.016383
-0.004208	8.000000	0.016383
-0.004207	8.000000	0.016383
-0.004206	8.000000	0.017185
-0.004205	8.000000	0.017185
-0.004204	8.000000	0.017120
-0.004203	8.000000	0.017120
-0.004202	8.000000	0.017120
-0.004201	8.000000	0.017120
-0.004200	8.000000	0.017120
-0.004199	8.000000	0.017120
-0.004198	8.000000	0.017120
-0.004197	8.000000	0.017120
-0.004196	8.000000	0.017120
-0.004195	8.000000	0.017120
-0.004194	8.000000	0.017120
-0.004193	8.000000	0.017120
-0.004192	8.000000	0.017120
-0.004191	8.000000	0.017120
-0.004190	8.000000	0.017120
-0.004189	8.000000	0.017120
-0.004188	8.000000	0.016851
-0.004187	8.000000	0.016851
-0.004186	8.000000	0.016851
-0.004185	8.000000	0.016851
-0.004184	8.000000	0.016851
-0.004183	8.000000	0.016851
-0.004182	8.000000	0.016851
-0.004181	8.000000	0.016851
-0.004180	8.000000	0.016851
-0.004179	8.000000	0.016851
-0.004178	8.000000	0.016851
-0.004177	8.000000	0.016907
-0.004176	8.000000	0.016907
-0.004175	8.000000	0.016907
-0.004174	8.000000	0.016907
-0.004173	8.000000	0.016907
-0.004172	8.000000	0.016907
-0.004171	8.000000	0.016907
-0.004170	8.000000	0.016907
-0.004169	12.000000	0.016869
-0.004168	12.000000	0.016869
-0.004167	12.000000	0.016869
-0.004166	12.000000	0.016869
-0.004165	12.000000	0.016869
-0.004164	12.000000	0.016869
-0.004163	12.000000	0.016869
-0.004162	12.000000	0.016869
-0.004161	12.000000	0.016869
-0.004160	12.000000	0.016869
-0.004159	12.000000	0.016906
-0.004158	12.000000	0.016906
-0.004157	12.000000	0.016906
-0.004156	12.000000	0.016906
-0.004155	12.000000	0.016906
-0.004154	12.000000	0.016906
-0.004153	12.000000	0.016906
-0.004152	12.000000	0.016906
-0.004151	12.000000	0.016906
-0.004150	12.000000	0.016906
-0.004149	12.000000	0.016906
-0.004148	12.000000	0.016906
-0.004147	12.000000	0.016906
-0.004146	12.000000	0.016718
-0.004145	12.000000	0.016718
-0.004144	12.000000	0.016718
-0.004143	12.000000	0.016718
-0.004142	12.000000	0.016718
-0.004141	8.000000	0.017512
-0.004140	8.000000	0.017512
-0.004139	8.000000	0.017512
-0.004138	12.000000	0.017251
-0.004137	12.000000	0.017251
-0.004136	8.000000	0.017302
-0.004135	12.000000	0.017285
-0.004134	12.000000	0.017285
-0.004133	12.000000	0.017285
-0.004132	12.000000	0.017285
-0.004131	12.000000	0.017285
-0.004130	12.000000	0.017285
-0.004129	12.000000	0.017285
-0.004128	12.000000	0.017285
-0.004127	12.000000	0.017285
-0.004126	12.000000	0.017285
-0.004125	12.000000	0.017285
-0.004124	12.000000	0.017285
-0.004123	12.000000	0.017285
-0.004122	12.000000	0.017285
-0.004121	12.000000	0.017285
-0.004120	12.000000	0.017285
-0.004119	12.000000	0.017285
-0.004118	12.000000	0.017285
-0.004117	12.000000	0.017285
-0.004116	12.000000	0.017285
-0.004115	12.000000	0.017285
-0.004114	12.000000	0.017285
-0.004113	12.000000	0.017285
-0.004112	12.000000	0.017285
-0.004111	12.000000	0.017285
-0.004110	12.000000	0.017285
-0.004109	12.000000	0.017285
-0.004108	12.000000	0.017285
-0.004107	12.000000	0.017285
-0.004106	12.000000	0.017285
-0.004105	12.000000	0.017285
-0.004104	12.000000	0.017285
-0.004103	12.000000	0.017285
-0.004102	12.000000	0.017285
-0.004101	12.000000	0.017285
-0.004100	16.000000	0.017302
-0.004099	16.000000	0.017302
-0.004098	16.000000	0.017302
-0.004097	16.000000	0.017302
-0.004096	16.000000	0.017302
-0.004095	12.000000	0.017348
-0.004094	12.000000	0.017348
-0.004093	12.000000	0.017348
-0.004092	12.000000	0.017348
-0.004091	12.000000	0.017348
-0.004090	12.000000	0.017348
-0.004089	12.000000	0.017348
-0.004088	16.000000	0.017089
-0.004087	16.000000	0.017089
-0.004086	16.000000	0.017089
-0.004085	16.000000	0.017089
-0.004084	16.000000	0.017089
-0.004083	16.000000	0.017089
-0.004082	16.000000	0.017089
-0.004081	16.000000	0.017089
-0.004080	16.000000	0.017089
-0.004079	16.000000	0.017089
-0.004078	16.000000	0.017089
-0.004077	16.000000	0.017089
-0.004076	12.000000	0.017884
-0.004075	12.000000	0.017884
-0.004074	12.000000	0.017884
-0.004073	12.000000	0.017884
-0.004072	12.000000	0.017884
-0.004071	12.000000	0.017884
-0.004070	12.000000	0.017884
-0.004069	12.000000	0.017884
-0.004068	12.000000	0.017884
-0.004067	12.000000	0.017884
-0.004066	12.000000	0.017884
-0.004065	16.000000	0.017912
-0.004064	16.000000	0.017912
-0.004063	16.000000	0.017912
-0.004062	16.000000	0.017912
-0.004061	16.000000	0.017912
-0.004060	16.000000	0.017912
-0.004059	16.000000	0.017912
-0.004058	16.000000	0.017912
-0.004057	16.000000	0.017912
-0.004056	16.000000	0.017912
-0.004055	16.000000	0.017912
-0.004054	12.000000	0.017764
-0.004053	12.000000	0.017764
-0.004052	12.000000	0.017764
-0.004051	12.000000	0.017764
-0.004050	8.000000	0.018263
-0.004049	8.000000	0.018263
-0.004048	8.000000	0.018263
-0.004047	8.000000	0.018263
-0.004046	8.000000	0.018263
-0.004045	8.000000	0.018263
-0.004044	8.000000	0.018263
-0.004043	8.000000	0.018263
-0.004042	8.000000	0.018263
-0.004041	8.000000	0.018263
-0.004040	8.000000	0.018263
-0.004039	8.000000	0.018263
-0.004038	8.000000	0.018263
-0.004037	12.000000	0.018057
-0.004036	12.000000	0.018057
-0.004035	12.000000	0.018057
-0.004034	12.000000	0.018057
-0.004033	12.000000	0.018057
-0.004032	12.000000	0.018057
-0.004031	12.000000	0.018161
-0.004030	12.000000	0.018161
-0.004029	12.000000	0.018161
-0.004028	12.000000	0.018161
-0.004027	12.000000	0.018161
-0.004026	12.000000	0.018161
-0.004025	12.000000	0.018161
-0.004024	12.000000	0.018161
-0.004023	12.000000	0.018161
-0.004022	12.000000	0.018161
-0.004021	12.000000	0.018161
-0.004020	12.000000	0.018161
-0.004019	12.000000	0.018161
-0.004018	12.000000	0.018161
-0.004017	12.000000	0.018161
-0.004016	12.000000	0.018161
-0.004015	12.000000	0.018161
-0.004014	12.000000	0.018161
-0.004013	12.000000	0.018175
-0.004012	12.000000	0.018175
-0.004011	184.000000	0.018910
-0.004010	184.000000	0.018910
-0.004009	184.000000	0.018910
-0.004008	184.000000	0.018910
-0.004007	184.000000	0.018910
-0.004006	184.000000	0.018910
-0.004005	184.000000	0.018910
-0.004004	184.000000	0.018910
-0.004003	188.000000	0.018965
-0.004002	188.000000	0.018965
-0.004001	188.000000	0.018965
-0.004000	188.000000	0.018965
-0.003999	188.000000	0.018965
-0.003998	188.000000	0.018965
-0.003997	188.000000	0.018965
-0.003996	12.000000	0.019126
-0.003995	12.000000	0.019126
-0.003994	12.000000	0.019126
-0.003993	12.000000	0.019126
-0.003992	12.000000	0.019126
-0.003991	12.000000	0.019126
-0.003990	12.000000	0.019126
-0.003989	12.000000	0.019126
-0.003988	12.000000	0.019126
-0.003987	16.000000	0.018907
-0.003986	16.000000	0.018907
-0.003985	16.000000	0.018907
-0.003984	16.000000	0.018907
-0.003983	16.000000	0.018907
-0.003982	16.000000	0.018907
-0.003981	16.000000	0.018907
-0.003980	16.000000	0.018907
-0.003979	16.000000	0.018907
-0.003978	16.000000	0.018907
-0.003977	16.000000	0.018907
-0.003976	16.000000	0.018907
-0.003975	16.000000	0.018907
-0.003974	16.000000	0.018907
-0.003973	16.000000	0.018907
-0.003972	12.000000	0.018920
-0.003971	12.000000	0.018920
-0.003970	12.000000	0.018920
-0.003969	12.000000	0.018920
-0.003968	12.000000	0.018920
-0.003967	12.000000	0.018920
-0.003966	12.000000	0.018920
-0.003965	12.000000	0.018920
-0.003964	12.000000	0.018920
-0.003963	12.000000	0.018920
-0.003962	192.000000	0.018690
-0.003961	16.000000	0.018852
-0.003960	16.000000	0.018852
-0.003959	16.000000	0.018852
-0.003958	16.000000	0.018852
-0.003957	16.000000	0.018852
-0.003956	16.000000	0.018852
-0.003955	16.000000	0.018852
-0.003954	16.000000	0.018852
-0.003953	16.000000	0.018852
-0.003952	16.000000	0.018852
-0.003951	16.000000	0.018852
-0.003950	16.000000	0.018852
-0.003949	16.000000	0.018852
-0.003948	16.000000	0.018852
-0.003947	16.000000	0.018852
-0.003946	188.000000	0.019548
-0.003945	188.000000	0.019548
-0.003944	188.000000	0.019548
-0.003943	188.000000	0.019548
-0.003942	188.000000	0.019548
-0.003941	188.000000	0.019548
-0.003940	188.000000	0.019548
-0.003939	188.000000	0.019548
-0.003938	188.000000	0.019548
-0.003937	192.000000	0.019393
-0.003936	192.000000	0.019393
-0.003935	192.000000	0.019393
-0.003934	192.000000	0.019393
-0.003933	192.000000	0.019393
-0.003932	192.000000	0.019393
-0.003931	188.000000	0.019367
-0.003930	188.000000	0.019367
-0.003929	188.000000	0.019367
-0.003928	188.000000	0.019367
-0.003927	192.000000	0.019575
-0.003926	192.000000	0.019575
-0.003925	192.000000	0.019575
-0.003924	192.000000	0.019575
-0.003923	192.000000	0.019575
-0.003922	192.000000	0.019575
-0.003921	192.000000	0.019575
-0.003920	192.000000	0.019575
-0.003919	192.000000	0.019575
-0.003918	192.000000	0.019575
-0.003917	192.000000	0.019575
-0.003916	192.000000	0.019575
-0.003915	192.000000	0.019575
-0.003914	192.000000	0.019575
-0.003913	192.000000	0.019575
-0.003912	192.000000	0.019575
-0.003911	192.000000	0.019575
-0.003910	192.000000	0.019575
-0.003909	192.000000	0.019575
-0.003908	192.000000	0.019575
-0.003907	192.000000	0.019575
-0.003906	192.000000	0.019575
-0.003905	192.000000	0.019575
-0.003904	192.000000	0.019575
-0.003903	192.000000	0.019575
-0.003902	192.000000	0.019575
-0.003901	192.000000	0.019575
-0.003900	192.000000	0.019575
-0.003899	192.000000	0.019575
-0.003898	192.000000	0.019575
-0.003897	192.000000	0.019575
-0.003896	192.000000	0.019575
-0.003895	192.000000	0.019575
-0.003894	192.000000	0.019575
-0.003893	192.000000	0.019575
-0.003892	20.000000	0.019773
-0.003891	20.000000	0.019773
-0.003890	196.000000	0.019769
-0.003889	196.000000	0.019769
-0.003888	196.000000	0.019769
-0.003887	196.000000	0.019769
-0.003886	24.000000	0.019563
-0.003885	24.000000	0.019563
-0.003884	24.000000	0.019563
-0.003883	24.000000	0.019563
-0.003882	24.000000	0.019563
-0.003881	188.000000	0.020275
-0.003880	188.000000	0.020275
-0.003879	188.000000	0.020275
-0.003878	188.000000	0.020275
-0.003877	188.000000	0.020275
-0.003876	188.000000	0.020275
-0.003875	188.000000	0.020275
-0.003874	188.000000	0.020275
-0.003873	188.000000	0.020275
-0.003872	188.000000	0.020275
-0.003871	188.000000	0.020024
-0.003870	188.000000	0.020024
-0.003869	188.000000	0.020024
-0.003868	188.000000	0.020024
-0.003867	188.000000	0.020024
-0.003866	188.000000	0.020024
-0.003865	188.000000	0.020024
-0.003864	188.000000	0.020024
-0.003863	188.000000	0.020024
-0.003862	188.000000	0.020024
-0.003861	188.000000	0.020024
-0.003860	188.000000	0.020024
-0.003859	188.000000	0.020024
-0.003858	188.000000	0.020024
-0.003857	192.000000	0.020285
-0.003856	192.000000	0.020285
-0.003855	192.000000	0.020285
-0.003854	192.000000	0.020285
-0.003853	192.000000	0.020285
-0.003852	192.000000	0.020285
-0.003851	192.000000	0.020285
-0.003850	192.000000	0.020285
-0.003849	188.000000	0.020231
-0.003848	188.000000	0.020231
-0.003847	188.000000	0.020231
-0.003846	192.000000	0.020293
-0.003845	192.000000	0.020293
-0.003844	192.000000	0.020293
-0.003843	192.000000	0.020293
-0.003842	192.000000	0.020293
-0.003841	192.000000	0.020293
-0.003840	192.000000	0.020293
-0.003839	192.000000	0.020293
-0.003838	192.000000	0.020293
-0.003837	192.000000	0.020293
-0.003836	24.000000	0.020160
-0.003835	24.000000	0.020160
-0.003834	24.000000	0.020160
-0.003833	24.000000	0.020160
-0.003832	24.000000	0.020160
-0.003831	24.000000	0.020160
-0.003830	24.000000	0.020160
-0.003829	24.000000	0.020160
-0.003828	24.000000	0.020160
-0.003827	24.000000	0.020160
-0.003826	24.000000	0.020160
-0.003825	24.000000	0.020160
-0.003824	24.000000	0.020160
-0.003823	32.000000	0.020341
-0.003822	32.000000	0.020341
-0.003821	32.000000	0.020341
-0.003820	32.000000	0.020341
-0.003819	32.000000	0.020341
-0.003818	32.000000	0.020341
-0.003817	32.000000	0.020341
-0.003816	184.000000	0.021000
-0.003815	184.000000	0.021000
-0.003814	184.000000	0.021000
-0.003813	184.000000	0.021000
-0.003812	184.000000	0.021000
-0.003811	184.000000	0.021000
-0.003810	184.000000	0.021000
-0.003809	184.000000	0.021000
-0.003808	184.000000	0.021000
-0.003807	180.000000	0.020913
-0.003806	180.000000	0.020913
-0.003805	180.000000	0.020913
-0.003804	180.000000	0.020913
-0.003803	180.000000	0.020913
-0.003802	180.000000	0.020913
-0.003801	180.000000	0.020913
-0.003800	180.000000	0.020913
-0.003799	180.000000	0.020913
-0.003798	180.000000	0.020913
-0.003797	180.000000	0.020913
-0.003796	180.000000	0.020913
-0.003795	180.000000	0.020913
-0.003794	180.000000	0.020913
-0.003793	180.000000	0.020913
-0.003792	180.000000	0.020913
-0.003791	180.000000	0.020913
-0.003790	180.000000	0.020913
-0.003789	180.000000	0.020913
-0.003788	68.000000	0.021169
-0.003787	68.000000	0.021169
-0.003786	68.000000	0.021169
-0.003785	64.000000	0.020921
-0.003784	64.000000	0.020921
-0.003783	64.000000	0.020921
-0.003782	64.000000	0.020921
-0.003781	64.000000	0.020921
-0.003780	64.000000	0.020921
-0.003779	192.000000	0.020936
-0.003778	192.000000	0.020936
-0.003777	192.000000	0.020936
-0.003776	192.000000	0.020936
-0.003775	192.000000	0.020936
-0.003774	192.000000	0.020936
-0.003773	192.000000	0.020936
-0.003772	192.000000	0.020936
-0.003771	192.000000	0.020936
-0.003770	192.000000	0.020936
-0.003769	192.000000	0.020936
-0.003768	192.000000	0.020936
-0.003767	192.000000	0.020936
-0.003766	188.000000	0.020864
-0.003765	188.000000	0.020864
-0.003764	188.000000	0.020864
-0.003763	188.000000	0.020864
-0.003762	188.000000	0.020864
-0.003761	188.000000	0.020864
-0.003760	188.000000	0.020864
-0.003759	188.000000	0.020864
-0.003758	188.000000	0.020864
-0.003757	188.000000	0.020864
-0.003756	188.000000	0.020864
-0.003755	188.000000	0.020864
-0.003754	188.000000	0.020864
-0.003753	64.000000	0.021019
-0.003752	64.000000	0.021019
-0.003751	64.000000	0.021019
-0.003750	88.000000	0.021188
-0.003749	88.000000	0.021188
-0.003748	88.000000	0.021188
-0.003747	88.000000	0.021188
-0.003746	88.000000	0.021188
-0.003745	88.000000	0.021188
-0.003744	88.000000	0.021188
-0.003743	88.000000	0.021188
-0.003742	88.000000	0.021188
-0.003741	88.000000	0.021188
-0.003740	88.000000	0.021188
-0.003739	88.000000	0.021188
-0.003738	88.000000	0.021188
-0.003737	88.000000	0.021188
-0.003736	88.000000	0.021188
-0.003735	80.000000	0.021032
-0.003734	80.000000	0.021032
-0.003733	80.000000	0.021032
-0.003732	80.000000	0.021032
-0.003731	80.000000	0.021032
-0.003730	80.000000	0.021032
-0.003729	80.000000	0.021032
-0.003728	80.000000	0.021032
-0.003727	80.000000	0.021032
-0.003726	80.000000	0.021032
-0.003725	80.000000	0.021143
-0.003724	80.000000	0.021143
-0.003723	80.000000	0.021143
-0.003722	80.000000	0.021143
-0.003721	80.000000	0.021143
-0.003720	80.000000	0.021143
-0.003719	84.000000	0.020913
-0.003718	84.000000	0.020913
-0.003717	84.000000	0.020913
-0.003716	84.000000	0.020913
-0.003715	84.000000	0.020913
-0.003714	84.000000	0.020913
-0.003713	84.000000	0.020913
-0.003712	84.000000	0.020913
-0.003711	84.000000	0.020913
-0.003710	84.000000	0.020913
-0.003709	84.000000	0.020913
-0.003708	88.000000	0.021018
-0.003707	88.000000	0.021018
-0.003706	88.000000	0.021018
-0.003705	88.000000	0.021018
-0.003704	88.000000	0.021018
-0.003703	88.000000	0.021018
-0.003702	88.000000	0.021018
-0.003701	88.000000	0.021018
-0.003700	88.000000	0.021018
-0.003699	88.000000	0.021018
-0.003698	88.000000	0.021018
-0.003697	88.000000	0.021018
-0.003696	88.000000	0.021018
-0.003695	88.000000	0.021018
-0.003694	88.000000	0.021018
-0.003693	88.000000	0.021018
-0.003692	88.000000	0.021018
-0.003691	88.000000	0.021018
-0.003690	88.000000	0.020929
-0.003689	88.000000	0.020929
-0.003688	88.000000	0.020929
-0.003687	88.000000	0.021160
-0.003686	88.000000	0.021160
-0.003685	100.000000	0.020791
-0.003684	104.000000	0.020590
-0.003683	104.000000	0.020590
-0.003682	104.000000	0.020590
-0.003681	104.000000	0.020590
-0.003680	104.000000	0.020590
-0.003679	104.000000	0.020590
-0.003678	104.000000	0.020590
-0.003677	104.000000	0.020590
-0.003676	104.000000	0.020590
-0.003675	104.000000	0.020590
-0.003674	104.000000	0.020590
-0.003673	104.000000	0.020590
-0.003672	104.000000	0.020590
-0.003671	104.000000	0.020590
-0.003670	104.000000	0.020590
-0.003669	104.000000	0.020590
-0.003668	104.000000	0.020590
-0.003667	104.000000	0.020590
-0.003666	104.000000	0.020590
-0.003665	104.000000	0.020590
-0.003664	104.000000	0.020590
-0.003663	116.000000	0.019870
-0.003662	116.000000	0.019870
-0.003661	116.000000	0.019870
-0.003660	116.000000	0.019870
-0.003659	116.000000	0.019870
-0.003658	116.000000	0.019870
-0.003657	116.000000	0.019870
-0.003656	116.000000	0.019870
-0.003655	116.000000	0.019870
-0.003654	116.000000	0.019870
-0.003653	116.000000	0.019870
-0.003652	116.000000	0.019870
-0.003651	116.000000	0.019870
-0.003650	116.000000	0.019870
-0.003649	116.000000	0.019585
-0.003648	116.000000	0.019585
-0.003647	116.000000	0.019585
-0.003646	116.000000	0.019585
-0.003645	116.000000	0.019585
-0.003644	116.000000	0.019585
-0.003643	116.000000	0.019654
-0.003642	116.000000	0.019654
-0.003641	116.000000	0.019654
-0.003640	116.000000	0.019654
-0.003639	116.000000	0.019654
-0.003638	116.000000	0.019654
-0.003637	116.000000	0.019654
-0.003636	116.000000	0.019654
-0.003635	116.000000	0.019654
-0.003634	112.000000	0.019723
-0.003633	112.000000	0.019723
-0.003632	112.000000	0.019723
-0.003631	112.000000	0.019723
-0.003630	112.000000	0.019723
-0.003629	112.000000	0.019723
-0.003628	112.000000	0.019723
-0.003627	112.000000	0.019723
-0.003626	112.000000	0.019723
-0.003625	112.000000	0.019723
-0.003624	112.000000	0.019723
-0.003623	112.000000	0.019723
-0.003622	112.000000	0.019723
-0.003621	112.000000	0.019723
-0.003620	300.000000	0.019045
-0.003619	300.000000	0.019045
-0.003618	300.000000	0.019045
-0.003617	300.000000	0.019045
-0.003616	300.000000	0.019045
-0.003615	120.000000	0.018762
-0.003614	120.000000	0.018762
-0.003613	120.000000	0.018762
-0.003612	120.000000	0.018762
-0.003611	120.000000	0.018762
-0.003610	120.000000	0.018762
-0.003609	120.000000	0.018762
-0.003608	120.000000	0.018762
-0.003607	120.000000	0.018762
-0.003606	120.000000	0.018762
-0.003605	120.000000	0.018762
-0.003604	120.000000	0.018762
-0.003603	120.000000	0.018762
-0.003602	300.000000	0.018828
-0.003601	300.000000	0.018828
-0.003600	300.000000	0.018828
-0.003599	300.000000	0.018828
-0.003598	300.000000	0.018828
-0.003597	300.000000	0.018828
-0.003596	300.000000	0.018828
-0.003595	124.000000	0.019051
-0.003594	124.000000	0.019051
-0.003593	124.000000	0.019051
-0.003592	124.000000	0.019051
-0.003591	124.000000	0.019051
-0.003590	124.000000	0.019051
-0.003589	124.000000	0.019051
-0.003588	124.000000	0.019051
-0.003587	124.000000	0.019051
-0.003586	124.000000	0.019051
-0.003585	124.000000	0.019051
-0.003584	120.000000	0.019132
-0.003583	120.000000	0.019132
-0.003582	120.000000	0.019132
-0.003581	120.000000	0.019132
-0.003580	116.000000	0.018841
-0.003579	116.000000	0.018841
-0.003578	116.000000	0.018841
-0.003577	116.000000	0.018841
-0.003576	116.000000	0.018841
-0.003575	116.000000	0.018841
-0.003574	116.000000	0.018841
-0.003573	116.000000	0.018841
-0.003572	116.000000	0.018841
-0.003571	116.000000	0.018841
-0.003570	116.000000	0.018841
-0.003569	116.000000	0.018841
-0.003568	116.000000	0.018841
-0.003567	116.000000	0.018841
-0.003566	116.000000	0.018841
-0.003565	116.000000	0.018841
-0.003564	116.000000	0.018841
-0.003563	116.000000	0.018841
-0.003562	116.000000	0.018841
-0.003561	120.000000	0.018922
-0.003560	120.000000	0.018922
-0.003559	120.000000	0.018922
-0.003558	120.000000	0.018922
-0.003557	120.000000	0.018922
-0.003556	120.000000	0.018922
-0.003555	304.000000	0.018220
-0.003554	304.000000	0.018220
-0.003553	304.000000	0.018220
-0.003552	304.000000	0.018220
-0.003551	304.000000	0.018220
-0.003550	304.000000	0.018220
-0.003549	304.000000	0.018220
-0.003548	304.000000	0.018220
-0.003547	304.000000	0.018220
-0.003546	304.000000	0.018220
-0.003545	304.000000	0.017933
-0.003544	304.000000	0.017933
-0.003543	304.000000	0.017933
-0.003542	304.000000	0.017933
-0.003541	304.000000	0.017933
-0.003540	304.000000	0.017933
-0.003539	304.000000	0.017933
-0.003538	304.000000	0.017933
-0.003537	304.000000	0.017933
-0.003536	304.000000	0.017933
-0.003535	304.000000	0.017933
-0.003534	120.000000	0.017976
-0.003533	120.000000	0.017976
-0.003532	120.000000	0.017976
-0.003531	120.000000	0.017976
-0.003530	120.000000	0.017976
-0.003529	120.000000	0.017976
-0.003528	120.000000	0.017976
-0.003527	120.000000	0.017976
-0.003526	120.000000	0.017976
-0.003525	120.000000	0.017976
-0.003524	120.000000	0.017976
-0.003523	120.000000	0.017976
-0.003522	120.000000	0.017976
-0.003521	120.000000	0.017976
-0.003520	120.000000	0.018067
-0.003519	120.000000	0.018067
-0.003518	120.000000	0.018067
-0.003517	120.000000	0.018067
-0.003516	120.000000	0.018067
-0.003515	120.000000	0.018067
-0.003514	120.000000	0.018067
-0.003513	120.000000	0.018067
-0.003512	120.000000	0.018067
-0.003511	120.000000	0.018067
-0.003510	120.000000	0.017781
-0.003509	120.000000	0.017781
-0.003508	120.000000	0.017781
-0.003507	120.000000	0.017781
-0.003506	120.000000	0.017781
-0.003505	120.000000	0.017781
-0.003504	120.000000	0.017781
-0.003503	124.000000	0.018013
-0.003502	124.000000	0.018013
-0.003501	124.000000	0.018013
-0.003500	124.000000	0.018013
-0.003499	124.000000	0.018013
-0.003498	124.000000	0.018013
-0.003497	124.000000	0.018013
-0.003496	124.000000	0.018013
-0.003495	124.000000	0.018013
-0.003494	124.000000	0.018013
-0.003493	124.000000	0.018013
-0.003492	124.000000	0.018013
-0.003491	124.000000	0.018013
-0.003490	308.000000	0.017334
-0.003489	308.000000	0.017334
-0.003488	308.000000	0.017334
-0.003487	308.000000	0.017334
-0.003486	308.000000	0.017334
-0.003485	308.000000	0.017334
-0.003484	308.000000	0.017334
-0.003483	124.000000	0.017385
-0.003482	124.000000	0.017385
-0.003481	124.000000	0.017385
-0.003480	124.000000	0.017385
-0.003479	124.000000	0.017476
-0.003478	124.000000	0.017476
-0.003477	124.000000	0.017476
-0.003476	124.000000	0.017190
-0.003475	124.000000	0.017190
-0.003474	124.000000	0.017190
-0.003473	124.000000	0.017190
-0.003472	124.000000	0.017190
-0.003471	124.000000	0.017190
-0.003470	124.000000	0.017190
-0.003469	124.000000	0.017190
-0.003468	124.000000	0.017190
-0.003467	124.000000	0.017190
-0.003466	124.000000	0.017190
-0.003465	124.000000	0.017190
-0.003464	124.000000	0.017190
-0.003463	124.000000	0.017190
-0.003462	124.000000	0.017190
-0.003461	124.000000	0.017190
-0.003460	124.000000	0.017190
-0.003459	124.000000	0.017190
-0.003458	124.000000	0.017190
-0.003457	124.000000	0.017190
-0.003456	124.000000	0.017190
-0.003455	124.000000	0.017190
-0.003454	124.000000	0.017190
-0.003453	124.000000	0.017190
-0.003452	124.000000	0.017190
-0.003451	124.000000	0.017190
-0.003450	124.000000	0.017190
-0.003449	124.000000	0.017190
-0.003448	124.000000	0.017190
-0.003447	124.000000	0.017190
-0.003446	124.000000	0.017190
-0.003445	124.000000	0.017190
-0.003444	124.000000	0.017190
-0.003443	124.000000	0.017190
-0.003442	124.000000	0.017190
-0.003441	124.000000	0.016914
-0.003440	124.000000	0.016914
-0.003439	124.000000	0.016914
-0.003438	124.000000	0.017013
-0.003437	124.000000	0.017013
-0.003436	124.000000	0.017013
-0.003435	124.000000	0.017013
-0.003434	124.000000	0.017013
-0.003433	124.000000	0.017016
-0.003432	124.000000	0.017016
-0.003431	124.000000	0.017016
-0.003430	124.000000	0.017016
-0.003429	124.000000	0.017016
-0.003428	124.000000	0.017016
-0.003427	124.000000	0.017016
-0.003426	124.000000	0.017016
-0.003425	308.000000	0.016378
-0.003424	308.000000	0.016378
-0.003423	308.000000	0.016378
-0.003422	308.000000	0.016378
-0.003421	308.000000	0.016378
-0.003420	308.000000	0.016378
-0.003419	308.000000	0.016378
-0.003418	308.000000	0.016378
-0.003417	308.000000	0.016378
-0.003416	308.000000	0.016378
-0.003415	308.000000	0.016378
-0.003414	308.000000	0.016378
-0.003413	308.000000	0.016378
-0.003412	308.000000	0.016378
-0.003411	128.000000	0.016609
-0.003410	128.000000	0.016609
-0.003409	128.000000	0.016609
-0.003408	128.000000	0.016609
-0.003407	128.000000	0.016609
-0.003406	128.000000	0.016334
-0.003405	128.000000	0.016334
-0.003404	128.000000	0.016334
-0.003403	128.000000	0.016334
-0.003402	128.000000	0.016334
-0.003401	128.000000	0.016334
-0.003400	128.000000	0.016334
-0.003399	128.000000	0.016334
-0.003398	128.000000	0.016334
-0.003397	128.000000	0.016433
-0.003396	128.000000	0.016433
-0.003395	128.000000	0.016433
-0.003394	128.000000	0.016433
-0.003393	128.000000	0.016433
-0.003392	128.000000	0.016433
-0.003391	128.000000	0.016433
-0.003390	128.000000	0.016433
-0.003389	128.000000	0.016433
-0.003388	128.000000	0.016433
-0.003387	128.000000	0.016433
-0.003386	128.000000	0.016433
-0.003385	128.000000	0.016433
-0.003384	128.000000	0.016433
-0.003383	128.000000	0.016433
-0.003382	128.000000	0.016435
-0.003381	128.000000	0.016435
-0.003380	128.000000	0.016435
-0.003379	128.000000	0.016435
-0.003378	128.000000	0.016435
-0.003377	128.000000	0.016422
-0.003376	128.000000	0.016422
-0.003375	128.000000	0.016422
-0.003374	128.000000	0.016422
-0.003373	128.000000	0.016422
-0.003372	128.000000	0.016162
-0.003371	128.000000	0.016162
-0.003370	128.000000	0.016162
-0.003369	128.000000	0.016162
-0.003368	128.000000	0.016162
-0.003367	128.000000	0.016162
-0.003366	128.000000	0.016162
-0.003365	128.000000	0.016162
-0.003364	128.000000	0.016162
-0.003363	128.000000	0.016162
-0.003362	128.000000	0.016162
-0.003361	128.000000	0.016162
-0.003360	312.000000	0.015551
-0.003359	312.000000	0.015551
-0.003358	312.000000	0.015551
-0.003357	312.000000	0.015551
-0.003356	312.000000	0.015645
-0.003355	312.000000	0.015645
-0.003354	312.000000	0.015645
-0.003353	312.000000	0.015645
-0.003352	312.000000	0.015645
-0.003351	312.000000	0.015645
-0.003350	312.000000	0.015645
-0.003349	312.000000	0.015645
-0.003348	312.000000	0.015645
-0.003347	312.000000	0.015645
-0.003346	312.000000	0.015645
-0.003345	312.000000	0.015645
-0.003344	312.000000	0.015645
-0.003343	312.000000	0.015645
-0.003342	312.000000	0.015645
-0.003341	312.000000	0.015645
-0.003340	312.000000	0.015645
-0.003339	312.000000	0.015645
-0.003338	312.000000	0.015645
-0.003337	312.000000	0.015395
-0.003336	312.000000	0.015395
-0.003335	312.000000	0.015395
-0.003334	312.000000	0.015395
-0.003333	312.000000	0.015395
-0.003332	128.000000	0.015390
-0.003331	128.000000	0.015390
-0.003330	128.000000	0.015390
-0.003329	128.000000	0.015390
-0.003328	128.000000	0.015390
-0.003327	128.000000	0.015390
-0.003326	128.000000	0.015390
-0.003325	128.000000	0.015390
-0.003324	128.000000	0.015390
-0.003323	128.000000	0.015390
-0.003322	128.000000	0.015390
-0.003321	128.000000	0.015390
-0.003320	128.000000	0.015390
-0.003319	132.000000	0.015618
-0.003318	132.000000	0.015618
-0.003317	132.000000	0.015618
-0.003316	132.000000	0.015618
-0.003315	132.000000	0.015618
-0.003314	132.000000	0.015724
-0.003313	132.000000	0.015724
-0.003312	132.000000	0.015724
-0.003311	132.000000	0.015724
-0.003310	132.000000	0.015724
-0.003309	132.000000	0.015724
-0.003308	132.000000	0.015724
-0.003307	132.000000	0.015724
-0.003306	132.000000	0.015724
-0.003305	132.000000	0.015724
-0.003304	132.000000	0.015724
-0.003303	132.000000	0.015724
-0.003302	132.000000	0.015486
-0.003301	132.000000	0.015486
-0.003300	132.000000	0.015486
-0.003299	132.000000	0.015486
-0.003298	132.000000	0.015486
-0.003297	132.000000	0.015486
-0.003296	132.000000	0.015486
-0.003295	132.000000	0.014884
-0.003294	132.000000	0.014884
-0.003293	132.000000	0.014884
-0.003292	132.000000	0.014884
-0.003291	132.000000	0.014884
-0.003290	132.000000	0.014884
-0.003289	132.000000	0.014884
-0.003288	132.000000	0.014884
-0.003287	132.000000	0.014884
-0.003286	132.000000	0.014884
-0.003285	132.000000	0.014884
-0.003284	132.000000	0.014884
-0.003283	132.000000	0.014884
-0.003282	132.000000	0.014846
-0.003281	132.000000	0.014846
-0.003280	132.000000	0.014846
-0.003279	132.000000	0.014846
-0.003278	132.000000	0.014846
-0.003277	132.000000	0.014846
-0.003276	132.000000	0.014846
-0.003275	132.000000	0.014084
-0.003274	132.000000	0.014084
-0.003273	132.000000	0.014194
-0.003272	132.000000	0.014194
-0.003271	132.000000	0.014194
-0.003270	132.000000	0.014194
-0.003269	132.000000	0.014194
-0.003268	132.000000	0.013983
-0.003267	132.000000	0.013983
-0.003266	132.000000	0.013983
-0.003265	132.000000	0.013983
-0.003264	132.000000	0.013983
-0.003263	132.000000	0.013983
-0.003262	132.000000	0.013983
-0.003261	132.000000	0.013983
-0.003260	132.000000	0.013983
-0.003259	132.000000	0.013983
-0.003258	132.000000	0.013983
-0.003257	132.000000	0.013983
-0.003256	132.000000	0.013983
-0.003255	132.000000	0.013983
-0.003254	132.000000	0.013983
-0.003253	132.000000	0.013983
-0.003252	132.000000	0.013983
-0.003251	132.000000	0.013983
-0.003250	132.000000	0.013983
-0.003249	132.000000	0.013983
-0.003248	132.000000	0.013983
-0.003247	132.000000	0.013983
-0.003246	132.000000	0.013983
-0.003245	132.000000	0.013983
-0.003244	132.000000	0.013983
-0.003243	132.000000	0.013983
-0.003242	132.000000	0.013983
-0.003241	132.000000	0.013983
-0.003240	132.000000	0.013983
-0.003239	132.000000	0.013983
-0.003238	132.000000	0.013983
-0.003237	132.000000	0.013983
-0.003236	132.000000	0.013983
-0.003235	132.000000	0.013983
-0.003234	132.000000	0.013983
-0.003233	132.000000	0.013804
-0.003232	132.000000	0.013915
-0.003231	132.000000	0.013838
-0.003230	136.000000	0.013303
-0.003229	136.000000	0.013303
-0.003228	136.000000	0.013303
-0.003227	136.000000	0.013523
-0.003226	136.000000	0.013523
-0.003225	136.000000	0.013523
-0.003224	136.000000	0.013523
-0.003223	136.000000	0.013523
-0.003222	136.000000	0.013523
-0.003221	136.000000	0.013521
-0.003220	136.000000	0.013521
-0.003219	136.000000	0.013521
-0.003218	136.000000	0.013521
-0.003217	136.000000	0.013521
-0.003216	136.000000	0.013521
-0.003215	136.000000	0.013521
-0.003214	136.000000	0.013521
-0.003213	136.000000	0.013521
-0.003212	136.000000	0.013521
-0.003211	136.000000	0.013521
-0.003210	136.000000	0.013521
-0.003209	136.000000	0.013521
-0.003208	136.000000	0.013521
-0.003207	136.000000	0.013521
-0.003206	136.000000	0.013521
-0.003205	136.000000	0.013521
-0.003204	136.000000	0.013521
-0.003203	136.000000	0.013521
-0.003202	136.000000	0.013521
-0.003201	136.000000	0.013521
-0.003200	136.000000	0.013521
-0.003199	136.000000	0.013521
-0.003198	136.000000	0.013342
-0.003197	136.000000	0.013342
-0.003196	136.000000	0.013342
-0.003195	136.000000	0.013342
-0.003194	136.000000	0.013342
-0.003193	136.000000	0.013342
-0.003192	136.000000	0.013342
-0.003191	136.000000	0.013453
-0.003190	136.000000	0.013453
-0.003189	136.000000	0.013453
-0.003188	136.000000	0.013453
-0.003187	136.000000	0.013453
-0.003186	136.000000	0.013453
-0.003185	136.000000	0.013453
-0.003184	136.000000	0.013202
-0.003183	136.000000	0.013202
-0.003182	136.000000	0.013202
-0.003181	136.000000	0.013125
-0.003180	136.000000	0.013125
-0.003179	136.000000	0.013125
-0.003178	136.000000	0.013125
-0.003177	136.000000	0.013125
-0.003176	136.000000	0.013125
-0.003175	136.000000	0.013125
-0.003174	136.000000	0.013125
-0.003173	136.000000	0.013125
-0.003172	136.000000	0.013125
-0.003171	136.000000	0.013125
-0.003170	136.000000	0.013125
-0.003169	136.000000	0.013125
-0.003168	136.000000	0.013125
-0.003167	136.000000	0.013125
-0.003166	136.000000	0.013125
-0.003165	136.000000	0.012602
-0.003164	136.000000	0.012458
-0.003163	136.000000	0.012458
-0.003162	136.000000	0.012458
-0.003161	136.000000	0.012458
-0.003160	136.000000	0.012458
-0.003159	136.000000	0.012458
-0.003158	136.000000	0.012458
-0.003157	136.000000	0.012458
-0.003156	136.000000	0.012458
-0.003155	136.000000	0.012458
-0.003154	136.000000	0.012458
-0.003153	136.000000	0.012458
-0.003152	136.000000	0.012458
-0.003151	136.000000	0.012458
-0.003150	136.000000	0.012568
-0.003149	136.000000	0.012568
-0.003148	136.000000	0.012568
-0.003147	136.000000	0.012568
-0.003146	136.000000	0.012568
-0.003145	136.000000	0.012568
-0.003144	136.000000	0.012568
-0.003143	136.000000	0.012568
-0.003142	136.000000	0.012568
-0.003141	136.000000	0.012568
-0.003140	136.000000	0.012568
-0.003139	136.000000	0.012568
-0.003138	136.000000	0.012568
-0.003137	136.000000	0.012568
-0.003136	136.000000	0.012568
-0.003135	140.000000	0.012804
-0.003134	140.000000	0.012804
-0.003133	140.000000	0.012804
-0.003132	140.000000	0.012804
-0.003131	136.000000	0.012690
-0.003130	136.000000	0.012690
-0.003129	140.000000	0.012583
-0.003128	140.000000	0.012583
-0.003127	140.000000	0.012583
-0.003126	140.000000	0.012583
-0.003125	140.000000	0.012583
-0.003124	140.000000	0.012583
-0.003123	140.000000	0.012583
-0.003122	140.000000	0.012583
-0.003121	140.000000	0.012583
-0.003120	140.000000	0.012583
-0.003119	140.000000	0.012583
-0.003118	140.000000	0.012583
-0.003117	140.000000	0.012583
-0.003116	140.000000	0.012583
-0.003115	140.000000	0.012583
-0.003114	140.000000	0.012583
-0.003113	140.000000	0.012583
-0.003112	140.000000	0.012583
-0.003111	140.000000	0.012583
-0.003110	140.000000	0.012583
-0.003109	136.000000	0.012693
-0.003108	136.000000	0.012693
-0.003107	136.000000	0.012693
-0.003106	136.000000	0.012693
-0.003105	136.000000	0.012693
-0.003104	136.000000	0.012693
-0.003103	136.000000	0.012693
-0.003102	136.000000	0.012693
-0.003101	136.000000	0.012693
-0.003100	140.000000	0.012171
-0.003099	140.000000	0.012171
-0.003098	140.000000	0.012171
-0.003097	140.000000	0.012171
-0.003096	140.000000	0.012171
-0.003095	140.000000	0.012171
-0.003094	140.000000	0.012065
-0.003093	140.000000	0.012065
-0.003092	140.000000	0.012065
-0.003091	140.000000	0.012065
-0.003090	140.000000	0.012065
-0.003089	140.000000	0.012065
-0.003088	140.000000	0.012065
-0.003087	140.000000	0.012065
-0.003086	140.000000	0.012065
-0.003085	140.000000	0.012065
-0.003084	140.000000	0.012065
-0.003083	140.000000	0.012065
-0.003082	140.000000	0.012065
-0.003081	140.000000	0.012065
-0.003080	140.000000	0.011951
-0.003079	140.000000	0.011951
-0.003078	140.000000	0.011951
-0.003077	140.000000	0.011951
-0.003076	140.000000	0.011951
-0.003075	140.000000	0.011951
-0.003074	140.000000	0.011951
-0.003073	140.000000	0.011951
-0.003072	140.000000	0.011951
-0.003071	140.000000	0.011951
-0.003070	140.000000	0.011951
-0.003069	140.000000	0.011951
-0.003068	140.000000	0.012059
-0.003067	140.000000	0.012059
-0.003066	140.000000	0.012059
-0.003065	140.000000	0.012059
-0.003064	140.000000	0.012058
-0.003063	140.000000	0.012058
-0.003062	140.000000	0.012058
-0.003061	140.000000	0.012058
-0.003060	140.000000	0.011993
-0.003059	140.000000	0.011993
-0.003058	140.000000	0.011993
-0.003057	140.000000	0.011993
-0.003056	140.000000	0.011993
-0.003055	140.000000	0.011993
-0.003054	140.000000	0.011993
-0.003053	140.000000	0.011993
-0.003052	140.000000	0.011993
-0.003051	140.000000	0.011993
-0.003050	140.000000	0.011993
-0.003049	140.000000	0.011993
-0.003048	140.000000	0.011993
-0.003047	140.000000	0.011993
-0.003046	140.000000	0.011993
-0.003045	140.000000	0.011993
-0.003044	140.000000	0.011993
-0.003043	140.000000	0.012228
-0.003042	140.000000	0.012228
-0.003041	140.000000	0.012228
-0.003040	140.000000	0.012228
-0.003039	140.000000	0.012228
-0.003038	140.000000	0.012228
-0.003037	140.000000	0.012228
-0.003036	140.000000	0.012228
-0.003035	144.000000	0.011749
-0.003034	144.000000	0.011749
-0.003033	144.000000	0.011749
-0.003032	144.000000	0.011749
-0.003031	144.000000	0.011749
-0.003030	144.000000	0.011635
-0.003029	144.000000	0.011635
-0.003028	144.000000	0.011635
-0.003027	144.000000	0.011744
-0.003026	144.000000	0.011744
-0.003025	144.000000	0.011679
-0.003024	144.000000	0.011679
-0.003023	144.000000	0.011679
-0.003022	144.000000	0.011679
-0.003021	144.000000	0.011679
-0.003020	144.000000	0.011679
-0.003019	144.000000	0.011679
-0.003018	144.000000	0.011679
-0.003017	144.000000	0.011679
-0.003016	144.000000	0.011679
-0.003015	144.000000	0.011679
-0.003014	144.000000	0.011679
-0.003013	144.000000	0.011679
-0.003012	144.000000	0.011679
-0.003011	144.000000	0.011679
-0.003010	144.000000	0.011679
-0.003009	144.000000	0.011679
-0.003008	144.000000	0.011679
-0.003007	144.000000	0.011679
-0.003006	144.000000	0.011679
-0.003005	144.000000	0.011679
-0.003004	144.000000	0.011679
-0.003003	144.000000	0.011679
-0.003002	144.000000	0.011679
-0.003001	144.000000	0.011679
-0.003000	144.000000	0.011679
-0.002999	144.000000	0.011679
-0.002998	144.000000	0.011679
-0.002997	144.000000	0.011679
-0.002996	144.000000	0.011679
-0.002995	144.000000	0.011679
-0.002994	144.000000	0.011679
-0.002993	144.000000	0.011679
-0.002992	144.000000	0.011679
-0.002991	144.000000	0.011679
-0.002990	144.000000	0.011656
-0.002989	144.000000	0.011656
-0.002988	144.000000	0.011656
-0.002987	144.000000	0.011656
-0.002986	144.000000	0.011760
-0.002985	144.000000	0.011760
-0.002984	144.000000	0.011760
-0.002983	144.000000	0.011760
-0.002982	144.000000	0.011760
-0.002981	144.000000	0.011760
-0.002980	144.000000	0.011611
-0.002979	144.000000	0.011611
-0.002978	144.000000	0.011611
-0.002977	144.000000	0.011611
-0.002976	144.000000	0.011611
-0.002975	144.000000	0.011611
-0.002974	144.000000	0.011611
-0.002973	144.000000	0.011611
-0.002972	144.000000	0.011611
-0.002971	144.000000	0.011611
-0.002970	144.000000	0.011178
-0.002969	144.000000	0.011178
-0.002968	144.000000	0.011178
-0.002967	144.000000	0.011178
-0.002966	144.000000	0.011178
-0.002965	144.000000	0.011178
-0.002964	144.000000	0.011178
-0.002963	144.000000	0.011178
-0.002962	144.000000	0.011178
-0.002961	144.000000	0.011178
-0.002960	144.000000	0.011178
-0.002959	144.000000	0.011178
-0.002958	144.000000	0.011178
-0.002957	144.000000	0.011178
-0.002956	144.000000	0.011178
-0.002955	144.000000	0.011198
-0.002954	144.000000	0.011198
-0.002953	144.000000	0.011198
-0.002952	144.000000	0.011198
-0.002951	148.000000	0.011421
-0.002950	148.000000	0.011421
-0.002949	148.000000	0.011421
-0.002948	148.000000	0.011421
-0.002947	148.000000	0.011421
-0.002946	148.000000	0.011421
-0.002945	148.000000	0.011525
-0.002944	148.000000	0.011525
-0.002943	148.000000	0.011525
-0.002942	148.000000	0.011525
-0.002941	148.000000	0.011525
-0.002940	148.000000	0.011525
-0.002939	148.000000	0.011525
-0.002938	148.000000	0.011525
-0.002937	148.000000	0.011525
-0.002936	148.000000	0.011525
-0.002935	148.000000	0.011525
-0.002934	148.000000	0.011525
-0.002933	148.000000	0.011525
-0.002932	148.000000	0.011525
-0.002931	148.000000	0.011525
-0.002930	148.000000	0.011525
-0.002929	144.000000	0.011350
-0.002928	144.000000	0.011350
-0.002927	144.000000	0.011350
-0.002926	144.000000	0.011350
-0.002925	144.000000	0.011350
-0.002924	144.000000	0.011350
-0.002923	144.000000	0.011350
-0.002922	144.000000	0.011350
-0.002921	148.000000	0.011396
-0.002920	148.000000	0.011396
-0.002919	148.000000	0.011396
-0.002918	148.000000	0.011396
-0.002917	148.000000	0.011396
-0.002916	148.000000	0.011396
-0.002915	148.000000	0.011396
-0.002914	148.000000	0.011396
-0.002913	148.000000	0.011396
-0.002912	148.000000	0.011396
-0.002911	148.000000	0.011396
-0.002910	148.000000	0.011396
-0.002909	148.000000	0.011396
-0.002908	148.000000	0.011408
-0.002907	148.000000	0.011408
-0.002906	148.000000	0.011408
-0.002905	148.000000	0.010974
-0.002904	148.000000	0.011072
-0.002903	148.000000	0.011072
-0.002902	148.000000	0.011072
-0.002901	148.000000	0.011072
-0.002900	148.000000	0.011072
-0.002899	148.000000	0.011072
-0.002898	148.000000	0.011072
-0.002897	148.000000	0.011072
-0.002896	148.000000	0.011072
-0.002895	148.000000	0.011072
-0.002894	148.000000	0.011072
-0.002893	148.000000	0.011072
-0.002892	148.000000	0.011072
-0.002891	148.000000	0.011072
-0.002890	148.000000	0.011072
-0.002889	148.000000	0.011072
-0.002888	144.000000	0.010682
-0.002887	144.000000	0.010682
-0.002886	148.000000	0.010747
-0.002885	148.000000	0.010747
-0.002884	148.000000	0.010747
-0.002883	148.000000	0.010747
-0.002882	148.000000	0.010747
-0.002881	148.000000	0.010747
-0.002880	148.000000	0.010747
-0.002879	148.000000	0.010566
-0.002878	148.000000	0.010566
-0.002877	148.000000	0.010566
-0.002876	148.000000	0.010566
-0.002875	148.000000	0.010566
-0.002874	148.000000	0.010566
-0.002873	148.000000	0.010566
-0.002872	148.000000	0.010566
-0.002871	148.000000	0.010566
-0.002870	148.000000	0.010566
-0.002869	148.000000	0.010566
-0.002868	148.000000	0.010566
-0.002867	148.000000	0.010566
-0.002866	148.000000	0.010566
-0.002865	148.000000	0.010566
-0.002864	148.000000	0.010566
-0.002863	148.000000	0.010655
-0.002862	148.000000	0.010655
-0.002861	148.000000	0.010655
-0.002860	148.000000	0.010891
-0.002859	148.000000	0.010891
-0.002858	148.000000	0.010891
-0.002857	148.000000	0.010891
-0.002856	148.000000	0.010891
-0.002855	148.000000	0.010891
-0.002854	148.000000	0.010891
-0.002853	148.000000	0.010891
-0.002852	148.000000	0.010891
-0.002851	148.000000	0.010995
-0.002850	148.000000	0.010995
-0.002849	148.000000	0.010995
-0.002848	148.000000	0.010995
-0.002847	148.000000	0.010995
-0.002846	148.000000	0.010995
-0.002845	148.000000	0.010995
-0.002844	148.000000	0.010995
-0.002843	148.000000	0.010995
-0.002842	148.000000	0.010995
-0.002841	148.000000	0.010995
-0.002840	148.000000	0.010995
-0.002839	148.000000	0.010663
-0.002838	148.000000	0.010663
-0.002837	148.000000	0.010663
-0.002836	148.000000	0.010663
-0.002835	148.000000	0.010663
-0.002834	148.000000	0.010663
-0.002833	148.000000	0.010663
-0.002832	148.000000	0.010663
-0.002831	148.000000	0.010663
-0.002830	148.000000	0.010663
-0.002829	148.000000	0.010663
-0.002828	148.000000	0.010453
-0.002827	148.000000	0.010453
-0.002826	148.000000	0.010453
-0.002825	148.000000	0.010453
-0.002824	148.000000	0.010453
-0.002823	148.000000	0.010453
-0.002822	148.000000	0.010453
-0.002821	148.000000	0.010533
-0.002820	148.000000	0.010533
-0.002819	148.000000	0.010533
-0.002818	148.000000	0.010533
-0.002817	148.000000	0.010675
-0.002816	148.000000	0.010675
-0.002815	148.000000	0.010675
-0.002814	148.000000	0.010675
-0.002813	148.000000	0.010675
-0.002812	148.000000	0.010675
-0.002811	148.000000	0.010675
-0.002810	148.000000	0.010675
-0.002809	148.000000	0.010675
-0.002808	148.000000	0.010675
-0.002807	148.000000	0.010675
-0.002806	148.000000	0.010675
-0.002805	148.000000	0.010675
-0.002804	148.000000	0.010675
-0.002803	148.000000	0.010675
-0.002802	148.000000	0.010675
-0.002801	148.000000	0.010675
-0.002800	148.000000	0.010675
-0.002799	148.000000	0.010675
-0.002798	148.000000	0.010675
-0.002797	148.000000	0.010675
-0.002796	148.000000	0.010675
-0.002795	148.000000	0.010675
-0.002794	148.000000	0.010675
-0.002793	148.000000	0.010675
-0.002792	148.000000	0.010675
-0.002791	148.000000	0.010675
-0.002790	148.000000	0.010675
-0.002789	148.000000	0.010675
-0.002788	148.000000	0.010675
-0.002787	148.000000	0.010675
-0.002786	148.000000	0.010675
-0.002785	148.000000	0.010675
-0.002784	148.000000	0.010675
-0.002783	148.000000	0.010675
-0.002782	148.000000	0.010854
-0.002781	148.000000	0.010854
-0.002780	148.000000	0.010922
-0.002779	148.000000	0.010922
-0.002778	148.000000	0.010687
-0.002777	148.000000	0.010687
-0.002776	148.000000	0.010687
-0.002775	148.000000	0.010687
-0.002774	152.000000	0.010414
-0.002773	152.000000	0.010414
-0.002772	152.000000	0.010414
-0.002771	152.000000	0.010414
-0.002770	152.000000	0.010414
-0.002769	152.000000	0.010414
-0.002768	152.000000	0.010649
-0.002767	152.000000	0.010649
-0.002766	152.000000	0.010649
-0.002765	152.000000	0.010649
-0.002764	152.000000	0.010649
-0.002763	152.000000	0.010649
-0.002762	152.000000	0.010649
-0.002761	152.000000	0.010649
-0.002760	152.000000	0.010649
-0.002759	152.000000	0.010649
-0.002758	152.000000	0.010649
-0.002757	152.000000	0.010649
-0.002756	152.000000	0.010649
-0.002755	152.000000	0.010649
-0.002754	152.000000	0.010649
-0.002753	152.000000	0.010649
-0.002752	152.000000	0.010661
-0.002751	152.000000	0.010661
-0.002750	152.000000	0.010661
-0.002749	152.000000	0.010661
-0.002748	152.000000	0.010661
-0.002747	152.000000	0.010839
-0.002746	152.000000	0.010839
-0.002745	152.000000	0.010839
-0.002744	152.000000	0.010839
-0.002743	152.000000	0.010839
-0.002742	152.000000	0.010839
-0.002741	152.000000	0.010839
-0.002740	152.000000	0.010839
-0.002739	152.000000	0.010907
-0.002738	152.000000	0.010907
-0.002737	152.000000	0.010907
-0.002736	152.000000	0.010907
-0.002735	152.000000	0.010907
-0.002734	152.000000	0.010907
-0.002733	152.000000	0.010907
-0.002732	152.000000	0.010907
-0.002731	152.000000	0.010907
-0.002730	152.000000	0.010907
-0.002729	152.000000	0.010907
-0.002728	152.000000	0.010672
-0.002727	152.000000	0.010672
-0.002726	152.000000	0.010672
-0.002725	152.000000	0.010672
-0.002724	152.000000	0.010672
-0.002723	152.000000	0.010672
-0.002722	152.000000	0.010672
-0.002721	152.000000	0.010672
-0.002720	152.000000	0.010672
-0.002719	152.000000	0.010672
-0.002718	152.000000	0.010672
-0.002717	152.000000	0.010672
-0.002716	152.000000	0.010672
-0.002715	152.000000	0.010672
-0.002714	152.000000	0.010672
-0.002713	152.000000	0.010882
-0.002712	152.000000	0.010882
-0.002711	152.000000	0.010882
-0.002710	152.000000	0.010882
-0.002709	152.000000	0.010662
-0.002708	152.000000	0.010662
-0.002707	152.000000	0.010662
-0.002706	152.000000	0.010662
-0.002705	152.000000	0.010662
-0.002704	152.000000	0.010662
-0.002703	152.000000	0.010662
-0.002702	152.000000	0.010662
-0.002701	152.000000	0.010662
-0.002700	152.000000	0.010662
-0.002699	152.000000	0.010662
-0.002698	152.000000	0.010718
-0.002697	152.000000	0.010718
-0.002696	152.000000	0.010718
-0.002695	152.000000	0.010718
-0.002694	152.000000	0.010718
-0.002693	152.000000	0.010718
-0.002692	152.000000	0.010718
-0.002691	152.000000	0.010718
-0.002690	152.000000	0.010718
-0.002689	152.000000	0.010718
-0.002688	152.000000	0.010718
-0.002687	152.000000	0.010718
-0.002686	152.000000	0.010718
-0.002685	152.000000	0.010718
-0.002684	152.000000	0.010718
-0.002683	152.000000	0.010718
-0.002682	152.000000	0.010718
-0.002681	152.000000	0.010718
-0.002680	152.000000	0.010718
-0.002679	152.000000	0.010718
-0.002678	152.000000	0.010955
-0.002677	152.000000	0.010699
-0.002676	152.000000	0.010946
-0.002675	152.000000	0.010946
-0.002674	152.000000	0.010946
-0.002673	152.000000	0.010946
-0.002672	152.000000	0.010946
-0.002671	152.000000	0.010946
-0.002670	152.000000	0.010946
-0.002669	152.000000	0.010946
-0.002668	152.000000	0.010946
-0.002667	152.000000	0.010946
-0.002666	152.000000	0.010946
-0.002665	152.000000	0.010946
-0.002664	152.000000	0.010946
-0.002663	152.000000	0.010946
-0.002662	152.000000	0.010946
-0.002661	152.000000	0.010946
-0.002660	152.000000	0.010946
-0.002659	152.000000	0.010684
-0.002658	152.000000	0.010684
-0.002657	152.000000	0.010727
-0.002656	152.000000	0.010727
-0.002655	152.000000	0.010727
-0.002654	152.000000	0.010727
-0.002653	152.000000	0.010727
-0.002652	152.000000	0.010727
-0.002651	152.000000	0.010727
-0.002650	152.000000	0.010727
-0.002649	152.000000	0.010727
-0.002648	152.000000	0.010727
-0.002647	152.000000	0.010727
-0.002646	152.000000	0.010727
-0.002645	152.000000	0.010727
-0.002644	156.000000	0.010551
-0.002643	156.000000	0.010788
-0.002642	156.000000	0.010788
-0.002641	156.000000	0.010788
-0.002640	156.000000	0.010788
-0.002639	156.000000	0.010788
-0.002638	156.000000	0.010788
-0.002637	156.000000	0.010788
-0.002636	156.000000	0.010788
-0.002635	156.000000	0.010788
-0.002634	156.000000	0.010788
-0.002633	156.000000	0.010788
-0.002632	156.000000	0.010788
-0.002631	156.000000	0.010788
-0.002630	156.000000	0.010788
-0.002629	156.000000	0.010788
-0.002628	156.000000	0.010788
-0.002627	156.000000	0.010532
-0.002626	156.000000	0.010532
-0.002625	156.000000	0.010532
-0.002624	156.000000	0.010532
-0.002623	156.000000	0.010532
-0.002622	156.000000	0.010532
-0.002621	156.000000	0.010532
-0.002620	156.000000	0.010532
-0.002619	156.000000	0.010532
-0.002618	156.000000	0.010532
-0.002617	156.000000	0.010532
-0.002616	156.000000	0.010575
-0.002615	156.000000	0.010575
-0.002614	156.000000	0.010575
-0.002613	156.000000	0.010575
-0.002612	156.000000	0.010575
-0.002611	156.000000	0.010575
-0.002610	156.000000	0.010575
-0.002609	156.000000	0.010833
-0.002608	156.000000	0.010833
-0.002607	156.000000	0.010833
-0.002606	156.000000	0.010833
-0.002605	156.000000	0.010833
-0.002604	156.000000	0.010833
-0.002603	156.000000	0.010833
-0.002602	156.000000	0.010833
-0.002601	156.000000	0.010833
-0.002600	156.000000	0.010833
-0.002599	156.000000	0.010833
-0.002598	156.000000	0.010833
-0.002597	156.000000	0.010833
-0.002596	156.000000	0.010833
-0.002595	156.000000	0.010844
-0.002594	156.000000	0.010844
-0.002593	156.000000	0.010844
-0.002592	156.000000	0.010844
-0.002591	156.000000	0.010844
-0.002590	156.000000	0.010844
-0.002589	156.000000	0.010844
-0.002588	156.000000	0.010844
-0.002587	156.000000	0.010844
-0.002586	156.000000	0.010844
-0.002585	156.000000	0.010844
-0.002584	156.000000	0.011091
-0.002583	156.000000	0.011091
-0.002582	156.000000	0.011091
-0.002581	156.000000	0.011091
-0.002580	156.000000	0.011091
-0.002579	156.000000	0.010993
-0.002578	156.000000	0.010993
-0.002577	156.000000	0.010721
-0.002576	156.000000	0.010721
-0.002575	156.000000	0.010750
-0.002574	156.000000	0.011025
-0.002573	156.000000	0.011025
-0.002572	156.000000	0.011025
-0.002571	156.000000	0.011025
-0.002570	156.000000	0.011025
-0.002569	156.000000	0.011025
-0.002568	156.000000	0.011025
-0.002567	156.000000	0.011025
-0.002566	156.000000	0.011025
-0.002565	156.000000	0.011025
-0.002564	156.000000	0.011025
-0.002563	156.000000	0.011025
-0.002562	156.000000	0.011025
-0.002561	156.000000	0.011025
-0.002560	156.000000	0.011025
-0.002559	156.000000	0.011025
-0.002558	156.000000	0.011025
-0.002557	156.000000	0.011025
-0.002556	156.000000	0.011025
-0.002555	156.000000	0.011025
-0.002554	156.000000	0.011025
-0.002553	156.000000	0.011025
-0.002552	156.000000	0.011025
-0.002551	156.000000	0.011025
-0.002550	156.000000	0.011025
-0.002549	156.000000	0.011025
-0.002548	156.000000	0.011025
-0.002547	156.000000	0.011025
-0.002546	156.000000	0.011025
-0.002545	156.000000	0.011025
-0.002544	156.000000	0.011025
-0.002543	156.000000	0.011025
-0.002542	156.000000	0.011025
-0.002541	156.000000	0.011025
-0.002540	156.000000	0.011025
-0.002539	336.000000	0.011308
-0.002538	336.000000	0.011308
-0.002537	336.000000	0.011308
-0.002536	336.000000	0.011308
-0.002535	336.000000	0.011308
-0.002534	336.000000	0.011319
-0.002533	336.000000	0.011319
-0.002532	336.000000	0.011319
-0.002531	336.000000	0.011319
-0.002530	336.000000	0.011319
-0.002529	336.000000	0.011319
-0.002528	336.000000	0.011319
-0.002527	336.000000	0.011319
-0.002526	336.000000	0.011034
-0.002525	336.000000	0.011034
-0.002524	336.000000	0.011034
-0.002523	336.000000	0.011034
-0.002522	336.000000	0.011034
-0.002521	336.000000	0.011034
-0.002520	336.000000	0.011034
-0.002519	336.000000	0.011034
-0.002518	336.000000	0.011034
-0.002517	336.000000	0.011034
-0.002516	336.000000	0.011034
-0.002515	336.000000	0.011034
-0.002514	340.000000	0.010983
-0.002513	340.000000	0.010983
-0.002512	340.000000	0.010983
-0.002511	340.000000	0.010983
-0.002510	340.000000	0.010983
-0.002509	340.000000	0.010983
-0.002508	340.000000	0.010983
-0.002507	340.000000	0.010983
-0.002506	340.000000	0.010983
-0.002505	340.000000	0.010983
-0.002504	340.000000	0.011262
-0.002503	340.000000	0.011262
-0.002502	340.000000	0.011262
-0.002501	340.000000	0.011262
-0.002500	336.000000	0.011321
-0.002499	336.000000	0.011321
-0.002498	336.000000	0.011321
-0.002497	336.000000	0.011321
-0.002496	336.000000	0.011321
-0.002495	336.000000	0.011321
-0.002494	336.000000	0.011321
-0.002493	336.000000	0.011318
-0.002492	336.000000	0.011582
-0.002491	336.000000	0.011582
-0.002490	336.000000	0.011582
-0.002489	336.000000	0.011582
-0.002488	336.000000	0.011582
-0.002487	336.000000	0.011582
-0.002486	336.000000	0.011582
-0.002485	336.000000	0.011582
-0.002484	336.000000	0.011582
-0.002483	336.000000	0.011582
-0.002482	336.000000	0.011582
-0.002481	336.000000	0.011582
-0.002480	336.000000	0.011582
-0.002479	336.000000	0.011582
-0.002478	336.000000	0.011582
-0.002477	336.000000	0.011582
-0.002476	336.000000	0.011290
-0.002475	336.000000	0.011290
-0.002474	336.000000	0.011290
-0.002473	336.000000	0.011290
-0.002472	336.000000	0.011290
-0.002471	336.000000	0.011290
-0.002470	336.000000	0.011578
-0.002469	336.000000	0.011578
-0.002468	336.000000	0.011578
-0.002467	336.000000	0.011578
-0.002466	336.000000	0.011578
-0.002465	336.000000	0.011578
-0.002464	336.000000	0.011578
-0.002463	336.000000	0.011578
-0.002462	336.000000	0.011578
-0.002461	336.000000	0.011578
-0.002460	336.000000	0.011578
-0.002459	336.000000	0.011578
-0.002458	336.000000	0.011578
-0.002457	336.000000	0.011578
-0.002456	336.000000	0.011578
-0.002455	336.000000	0.011578
-0.002454	336.000000	0.011578
-0.002453	336.000000	0.011578
-0.002452	336.000000	0.011560
-0.002451	336.000000	0.011560
-0.002450	336.000000	0.011560
-0.002449	340.000000	0.011658
-0.002448	340.000000	0.011658
-0.002447	340.000000	0.011658
-0.002446	340.000000	0.011658
-0.002445	340.000000	0.011658
-0.002444	340.000000	0.011658
-0.002443	340.000000	0.011658
-0.002442	340.000000	0.011658
-0.002441	340.000000	0.011658
-0.002440	340.000000	0.011658
-0.002439	340.000000	0.011667
-0.002438	340.000000	0.011667
-0.002437	340.000000	0.011667
-0.002436	340.000000	0.011667
-0.002435	340.000000	0.011955
-0.002434	340.000000	0.011955
-0.002433	340.000000	0.011955
-0.002432	340.000000	0.011955
-0.002431	340.000000	0.011955
-0.002430	340.000000	0.011955
-0.002429	340.000000	0.011955
-0.002428	340.000000	0.011955
-0.002427	340.000000	0.011955
-0.002426	340.000000	0.011955
-0.002425	340.000000	0.011663
-0.002424	340.000000	0.011663
-0.002423	340.000000	0.011663
-0.002422	340.000000	0.011663
-0.002421	340.000000	0.011663
-0.002420	340.000000	0.011663
-0.002419	340.000000	0.011663
-0.002418	340.000000	0.011663
-0.002417	340.000000	0.011663
-0.002416	340.000000	0.011663
-0.002415	340.000000	0.011663
-0.002414	340.000000	0.011663
-0.002413	340.000000	0.011663
-0.002412	340.000000	0.011663
-0.002411	340.000000	0.011645
-0.002410	340.000000	0.011645
-0.002409	340.000000	0.011645
-0.002408	340.000000	0.011645
-0.002407	340.000000	0.011645
-0.002406	340.000000	0.011645
-0.002405	340.000000	0.011645
-0.002404	340.000000	0.011645
-0.002403	340.000000	0.011645
-0.002402	340.000000	0.011645
-0.002401	340.000000	0.011645
-0.002400	340.000000	0.012192
-0.002399	340.000000	0.012192
-0.002398	340.000000	0.012192
-0.002397	340.000000	0.012192
-0.002396	340.000000	0.012192
-0.002395	340.000000	0.012192
-0.002394	340.000000	0.012192
-0.002393	340.000000	0.012192
-0.002392	340.000000	0.012192
-0.002391	340.000000	0.012192
-0.002390	340.000000	0.012192
-0.002389	340.000000	0.012192
-0.002388	340.000000	0.012192
-0.002387	340.000000	0.012192
-0.002386	340.000000	0.012192
-0.002385	340.000000	0.012192
-0.002384	340.000000	0.012348
-0.002383	340.000000	0.012348
-0.002382	340.000000	0.012348
-0.002381	340.000000	0.012348
-0.002380	340.000000	0.012348
-0.002379	340.000000	0.012348
-0.002378	340.000000	0.012348
-0.002377	340.000000	0.012348
-0.002376	340.000000	0.012348
-0.002375	340.000000	0.012056
-0.002374	340.000000	0.012056
-0.002373	340.000000	0.012056
-0.002372	340.000000	0.012056
-0.002371	340.000000	0.012056
-0.002370	340.000000	0.012056
-0.002369	340.000000	0.012024
-0.002368	340.000000	0.012024
-0.002367	340.000000	0.012024
-0.002366	340.000000	0.012297
-0.002365	340.000000	0.012297
-0.002364	340.000000	0.012297
-0.002363	340.000000	0.012297
-0.002362	340.000000	0.012297
-0.002361	340.000000	0.012297
-0.002360	340.000000	0.012297
-0.002359	340.000000	0.012297
-0.002358	340.000000	0.012297
-0.002357	340.000000	0.012297
-0.002356	340.000000	0.012297
-0.002355	340.000000	0.012297
-0.002354	340.000000	0.012297
-0.002353	340.000000	0.012297
-0.002352	340.000000	0.012297
-0.002351	340.000000	0.012297
-0.002350	340.000000	0.012297
-0.002349	340.000000	0.012297
-0.002348	340.000000	0.012297
-0.002347	340.000000	0.012297
-0.002346	340.000000	0.012297
-0.002345	340.000000	0.012297
-0.002344	340.000000	0.012297
-0.002343	340.000000	0.012297
-0.002342	340.000000	0.012297
-0.002341	340.000000	0.012297
-0.002340	340.000000	0.012297
-0.002339	340.000000	0.012297
-0.002338	340.000000	0.012297
-0.002337	340.000000	0.012297
-0.002336	340.000000	0.012297
-0.002335	340.000000	0.012297
-0.002334	340.000000	0.012297
-0.002333	340.000000	0.012297
-0.002332	340.000000	0.012297
-0.002331	340.000000	0.012556
-0.002330	340.000000	0.012556
-0.002329	340.000000	0.012556
-0.002328	340.000000	0.012510
-0.002327	340.000000	0.012510
-0.002326	340.000000	0.012510
-0.002325	340.000000	0.012222
-0.002324	340.000000	0.012222
-0.002323	340.000000	0.012222
-0.002322	340.000000	0.012222
-0.002321	340.000000	0.012222
-0.002320	340.000000	0.012222
-0.002319	344.000000	0.012486
-0.002318	344.000000	0.012486
-0.002317	344.000000	0.012486
-0.002316	344.000000	0.012486
-0.002315	344.000000	0.012486
-0.002314	344.000000	0.012486
-0.002313	344.000000	0.012486
-0.002312	344.000000	0.012486
-0.002311	344.000000	0.012486
-0.002310	344.000000	0.012486
-0.002309	344.000000	0.012486
-0.002308	344.000000	0.012750
-0.002307	344.000000	0.012750
-0.002306	344.000000	0.012750
-0.002305	344.000000	0.012750
-0.002304	344.000000	0.012750
-0.002303	344.000000	0.012750
-0.002302	344.000000	0.012750
-0.002301	344.000000	0.012750
-0.002300	344.000000	0.012750
-0.002299	344.000000	0.012750
-0.002298	344.000000	0.012750
-0.002297	344.000000	0.012750
-0.002296	340.000000	0.013000
-0.002295	340.000000	0.013000
-0.002294	340.000000	0.013000
-0.002293	340.000000	0.013000
-0.002292	340.000000	0.013000
-0.002291	340.000000	0.013000
-0.002290	340.000000	0.013000
-0.002289	340.000000	0.013000
-0.002288	340.000000	0.013000
-0.002287	340.000000	0.012940
-0.002286	340.000000	0.012940
-0.002285	340.000000	0.012940
-0.002284	340.000000	0.012940
-0.002283	340.000000	0.012940
-0.002282	340.000000	0.012937
-0.002281	340.000000	0.012937
-0.002280	340.000000	0.012937
-0.002279	340.000000	0.012937
-0.002278	340.000000	0.012937
-0.002277	340.000000	0.012937
-0.002276	340.000000	0.012937
-0.002275	340.000000	0.012937
-0.002274	340.000000	0.012659
-0.002273	340.000000	0.012659
-0.002272	340.000000	0.012659
-0.002271	340.000000	0.012659
-0.002270	340.000000	0.012659
-0.002269	340.000000	0.012659
-0.002268	340.000000	0.012659
-0.002267	340.000000	0.012659
-0.002266	340.000000	0.012659
-0.002265	340.000000	0.012659
-0.002264	340.000000	0.012659
-0.002263	340.000000	0.012659
-0.002262	340.000000	0.012873
-0.002261	340.000000	0.012873
-0.002260	340.000000	0.012873
-0.002259	340.000000	0.012873
-0.002258	340.000000	0.012873
-0.002257	340.000000	0.012873
-0.002256	340.000000	0.012873
-0.002255	340.000000	0.012873
-0.002254	344.000000	0.013199
-0.002253	344.000000	0.013199
-0.002252	344.000000	0.013199
-0.002251	344.000000	0.013199
-0.002250	344.000000	0.013199
-0.002249	344.000000	0.013199
-0.002248	344.000000	0.013199
-0.002247	344.000000	0.013199
-0.002246	344.000000	0.013140
-0.002245	344.000000	0.013140
-0.002244	344.000000	0.013140
-0.002243	344.000000	0.013140
-0.002242	344.000000	0.013140
-0.002241	344.000000	0.013140
-0.002240	344.000000	0.013140
-0.002239	344.000000	0.013140
-0.002238	344.000000	0.013140
-0.002237	344.000000	0.013140
-0.002236	344.000000	0.013140
-0.002235	344.000000	0.013140
-0.002234	344.000000	0.013140
-0.002233	344.000000	0.013140
-0.002232	344.000000	0.013140
-0.002231	344.000000	0.013140
-0.002230	344.000000	0.013140
-0.002229	344.000000	0.013140
-0.002228	344.000000	0.013140
-0.002227	344.000000	0.013354
-0.002226	344.000000	0.013354
-0.002225	344.000000	0.013354
-0.002224	344.000000	0.013076
-0.002223	344.000000	0.013076
-0.002222	344.000000	0.013076
-0.002221	344.000000	0.013076
-0.002220	344.000000	0.013076
-0.002219	344.000000	0.013076
-0.002218	344.000000	0.013076
-0.002217	344.000000	0.013076
-0.002216	344.000000	0.013338
-0.002215	344.000000	0.013338
-0.002214	344.000000	0.013338
-0.002213	344.000000	0.013338
-0.002212	344.000000	0.013338
-0.002211	344.000000	0.013338
-0.002210	344.000000	0.013338
-0.002209	344.000000	0.013338
-0.002208	344.000000	0.013338
-0.002207	344.000000	0.013338
-0.002206	344.000000	0.013338
-0.002205	344.000000	0.013267
-0.002204	344.000000	0.013267
-0.002203	344.000000	0.013267
-0.002202	344.000000	0.013267
-0.002201	344.000000	0.013267
-0.002200	344.000000	0.013267
-0.002199	344.000000	0.013267
-0.002198	344.000000	0.013267
-0.002197	344.000000	0.013267
-0.002196	344.000000	0.013267
-0.002195	344.000000	0.013267
-0.002194	344.000000	0.013267
-0.002193	344.000000	0.013267
-0.002192	340.000000	0.013441
-0.002191	340.000000	0.013441
-0.002190	340.000000	0.013441
-0.002189	344.000000	0.013840
-0.002188	344.000000	0.013840
-0.002187	344.000000	0.013840
-0.002186	344.000000	0.013840
-0.002185	344.000000	0.013840
-0.002184	344.000000	0.013840
-0.002183	344.000000	0.013840
-0.002182	344.000000	0.013840
-0.002181	344.000000	0.013840
-0.002180	344.000000	0.013840
-0.002179	344.000000	0.013840
-0.002178	344.000000	0.013840
-0.002177	344.000000	0.013840
-0.002176	344.000000	0.013840
-0.002175	344.000000	0.013840
-0.002174	344.000000	0.013578
-0.002173	344.000000	0.013578
-0.002172	344.000000	0.013578
-0.002171	344.000000	0.013578
-0.002170	344.000000	0.013578
-0.002169	344.000000	0.013578
-0.002168	344.000000	0.013578
-0.002167	344.000000	0.013578
-0.002166	344.000000	0.013578
-0.002165	344.000000	0.013578
-0.002164	344.000000	0.013496
-0.002163	344.000000	0.013496
-0.002162	344.000000	0.013496
-0.002161	344.000000	0.013496
-0.002160	344.000000	0.013496
-0.002159	344.000000	0.013496
-0.002158	344.000000	0.013496
-0.002157	344.000000	0.013650
-0.002156	344.000000	0.013650
-0.002155	344.000000	0.013650
-0.002154	344.000000	0.013650
-0.002153	344.000000	0.013650
-0.002152	344.000000	0.013650
-0.002151	344.000000	0.013650
-0.002150	344.000000	0.013650
-0.002149	344.000000	0.013650
-0.002148	344.000000	0.013650
-0.002147	344.000000	0.013650
-0.002146	344.000000	0.013650
-0.002145	344.000000	0.013650
-0.002144	344.000000	0.013650
-0.002143	344.000000	0.013650
-0.002142	344.000000	0.013650
-0.002141	344.000000	0.013650
-0.002140	344.000000	0.013650
-0.002139	344.000000	0.013650
-0.002138	344.000000	0.013650
-0.002137	344.000000	0.013650
-0.002136	344.000000	0.013650
-0.002135	344.000000	0.013407
-0.002134	344.000000	0.013407
-0.002133	344.000000	0.013407
-0.002132	344.000000	0.013407
-0.002131	344.000000	0.013407
-0.002130	344.000000	0.013407
-0.002129	344.000000	0.013407
-0.002128	344.000000	0.013407
-0.002127	344.000000	0.013407
-0.002126	344.000000	0.013404
-0.002125	344.000000	0.013404
-0.002124	344.000000	0.014147
-0.002123	344.000000	0.013933
-0.002122	344.000000	0.013933
-0.002121	344.000000	0.013933
-0.002120	344.000000	0.013933
-0.002119	344.000000	0.013933
-0.002118	344.000000	0.013933
-0.002117	344.000000	0.013933
-0.002116	344.000000	0.013933
-0.002115	344.000000	0.013933
-0.002114	344.000000	0.013933
-0.002113	344.000000	0.013933
-0.002112	340.000000	0.014254
-0.002111	340.000000	0.014254
-0.002110	340.000000	0.014254
-0.002109	340.000000	0.014254
-0.002108	340.000000	0.014254
-0.002107	340.000000	0.014254
-0.002106	340.000000	0.014254
-0.002105	340.000000	0.014254
-0.002104	340.000000	0.014254
-0.002103	340.000000	0.014254
-0.002102	340.000000	0.014254
-0.002101	340.000000	0.014254
-0.002100	340.000000	0.014254
-0.002099	340.000000	0.014254
-0.002098	340.000000	0.014254
-0.002097	340.000000	0.014254
-0.002096	340.000000	0.014254
-0.002095	340.000000	0.014254
-0.002094	340.000000	0.014254
-0.002093	340.000000	0.014254
-0.002092	340.000000	0.014254
-0.002091	340.000000	0.014254
-0.002090	340.000000	0.014254
-0.002089	340.000000	0.014254
-0.002088	340.000000	0.014296
-0.002087	340.000000	0.014296
-0.002086	340.000000	0.014296
-0.002085	340.000000	0.014296
-0.002084	340.000000	0.014296
-0.002083	340.000000	0.014296
-0.002082	340.000000	0.014191
-0.002081	340.000000	0.014191
-0.002080	340.000000	0.014191
-0.002079	340.000000	0.014191
-0.002078	340.000000	0.014191
-0.002077	340.000000	0.014191
-0.002076	340.000000	0.014191
-0.002075	340.000000	0.014191
-0.002074	340.000000	0.014191
-0.002073	340.000000	0.014007
-0.002072	340.000000	0.014007
-0.002071	340.000000	0.014007
-0.002070	340.000000	0.014007
-0.002069	340.000000	0.014007
-0.002068	340.000000	0.014007
-0.002067	340.000000	0.014007
-0.002066	340.000000	0.014007
-0.002065	340.000000	0.014007
-0.002064	340.000000	0.014007
-0.002063	340.000000	0.014007
-0.002062	340.000000	0.014007
-0.002061	340.000000	0.014007
-0.002060	340.000000	0.014007
-0.002059	340.000000	0.014007
-0.002058	344.000000	0.014607
-0.002057	344.000000	0.014607
-0.002056	344.000000	0.014607
-0.002055	344.000000	0.014607
-0.002054	344.000000	0.014607
-0.002053	344.000000	0.014649
-0.002052	344.000000	0.014649
-0.002051	344.000000	0.014649
-0.002050	344.000000	0.014649
-0.002049	344.000000	0.014649
-0.002048	344.000000	0.014649
-0.002047	344.000000	0.014649
-0.002046	344.000000	0.014649
-0.002045	344.000000	0.014649
-0.002044	344.000000	0.014649
-0.002043	344.000000	0.014649
-0.002042	344.000000	0.014649
-0.002041	344.000000	0.014544
-0.002040	344.000000	0.014544
-0.002039	344.000000	0.014544
-0.002038	344.000000	0.014544
-0.002037	344.000000	0.014544
-0.002036	344.000000	0.014544
-0.002035	344.000000	0.014544
-0.002034	344.000000	0.014544
-0.002033	344.000000	0.014544
-0.002032	340.000000	0.014781
-0.002031	340.000000	0.014781
-0.002030	340.000000	0.014781
-0.002029	340.000000	0.014781
-0.002028	340.000000	0.014781
-0.002027	340.000000	0.014781
-0.002026	340.000000	0.014781
-0.002025	340.000000	0.014781
-0.002024	340.000000	0.014781
-0.002023	340.000000	0.014781
-0.002022	344.000000	0.014606
-0.002021	344.000000	0.014606
-0.002020	344.000000	0.014606
-0.002019	340.000000	0.014595
-0.002018	340.000000	0.014595
-0.002017	340.000000	0.014595
-0.002016	340.000000	0.014595
-0.002015	340.000000	0.014595
-0.002014	340.000000	0.014595
-0.002013	340.000000	0.014595
-0.002012	340.000000	0.014595
-0.002011	340.000000	0.014595
-0.002010	340.000000	0.014595
-0.002009	340.000000	0.014595
-0.002008	340.000000	0.014595
-0.002007	340.000000	0.014595
-0.002006	340.000000	0.014595
-0.002005	340.000000	0.014595
-0.002004	340.000000	0.014595
-0.002003	340.000000	0.014595
-0.002002	340.000000	0.014595
-0.002001	340.000000	0.014595
-0.002000	340.000000	0.014484
-0.001999	340.000000	0.014484
-0.001998	340.000000	0.014484
-0.001997	340.000000	0.014484
-0.001996	340.000000	0.014484
-0.001995	340.000000	0.014484
-0.001994	340.000000	0.014484
-0.001993	344.000000	0.015150
-0.001992	344.000000	0.015150
-0.001991	344.000000	0.015150
-0.001990	344.000000	0.015150
-0.001989	344.000000	0.015150
-0.001988	344.000000	0.015150
-0.001987	344.000000	0.015150
-0.001986	344.000000	0.015150
-0.001985	344.000000	0.015150
-0.001984	344.000000	0.015112
-0.001983	344.000000	0.015112
-0.001982	344.000000	0.015112
-0.001981	344.000000	0.015112
-0.001980	344.000000	0.015112
-0.001979	344.000000	0.015112
-0.001978	344.000000	0.015112
-0.001977	344.000000	0.015112
-0.001976	344.000000	0.015112
-0.001975	344.000000	0.015112
-0.001974	344.000000	0.015112
-0.001973	344.000000	0.015112
-0.001972	344.000000	0.014964
-0.001971	344.000000	0.014964
-0.001970	344.000000	0.014964
-0.001969	344.000000	0.014948
-0.001968	344.000000	0.014948
-0.001967	344.000000	0.014948
-0.001966	344.000000	0.014948
-0.001965	344.000000	0.014948
-0.001964	344.000000	0.014948
-0.001963	344.000000	0.014948
-0.001962	344.000000	0.014948
-0.001961	344.000000	0.014948
-0.001960	344.000000	0.014948
-0.001959	344.000000	0.014837
-0.001958	344.000000	0.014837
-0.001957	344.000000	0.014837
-0.001956	344.000000	0.014837
-0.001955	344.000000	0.014837
-0.001954	344.000000	0.014837
-0.001953	344.000000	0.014837
-0.001952	344.000000	0.014837
-0.001951	344.000000	0.014837
-0.001950	344.000000	0.014837
-0.001949	340.000000	0.014758
-0.001948	340.000000	0.014758
-0.001947	340.000000	0.014758
-0.001946	340.000000	0.014758
-0.001945	340.000000	0.014758
-0.001944	340.000000	0.014758
-0.001943	340.000000	0.014758
-0.001942	340.000000	0.014758
-0.001941	340.000000	0.014758
-0.001940	340.000000	0.014968
-0.001939	340.000000	0.014968
-0.001938	340.000000	0.014968
-0.001937	340.000000	0.014968
-0.001936	340.000000	0.014968
-0.001935	340.000000	0.014968
-0.001934	340.000000	0.014968
-0.001933	340.000000	0.014968
-0.001932	340.000000	0.014968
-0.001931	340.000000	0.014968
-0.001930	340.000000	0.014968
-0.001929	340.000000	0.014968
-0.001928	344.000000	0.015703
-0.001927	344.000000	0.015703
-0.001926	344.000000	0.015703
-0.001925	344.000000	0.015703
-0.001924	344.000000	0.015703
-0.001923	344.000000	0.015703
-0.001922	344.000000	0.015593
-0.001921	344.000000	0.015593
-0.001920	344.000000	0.015593
-0.001919	344.000000	0.015593
-0.001918	344.000000	0.015593
-0.001917	344.000000	0.015482
-0.001916	344.000000	0.015482
-0.001915	344.000000	0.015368
-0.001914	344.000000	0.015368
-0.001913	344.000000	0.015368
-0.001912	344.000000	0.015368
-0.001911	344.000000	0.015368
-0.001910	344.000000	0.015368
-0.001909	344.000000	0.015368
-0.001908	344.000000	0.015368
-0.001907	344.000000	0.015368
-0.001906	344.000000	0.015368
-0.001905	344.000000	0.015368
-0.001904	344.000000	0.015368
-0.001903	344.000000	0.015368
-0.001902	344.000000	0.015368
-0.001901	344.000000	0.015368
-0.001900	344.000000	0.015368
-0.001899	344.000000	0.015368
-0.001898	344.000000	0.015368
-0.001897	344.000000	0.015368
-0.001896	344.000000	0.015368
-0.001895	344.000000	0.015368
-0.001894	344.000000	0.015368
-0.001893	344.000000	0.015368
-0.001892	344.000000	0.015368
-0.001891	344.000000	0.015368
-0.001890	344.000000	0.015368
-0.001889	344.000000	0.015368
-0.001888	344.000000	0.015368
-0.001887	344.000000	0.015368
-0.001886	344.000000	0.015368
-0.001885	344.000000	0.015368
-0.001884	344.000000	0.015368
-0.001883	344.000000	0.015368
-0.001882	344.000000	0.015368
-0.001881	344.000000	0.015368
-0.001880	160.000000	0.015213
-0.001879	160.000000	0.015213
-0.001878	160.000000	0.015213
-0.001877	160.000000	0.015213
-0.001876	344.000000	0.015111
-0.001875	344.000000	0.015111
-0.001874	344.000000	0.015111
-0.001873	344.000000	0.015111
-0.001872	344.000000	0.015111
-0.001871	344.000000	0.015041
-0.001870	344.000000	0.015041
-0.001869	344.000000	0.015041
-0.001868	344.000000	0.015041
-0.001867	344.000000	0.015041
-0.001866	344.000000	0.015041
-0.001865	344.000000	0.015041
-0.001864	344.000000	0.015041
-0.001863	344.000000	0.015803
-0.001862	344.000000	0.015803
-0.001861	344.000000	0.015803
-0.001860	344.000000	0.015803
-0.001859	344.000000	0.015803
-0.001858	344.000000	0.015803
-0.001857	344.000000	0.015803
-0.001856	344.000000	0.015803
-0.001855	344.000000	0.015803
-0.001854	344.000000	0.015803
-0.001853	344.000000	0.015803
-0.001852	344.000000	0.015803
-0.001851	344.000000	0.015803
-0.001850	344.000000	0.015803
-0.001849	344.000000	0.015803
-0.001848	344.000000	0.016012
-0.001847	344.000000	0.016012
-0.001846	344.000000	0.016012
-0.001845	344.000000	0.015831
-0.001844	344.000000	0.015831
-0.001843	344.000000	0.015831
-0.001842	344.000000	0.015831
-0.001841	344.000000	0.015831
-0.001840	344.000000	0.015831
-0.001839	344.000000	0.015831
-0.001838	344.000000	0.015831
-0.001837	344.000000	0.015831
-0.001836	344.000000	0.015831
-0.001835	344.000000	0.015727
-0.001834	344.000000	0.015727
-0.001833	344.000000	0.015727
-0.001832	344.000000	0.015727
-0.001831	344.000000	0.015727
-0.001830	344.000000	0.015727
-0.001829	344.000000	0.015727
-0.001828	344.000000	0.015727
-0.001827	344.000000	0.015727
-0.001826	344.000000	0.015727
-0.001825	344.000000	0.015727
-0.001824	344.000000	0.015727
-0.001823	344.000000	0.015727
-0.001822	344.000000	0.015727
-0.001821	344.000000	0.015700
-0.001820	344.000000	0.015700
-0.001819	344.000000	0.015700
-0.001818	344.000000	0.015700
-0.001817	344.000000	0.015700
-0.001816	344.000000	0.015700
-0.001815	344.000000	0.015700
-0.001814	344.000000	0.015700
-0.001813	344.000000	0.015672
-0.001812	344.000000	0.015672
-0.001811	344.000000	0.015461
-0.001810	344.000000	0.015461
-0.001809	344.000000	0.015461
-0.001808	344.000000	0.015461
-0.001807	344.000000	0.015461
-0.001806	344.000000	0.015461
-0.001805	344.000000	0.015461
-0.001804	344.000000	0.015461
-0.001803	344.000000	0.015461
-0.001802	344.000000	0.015461
-0.001801	344.000000	0.015461
-0.001800	344.000000	0.015461
-0.001799	344.000000	0.015461
-0.001798	164.000000	0.016253
-0.001797	164.000000	0.016253
-0.001796	164.000000	0.016253
-0.001795	164.000000	0.016253
-0.001794	344.000000	0.016159
-0.001793	344.000000	0.016159
-0.001792	344.000000	0.016159
-0.001791	344.000000	0.016159
-0.001790	344.000000	0.016159
-0.001789	344.000000	0.016159
-0.001788	344.000000	0.016159
-0.001787	344.000000	0.016159
-0.001786	344.000000	0.016159
-0.001785	344.000000	0.016159
-0.001784	344.000000	0.016159
-0.001783	344.000000	0.016159
-0.001782	344.000000	0.016159
-0.001781	344.000000	0.016159
-0.001780	344.000000	0.016159
-0.001779	344.000000	0.016159
-0.001778	344.000000	0.016159
-0.001777	344.000000	0.016159
-0.001776	344.000000	0.015923
-0.001775	344.000000	0.015923
-0.001774	344.000000	0.015923
-0.001773	344.000000	0.015923
-0.001772	344.000000	0.015923
-0.001771	164.000000	0.015938
-0.001770	164.000000	0.015938
-0.001769	164.000000	0.015938
-0.001768	164.000000	0.015938
-0.001767	164.000000	0.015938
-0.001766	164.000000	0.015938
-0.001765	164.000000	0.015938
-0.001764	164.000000	0.015938
-0.001763	164.000000	0.015938
-0.001762	164.000000	0.015938
-0.001761	164.000000	0.015938
-0.001760	164.000000	0.015938
-0.001759	164.000000	0.015938
-0.001758	164.000000	0.015938
-0.001757	164.000000	0.015938
-0.001756	344.000000	0.016125
-0.001755	344.000000	0.016125
-0.001754	344.000000	0.016125
-0.001753	344.000000	0.016036
-0.001752	344.000000	0.016036
-0.001751	344.000000	0.016036
-0.001750	344.000000	0.016036
-0.001749	344.000000	0.016036
-0.001748	344.000000	0.016036
-0.001747	344.000000	0.016036
-0.001746	344.000000	0.016036
-0.001745	344.000000	0.016036
-0.001744	344.000000	0.016036
-0.001743	344.000000	0.016036
-0.001742	344.000000	0.016036
-0.001741	344.000000	0.015778
-0.001740	344.000000	0.015778
-0.001739	344.000000	0.015778
-0.001738	344.000000	0.015778
-0.001737	344.000000	0.015778
-0.001736	344.000000	0.015778
-0.001735	344.000000	0.015778
-0.001734	344.000000	0.015778
-0.001733	164.000000	0.016588
-0.001732	164.000000	0.016588
-0.001731	164.000000	0.016588
-0.001730	164.000000	0.016588
-0.001729	164.000000	0.016588
-0.001728	164.000000	0.016588
-0.001727	164.000000	0.016588
-0.001726	164.000000	0.016588
-0.001725	160.000000	0.016972
-0.001724	160.000000	0.016972
-0.001723	160.000000	0.016972
-0.001722	160.000000	0.016972
-0.001721	160.000000	0.016972
-0.001720	160.000000	0.017066
-0.001719	160.000000	0.017066
-0.001718	160.000000	0.017066
-0.001717	160.000000	0.017066
-0.001716	160.000000	0.017066
-0.001715	160.000000	0.017066
-0.001714	160.000000	0.017066
-0.001713	160.000000	0.017066
-0.001712	160.000000	0.017004
-0.001711	160.000000	0.017004
-0.001710	160.000000	0.017004
-0.001709	160.000000	0.017004
-0.001708	160.000000	0.017004
-0.001707	160.000000	0.017004
-0.001706	160.000000	0.016722
-0.001705	160.000000	0.016722
-0.001704	160.000000	0.016722
-0.001703	160.000000	0.016722
-0.001702	160.000000	0.016722
-0.001701	160.000000	0.016722
-0.001700	160.000000	0.016722
-0.001699	160.000000	0.016722
-0.001698	160.000000	0.016722
-0.001697	160.000000	0.016722
-0.001696	160.000000	0.016722
-0.001695	160.000000	0.016722
-0.001694	160.000000	0.016722
-0.001693	160.000000	0.016722
-0.001692	160.000000	0.016722
-0.001691	160.000000	0.016722
-0.001690	160.000000	0.016722
-0.001689	160.000000	0.016722
-0.001688	160.000000	0.016722
-0.001687	160.000000	0.016722
-0.001686	160.000000	0.016722
-0.001685	160.000000	0.016722
-0.001684	160.000000	0.016722
-0.001683	160.000000	0.016722
-0.001682	160.000000	0.016722
-0.001681	160.000000	0.016722
-0.001680	160.000000	0.016722
-0.001679	160.000000	0.016722
-0.001678	160.000000	0.016722
-0.001677	160.000000	0.016722
-0.001676	160.000000	0.016722
-0.001675	160.000000	0.016722
-0.001674	160.000000	0.016722
-0.001673	160.000000	0.016722
-0.001672	160.000000	0.016436
-0.001671	344.000000	0.016379
-0.001670	344.000000	0.016479
-0.001669	344.000000	0.016479
-0.001668	344.000000	0.017292
-0.001667	344.000000	0.017292
-0.001666	344.000000	0.017292
-0.001665	160.000000	0.017443
-0.001664	160.000000	0.017443
-0.001663	160.000000	0.017443
-0.001662	160.000000	0.017443
-0.001661	160.000000	0.017443
-0.001660	160.000000	0.017443
-0.001659	160.000000	0.017443
-0.001658	160.000000	0.017443
-0.001657	160.000000	0.017443
-0.001656	160.000000	0.017394
-0.001655	160.000000	0.017394
-0.001654	160.000000	0.017394
-0.001653	160.000000	0.017394
-0.001652	160.000000	0.017394
-0.001651	160.000000	0.017394
-0.001650	160.000000	0.017394
-0.001649	160.000000	0.017394
-0.001648	160.000000	0.017394
-0.001647	160.000000	0.017394
-0.001646	160.000000	0.017394
-0.001645	160.000000	0.017394
-0.001644	160.000000	0.017394
-0.001643	160.000000	0.017394
-0.001642	160.000000	0.017394
-0.001641	160.000000	0.017394
-0.001640	160.000000	0.017394
-0.001639	160.000000	0.017394
-0.001638	160.000000	0.017394
-0.001637	340.000000	0.017106
-0.001636	340.000000	0.017106
-0.001635	340.000000	0.017106
-0.001634	340.000000	0.017106
-0.001633	340.000000	0.017106
-0.001632	340.000000	0.017106
-0.001631	340.000000	0.017106
-0.001630	344.000000	0.017067
-0.001629	344.000000	0.017067
-0.001628	344.000000	0.017067
-0.001627	344.000000	0.017067
-0.001626	344.000000	0.017067
-0.001625	344.000000	0.017067
-0.001624	344.000000	0.017067
-0.001623	344.000000	0.017067
-0.001622	344.000000	0.017067
-0.001621	344.000000	0.017067
-0.001620	344.000000	0.017067
-0.001619	344.000000	0.017207
-0.001618	344.000000	0.017207
-0.001617	344.000000	0.017207
-0.001616	344.000000	0.017207
-0.001615	344.000000	0.017207
-0.001614	344.000000	0.017207
-0.001613	344.000000	0.017207
-0.001612	344.000000	0.017207
-0.001611	344.000000	0.017207
-0.001610	344.000000	0.016956
-0.001609	344.000000	0.016956
-0.001608	344.000000	0.016956
-0.001607	344.000000	0.016956
-0.001606	344.000000	0.016956
-0.001605	344.000000	0.016956
-0.001604	344.000000	0.016956
-0.001603	160.000000	0.017736
-0.001602	160.000000	0.017458
-0.001601	160.000000	0.017458
-0.001600	160.000000	0.017458
-0.001599	160.000000	0.017458
-0.001598	160.000000	0.017458
-0.001597	160.000000	0.017458
-0.001596	160.000000	0.017458
-0.001595	160.000000	0.017458
-0.001594	160.000000	0.017458
-0.001593	160.000000	0.017458
-0.001592	160.000000	0.017458
-0.001591	160.000000	0.017458
-0.001590	160.000000	0.017458
-0.001589	344.000000	0.017422
-0.001588	344.000000	0.017422
-0.001587	344.000000	0.017422
-0.001586	344.000000	0.017422
-0.001585	344.000000	0.017422
-0.001584	344.000000	0.017422
-0.001583	344.000000	0.017422
-0.001582	344.000000	0.017422
-0.001581	344.000000	0.017422
-0.001580	344.000000	0.017422
-0.001579	344.000000	0.017422
-0.001578	344.000000	0.017422
-0.001577	344.000000	0.017422
-0.001576	344.000000	0.017422
-0.001575	344.000000	0.017422
-0.001574	344.000000	0.017422
-0.001573	340.000000	0.017542
-0.001572	340.000000	0.017542
-0.001571	340.000000	0.017542
-0.001570	340.000000	0.017542
-0.001569	344.000000	0.017727
-0.001568	344.000000	0.017440
-0.001567	344.000000	0.017440
-0.001566	344.000000	0.017440
-0.001565	344.000000	0.017440
-0.001564	344.000000	0.017440
-0.001563	344.000000	0.017440
-0.001562	344.000000	0.017440
-0.001561	344.000000	0.017440
-0.001560	344.000000	0.017440
-0.001559	344.000000	0.017440
-0.001558	344.000000	0.017440
-0.001557	344.000000	0.017440
-0.001556	344.000000	0.017440
-0.001555	344.000000	0.017440
-0.001554	344.000000	0.017440
-0.001553	344.000000	0.017440
-0.001552	344.000000	0.017440
-0.001551	344.000000	0.017440
-0.001550	344.000000	0.017440
-0.001549	344.000000	0.017440
-0.001548	344.000000	0.017418
-0.001547	344.000000	0.017418
-0.001546	344.000000	0.017418
-0.001545	344.000000	0.017418
-0.001544	344.000000	0.017418
-0.001543	344.000000	0.017418
-0.001542	344.000000	0.017418
-0.001541	344.000000	0.017418
-0.001540	344.000000	0.017418
-0.001539	344.000000	0.017418
-0.001538	344.000000	0.018182
-0.001537	344.000000	0.018182
-0.001536	344.000000	0.018182
-0.001535	344.000000	0.018182
-0.001534	344.000000	0.018182
-0.001533	344.000000	0.017907
-0.001532	344.000000	0.017907
-0.001531	344.000000	0.017907
-0.001530	344.000000	0.017907
-0.001529	344.000000	0.017907
-0.001528	344.000000	0.017907
-0.001527	344.000000	0.017907
-0.001526	344.000000	0.017907
-0.001525	344.000000	0.017907
-0.001524	344.000000	0.017907
-0.001523	344.000000	0.017907
-0.001522	344.000000	0.017907
-0.001521	344.000000	0.017907
-0.001520	344.000000	0.017907
-0.001519	344.000000	0.018114
-0.001518	344.000000	0.018114
-0.001517	344.000000	0.018114
-0.001516	344.000000	0.018114
-0.001515	344.000000	0.018114
-0.001514	344.000000	0.018114
-0.001513	344.000000	0.018114
-0.001512	344.000000	0.018114
-0.001511	344.000000	0.018114
-0.001510	344.000000	0.018114
-0.001509	344.000000	0.018114
-0.001508	344.000000	0.018114
-0.001507	348.000000	0.018103
-0.001506	348.000000	0.018103
-0.001505	348.000000	0.018103
-0.001504	348.000000	0.018103
-0.001503	348.000000	0.018103
-0.001502	348.000000	0.018103
-0.001501	348.000000	0.018103
-0.001500	344.000000	0.018058
-0.001499	344.000000	0.018058
-0.001498	348.000000	0.017788
-0.001497	348.000000	0.017788
-0.001496	348.000000	0.017788
-0.001495	348.000000	0.017788
-0.001494	348.000000	0.017788
-0.001493	348.000000	0.017788
-0.001492	348.000000	0.017788
-0.001491	348.000000	0.017788
-0.001490	348.000000	0.017788
-0.001489	348.000000	0.017788
-0.001488	348.000000	0.017788
-0.001487	348.000000	0.017788
-0.001486	348.000000	0.017788
-0.001485	348.000000	0.017788
-0.001484	348.000000	0.017788
-0.001483	348.000000	0.017788
-0.001482	348.000000	0.017788
-0.001481	344.000000	0.017896
-0.001480	344.000000	0.017896
-0.001479	344.000000	0.017896
-0.001478	344.000000	0.017896
-0.001477	344.000000	0.017896
-0.001476	344.000000	0.017896
-0.001475	344.000000	0.017896
-0.001474	344.000000	0.017896
-0.001473	340.000000	0.018595
-0.001472	340.000000	0.018595
-0.001471	340.000000	0.018595
-0.001470	340.000000	0.018595
-0.001469	340.000000	0.018595
-0.001468	344.000000	0.018848
-0.001467	344.000000	0.018848
-0.001466	344.000000	0.018848
-0.001465	344.000000	0.018858
-0.001464	344.000000	0.018621
-0.001463	344.000000	0.018621
-0.001462	344.000000	0.018621
-0.001461	344.000000	0.018621
-0.001460	344.000000	0.018621
-0.001459	344.000000	0.018621
-0.001458	344.000000	0.018621
-0.001457	344.000000	0.018621
-0.001456	344.000000	0.018621
-0.001455	344.000000	0.018621
-0.001454	344.000000	0.018621
-0.001453	344.000000	0.018621
-0.001452	344.000000	0.018621
-0.001451	344.000000	0.018621
-0.001450	344.000000	0.018621
-0.001449	344.000000	0.018621
-0.001448	344.000000	0.018621
-0.001447	344.000000	0.018621
-0.001446	344.000000	0.018621
-0.001445	344.000000	0.018621
-0.001444	344.000000	0.018621
-0.001443	344.000000	0.018621
-0.001442	344.000000	0.018621
-0.001441	344.000000	0.018621
-0.001440	344.000000	0.018621
-0.001439	344.000000	0.018621
-0.001438	344.000000	0.018621
-0.001437	344.000000	0.018621
-0.001436	344.000000	0.018621
-0.001435	344.000000	0.018621
-0.001434	344.000000	0.018621
-0.001433	344.000000	0.018621
-0.001432	344.000000	0.018621
-0.001431	344.000000	0.018621
-0.001430	344.000000	0.018621
-0.001429	348.000000	0.018385
-0.001428	348.000000	0.018385
-0.001427	348.000000	0.018385
-0.001426	348.000000	0.018385
-0.001425	348.000000	0.018385
-0.001424	348.000000	0.018396
-0.001423	348.000000	0.018396
-0.001422	348.000000	0.018396
-0.001421	348.000000	0.018396
-0.001420	348.000000	0.018396
-0.001419	348.000000	0.018396
-0.001418	352.000000	0.018614
-0.001417	352.000000	0.018614
-0.001416	352.000000	0.018614
-0.001415	352.000000	0.018614
-0.001414	352.000000	0.018614
-0.001413	352.000000	0.018614
-0.001412	352.000000	0.018614
-0.001411	352.000000	0.018614
-0.001410	352.000000	0.018614
-0.001409	352.000000	0.018614
-0.001408	348.000000	0.019348
-0.001407	348.000000	0.019348
-0.001406	348.000000	0.019348
-0.001405	348.000000	0.019348
-0.001404	348.000000	0.019348
-0.001403	348.000000	0.019348
-0.001402	348.000000	0.019348
-0.001401	348.000000	0.019348
-0.001400	348.000000	0.019348
-0.001399	348.000000	0.019348
-0.001398	348.000000	0.019348
-0.001397	348.000000	0.019348
-0.001396	348.000000	0.019348
-0.001395	348.000000	0.019348
-0.001394	348.000000	0.019137
-0.001393	348.000000	0.019137
-0.001392	348.000000	0.019137
-0.001391	348.000000	0.019137
-0.001390	348.000000	0.019137
-0.001389	348.000000	0.019234
-0.001388	348.000000	0.019234
-0.001387	348.000000	0.019234
-0.001386	348.000000	0.019234
-0.001385	348.000000	0.019234
-0.001384	348.000000	0.019234
-0.001383	348.000000	0.019261
-0.001382	348.000000	0.019261
-0.001381	348.000000	0.019261
-0.001380	348.000000	0.019261
-0.001379	348.000000	0.019261
-0.001378	348.000000	0.019261
-0.001377	348.000000	0.019261
-0.001376	348.000000	0.019261
-0.001375	348.000000	0.019261
-0.001374	348.000000	0.019261
-0.001373	348.000000	0.019261
-0.001372	348.000000	0.019261
-0.001371	348.000000	0.019261
-0.001370	348.000000	0.019261
-0.001369	348.000000	0.019261
-0.001368	348.000000	0.019261
-0.001367	352.000000	0.019515
-0.001366	352.000000	0.019515
-0.001365	352.000000	0.019515
-0.001364	352.000000	0.019515
-0.001363	352.000000	0.019515
-0.001362	352.000000	0.019515
-0.001361	352.000000	0.019515
-0.001360	352.000000	0.019515
-0.001359	356.000000	0.019304
-0.001358	356.000000	0.019304
-0.001357	356.000000	0.019304
-0.001356	356.000000	0.019304
-0.001355	356.000000	0.019304
-0.001354	356.000000	0.019304
-0.001353	356.000000	0.019304
-0.001352	356.000000	0.019304
-0.001351	356.000000	0.019304
-0.001350	356.000000	0.019304
-0.001349	356.000000	0.019304
-0.001348	356.000000	0.019304
-0.001347	356.000000	0.019304
-0.001346	356.000000	0.019304
-0.001345	356.000000	0.019304
-0.001344	352.000000	0.019265
-0.001343	352.000000	0.019265
-0.001342	348.000000	0.019988
-0.001341	348.000000	0.019988
-0.001340	348.000000	0.019988
-0.001339	348.000000	0.019988
-0.001338	348.000000	0.019988
-0.001337	332.000000	0.020406
-0.001336	332.000000	0.020406
-0.001335	332.000000	0.020406
-0.001334	332.000000	0.020406
-0.001333	332.000000	0.020406
-0.001332	332.000000	0.020406
-0.001331	332.000000	0.020406
-0.001330	332.000000	0.020406
-0.001329	332.000000	0.020406
-0.001328	332.000000	0.020406
-0.001327	332.000000	0.020406
-0.001326	332.000000	0.020406
-0.001325	340.000000	0.020392
-0.001324	340.000000	0.020392
-0.001323	340.000000	0.020392
-0.001322	340.000000	0.020392
-0.001321	340.000000	0.020392
-0.001320	340.000000	0.020392
-0.001319	340.000000	0.020392
-0.001318	340.000000	0.020392
-0.001317	340.000000	0.020685
-0.001316	340.000000	0.020685
-0.001315	340.000000	0.020685
-0.001314	340.000000	0.020685
-0.001313	340.000000	0.020685
-0.001312	340.000000	0.020685
-0.001311	340.000000	0.020685
-0.001310	340.000000	0.020685
-0.001309	340.000000	0.020685
-0.001308	340.000000	0.020685
-0.001307	340.000000	0.020685
-0.001306	340.000000	0.020685
-0.001305	340.000000	0.020685
-0.001304	340.000000	0.020685
-0.001303	340.000000	0.020685
-0.001302	340.000000	0.020685
-0.001301	340.000000	0.020766
-0.001300	340.000000	0.020766
-0.001299	340.000000	0.020766
-0.001298	340.000000	0.020766
-0.001297	332.000000	0.020738
-0.001296	332.000000	0.020738
-0.001295	332.000000	0.020738
-0.001294	332.000000	0.020738
-0.001293	332.000000	0.020738
-0.001292	332.000000	0.020738
-0.001291	332.000000	0.020738
-0.001290	344.000000	0.020730
-0.001289	344.000000	0.020730
-0.001288	344.000000	0.020730
-0.001287	344.000000	0.020730
-0.001286	344.000000	0.020730
-0.001285	344.000000	0.020730
-0.001284	344.000000	0.020730
-0.001283	344.000000	0.020730
-0.001282	344.000000	0.020730
-0.001281	344.000000	0.020730
-0.001280	344.000000	0.020730
-0.001279	344.000000	0.020730
-0.001278	344.000000	0.020730
-0.001277	144.000000	0.020972
-0.001276	144.000000	0.020972
-0.001275	144.000000	0.020972
-0.001274	144.000000	0.020972
-0.001273	144.000000	0.020972
-0.001272	144.000000	0.020972
-0.001271	144.000000	0.020972
-0.001270	144.000000	0.020972
-0.001269	144.000000	0.020972
-0.001268	144.000000	0.020972
-0.001267	140.000000	0.021194
-0.001266	140.000000	0.021194
-0.001265	140.000000	0.021194
-0.001264	140.000000	0.021194
-0.001263	140.000000	0.021194
-0.001262	140.000000	0.021194
-0.001261	140.000000	0.021194
-0.001260	56.000000	0.021244
-0.001259	56.000000	0.021244
-0.001258	56.000000	0.021244
-0.001257	56.000000	0.021244
-0.001256	56.000000	0.021244
-0.001255	52.000000	0.021085
-0.001254	52.000000	0.021085
-0.001253	52.000000	0.021085
-0.001252	52.000000	0.021085
-0.001251	52.000000	0.021085
-0.001250	52.000000	0.021085
-0.001249	52.000000	0.021085
-0.001248	52.000000	0.021085
-0.001247	52.000000	0.021085
-0.001246	52.000000	0.021085
-0.001245	52.000000	0.021085
-0.001244	52.000000	0.021085
-0.001243	52.000000	0.021085
-0.001242	52.000000	0.021085
-0.001241	52.000000	0.021085
-0.001240	52.000000	0.021085
-0.001239	52.000000	0.021085
-0.001238	52.000000	0.021085
-0.001237	52.000000	0.021085
-0.001236	52.000000	0.021085
-0.001235	52.000000	0.021085
-0.001234	52.000000	0.021085
-0.001233	52.000000	0.021085
-0.001232	52.000000	0.021085
-0.001231	52.000000	0.021085
-0.001230	52.000000	0.021085
-0.001229	52.000000	0.021085
-0.001228	52.000000	0.021085
-0.001227	52.000000	0.021085
-0.001226	52.000000	0.021085
-0.001225	52.000000	0.021085
-0.001224	52.000000	0.021085
-0.001223	52.000000	0.021085
-0.001222	52.000000	0.021085
-0.001221	48.000000	0.020864
-0.001220	48.000000	0.020864
-0.001219	48.000000	0.020755
-0.001218	48.000000	0.020755
-0.001217	48.000000	0.020755
-0.001216	52.000000	0.020549
-0.001215	52.000000	0.020549
-0.001214	52.000000	0.020549
-0.001213	52.000000	0.020549
-0.001212	68.000000	0.020461
-0.001211	68.000000	0.020461
-0.001210	68.000000	0.020461
-0.001209	68.000000	0.020461
-0.001208	68.000000	0.020461
-0.001207	68.000000	0.020461
-0.001206	68.000000	0.020461
-0.001205	72.000000	0.020503
-0.001204	72.000000	0.020503
-0.001203	72.000000	0.020503
-0.001202	72.000000	0.020503
-0.001201	72.000000	0.020503
-0.001200	72.000000	0.020503
-0.001199	72.000000	0.020503
-0.001198	72.000000	0.020503
-0.001197	72.000000	0.020503
-0.001196	72.000000	0.020503
-0.001195	72.000000	0.020503
-0.001194	72.000000	0.020503
-0.001193	72.000000	0.020503
-0.001192	72.000000	0.020503
-0.001191	72.000000	0.020503
-0.001190	72.000000	0.020503
-0.001189	72.000000	0.020503
-0.001188	72.000000	0.020503
-0.001187	76.000000	0.020577
-0.001186	68.000000	0.020493
-0.001185	68.000000	0.020493
-0.001184	68.000000	0.020493
-0.001183	68.000000	0.020493
-0.001182	68.000000	0.020493
-0.001181	68.000000	0.020493
-0.001180	68.000000	0.020493
-0.001179	68.000000	0.020493
-0.001178	68.000000	0.020388
-0.001177	68.000000	0.020388
-0.001176	68.000000	0.020388
-0.001175	68.000000	0.020388
-0.001174	68.000000	0.020388
-0.001173	68.000000	0.020388
-0.001172	68.000000	0.020388
-0.001171	68.000000	0.020388
-0.001170	68.000000	0.020388
-0.001169	68.000000	0.020388
-0.001168	68.000000	0.020388
-0.001167	68.000000	0.020388
-0.001166	68.000000	0.020111
-0.001165	68.000000	0.020111
-0.001164	68.000000	0.020111
-0.001163	68.000000	0.020111
-0.001162	68.000000	0.020111
-0.001161	68.000000	0.020111
-0.001160	68.000000	0.020111
-0.001159	68.000000	0.020111
-0.001158	68.000000	0.020111
-0.001157	68.000000	0.020111
-0.001156	68.000000	0.020111
-0.001155	68.000000	0.020111
-0.001154	68.000000	0.020111
-0.001153	68.000000	0.020111
-0.001152	68.000000	0.020111
-0.001151	64.000000	0.019956
-0.001150	64.000000	0.019956
-0.001149	64.000000	0.019956
-0.001148	64.000000	0.019956
-0.001147	76.000000	0.019634
-0.001146	76.000000	0.019634
-0.001145	76.000000	0.019634
-0.001144	76.000000	0.019634
-0.001143	76.000000	0.019634
-0.001142	76.000000	0.019634
-0.001141	76.000000	0.019634
-0.001140	76.000000	0.019634
-0.001139	76.000000	0.019634
-0.001138	76.000000	0.019634
-0.001137	76.000000	0.019535
-0.001136	76.000000	0.019535
-0.001135	76.000000	0.019535
-0.001134	76.000000	0.019535
-0.001133	76.000000	0.019535
-0.001132	76.000000	0.019535
-0.001131	76.000000	0.019535
-0.001130	76.000000	0.019535
-0.001129	76.000000	0.019535
-0.001128	76.000000	0.019535
-0.001127	76.000000	0.019535
-0.001126	76.000000	0.019535
-0.001125	76.000000	0.019535
-0.001124	76.000000	0.019535
-0.001123	76.000000	0.019535
-0.001122	76.000000	0.019535
-0.001121	76.000000	0.019535
-0.001120	76.000000	0.019535
-0.001119	76.000000	0.019535
-0.001118	76.000000	0.019535
-0.001117	72.000000	0.019410
-0.001116	72.000000	0.019133
-0.001115	72.000000	0.019133
-0.001114	72.000000	0.019133
-0.001113	76.000000	0.019154
-0.001112	76.000000	0.019154
-0.001111	76.000000	0.019154
-0.001110	76.000000	0.019154
-0.001109	76.000000	0.019154
-0.001108	76.000000	0.019154
-0.001107	76.000000	0.019154
-0.001106	76.000000	0.019154
-0.001105	76.000000	0.019154
-0.001104	76.000000	0.019154
-0.001103	76.000000	0.019154
-0.001102	76.000000	0.019154
-0.001101	76.000000	0.019154
-0.001100	76.000000	0.019154
-0.001099	76.000000	0.019154
-0.001098	76.000000	0.019154
-0.001097	76.000000	0.019154
-0.001096	76.000000	0.019049
-0.001095	76.000000	0.019049
-0.001094	76.000000	0.019049
-0.001093	76.000000	0.019049
-0.001092	76.000000	0.019049
-0.001091	76.000000	0.019049
-0.001090	76.000000	0.019049
-0.001089	76.000000	0.019049
-0.001088	76.000000	0.019049
-0.001087	76.000000	0.019049
-0.001086	76.000000	0.019049
-0.001085	76.000000	0.019313
-0.001084	76.000000	0.019313
-0.001083	76.000000	0.019313
-0.001082	84.000000	0.018754
-0.001081	84.000000	0.018754
-0.001080	84.000000	0.018754
-0.001079	84.000000	0.018754
-0.001078	84.000000	0.018754
-0.001077	84.000000	0.018754
-0.001076	84.000000	0.018754
-0.001075	84.000000	0.018754
-0.001074	84.000000	0.018754
-0.001073	84.000000	0.018754
-0.001072	84.000000	0.018754
-0.001071	84.000000	0.018754
-0.001070	84.000000	0.018754
-0.001069	84.000000	0.018754
-0.001068	84.000000	0.018754
-0.001067	84.000000	0.018754
-0.001066	84.000000	0.018754
-0.001065	84.000000	0.018462
-0.001064	84.000000	0.018462
-0.001063	84.000000	0.018462
-0.001062	84.000000	0.018462
-0.001061	84.000000	0.018462
-0.001060	84.000000	0.018462
-0.001059	84.000000	0.018462
-0.001058	84.000000	0.018462
-0.001057	84.000000	0.018462
-0.001056	84.000000	0.018462
-0.001055	84.000000	0.018462
-0.001054	84.000000	0.018363
-0.001053	84.000000	0.018363
-0.001052	84.000000	0.018363
-0.001051	84.000000	0.018363
-0.001050	84.000000	0.018363
-0.001049	84.000000	0.018363
-0.001048	84.000000	0.018363
-0.001047	80.000000	0.018221
-0.001046	80.000000	0.018221
-0.001045	80.000000	0.018221
-0.001044	80.000000	0.018221
-0.001043	80.000000	0.018221
-0.001042	80.000000	0.018221
-0.001041	80.000000	0.018221
-0.001040	80.000000	0.018221
-0.001039	80.000000	0.018221
-0.001038	80.000000	0.018221
-0.001037	80.000000	0.018221
-0.001036	80.000000	0.018221
-0.001035	80.000000	0.018221
-0.001034	80.000000	0.018221
-0.001033	80.000000	0.018221
-0.001032	80.000000	0.018221
-0.001031	80.000000	0.018292
-0.001030	80.000000	0.018292
-0.001029	80.000000	0.018292
-0.001028	80.000000	0.018292
-0.001027	80.000000	0.018292
-0.001026	80.000000	0.018292
-0.001025	80.000000	0.018292
-0.001024	80.000000	0.018292
-0.001023	80.000000	0.018292
-0.001022	80.000000	0.018292
-0.001021	84.000000	0.018291
-0.001020	84.000000	0.018291
-0.001019	84.000000	0.018291
-0.001018	84.000000	0.018291
-0.001017	88.000000	0.017787
-0.001016	88.000000	0.017787
-0.001015	88.000000	0.017495
-0.001014	88.000000	0.017495
-0.001013	88.000000	0.017395
-0.001012	88.000000	0.017282
-0.001011	88.000000	0.017282
-0.001010	88.000000	0.017282
-0.001009	88.000000	0.017282
-0.001008	88.000000	0.017282
-0.001007	88.000000	0.017282
-0.001006	88.000000	0.017282
-0.001005	88.000000	0.017282
-0.001004	88.000000	0.017282
-0.001003	88.000000	0.017282
-0.001002	88.000000	0.017282
-0.001001	88.000000	0.017282
-0.001000	88.000000	0.017282
-0.000999	88.000000	0.017282
-0.000998	88.000000	0.017282
-0.000997	88.000000	0.017282
-0.000996	88.000000	0.017282
-0.000995	88.000000	0.017282
-0.000994	88.000000	0.017282
-0.000993	88.000000	0.017282
-0.000992	88.000000	0.017282
-0.000991	88.000000	0.017282
-0.000990	88.000000	0.017282
-0.000989	88.000000	0.017282
-0.000988	88.000000	0.017282
-0.000987	88.000000	0.017282
-0.000986	88.000000	0.017282
-0.000985	88.000000	0.017282
-0.000984	88.000000	0.017282
-0.000983	88.000000	0.017282
-0.000982	88.000000	0.017282
-0.000981	88.000000	0.017282
-0.000980	88.000000	0.017282
-0.000979	88.000000	0.017282
-0.000978	84.000000	0.017122
-0.000977	84.000000	0.017122
-0.000976	84.000000	0.017122
-0.000975	84.000000	0.017122
-0.000974	84.000000	0.017122
-0.000973	84.000000	0.017122
-0.000972	84.000000	0.017013
-0.000971	84.000000	0.017013
-0.000970	84.000000	0.017013
-0.000969	84.000000	0.017013
-0.000968	84.000000	0.017013
-0.000967	84.000000	0.017013
-0.000966	84.000000	0.017013
-0.000965	84.000000	0.017013
-0.000964	84.000000	0.016736
-0.000963	84.000000	0.016736
-0.000962	84.000000	0.016736
-0.000961	84.000000	0.016736
-0.000960	84.000000	0.016736
-0.000959	84.000000	0.016736
-0.000958	84.000000	0.016736
-0.000957	84.000000	0.016736
-0.000956	84.000000	0.016736
-0.000955	84.000000	0.016736
-0.000954	84.000000	0.016736
-0.000953	84.000000	0.016736
-0.000952	92.000000	0.016292
-0.000951	92.000000	0.016292
-0.000950	92.000000	0.016292
-0.000949	92.000000	0.015496
-0.000948	92.000000	0.015496
-0.000947	92.000000	0.015496
-0.000946	92.000000	0.015496
-0.000945	92.000000	0.015496
-0.000944	92.000000	0.015496
-0.000943	92.000000	0.015347
-0.000942	92.000000	0.015347
-0.000941	92.000000	0.015347
-0.000940	92.000000	0.015347
-0.000939	92.000000	0.015347
-0.000938	92.000000	0.015347
-0.000937	92.000000	0.015347
-0.000936	92.000000	0.015347
-0.000935	92.000000	0.015347
-0.000934	92.000000	0.015347
-0.000933	92.000000	0.015347
-0.000932	92.000000	0.015347
-0.000931	88.000000	0.015241
-0.000930	88.000000	0.015241
-0.000929	92.000000	0.015184
-0.000928	92.000000	0.015184
-0.000927	92.000000	0.015184
-0.000926	92.000000	0.015184
-0.000925	92.000000	0.015184
-0.000924	92.000000	0.015184
-0.000923	92.000000	0.015184
-0.000922	92.000000	0.015184
-0.000921	92.000000	0.015184
-0.000920	92.000000	0.015184
-0.000919	92.000000	0.015184
-0.000918	92.000000	0.015184
-0.000917	92.000000	0.015184
-0.000916	92.000000	0.015184
-0.000915	92.000000	0.015184
-0.000914	92.000000	0.014896
-0.000913	92.000000	0.014896
-0.000912	92.000000	0.014896
-0.000911	92.000000	0.014896
-0.000910	92.000000	0.014896
-0.000909	92.000000	0.014896
-0.000908	92.000000	0.014714
-0.000907	92.000000	0.014714
-0.000906	92.000000	0.014714
-0.000905	92.000000	0.014714
-0.000904	92.000000	0.014714
-0.000903	92.000000	0.014714
-0.000902	92.000000	0.014714
-0.000901	92.000000	0.014714
-0.000900	92.000000	0.014714
-0.000899	92.000000	0.014714
-0.000898	92.000000	0.014714
-0.000897	92.000000	0.014714
-0.000896	92.000000	0.014714
-0.000895	92.000000	0.014714
-0.000894	92.000000	0.014714
-0.000893	92.000000	0.014714
-0.000892	92.000000	0.014714
-0.000891	92.000000	0.014714
-0.000890	92.000000	0.014605
-0.000889	92.000000	0.014605
-0.000888	92.000000	0.014605
-0.000887	92.000000	0.014160
-0.000886	92.000000	0.014160
-0.000885	92.000000	0.014160
-0.000884	92.000000	0.014160
-0.000883	92.000000	0.014160
-0.000882	92.000000	0.014160
-0.000881	92.000000	0.014160
-0.000880	92.000000	0.014160
-0.000879	92.000000	0.014160
-0.000878	92.000000	0.014160
-0.000877	92.000000	0.014160
-0.000876	92.000000	0.014160
-0.000875	92.000000	0.014160
-0.000874	92.000000	0.013999
-0.000873	92.000000	0.013999
-0.000872	92.000000	0.013999
-0.000871	92.000000	0.013999
-0.000870	92.000000	0.013999
-0.000869	92.000000	0.013999
-0.000868	92.000000	0.013999
-0.000867	92.000000	0.013999
-0.000866	92.000000	0.013999
-0.000865	92.000000	0.013999
-0.000864	92.000000	0.013721
-0.000863	92.000000	0.013721
-0.000862	92.000000	0.013721
-0.000861	92.000000	0.013721
-0.000860	92.000000	0.013721
-0.000859	92.000000	0.013721
-0.000858	92.000000	0.013721
-0.000857	92.000000	0.013721
-0.000856	92.000000	0.013721
-0.000855	92.000000	0.013721
-0.000854	92.000000	0.013721
-0.000853	92.000000	0.013721
-0.000852	92.000000	0.013721
-0.000851	92.000000	0.013721
-0.000850	92.000000	0.013721
-0.000849	92.000000	0.013610
-0.000848	92.000000	0.013610
-0.000847	92.000000	0.013610
-0.000846	92.000000	0.013610
-0.000845	92.000000	0.013610
-0.000844	92.000000	0.013610
-0.000843	92.000000	0.013610
-0.000842	92.000000	0.013610
-0.000841	92.000000	0.013610
-0.000840	92.000000	0.013610
-0.000839	92.000000	0.013374
-0.000838	92.000000	0.013374
-0.000837	92.000000	0.013355
-0.000836	92.000000	0.013355
-0.000835	92.000000	0.013355
-0.000834	92.000000	0.013355
-0.000833	92.000000	0.013355
-0.000832	92.000000	0.013355
-0.000831	92.000000	0.013355
-0.000830	92.000000	0.013355
-0.000829	92.000000	0.013355
-0.000828	92.000000	0.013355
-0.000827	92.000000	0.013355
-0.000826	92.000000	0.013355
-0.000825	92.000000	0.013355
-0.000824	92.000000	0.013355
-0.000823	92.000000	0.013355
-0.000822	96.000000	0.012921
-0.000821	96.000000	0.012921
-0.000820	96.000000	0.012921
-0.000819	96.000000	0.012921
-0.000818	96.000000	0.012921
-0.000817	96.000000	0.012921
-0.000816	96.000000	0.012921
-0.000815	96.000000	0.012921
-0.000814	96.000000	0.012921
-0.000813	96.000000	0.012643
-0.000812	96.000000	0.012643
-0.000811	96.000000	0.012643
-0.000810	96.000000	0.012643
-0.000809	96.000000	0.012643
-0.000808	96.000000	0.012532
-0.000807	96.000000	0.012532
-0.000806	96.000000	0.012532
-0.000805	96.000000	0.012532
-0.000804	96.000000	0.012296
-0.000803	96.000000	0.012296
-0.000802	96.000000	0.012296
-0.000801	96.000000	0.012296
-0.000800	96.000000	0.012296
-0.000799	96.000000	0.012296
-0.000798	96.000000	0.012296
-0.000797	96.000000	0.012296
-0.000796	96.000000	0.012296
-0.000795	96.000000	0.012296
-0.000794	96.000000	0.012296
-0.000793	96.000000	0.012296
-0.000792	96.000000	0.012296
-0.000791	96.000000	0.012296
-0.000790	96.000000	0.012296
-0.000789	96.000000	0.012296
-0.000788	96.000000	0.012296
-0.000787	96.000000	0.012296
-0.000786	96.000000	0.012296
-0.000785	96.000000	0.012296
-0.000784	96.000000	0.012296
-0.000783	96.000000	0.012296
-0.000782	96.000000	0.012296
-0.000781	96.000000	0.012296
-0.000780	96.000000	0.012296
-0.000779	96.000000	0.012296
-0.000778	96.000000	0.012296
-0.000777	96.000000	0.012296
-0.000776	96.000000	0.012296
-0.000775	96.000000	0.012296
-0.000774	96.000000	0.012296
-0.000773	96.000000	0.012296
-0.000772	96.000000	0.012296
-0.000771	96.000000	0.012296
-0.000770	96.000000	0.012039
-0.000769	96.000000	0.012039
-0.000768	96.000000	0.012039
-0.000767	96.000000	0.011928
-0.000766	96.000000	0.011928
-0.000765	96.000000	0.011928
-0.000764	96.000000	0.011928
-0.000763	96.000000	0.011666
-0.000762	96.000000	0.011666
-0.000761	96.000000	0.011666
-0.000760	96.000000	0.011666
-0.000759	96.000000	0.011666
-0.000758	96.000000	0.011666
-0.000757	100.000000	0.011314
-0.000756	100.000000	0.011314
-0.000755	100.000000	0.011314
-0.000754	100.000000	0.011314
-0.000753	100.000000	0.011314
-0.000752	100.000000	0.011314
-0.000751	100.000000	0.011314
-0.000750	100.000000	0.011314
-0.000749	100.000000	0.011314
-0.000748	100.000000	0.011314
-0.000747	100.000000	0.011314
-0.000746	100.000000	0.011314
-0.000745	100.000000	0.011256
-0.000744	100.000000	0.011256
-0.000743	100.000000	0.011256
-0.000742	100.000000	0.011256
-0.000741	100.000000	0.011256
-0.000740	100.000000	0.011256
-0.000739	100.000000	0.011256
-0.000738	100.000000	0.011256
-0.000737	100.000000	0.011256
-0.000736	100.000000	0.011256
-0.000735	100.000000	0.010998
-0.000734	100.000000	0.010998
-0.000733	100.000000	0.010998
-0.000732	100.000000	0.010998
-0.000731	100.000000	0.010998
-0.000730	100.000000	0.010998
-0.000729	100.000000	0.010998
-0.000728	100.000000	0.010998
-0.000727	100.000000	0.010998
-0.000726	100.000000	0.010887
-0.000725	100.000000	0.010887
-0.000724	100.000000	0.010887
-0.000723	100.000000	0.010887
-0.000722	100.000000	0.010887
-0.000721	100.000000	0.010887
-0.000720	100.000000	0.010887
-0.000719	100.000000	0.010887
-0.000718	100.000000	0.010924
-0.000717	100.000000	0.010924
-0.000716	100.000000	0.010924
-0.000715	100.000000	0.010924
-0.000714	100.000000	0.010924
-0.000713	100.000000	0.010924
-0.000712	100.000000	0.010663
-0.000711	100.000000	0.010663
-0.000710	100.000000	0.010663
-0.000709	100.000000	0.010663
-0.000708	100.000000	0.010663
-0.000707	100.000000	0.010663
-0.000706	100.000000	0.010663
-0.000705	100.000000	0.010663
-0.000704	100.000000	0.010663
-0.000703	100.000000	0.010663
-0.000702	100.000000	0.010663
-0.000701	100.000000	0.010663
-0.000700	100.000000	0.010389
-0.000699	100.000000	0.010389
-0.000698	100.000000	0.010389
-0.000697	100.000000	0.010389
-0.000696	100.000000	0.010389
-0.000695	100.000000	0.010389
-0.000694	100.000000	0.010389
-0.000693	100.000000	0.010389
-0.000692	100.000000	0.010389
-0.000691	100.000000	0.010048
-0.000690	100.000000	0.010048
-0.000689	100.000000	0.010048
-0.000688	100.000000	0.010048
-0.000687	100.000000	0.010048
-0.000686	100.000000	0.010048
-0.000685	100.000000	0.009939
-0.000684	100.000000	0.009939
-0.000683	100.000000	0.009939
-0.000682	100.000000	0.009939
-0.000681	100.000000	0.009939
-0.000680	100.000000	0.009939
-0.000679	100.000000	0.009939
-0.000678	100.000000	0.009939
-0.000677	100.000000	0.009939
-0.000676	100.000000	0.009939
-0.000675	100.000000	0.009939
-0.000674	100.000000	0.009939
-0.000673	100.000000	0.009939
-0.000672	100.000000	0.009939
-0.000671	100.000000	0.009939
-0.000670	100.000000	0.009939
-0.000669	100.000000	0.009939
-0.000668	100.000000	0.009939
-0.000667	100.000000	0.009939
-0.000666	100.000000	0.009939
-0.000665	100.000000	0.009654
-0.000664	100.000000	0.009654
-0.000663	100.000000	0.009654
-0.000662	100.000000	0.009413
-0.000661	100.000000	0.009413
-0.000660	100.000000	0.009413
-0.000659	100.000000	0.009413
-0.000658	100.000000	0.009413
-0.000657	100.000000	0.009413
-0.000656	100.000000	0.009413
-0.000655	100.000000	0.009413
-0.000654	100.000000	0.009413
-0.000653	104.000000	0.009394
-0.000652	104.000000	0.009394
-0.000651	104.000000	0.009394
-0.000650	104.000000	0.009394
-0.000649	104.000000	0.009394
-0.000648	104.000000	0.009394
-0.000647	104.000000	0.009394
-0.000646	104.000000	0.009394
-0.000645	104.000000	0.009394
-0.000644	104.000000	0.009394
-0.000643	104.000000	0.009286
-0.000642	104.000000	0.009286
-0.000641	104.000000	0.009286
-0.000640	104.000000	0.009286
-0.000639	104.000000	0.009286
-0.000638	104.000000	0.009286
-0.000637	104.000000	0.009286
-0.000636	104.000000	0.009286
-0.000635	104.000000	0.009286
-0.000634	104.000000	0.009286
-0.000633	104.000000	0.009286
-0.000632	104.000000	0.009286
-0.000631	100.000000	0.008999
-0.000630	100.000000	0.008999
-0.000629	100.000000	0.008999
-0.000628	100.000000	0.008999
-0.000627	100.000000	0.008999
-0.000626	104.000000	0.008659
-0.000625	104.000000	0.008659
-0.000624	104.000000	0.008659
-0.000623	104.000000	0.008659
-0.000622	104.000000	0.008659
-0.000621	104.000000	0.008659
-0.000620	104.000000	0.008659
-0.000619	104.000000	0.008659
-0.000618	104.000000	0.008659
-0.000617	104.000000	0.008659
-0.000616	104.000000	0.008659
-0.000615	104.000000	0.008659
-0.000614	104.000000	0.008659
-0.000613	104.000000	0.008659
-0.000612	104.000000	0.008419
-0.000611	104.000000	0.008419
-0.000610	104.000000	0.008419
-0.000609	104.000000	0.008419
-0.000608	104.000000	0.008419
-0.000607	104.000000	0.008419
-0.000606	104.000000	0.008419
-0.000605	104.000000	0.008419
-0.000604	104.000000	0.008419
-0.000603	104.000000	0.008419
-0.000602	104.000000	0.008315
-0.000601	104.000000	0.008315
-0.000600	104.000000	0.008315
-0.000599	104.000000	0.008315
-0.000598	104.000000	0.008315
-0.000597	104.000000	0.008315
-0.000596	104.000000	0.008024
-0.000595	104.000000	0.008024
-0.000594	104.000000	0.008024
-0.000593	104.000000	0.008024
-0.000592	104.000000	0.008024
-0.000591	104.000000	0.008024
-0.000590	104.000000	0.008024
-0.000589	104.000000	0.008024
-0.000588	104.000000	0.008024
-0.000587	104.000000	0.008024
-0.000586	104.000000	0.008024
-0.000585	104.000000	0.008024
-0.000584	104.000000	0.008024
-0.000583	104.000000	0.008024
-0.000582	104.000000	0.008024
-0.000581	104.000000	0.008024
-0.000580	104.000000	0.008024
-0.000579	104.000000	0.008024
-0.000578	104.000000	0.008024
-0.000577	104.000000	0.008024
-0.000576	104.000000	0.008024
-0.000575	104.000000	0.008024
-0.000574	104.000000	0.008024
-0.000573	104.000000	0.008024
-0.000572	104.000000	0.008024
-0.000571	104.000000	0.008024
-0.000570	104.000000	0.008024
-0.000569	104.000000	0.008024
-0.000568	104.000000	0.008024
-0.000567	104.000000	0.008024
-0.000566	104.000000	0.008024
-0.000565	104.000000	0.008024
-0.000564	104.000000	0.008024
-0.000563	104.000000	0.008024
-0.000562	104.000000	0.007262
-0.000561	108.000000	0.006549
-0.000560	108.000000	0.006549
-0.000559	108.000000	0.006549
-0.000558	108.000000	0.006549
-0.000557	108.000000	0.006549
-0.000556	108.000000	0.006549
-0.000555	108.000000	0.006549
-0.000554	108.000000	0.006549
-0.000553	108.000000	0.006549
-0.000552	108.000000	0.006549
-0.000551	108.000000	0.006549
-0.000550	108.000000	0.006549
-0.000549	108.000000	0.006549
-0.000548	108.000000	0.006549
-0.000547	108.000000	0.006549
-0.000546	108.000000	0.006549
-0.000545	108.000000	0.006549
-0.000544	108.000000	0.006549
-0.000543	108.000000	0.006549
-0.000542	108.000000	0.006549
-0.000541	108.000000	0.006549
-0.000540	108.000000	0.006549
-0.000539	108.000000	0.006549
-0.000538	108.000000	0.006549
-0.000537	108.000000	0.006549
-0.000536	108.000000	0.006549
-0.000535	108.000000	0.006549
-0.000534	108.000000	0.006549
-0.000533	108.000000	0.006549
-0.000532	108.000000	0.006549
-0.000531	108.000000	0.006549
-0.000530	108.000000	0.006549
-0.000529	108.000000	0.006549
-0.000528	108.000000	0.006549
-0.000527	108.000000	0.006257
-0.000526	108.000000	0.006257
-0.000525	108.000000	0.006257
-0.000524	108.000000	0.006257
-0.000523	108.000000	0.006257
-0.000522	108.000000	0.006257
-0.000521	108.000000	0.006257
-0.000520	108.000000	0.006160
-0.000519	108.000000	0.006160
-0.000518	108.000000	0.006160
-0.000517	108.000000	0.006160
-0.000516	108.000000	0.006160
-0.000515	108.000000	0.006160
-0.000514	108.000000	0.006160
-0.000513	108.000000	0.006160
-0.000512	108.000000	0.006160
-0.000511	108.000000	0.005946
-0.000510	108.000000	0.005946
-0.000509	108.000000	0.005946
-0.000508	108.000000	0.005946
-0.000507	108.000000	0.005946
-0.000506	108.000000	0.005946
-0.000505	108.000000	0.005946
-0.000504	108.000000	0.005946
-0.000503	108.000000	0.005946
-0.000502	108.000000	0.005946
-0.000501	108.000000	0.005946
-0.000500	108.000000	0.005946
-0.000499	108.000000	0.005946
-0.000498	108.000000	0.005946
-0.000497	108.000000	0.005946
-0.000496	108.000000	0.005720
-0.000495	108.000000	0.005720
-0.000494	108.000000	0.005720
-0.000493	108.000000	0.005720
-0.000492	108.000000	0.005434
-0.000491	108.000000	0.005434
-0.000490	108.000000	0.005434
-0.000489	108.000000	0.005434
-0.000488	108.000000	0.005434
-0.000487	108.000000	0.005434
-0.000486	108.000000	0.005434
-0.000485	108.000000	0.005434
-0.000484	108.000000	0.005434
-0.000483	108.000000	0.005434
-0.000482	108.000000	0.005434
-0.000481	108.000000	0.005434
-0.000480	108.000000	0.005434
-0.000479	108.000000	0.005345
-0.000478	108.000000	0.005345
-0.000477	108.000000	0.005345
-0.000476	108.000000	0.005345
-0.000475	108.000000	0.005345
-0.000474	108.000000	0.005345
-0.000473	108.000000	0.005345
-0.000472	108.000000	0.005345
-0.000471	108.000000	0.005345
-0.000470	108.000000	0.005345
-0.000469	108.000000	0.005326
-0.000468	108.000000	0.005326
-0.000467	108.000000	0.005326
-0.000466	108.000000	0.005326
-0.000465	108.000000	0.005326
-0.000464	108.000000	0.005326
-0.000463	108.000000	0.005326
-0.000462	108.000000	0.005326
-0.000461	108.000000	0.005326
-0.000460	112.000000	0.005142
-0.000459	112.000000	0.005142
-0.000458	112.000000	0.005142
-0.000457	112.000000	0.004855
-0.000456	112.000000	0.004855
-0.000455	112.000000	0.004855
-0.000454	112.000000	0.004855
-0.000453	112.000000	0.004855
-0.000452	112.000000	0.004855
-0.000451	112.000000	0.004855
-0.000450	112.000000	0.004855
-0.000449	112.000000	0.004855
-0.000448	112.000000	0.004855
-0.000447	112.000000	0.004855
-0.000446	112.000000	0.004855
-0.000445	112.000000	0.004855
-0.000444	112.000000	0.004855
-0.000443	112.000000	0.004855
-0.000442	112.000000	0.004855
-0.000441	112.000000	0.004855
-0.000440	112.000000	0.004855
-0.000439	112.000000	0.004855
-0.000438	112.000000	0.004766
-0.000437	112.000000	0.004766
-0.000436	112.000000	0.004766
-0.000435	112.000000	0.004766
-0.000434	112.000000	0.004766
-0.000433	112.000000	0.004766
-0.000432	112.000000	0.004766
-0.000431	112.000000	0.004541
-0.000430	112.000000	0.004541
-0.000429	112.000000	0.004541
-0.000428	112.000000	0.004541
-0.000427	112.000000	0.004541
-0.000426	112.000000	0.004541
-0.000425	112.000000	0.004541
-0.000424	112.000000	0.004541
-0.000423	112.000000	0.004541
-0.000422	112.000000	0.004265
-0.000421	112.000000	0.004265
-0.000420	112.000000	0.004265
-0.000419	112.000000	0.004265
-0.000418	112.000000	0.004265
-0.000417	112.000000	0.004265
-0.000416	112.000000	0.004265
-0.000415	112.000000	0.004265
-0.000414	112.000000	0.004265
-0.000413	112.000000	0.004265
-0.000412	112.000000	0.004265
-0.000411	112.000000	0.004265
-0.000410	112.000000	0.004082
-0.000409	112.000000	0.004082
-0.000408	112.000000	0.004082
-0.000407	112.000000	0.004082
-0.000406	112.000000	0.004082
-0.000405	112.000000	0.004106
-0.000404	112.000000	0.004106
-0.000403	112.000000	0.004106
-0.000402	112.000000	0.004106
-0.000401	112.000000	0.004106
-0.000400	112.000000	0.004106
-0.000399	112.000000	0.004106
-0.000398	112.000000	0.004106
-0.000397	112.000000	0.004027
-0.000396	112.000000	0.004027
-0.000395	112.000000	0.004027
-0.000394	112.000000	0.004027
-0.000393	112.000000	0.004027
-0.000392	112.000000	0.004027
-0.000391	112.000000	0.004027
-0.000390	112.000000	0.004027
-0.000389	112.000000	0.004027
-0.000388	112.000000	0.003768
-0.000387	112.000000	0.003768
-0.000386	112.000000	0.003768
-0.000385	112.000000	0.003768
-0.000384	112.000000	0.003768
-0.000383	112.000000	0.003768
-0.000382	112.000000	0.003768
-0.000381	112.000000	0.003768
-0.000380	112.000000	0.003768
-0.000379	112.000000	0.003768
-0.000378	112.000000	0.003768
-0.000377	112.000000	0.003749
-0.000376	112.000000	0.003749
-0.000375	112.000000	0.003749
-0.000374	112.000000	0.003749
-0.000373	112.000000	0.003749
-0.000372	112.000000	0.003749
-0.000371	112.000000	0.003749
-0.000370	112.000000	0.003749
-0.000369	112.000000	0.003749
-0.000368	112.000000	0.003749
-0.000367	112.000000	0.003749
-0.000366	116.000000	0.003596
-0.000365	116.000000	0.003596
-0.000364	116.000000	0.003596
-0.000363	116.000000	0.003596
-0.000362	116.000000	0.003596
-0.000361	116.000000	0.003596
-0.000360	116.000000	0.003413
-0.000359	116.000000	0.003413
-0.000358	116.000000	0.003413
-0.000357	116.000000	0.003413
-0.000356	116.000000	0.003334
-0.000355	116.000000	0.003334
-0.000354	116.000000	0.003334
-0.000353	116.000000	0.003075
-0.000352	116.000000	0.003075
-0.000351	116.000000	0.003075
-0.000350	116.000000	0.003075
-0.000349	116.000000	0.003075
-0.000348	116.000000	0.003075
-0.000347	116.000000	0.003075
-0.000346	116.000000	0.003075
-0.000345	116.000000	0.003075
-0.000344	116.000000	0.003075
-0.000343	116.000000	0.003075
-0.000342	116.000000	0.003075
-0.000341	116.000000	0.003075
-0.000340	116.000000	0.003075
-0.000339	116.000000	0.003075
-0.000338	116.000000	0.003075
-0.000337	116.000000	0.003075
-0.000336	116.000000	0.003075
-0.000335	116.000000	0.003075
-0.000334	116.000000	0.003075
-0.000333	116.000000	0.003075
-0.000332	116.000000	0.003075
-0.000331	116.000000	0.003075
-0.000330	116.000000	0.003075
-0.000329	116.000000	0.003075
-0.000328	116.000000	0.003075
-0.000327	116.000000	0.003075
-0.000326	116.000000	0.003075
-0.000325	116.000000	0.003075
-0.000324	116.000000	0.003075
-0.000323	116.000000	0.003075
-0.000322	116.000000	0.003075
-0.000321	116.000000	0.003075
-0.000320	116.000000	0.003075
-0.000319	116.000000	0.003075
-0.000318	116.000000	0.002838
-0.000317	116.000000	0.002838
-0.000316	116.000000	0.002838
-0.000315	116.000000	0.002771
-0.000314	116.000000	0.002771
-0.000313	116.000000	0.002771
-0.000312	116.000000	0.002771
-0.000311	116.000000	0.002771
-0.000310	116.000000	0.002771
-0.000309	116.000000	0.002623
-0.000308	116.000000	0.002623
-0.000307	116.000000	0.002623
-0.000306	116.000000	0.002623
-0.000305	116.000000	0.002623
-0.000304	116.000000	0.002623
-0.000303	116.000000	0.002623
-0.000302	116.000000	0.002623
-0.000301	116.000000	0.002522
-0.000300	116.000000	0.002522
-0.000299	116.000000	0.002522
-0.000298	116.000000	0.002522
-0.000297	116.000000	0.002522
-0.000296	116.000000	0.002522
-0.000295	116.000000	0.002522
-0.000294	116.000000	0.002522
-0.000293	116.000000	0.002522
-0.000292	116.000000	0.002522
-0.000291	116.000000	0.002522
-0.000290	116.000000	0.002522
-0.000289	116.000000	0.002522
-0.000288	116.000000	0.002522
-0.000287	116.000000	0.002522
-0.000286	116.000000	0.002522
-0.000285	116.000000	0.002503
-0.000284	120.000000	0.002284
-0.000283	120.000000	0.002284
-0.000282	120.000000	0.002284
-0.000281	120.000000	0.002284
-0.000280	120.000000	0.002284
-0.000279	120.000000	0.002284
-0.000278	120.000000	0.002284
-0.000277	120.000000	0.002284
-0.000276	120.000000	0.002284
-0.000275	120.000000	0.002284
-0.000274	120.000000	0.002218
-0.000273	120.000000	0.002218
-0.000272	120.000000	0.002218
-0.000271	120.000000	0.002218
-0.000270	120.000000	0.002218
-0.000269	120.000000	0.002218
-0.000268	120.000000	0.002218
-0.000267	120.000000	0.002218
-0.000266	120.000000	0.002218
-0.000265	120.000000	0.002218
-0.000264	120.000000	0.002218
-0.000263	120.000000	0.002218
-0.000262	120.000000	0.002218
-0.000261	120.000000	0.002218
-0.000260	120.000000	0.002218
-0.000259	120.000000	0.002069
-0.000258	120.000000	0.002069
-0.000257	120.000000	0.002069
-0.000256	120.000000	0.002069
-0.000255	120.000000	0.002069
-0.000254	120.000000	0.002069
-0.000253	120.000000	0.002069
-0.000252	120.000000	0.002069
-0.000251	120.000000	0.002069
-0.000250	120.000000	0.002069
-0.000249	120.000000	0.001859
-0.000248	120.000000	0.001869
-0.000247	120.000000	0.001869
-0.000246	120.000000	0.001869
-0.000245	120.000000	0.001869
-0.000244	120.000000	0.001869
-0.000243	120.000000	0.001869
-0.000242	120.000000	0.001869
-0.000241	120.000000	0.001869
-0.000240	120.000000	0.001869
-0.000239	120.000000	0.001869
-0.000238	120.000000	0.001869
-0.000237	120.000000	0.001869
-0.000236	120.000000	0.001768
-0.000235	120.000000	0.001768
-0.000234	120.000000	0.001768
-0.000233	120.000000	0.001768
-0.000232	120.000000	0.001715
-0.000231	120.000000	0.001715
-0.000230	120.000000	0.001715
-0.000229	120.000000	0.001715
-0.000228	120.000000	0.001715
-0.000227	120.000000	0.001715
-0.000226	120.000000	0.001715
-0.000225	120.000000	0.001715
-0.000224	120.000000	0.001715
-0.000223	120.000000	0.001715
-0.000222	120.000000	0.001715
-0.000221	120.000000	0.001715
-0.000220	120.000000	0.001715
-0.000219	120.000000	0.001715
-0.000218	120.000000	0.001715
-0.000217	120.000000	0.001715
-0.000216	120.000000	0.001715
-0.000215	120.000000	0.001715
-0.000214	120.000000	0.001535
-0.000213	120.000000	0.001535
-0.000212	120.000000	0.001535
-0.000211	120.000000	0.001535
-0.000210	120.000000	0.001535
-0.000209	120.000000	0.001425
-0.000208	120.000000	0.001425
-0.000207	120.000000	0.001425
-0.000206	120.000000	0.001425
-0.000205	120.000000	0.001425
-0.000204	120.000000	0.001425
-0.000203	120.000000	0.001425
-0.000202	120.000000	0.001425
-0.000201	120.000000	0.001425
-0.000200	120.000000	0.001425
-0.000199	120.000000	0.001425
-0.000198	120.000000	0.001425
-0.000197	120.000000	0.001425
-0.000196	120.000000	0.001425
-0.000195	120.000000	0.001425
-0.000194	120.000000	0.001425
-0.000193	120.000000	0.001406
-0.000192	120.000000	0.001406
-0.000191	120.000000	0.001368
-0.000190	120.000000	0.001368
-0.000189	120.000000	0.001368
-0.000188	120.000000	0.001368
-0.000187	120.000000	0.001368
-0.000186	120.000000	0.001368
-0.000185	120.000000	0.001368
-0.000184	120.000000	0.001368
-0.000183	120.000000	0.001368
-0.000182	120.000000	0.001368
-0.000181	120.000000	0.001368
-0.000180	124.000000	0.001222
-0.000179	124.000000	0.001222
-0.000178	124.000000	0.001222
-0.000177	124.000000	0.001222
-0.000176	124.000000	0.001222
-0.000175	124.000000	0.001222
-0.000174	120.000000	0.000836
-0.000173	120.000000	0.000836
-0.000172	120.000000	0.000836
-0.000171	124.000000	0.000845
-0.000170	124.000000	0.000845
-0.000169	124.000000	0.000845
-0.000168	124.000000	0.000845
-0.000167	124.000000	0.000845
-0.000166	124.000000	0.000845
-0.000165	124.000000	0.000845
-0.000164	124.000000	0.000845
-0.000163	124.000000	0.000845
-0.000162	124.000000	0.000845
-0.000161	124.000000	0.000845
-0.000160	124.000000	0.000845
-0.000159	124.000000	0.000845
-0.000158	124.000000	0.000734
-0.000157	124.000000	0.000734
-0.000156	124.000000	0.000734
-0.000155	124.000000	0.000734
-0.000154	124.000000	0.000734
-0.000153	124.000000	0.000734
-0.000152	124.000000	0.000734
-0.000151	124.000000	0.000734
-0.000150	124.000000	0.000696
-0.000149	124.000000	0.000696
-0.000148	124.000000	0.000696
-0.000147	124.000000	0.000696
-0.000146	124.000000	0.000696
-0.000145	124.000000	0.000552
-0.000144	124.000000	0.000552
-0.000143	124.000000	0.000552
-0.000142	124.000000	0.000552
-0.000141	124.000000	0.000552
-0.000140	124.000000	0.000552
-0.000139	124.000000	0.000552
-0.000138	124.000000	0.000552
-0.000137	124.000000	0.000552
-0.000136	124.000000	0.000552
-0.000135	124.000000	0.000552
-0.000134	124.000000	0.000552
-0.000133	124.000000	0.000552
-0.000132	124.000000	0.000552
-0.000131	124.000000	0.000552
-0.000130	124.000000	0.000552
-0.000129	124.000000	0.000552
-0.000128	124.000000	0.000552
-0.000127	124.000000	0.000552
-0.000126	124.000000	0.000552
-0.000125	124.000000	0.000552
-0.000124	124.000000	0.000552
-0.000123	124.000000	0.000552
-0.000122	124.000000	0.000552
-0.000121	124.000000	0.000552
-0.000120	124.000000	0.000552
-0.000119	124.000000	0.000552
-0.000118	124.000000	0.000552
-0.000117	124.000000	0.000552
-0.000116	124.000000	0.000552
-0.000115	124.000000	0.000552
-0.000114	124.000000	0.000552
-0.000113	124.000000	0.000552
-0.000112	124.000000	0.000552
-0.000111	124.000000	0.000552
-0.000110	124.000000	0.000446
-0.000109	124.000000	0.000424
-0.000108	124.000000	0.000354
-0.000107	124.000000	0.000354
-0.000106	124.000000	0.000354
-0.000105	124.000000	0.000383
-0.000104	124.000000	0.000383
-0.000103	124.000000	0.000383
-0.000102	124.000000	0.000383
-0.000101	124.000000	0.000364
-0.000100	124.000000	0.000364
-0.000099	124.000000	0.000364
-0.000098	124.000000	0.000364
-0.000097	124.000000	0.000364
-0.000096	124.000000	0.000364
-0.000095	124.000000	0.000364
-0.000094	124.000000	0.000364
-0.000093	124.000000	0.000364
-0.000092	124.000000	0.000374
-0.000091	124.000000	0.000374
-0.000090	124.000000	0.000374
-0.000089	124.000000	0.000374
-0.000088	124.000000	0.000374
-0.000087	124.000000	0.000374
-0.000086	124.000000	0.000374
-0.000085	124.000000	0.000374
-0.000084	124.000000	0.000374
-0.000083	124.000000	0.000374
-0.000082	124.000000	0.000374
-0.000081	124.000000	0.000374
-0.000080	124.000000	0.000374
-0.000079	124.000000	0.000374
-0.000078	124.000000	0.000374
-0.000077	124.000000	0.000374
-0.000076	124.000000	0.000374
-0.000075	124.000000	0.000308
-0.000074	124.000000	0.000308
-0.000073	124.000000	0.000308
-0.000072	124.000000	0.000308
-0.000071	124.000000	0.000308
-0.000070	124.000000	0.000308
-0.000069	124.000000	0.000308
-0.000068	128.000000	0.000291
-0.000067	128.000000	0.000291
-0.000066	128.000000	0.000291
-0.000065	128.000000	0.000291
-0.000064	128.000000	0.000291
-0.000063	128.000000	0.000291
-0.000062	128.000000	0.000291
-0.000061	128.000000	0.000291
-0.000060	128.000000	0.000291
-0.000059	128.000000	0.000291
-0.000058	128.000000	0.000291
-0.000057	128.000000	0.000221
-0.000056	128.000000	0.000221
-0.000055	128.000000	0.000221
-0.000054	128.000000	0.000221
-0.000053	128.000000	0.000221
-0.000052	128.000000	0.000221
-0.000051	128.000000	0.000221
-0.000050	128.000000	0.000221
-0.000049	128.000000	0.000221
-0.000048	128.000000	0.000221
-0.000047	128.000000	0.000221
-0.000046	128.000000	0.000221
-0.000045	128.000000	0.000221
-0.000044	128.000000	0.000221
-0.000043	128.000000	0.000221
-0.000042	128.000000	0.000221
-0.000041	128.000000	0.000156
-0.000040	128.000000	0.000185
-0.000039	128.000000	0.000185
-0.000038	128.000000	0.000185
-0.000037	128.000000	0.000185
-0.000036	128.000000	0.000162
-0.000035	128.000000	0.000162
-0.000034	128.000000	0.000162
-0.000033	128.000000	0.000162
-0.000032	128.000000	0.000162
-0.000031	128.000000	0.000162
-0.000030	128.000000	0.000162
-0.000029	128.000000	0.000162
-0.000028	128.000000	0.000162
-0.000027	128.000000	0.000156
-0.000026	128.000000	0.000156
-0.000025	128.000000	0.000156
-0.000024	128.000000	0.000156
-0.000023	128.000000	0.000156
-0.000022	128.000000	0.000156
-0.000021	128.000000	0.000156
-0.000020	128.000000	0.000156
-0.000019	128.000000	0.000156
-0.000018	128.000000	0.000156
-0.000017	128.000000	0.000156
-0.000016	128.000000	0.000156
-0.000015	128.000000	0.000156
-0.000014	128.000000	0.000156
-0.000013	128.000000	0.000156
-0.000012	128.000000	0.000156
-0.000011	128.000000	0.000156
-0.000010	128.000000	0.000156
-0.000009	128.000000	0.000137
-0.000008	128.000000	0.000137
-0.000007	128.000000	0.000109
-0.000006	128.000000	0.000087
-0.000005	128.000000	0.000087
-0.000004	128.000000	0.000087
-0.000003	128.000000	0.000087
-0.000002	128.000000	0.000087
-0.000001	128.000000	0.000087
0.000000	128.000000	0.000087
0.000001	128.000000	0.000087
0.000002	128.000000	0.000087
0.000003	128.000000	0.000087
0.000004	128.000000	0.000087
0.000005	128.000000	0.000087
0.000006	128.000000	0.000087
0.000007	128.000000	0.000087
0.000008	128.000000	0.000087
0.000009	128.000000	0.000087
0.000010	128.000000	0.000087
0.000011	128.000000	0.000087
0.000012	128.000000	0.000087
0.000013	128.000000	0.000087
0.000014	128.000000	0.000097
0.000015	128.000000	0.000097
0.000016	128.000000	0.000097
0.000017	128.000000	0.000097
0.000018	128.000000	0.000097
0.000019	128.000000	0.000097
0.000020	128.000000	0.000097
0.000021	128.000000	0.000097
0.000022	128.000000	0.000097
0.000023	128.000000	0.000097
0.000024	128.000000	0.000097
0.000025	132.000000	0.000155
0.000026	132.000000	0.000155
0.000027	132.000000	0.000155
0.000028	132.000000	0.000155
0.000029	132.000000	0.000132
0.000030	132.000000	0.000132
0.000031	132.000000	0.000132
0.000032	132.000000	0.000132
0.000033	132.000000	0.000132
0.000034	132.000000	0.000132
0.000035	132.000000	0.000132
0.000036	132.000000	0.000132
0.000037	132.000000	0.000132
0.000038	132.000000	0.000132
0.000039	132.000000	0.000132
0.000040	132.000000	0.000132
0.000041	132.000000	0.000132
0.000042	132.000000	0.000132
0.000043	132.000000	0.000105
0.000044	132.000000	0.000105
0.000045	132.000000	0.000105
0.000046	132.000000	0.000105
0.000047	132.000000	0.000105
0.000048	132.000000	0.000105
0.000049	132.000000	0.000105
0.000050	132.000000	0.000105
0.000051	132.000000	0.000105
0.000052	132.000000	0.000105
0.000053	132.000000	0.000105
0.000054	132.000000	0.000105
0.000055	132.000000	0.000115
0.000056	132.000000	0.000115
0.000057	132.000000	0.000115
0.000058	132.000000	0.000115
0.000059	132.000000	0.000115
0.000060	132.000000	0.000115
0.000061	132.000000	0.000115
0.000062	132.000000	0.000115
0.000063	132.000000	0.000136
0.000064	132.000000	0.000136
0.000065	132.000000	0.000131
0.000066	132.000000	0.000131
0.000067	132.000000	0.000131
0.000068	132.000000	0.000131
0.000069	132.000000	0.000131
0.000070	132.000000	0.000131
0.000071	132.000000	0.000131
0.000072	132.000000	0.000131
0.000073	132.000000	0.000131
0.000074	132.000000	0.000131
0.000075	132.000000	0.000131
0.000076	132.000000	0.000131
0.000077	132.000000	0.000131
0.000078	132.000000	0.000131
0.000079	132.000000	0.000131
0.000080	132.000000	0.000131
0.000081	132.000000	0.000131
0.000082	132.000000	0.000112
0.000083	132.000000	0.000112
0.000084	132.000000	0.000112
0.000085	132.000000	0.000112
0.000086	132.000000	0.000112
0.000087	132.000000	0.000112
0.000088	132.000000	0.000112
0.000089	132.000000	0.000112
0.000090	132.000000	0.000268
0.000091	132.000000	0.000268
0.000092	132.000000	0.000268
0.000093	132.000000	0.000268
0.000094	136.000000	0.000268
0.000095	136.000000	0.000268
0.000096	136.000000	0.000278
0.000097	136.000000	0.000278
0.000098	136.000000	0.000299
0.000099	136.000000	0.000299
0.000100	136.000000	0.000299
0.000101	136.000000	0.000299
0.000102	136.000000	0.000299
0.000103	136.000000	0.000299
0.000104	136.000000	0.000299
0.000105	136.000000	0.000299
0.000106	136.000000	0.000299
0.000107	136.000000	0.000299
0.000108	136.000000	0.000299
0.000109	136.000000	0.000299
0.000110	136.000000	0.000299
0.000111	136.000000	0.000299
0.000112	136.000000	0.000299
0.000113	136.000000	0.000299
0.000114	136.000000	0.000299
0.000115	136.000000	0.000299
0.000116	136.000000	0.000299
0.000117	136.000000	0.000299
0.000118	136.000000	0.000299
0.000119	136.000000	0.000299
0.000120	136.000000	0.000299
0.000121	136.000000	0.000299
0.000122	136.000000	0.000299
0.000123	136.000000	0.000299
0.000124	136.000000	0.000299
0.000125	136.000000	0.000299
0.000126	136.000000	0.000299
0.000127	136.000000	0.000299
0.000128	136.000000	0.000299
0.000129	136.000000	0.000299
0.000130	136.000000	0.000299
0.000131	136.000000	0.000299
0.000132	136.000000	0.000299
0.000133	136.000000	0.000362
0.000134	136.000000	0.000362
0.000135	136.000000	0.000362
0.000136	136.000000	0.000362
0.000137	136.000000	0.000362
0.000138	136.000000	0.000388
0.000139	136.000000	0.000388
0.000140	136.000000	0.000388
0.000141	136.000000	0.000388
0.000142	136.000000	0.000388
0.000143	136.000000	0.000388
0.000144	136.000000	0.000404
0.000145	136.000000	0.000404
0.000146	136.000000	0.000404
0.000147	136.000000	0.000404
0.000148	136.000000	0.000404
0.000149	136.000000	0.000404
0.000150	136.000000	0.000404
0.000151	136.000000	0.000404
0.000152	136.000000	0.000404
0.000153	136.000000	0.000404
0.000154	136.000000	0.000404
0.000155	136.000000	0.000560
0.000156	136.000000	0.000560
0.000157	136.000000	0.000560
0.000158	136.000000	0.000560
0.000159	136.000000	0.000560
0.000160	136.000000	0.000560
0.000161	136.000000	0.000560
0.000162	136.000000	0.000560
0.000163	136.000000	0.000560
0.000164	136.000000	0.000560
0.000165	136.000000	0.000560
0.000166	136.000000	0.000560
0.000167	136.000000	0.000560
0.000168	136.000000	0.000664
0.000169	136.000000	0.000664
0.000170	136.000000	0.000664
0.000171	136.000000	0.000664
0.000172	136.000000	0.000664
0.000173	136.000000	0.000664
0.000174	136.000000	0.000645
0.000175	136.000000	0.000645
0.000176	136.000000	0.000645
0.000177	136.000000	0.000645
0.000178	136.000000	0.000645
0.000179	136.000000	0.000687
0.000180	136.000000	0.000687
0.000181	136.000000	0.000687
0.000182	136.000000	0.000687
0.000183	136.000000	0.000687
0.000184	136.000000	0.000687
0.000185	136.000000	0.000687
0.000186	136.000000	0.000687
0.000187	136.000000	0.000687
0.000188	136.000000	0.000687
0.000189	136.000000	0.000687
0.000190	136.000000	0.000687
0.000191	136.000000	0.000687
0.000192	136.000000	0.000687
0.000193	136.000000	0.000687
0.000194	136.000000	0.000687
0.000195	136.000000	0.000746
0.000196	136.000000	0.000746
0.000197	136.000000	0.000746
0.000198	136.000000	0.000746
0.000199	136.000000	0.000746
0.000200	136.000000	0.000746
0.000201	136.000000	0.000746
0.000202	140.000000	0.000852
0.000203	140.000000	0.000852
0.000204	140.000000	0.000852
0.000205	140.000000	0.000852
0.000206	140.000000	0.000852
0.000207	140.000000	0.000852
0.000208	140.000000	0.000852
0.000209	140.000000	0.000852
0.000210	140.000000	0.000852
0.000211	140.000000	0.000852
0.000212	140.000000	0.000852
0.000213	140.000000	0.000852
0.000214	136.000000	0.001114
0.000215	136.000000	0.001114
0.000216	136.000000	0.001114
0.000217	136.000000	0.001114
0.000218	136.000000	0.001114
0.000219	136.000000	0.001114
0.000220	140.000000	0.001391
0.000221	140.000000	0.001373
0.000222	140.000000	0.001373
0.000223	140.000000	0.001373
0.000224	140.000000	0.001373
0.000225	140.000000	0.001373
0.000226	140.000000	0.001373
0.000227	140.000000	0.001373
0.000228	140.000000	0.001373
0.000229	140.000000	0.001373
0.000230	140.000000	0.001373
0.000231	140.000000	0.001373
0.000232	140.000000	0.001373
0.000233	140.000000	0.001373
0.000234	140.000000	0.001373
0.000235	140.000000	0.001373
0.000236	140.000000	0.001373
0.000237	140.000000	0.001515
0.000238	140.000000	0.001515
0.000239	140.000000	0.001515
0.000240	140.000000	0.001515
0.000241	140.000000	0.001515
0.000242	140.000000	0.001515
0.000243	140.000000	0.001515
0.000244	140.000000	0.001515
0.000245	140.000000	0.001574
0.000246	140.000000	0.001574
0.000247	140.000000	0.001574
0.000248	140.000000	0.001574
0.000249	140.000000	0.001574
0.000250	140.000000	0.001574
0.000251	140.000000	0.001574
0.000252	140.000000	0.001574
0.000253	140.000000	0.001574
0.000254	140.000000	0.001574
0.000255	140.000000	0.001574
0.000256	140.000000	0.001574
0.000257	140.000000	0.001574
0.000258	140.000000	0.001574
0.000259	140.000000	0.001574
0.000260	140.000000	0.001574
0.000261	140.000000	0.001630
0.000262	140.000000	0.001630
0.000263	140.000000	0.001630
0.000264	140.000000	0.001630
0.000265	140.000000	0.001630
0.000266	140.000000	0.001611
0.000267	140.000000	0.001611
0.000268	140.000000	0.001611
0.000269	140.000000	0.001611
0.000270	140.000000	0.001611
0.000271	140.000000	0.001611
0.000272	140.000000	0.001789
0.000273	140.000000	0.001789
0.000274	140.000000	0.001789
0.000275	140.000000	0.001789
0.000276	140.000000	0.001789
0.000277	140.000000	0.001789
0.000278	140.000000	0.001789
0.000279	140.000000	0.001789
0.000280	140.000000	0.001789
0.000281	140.000000	0.001789
0.000282	140.000000	0.001789
0.000283	140.000000	0.001789
0.000284	140.000000	0.001789
0.000285	140.000000	0.002066
0.000286	140.000000	0.002066
0.000287	140.000000	0.002066
0.000288	140.000000	0.002066
0.000289	140.000000	0.002066
0.000290	140.000000	0.002066
0.000291	140.000000	0.002066
0.000292	140.000000	0.002066
0.000293	140.000000	0.002066
0.000294	140.000000	0.002066
0.000295	140.000000	0.002166
0.000296	140.000000	0.002166
0.000297	140.000000	0.002166
0.000298	140.000000	0.002166
0.000299	140.000000	0.002166
0.000300	140.000000	0.002166
0.000301	140.000000	0.002166
0.000302	144.000000	0.002229
0.000303	144.000000	0.002229
0.000304	144.000000	0.002229
0.000305	144.000000	0.002229
0.000306	144.000000	0.002407
0.000307	144.000000	0.002407
0.000308	144.000000	0.002407
0.000309	144.000000	0.002407
0.000310	144.000000	0.002407
0.000311	144.000000	0.002407
0.000312	144.000000	0.002407
0.000313	144.000000	0.002407
0.000314	144.000000	0.002407
0.000315	144.000000	0.002407
0.000316	144.000000	0.002407
0.000317	144.000000	0.002407
0.000318	144.000000	0.002407
0.000319	144.000000	0.002407
0.000320	144.000000	0.002407
0.000321	144.000000	0.002407
0.000322	144.000000	0.002407
0.000323	144.000000	0.002407
0.000324	144.000000	0.002407
0.000325	144.000000	0.002407
0.000326	144.000000	0.002407
0.000327	144.000000	0.002407
0.000328	144.000000	0.002407
0.000329	144.000000	0.002407
0.000330	144.000000	0.002407
0.000331	144.000000	0.002407
0.000332	144.000000	0.002407
0.000333	144.000000	0.002407
0.000334	144.000000	0.002407
0.000335	144.000000	0.002407
0.000336	144.000000	0.002407
0.000337	144.000000	0.002407
0.000338	144.000000	0.002407
0.000339	144.000000	0.002407
0.000340	144.000000	0.002407
0.000341	144.000000	0.002617
0.000342	144.000000	0.002617
0.000343	144.000000	0.002686
0.000344	144.000000	0.002686
0.000345	144.000000	0.002686
0.000346	144.000000	0.002786
0.000347	144.000000	0.002786
0.000348	144.000000	0.002786
0.000349	144.000000	0.002786
0.000350	144.000000	0.003063
0.000351	144.000000	0.003063
0.000352	144.000000	0.003063
0.000353	144.000000	0.003063
0.000354	144.000000	0.003063
0.000355	144.000000	0.003063
0.000356	144.000000	0.003063
0.000357	144.000000	0.003063
0.000358	144.000000	0.003044
0.000359	144.000000	0.003044
0.000360	144.000000	0.003044
0.000361	144.000000	0.003044
0.000362	144.000000	0.003044
0.000363	144.000000	0.003044
0.000364	144.000000	0.003044
0.000365	144.000000	0.003044
0.000366	144.000000	0.003044
0.000367	144.000000	0.003044
0.000368	144.000000	0.003044
0.000369	144.000000	0.003044
0.000370	144.000000	0.003044
0.000371	144.000000	0.003044
0.000372	144.000000	0.003044
0.000373	144.000000	0.003044
0.000374	144.000000	0.003044
0.000375	144.000000	0.003044
0.000376	144.000000	0.003281
0.000377	144.000000	0.003281
0.000378	144.000000	0.003262
0.000379	144.000000	0.003262
0.000380	144.000000	0.003262
0.000381	144.000000	0.003262
0.000382	144.000000	0.003262
0.000383	144.000000	0.003262
0.000384	144.000000	0.003344
0.000385	144.000000	0.003344
0.000386	144.000000	0.003344
0.000387	144.000000	0.003344
0.000388	144.000000	0.003344
0.000389	144.000000	0.003344
0.000390	144.000000	0.003344
0.000391	144.000000	0.003344
0.000392	144.000000	0.003344
0.000393	144.000000	0.003344
0.000394	144.000000	0.003344
0.000395	144.000000	0.003344
0.000396	144.000000	0.003483
0.000397	144.000000	0.003483
0.000398	144.000000	0.003483
0.000399	144.000000	0.003483
0.000400	144.000000	0.003483
0.000401	144.000000	0.003483
0.000402	144.000000	0.003483
0.000403	144.000000	0.003483
0.000404	144.000000	0.003483
0.000405	144.000000	0.003483
0.000406	144.000000	0.003483
0.000407	144.000000	0.003483
0.000408	144.000000	0.003483
0.000409	144.000000	0.003483
0.000410	144.000000	0.003483
0.000411	148.000000	0.003728
0.000412	148.000000	0.003728
0.000413	148.000000	0.003728
0.000414	148.000000	0.003728
0.000415	148.000000	0.004004
0.000416	148.000000	0.004004
0.000417	148.000000	0.004004
0.000418	148.000000	0.004004
0.000419	148.000000	0.004004
0.000420	148.000000	0.004004
0.000421	148.000000	0.004004
0.000422	148.000000	0.004004
0.000423	148.000000	0.004004
0.000424	148.000000	0.004004
0.000425	148.000000	0.004086
0.000426	148.000000	0.004086
0.000427	148.000000	0.004086
0.000428	148.000000	0.004086
0.000429	148.000000	0.004086
0.000430	148.000000	0.004086
0.000431	148.000000	0.004086
0.000432	148.000000	0.004086
0.000433	148.000000	0.004086
0.000434	148.000000	0.004086
0.000435	148.000000	0.004086
0.000436	148.000000	0.004086
0.000437	148.000000	0.004086
0.000438	148.000000	0.004086
0.000439	148.000000	0.004086
0.000440	148.000000	0.004086
0.000441	148.000000	0.004086
0.000442	148.000000	0.004086
0.000443	148.000000	0.004086
0.000444	148.000000	0.004086
0.000445	148.000000	0.004344
0.000446	148.000000	0.004344
0.000447	148.000000	0.004484
0.000448	148.000000	0.004484
0.000449	148.000000	0.004484
0.000450	148.000000	0.004464
0.000451	148.000000	0.004464
0.000452	148.000000	0.004464
0.000453	148.000000	0.004464
0.000454	148.000000	0.004464
0.000455	148.000000	0.004464
0.000456	148.000000	0.004464
0.000457	148.000000	0.004464
0.000458	148.000000	0.004464
0.000459	148.000000	0.004464
0.000460	148.000000	0.004464
0.000461	148.000000	0.004464
0.000462	148.000000	0.004464
0.000463	148.000000	0.004464
0.000464	148.000000	0.004464
0.000465	148.000000	0.004464
0.000466	148.000000	0.004556
0.000467	148.000000	0.004556
0.000468	148.000000	0.004556
0.000469	148.000000	0.004556
0.000470	148.000000	0.004556
0.000471	148.000000	0.004556
0.000472	148.000000	0.004556
0.000473	148.000000	0.004556
0.000474	148.000000	0.004556
0.000475	148.000000	0.004556
0.000476	148.000000	0.004556
0.000477	148.000000	0.004556
0.000478	148.000000	0.004556
0.000479	148.000000	0.004556
0.000480	148.000000	0.004831
0.000481	152.000000	0.005189
0.000482	152.000000	0.005189
0.000483	152.000000	0.005189
0.000484	152.000000	0.005189
0.000485	152.000000	0.005189
0.000486	152.000000	0.005189
0.000487	152.000000	0.005189
0.000488	152.000000	0.005189
0.000489	152.000000	0.004995
0.000490	152.000000	0.004995
0.000491	152.000000	0.004995
0.000492	152.000000	0.004995
0.000493	152.000000	0.004995
0.000494	152.000000	0.004995
0.000495	152.000000	0.004995
0.000496	152.000000	0.004995
0.000497	152.000000	0.005134
0.000498	152.000000	0.005134
0.000499	152.000000	0.005134
0.000500	152.000000	0.005134
0.000501	152.000000	0.005134
0.000502	152.000000	0.005134
0.000503	152.000000	0.005134
0.000504	152.000000	0.005134
0.000505	152.000000	0.005134
0.000506	152.000000	0.005134
0.000507	152.000000	0.005225
0.000508	152.000000	0.005225
0.000509	152.000000	0.005225
0.000510	152.000000	0.005225
0.000511	152.000000	0.005225
0.000512	152.000000	0.005225
0.000513	152.000000	0.005225
0.000514	152.000000	0.005225
0.000515	152.000000	0.005501
0.000516	152.000000	0.005501
0.000517	152.000000	0.005501
0.000518	152.000000	0.005501
0.000519	152.000000	0.005501
0.000520	152.000000	0.005501
0.000521	152.000000	0.005501
0.000522	152.000000	0.005501
0.000523	152.000000	0.005501
0.000524	152.000000	0.005501
0.000525	152.000000	0.005501
0.000526	152.000000	0.005501
0.000527	152.000000	0.005501
0.000528	152.000000	0.005501
0.000529	152.000000	0.005501
0.000530	152.000000	0.005501
0.000531	152.000000	0.005501
0.000532	152.000000	0.005501
0.000533	152.000000	0.005501
0.000534	152.000000	0.005468
0.000535	152.000000	0.005468
0.000536	152.000000	0.005468
0.000537	152.000000	0.005468
0.000538	152.000000	0.005468
0.000539	152.000000	0.005468
0.000540	152.000000	0.005468
0.000541	152.000000	0.005468
0.000542	152.000000	0.005449
0.000543	152.000000	0.005449
0.000544	152.000000	0.005449
0.000545	152.000000	0.005449
0.000546	152.000000	0.005837
0.000547	152.000000	0.006012
0.000548	152.000000	0.006012
0.000549	156.000000	0.006382
0.000550	156.000000	0.006382
0.000551	156.000000	0.006382
0.000552	156.000000	0.006382
0.000553	156.000000	0.006382
0.000554	156.000000	0.006382
0.000555	156.000000	0.006382
0.000556	156.000000	0.006382
0.000557	156.000000	0.006382
0.000558	156.000000	0.006382
0.000559	156.000000	0.006382
0.000560	156.000000	0.006382
0.000561	156.000000	0.006382
0.000562	156.000000	0.006382
0.000563	156.000000	0.006382
0.000564	156.000000	0.006382
0.000565	156.000000	0.006382
0.000566	156.000000	0.006382
0.000567	156.000000	0.006382
0.000568	156.000000	0.006382
0.000569	156.000000	0.006382
0.000570	156.000000	0.006382
0.000571	156.000000	0.006382
0.000572	156.000000	0.006382
0.000573	156.000000	0.006382
0.000574	156.000000	0.006382
0.000575	156.000000	0.006382
0.000576	156.000000	0.006382
0.000577	156.000000	0.006382
0.000578	156.000000	0.006382
0.000579	156.000000	0.006382
0.000580	156.000000	0.006382
0.000581	156.000000	0.006382
0.000582	156.000000	0.006382
0.000583	156.000000	0.006382
0.000584	156.000000	0.006668
0.000585	156.000000	0.006668
0.000586	156.000000	0.006668
0.000587	156.000000	0.006668
0.000588	156.000000	0.006668
0.000589	156.000000	0.006668
0.000590	156.000000	0.006768
0.000591	156.000000	0.006768
0.000592	156.000000	0.006768
0.000593	156.000000	0.006768
0.000594	156.000000	0.006768
0.000595	156.000000	0.006768
0.000596	156.000000	0.006768
0.000597	156.000000	0.006768
0.000598	156.000000	0.006943
0.000599	156.000000	0.006943
0.000600	156.000000	0.006943
0.000601	156.000000	0.006943
0.000602	156.000000	0.007685
0.000603	156.000000	0.007685
0.000604	156.000000	0.007685
0.000605	156.000000	0.007685
0.000606	156.000000	0.007685
0.000607	156.000000	0.007685
0.000608	156.000000	0.007685
0.000609	156.000000	0.007685
0.000610	156.000000	0.007685
0.000611	156.000000	0.008072
0.000612	156.000000	0.008072
0.000613	156.000000	0.008072
0.000614	156.000000	0.008072
0.000615	156.000000	0.008072
0.000616	156.000000	0.008072
0.000617	156.000000	0.008072
0.000618	156.000000	0.008072
0.000619	156.000000	0.008365
0.000620	156.000000	0.008365
0.000621	156.000000	0.008365
0.000622	156.000000	0.008365
0.000623	156.000000	0.008365
0.000624	156.000000	0.008365
0.000625	156.000000	0.008365
0.000626	156.000000	0.008365
0.000627	156.000000	0.008365
0.000628	156.000000	0.008365
0.000629	156.000000	0.008365
0.000630	156.000000	0.008365
0.000631	156.000000	0.008470
0.000632	156.000000	0.008470
0.000633	156.000000	0.008470
0.000634	156.000000	0.008451
0.000635	156.000000	0.008451
0.000636	156.000000	0.008451
0.000637	156.000000	0.008451
0.000638	156.000000	0.008451
0.000639	156.000000	0.008451
0.000640	156.000000	0.008451
0.000641	156.000000	0.008451
0.000642	156.000000	0.008451
0.000643	156.000000	0.008451
0.000644	156.000000	0.008451
0.000645	156.000000	0.008451
0.000646	156.000000	0.008451
0.000647	156.000000	0.008451
0.000648	156.000000	0.008658
0.000649	156.000000	0.008658
0.000650	156.000000	0.008658
0.000651	156.000000	0.008658
0.000652	156.000000	0.008658
0.000653	156.000000	0.008658
0.000654	156.000000	0.008950
0.000655	156.000000	0.008950
0.000656	156.000000	0.008950
0.000657	156.000000	0.008950
0.000658	156.000000	0.008950
0.000659	156.000000	0.008950
0.000660	156.000000	0.008950
0.000661	156.000000	0.008950
0.000662	156.000000	0.008950
0.000663	156.000000	0.008950
0.000664	156.000000	0.008950
0.000665	156.000000	0.008950
0.000666	156.000000	0.008950
0.000667	156.000000	0.008950
0.000668	156.000000	0.008950
0.000669	156.000000	0.008950
0.000670	156.000000	0.008950
0.000671	156.000000	0.008950
0.000672	156.000000	0.009059
0.000673	156.000000	0.009059
0.000674	156.000000	0.009059
0.000675	156.000000	0.009059
0.000676	160.000000	0.009517
0.000677	160.000000	0.009517
0.000678	160.000000	0.009517
0.000679	160.000000	0.009517
0.000680	160.000000	0.009517
0.000681	160.000000	0.009517
0.000682	160.000000	0.009517
0.000683	160.000000	0.009517
0.000684	160.000000	0.009517
0.000685	160.000000	0.009517
0.000686	160.000000	0.009517
0.000687	160.000000	0.009517
0.000688	160.000000	0.009809
0.000689	160.000000	0.009809
0.000690	160.000000	0.009809
0.000691	160.000000	0.009764
0.000692	160.000000	0.009764
0.000693	160.000000	0.009764
0.000694	160.000000	0.009764
0.000695	160.000000	0.009764
0.000696	160.000000	0.009764
0.000697	160.000000	0.009764
0.000698	160.000000	0.009764
0.000699	160.000000	0.009971
0.000700	160.000000	0.009971
0.000701	160.000000	0.009971
0.000702	160.000000	0.009971
0.000703	160.000000	0.009971
0.000704	160.000000	0.009971
0.000705	160.000000	0.009971
0.000706	160.000000	0.009971
0.000707	160.000000	0.009971
0.000708	160.000000	0.009971
0.000709	160.000000	0.009971
0.000710	160.000000	0.009971
0.000711	160.000000	0.009971
0.000712	160.000000	0.009971
0.000713	160.000000	0.010080
0.000714	160.000000	0.010080
0.000715	160.000000	0.010080
0.000716	160.000000	0.010080
0.000717	160.000000	0.010080
0.000718	160.000000	0.010080
0.000719	160.000000	0.010080
0.000720	160.000000	0.010080
0.000721	160.000000	0.010080
0.000722	160.000000	0.010080
0.000723	160.000000	0.010367
0.000724	160.000000	0.010367
0.000725	160.000000	0.010367
0.000726	160.000000	0.010347
0.000727	160.000000	0.010347
0.000728	160.000000	0.010347
0.000729	160.000000	0.010347
0.000730	160.000000	0.010347
0.000731	160.000000	0.010347
0.000732	160.000000	0.010347
0.000733	160.000000	0.010347
0.000734	160.000000	0.010347
0.000735	160.000000	0.010347
0.000736	160.000000	0.010347
0.000737	160.000000	0.010347
0.000738	160.000000	0.010347
0.000739	160.000000	0.010347
0.000740	160.000000	0.010347
0.000741	160.000000	0.010835
0.000742	160.000000	0.010835
0.000743	160.000000	0.010835
0.000744	160.000000	0.010835
0.000745	160.000000	0.010835
0.000746	160.000000	0.010835
0.000747	160.000000	0.010835
0.000748	160.000000	0.010835
0.000749	164.000000	0.011062
0.000750	164.000000	0.011062
0.000751	164.000000	0.011062
0.000752	164.000000	0.011062
0.000753	164.000000	0.011062
0.000754	164.000000	0.011172
0.000755	164.000000	0.011172
0.000756	164.000000	0.011172
0.000757	164.000000	0.011172
0.000758	160.000000	0.011456
0.000759	160.000000	0.011456
0.000760	160.000000	0.011456
0.000761	160.000000	0.011456
0.000762	160.000000	0.011456
0.000763	160.000000	0.011456
0.000764	160.000000	0.011456
0.000765	160.000000	0.011456
0.000766	160.000000	0.011456
0.000767	160.000000	0.011456
0.000768	160.000000	0.011456
0.000769	160.000000	0.011456
0.000770	160.000000	0.011456
0.000771	160.000000	0.011456
0.000772	160.000000	0.011456
0.000773	160.000000	0.011456
0.000774	160.000000	0.011456
0.000775	160.000000	0.011456
0.000776	160.000000	0.011456
0.000777	160.000000	0.011456
0.000778	160.000000	0.011456
0.000779	160.000000	0.011456
0.000780	160.000000	0.011456
0.000781	160.000000	0.011456
0.000782	160.000000	0.011456
0.000783	160.000000	0.011456
0.000784	160.000000	0.011456
0.000785	160.000000	0.011456
0.000786	160.000000	0.011456
0.000787	160.000000	0.011456
0.000788	160.000000	0.011456
0.000789	160.000000	0.011456
0.000790	160.000000	0.011456
0.000791	160.000000	0.011456
0.000792	160.000000	0.011715
0.000793	160.000000	0.011715
0.000794	160.000000	0.011715
0.000795	160.000000	0.011826
0.000796	160.000000	0.011826
0.000797	160.000000	0.011826
0.000798	160.000000	0.011826
0.000799	164.000000	0.012079
0.000800	164.000000	0.012079
0.000801	164.000000	0.012079
0.000802	164.000000	0.012079
0.000803	164.000000	0.012079
0.000804	164.000000	0.012079
0.000805	164.000000	0.012079
0.000806	164.000000	0.012566
0.000807	164.000000	0.012566
0.000808	164.000000	0.012566
0.000809	164.000000	0.012566
0.000810	164.000000	0.012566
0.000811	164.000000	0.012566
0.000812	164.000000	0.012566
0.000813	164.000000	0.012566
0.000814	164.000000	0.012566
0.000815	164.000000	0.012566
0.000816	164.000000	0.012566
0.000817	164.000000	0.012566
0.000818	164.000000	0.012547
0.000819	164.000000	0.012547
0.000820	164.000000	0.012547
0.000821	164.000000	0.012547
0.000822	164.000000	0.012547
0.000823	164.000000	0.012547
0.000824	164.000000	0.012547
0.000825	164.000000	0.012547
0.000826	164.000000	0.012547
0.000827	164.000000	0.012806
0.000828	164.000000	0.012806
0.000829	164.000000	0.012806
0.000830	164.000000	0.012806
0.000831	164.000000	0.012806
0.000832	164.000000	0.012806
0.000833	164.000000	0.012806
0.000834	164.000000	0.012806
0.000835	164.000000	0.012806
0.000836	164.000000	0.012917
0.000837	164.000000	0.012917
0.000838	164.000000	0.012917
0.000839	164.000000	0.012917
0.000840	164.000000	0.012917
0.000841	164.000000	0.012917
0.000842	164.000000	0.012917
0.000843	164.000000	0.012917
0.000844	164.000000	0.012917
0.000845	164.000000	0.012917
0.000846	164.000000	0.012917
0.000847	164.000000	0.012872
0.000848	164.000000	0.012872
0.000849	164.000000	0.012872
0.000850	164.000000	0.013129
0.000851	164.000000	0.013129
0.000852	164.000000	0.013129
0.000853	164.000000	0.013129
0.000854	164.000000	0.013129
0.000855	164.000000	0.013129
0.000856	164.000000	0.013129
0.000857	164.000000	0.013129
0.000858	164.000000	0.013129
0.000859	164.000000	0.013129
0.000860	164.000000	0.013129
0.000861	164.000000	0.013129
0.000862	164.000000	0.013367
0.000863	164.000000	0.013367
0.000864	164.000000	0.013367
0.000865	164.000000	0.013367
0.000866	164.000000	0.013367
0.000867	164.000000	0.013367
0.000868	164.000000	0.013367
0.000869	164.000000	0.013367
0.000870	164.000000	0.013367
0.000871	168.000000	0.013894
0.000872	168.000000	0.013894
0.000873	168.000000	0.013894
0.000874	168.000000	0.013894
0.000875	168.000000	0.013894
0.000876	168.000000	0.013894
0.000877	168.000000	0.014005
0.000878	168.000000	0.014005
0.000879	168.000000	0.014005
0.000880	168.000000	0.014005
0.000881	168.000000	0.014005
0.000882	168.000000	0.014005
0.000883	168.000000	0.014005
0.000884	168.000000	0.014005
0.000885	168.000000	0.014005
0.000886	168.000000	0.014005
0.000887	168.000000	0.014005
0.000888	168.000000	0.014005
0.000889	168.000000	0.014005
0.000890	168.000000	0.014005
0.000891	168.000000	0.014005
0.000892	168.000000	0.014005
0.000893	168.000000	0.014005
0.000894	168.000000	0.014005
0.000895	168.000000	0.014005
0.000896	168.000000	0.014005
0.000897	168.000000	0.014242
0.000898	168.000000	0.014242
0.000899	168.000000	0.014242
0.000900	168.000000	0.014500
0.000901	168.000000	0.014500
0.000902	168.000000	0.014500
0.000903	168.000000	0.014500
0.000904	168.000000	0.014500
0.000905	168.000000	0.014500
0.000906	168.000000	0.014500
0.000907	168.000000	0.014500
0.000908	168.000000	0.014500
0.000909	168.000000	0.014500
0.000910	168.000000	0.014480
0.000911	168.000000	0.014480
0.000912	168.000000	0.014480
0.000913	168.000000	0.014480
0.000914	168.000000	0.014480
0.000915	168.000000	0.014480
0.000916	168.000000	0.014480
0.000917	168.000000	0.014480
0.000918	168.000000	0.014480
0.000919	168.000000	0.014589
0.000920	168.000000	0.014589
0.000921	168.000000	0.014589
0.000922	168.000000	0.014589
0.000923	168.000000	0.014589
0.000924	168.000000	0.014589
0.000925	168.000000	0.014589
0.000926	168.000000	0.014589
0.000927	168.000000	0.014589
0.000928	168.000000	0.014589
0.000929	168.000000	0.014589
0.000930	168.000000	0.014589
0.000931	168.000000	0.014801
0.000932	168.000000	0.014801
0.000933	168.000000	0.014801
0.000934	168.000000	0.014801
0.000935	168.000000	0.014801
0.000936	172.000000	0.015367
0.000937	172.000000	0.015367
0.000938	172.000000	0.015367
0.000939	172.000000	0.015367
0.000940	172.000000	0.015367
0.000941	172.000000	0.015367
0.000942	172.000000	0.015367
0.000943	172.000000	0.015367
0.000944	172.000000	0.015367
0.000945	172.000000	0.015367
0.000946	172.000000	0.015367
0.000947	172.000000	0.015367
0.000948	172.000000	0.015367
0.000949	172.000000	0.015367
0.000950	172.000000	0.015367
0.000951	172.000000	0.015624
0.000952	172.000000	0.015624
0.000953	172.000000	0.015624
0.000954	172.000000	0.015624
0.000955	172.000000	0.015624
0.000956	172.000000	0.015624
0.000957	172.000000	0.015624
0.000958	172.000000	0.015624
0.000959	172.000000	0.015624
0.000960	172.000000	0.015733
0.000961	172.000000	0.015733
0.000962	172.000000	0.015733
0.000963	172.000000	0.015733
0.000964	172.000000	0.015733
0.000965	172.000000	0.015733
0.000966	168.000000	0.015937
0.000967	168.000000	0.015937
0.000968	168.000000	0.015937
0.000969	168.000000	0.015937
0.000970	168.000000	0.015937
0.000971	168.000000	0.015937
0.000972	168.000000	0.015937
0.000973	168.000000	0.015937
0.000974	168.000000	0.015937
0.000975	168.000000	0.015937
0.000976	168.000000	0.015937
0.000977	168.000000	0.015937
0.000978	168.000000	0.015937
0.000979	168.000000	0.015937
0.000980	168.000000	0.015937
0.000981	168.000000	0.015937
0.000982	168.000000	0.015937
0.000983	168.000000	0.015937
0.000984	168.000000	0.015937
0.000985	168.000000	0.015937
0.000986	168.000000	0.015937
0.000987	168.000000	0.015937
0.000988	168.000000	0.015937
0.000989	172.000000	0.016726
0.000990	172.000000	0.016726
0.000991	172.000000	0.016726
0.000992	172.000000	0.016726
0.000993	172.000000	0.016726
0.000994	172.000000	0.016726
0.000995	172.000000	0.016726
0.000996	172.000000	0.016726
0.000997	172.000000	0.016726
0.000998	172.000000	0.016726
0.000999	172.000000	0.016726
0.001000	172.000000	0.016726
0.001001	176.000000	0.017855
0.001002	176.000000	0.017797
0.001003	176.000000	0.017797
0.001004	176.000000	0.017730
0.001005	176.000000	0.017730
0.001006	176.000000	0.017730
0.001007	176.000000	0.017730
0.001008	176.000000	0.017730
0.001009	176.000000	0.017730
0.001010	176.000000	0.017730
0.001011	176.000000	0.017730
0.001012	176.000000	0.017730
0.001013	176.000000	0.017730
0.001014	176.000000	0.017466
0.001015	176.000000	0.017466
0.001016	176.000000	0.017466
0.001017	176.000000	0.017466
0.001018	176.000000	0.017466
0.001019	176.000000	0.017466
0.001020	176.000000	0.017466
0.001021	176.000000	0.017466
0.001022	176.000000	0.017466
0.001023	176.000000	0.017466
0.001024	176.000000	0.017466
0.001025	176.000000	0.017466
0.001026	176.000000	0.017466
0.001027	176.000000	0.017466
0.001028	176.000000	0.017466
0.001029	176.000000	0.017466
0.001030	176.000000	0.017466
0.001031	176.000000	0.017466
0.001032	176.000000	0.017466
0.001033	176.000000	0.017466
0.001034	176.000000	0.017466
0.001035	176.000000	0.017649
0.001036	176.000000	0.017649
0.001037	176.000000	0.017649
0.001038	176.000000	0.017649
0.001039	176.000000	0.017649
0.001040	176.000000	0.017649
0.001041	176.000000	0.017649
0.001042	176.000000	0.017753
0.001043	176.000000	0.017753
0.001044	176.000000	0.017753
0.001045	176.000000	0.017753
0.001046	176.000000	0.017753
0.001047	176.000000	0.017753
0.001048	176.000000	0.017753
0.001049	176.000000	0.017753
0.001050	176.000000	0.017753
0.001051	176.000000	0.018028
0.001052	176.000000	0.018028
0.001053	176.000000	0.018028
0.001054	176.000000	0.018028
0.001055	176.000000	0.018028
0.001056	176.000000	0.018028
0.001057	176.000000	0.018028
0.001058	176.000000	0.018028
0.001059	176.000000	0.018028
0.001060	176.000000	0.018028
0.001061	176.000000	0.018028
0.001062	176.000000	0.018028
0.001063	176.000000	0.018028
0.001064	176.000000	0.018028
0.001065	176.000000	0.018028
0.001066	176.000000	0.018028
0.001067	184.000000	0.018528
0.001068	184.000000	0.018528
0.001069	184.000000	0.018528
0.001070	180.000000	0.018723
0.001071	180.000000	0.018723
0.001072	180.000000	0.018723
0.001073	180.000000	0.018723
0.001074	180.000000	0.018723
0.001075	180.000000	0.018723
0.001076	180.000000	0.018723
0.001077	180.000000	0.018723
0.001078	180.000000	0.018723
0.001079	180.000000	0.018723
0.001080	180.000000	0.018723
0.001081	180.000000	0.018723
0.001082	180.000000	0.018723
0.001083	180.000000	0.018827
0.001084	180.000000	0.018827
0.001085	180.000000	0.018827
0.001086	180.000000	0.018827
0.001087	180.000000	0.018827
0.001088	180.000000	0.018827
0.001089	180.000000	0.018827
0.001090	180.000000	0.018827
0.001091	180.000000	0.018827
0.001092	180.000000	0.018827
0.001093	180.000000	0.018827
0.001094	184.000000	0.018752
0.001095	184.000000	0.018752
0.001096	184.000000	0.018752
0.001097	184.000000	0.018752
0.001098	184.000000	0.018752
0.001099	184.000000	0.018752
0.001100	184.000000	0.018752
0.001101	184.000000	0.018752
0.001102	184.000000	0.019010
0.001103	184.000000	0.019010
0.001104	184.000000	0.019010
0.001105	184.000000	0.019192
0.001106	184.000000	0.019192
0.001107	184.000000	0.019192
0.001108	184.000000	0.019192
0.001109	184.000000	0.019192
0.001110	184.000000	0.019192
0.001111	184.000000	0.019192
0.001112	184.000000	0.019192
0.001113	184.000000	0.019192
0.001114	184.000000	0.019192
0.001115	184.000000	0.019192
0.001116	184.000000	0.019192
0.001117	184.000000	0.019192
0.001118	184.000000	0.019192
0.001119	184.000000	0.019192
0.001120	184.000000	0.019192
0.001121	184.000000	0.019192
0.001122	184.000000	0.019192
0.001123	184.000000	0.019192
0.001124	180.000000	0.019291
0.001125	180.000000	0.019291
0.001126	180.000000	0.019291
0.001127	180.000000	0.019291
0.001128	180.000000	0.019291
0.001129	180.000000	0.019291
0.001130	180.000000	0.019291
0.001131	180.000000	0.019291
0.001132	192.000000	0.019709
0.001133	192.000000	0.019709
0.001134	192.000000	0.019709
0.001135	192.000000	0.019709
0.001136	192.000000	0.019709
0.001137	192.000000	0.019709
0.001138	192.000000	0.019709
0.001139	192.000000	0.019709
0.001140	188.000000	0.019912
0.001141	188.000000	0.019912
0.001142	188.000000	0.019912
0.001143	188.000000	0.019912
0.001144	188.000000	0.019912
0.001145	188.000000	0.019912
0.001146	188.000000	0.019912
0.001147	188.000000	0.019912
0.001148	188.000000	0.019912
0.001149	188.000000	0.019912
0.001150	188.000000	0.019912
0.001151	188.000000	0.019912
0.001152	192.000000	0.020155
0.001153	192.000000	0.020155
0.001154	192.000000	0.020155
0.001155	192.000000	0.020155
0.001156	192.000000	0.020155
0.001157	192.000000	0.020155
0.001158	192.000000	0.020155
0.001159	192.000000	0.020155
0.001160	192.000000	0.020066
0.001161	192.000000	0.020066
0.001162	192.000000	0.020066
0.001163	192.000000	0.020066
0.001164	192.000000	0.020066
0.001165	192.000000	0.020174
0.001166	192.000000	0.020174
0.001167	192.000000	0.020174
0.001168	192.000000	0.020174
0.001169	192.000000	0.020174
0.001170	192.000000	0.020174
0.001171	192.000000	0.020174
0.001172	192.000000	0.020174
0.001173	192.000000	0.020174
0.001174	188.000000	0.020339
0.001175	188.000000	0.020339
0.001176	188.000000	0.020339
0.001177	188.000000	0.020339
0.001178	188.000000	0.020339
0.001179	188.000000	0.020339
0.001180	188.000000	0.020339
0.001181	188.000000	0.020339
0.001182	188.000000	0.020339
0.001183	188.000000	0.020339
0.001184	188.000000	0.020339
0.001185	188.000000	0.020339
0.001186	192.000000	0.020226
0.001187	192.000000	0.020226
0.001188	192.000000	0.020226
0.001189	192.000000	0.020226
0.001190	192.000000	0.020226
0.001191	192.000000	0.020226
0.001192	192.000000	0.020226
0.001193	192.000000	0.020226
0.001194	192.000000	0.020226
0.001195	192.000000	0.020226
0.001196	192.000000	0.020226
0.001197	204.000000	0.020407
0.001198	204.000000	0.020407
0.001199	204.000000	0.020407
0.001200	204.000000	0.020407
0.001201	204.000000	0.020407
0.001202	204.000000	0.020407
0.001203	208.000000	0.020547
0.001204	208.000000	0.020547
0.001205	208.000000	0.020547
0.001206	212.000000	0.020655
0.001207	212.000000	0.020655
0.001208	212.000000	0.020655
0.001209	208.000000	0.020916
0.001210	208.000000	0.020916
0.001211	208.000000	0.020916
0.001212	208.000000	0.020916
0.001213	208.000000	0.020916
0.001214	208.000000	0.020916
0.001215	208.000000	0.020916
0.001216	208.000000	0.020916
0.001217	208.000000	0.020916
0.001218	208.000000	0.020916
0.001219	208.000000	0.020916
0.001220	208.000000	0.020916
0.001221	208.000000	0.020916
0.001222	208.000000	0.020916
0.001223	208.000000	0.020916
0.001224	208.000000	0.020916
0.001225	208.000000	0.020916
0.001226	208.000000	0.020916
0.001227	208.000000	0.020916
0.001228	208.000000	0.020916
0.001229	208.000000	0.020916
0.001230	208.000000	0.020916
0.001231	208.000000	0.020916
0.001232	208.000000	0.020916
0.001233	208.000000	0.020916
0.001234	208.000000	0.020916
0.001235	208.000000	0.020916
0.001236	208.000000	0.020916
0.001237	208.000000	0.020916
0.001238	208.000000	0.020916
0.001239	208.000000	0.020916
0.001240	208.000000	0.020916
0.001241	208.000000	0.020916
0.001242	208.000000	0.020916
0.001243	208.000000	0.020916
0.001244	204.000000	0.021143
0.001245	204.000000	0.021143
0.001246	204.000000	0.021143
0.001247	204.000000	0.021254
0.001248	204.000000	0.021254
0.001249	204.000000	0.021254
0.001250	204.000000	0.021254
0.001251	204.000000	0.021254
0.001252	204.000000	0.021254
0.001253	120.000000	0.021121
0.001254	120.000000	0.021121
0.001255	120.000000	0.021121
0.001256	120.000000	0.021121
0.001257	120.000000	0.021121
0.001258	120.000000	0.021121
0.001259	120.000000	0.021121
0.001260	120.000000	0.021121
0.001261	120.000000	0.021121
0.001262	264.000000	0.020795
0.001263	264.000000	0.020795
0.001264	264.000000	0.020795
0.001265	264.000000	0.020795
0.001266	264.000000	0.020795
0.001267	264.000000	0.020795
0.001268	264.000000	0.020795
0.001269	264.000000	0.020795
0.001270	264.000000	0.020795
0.001271	264.000000	0.020795
0.001272	264.000000	0.020795
0.001273	264.000000	0.020795
0.001274	264.000000	0.020795
0.001275	264.000000	0.020795
0.001276	264.000000	0.020795
0.001277	264.000000	0.020795
0.001278	268.000000	0.020830
0.001279	268.000000	0.020830
0.001280	268.000000	0.020830
0.001281	268.000000	0.020830
0.001282	268.000000	0.020830
0.001283	268.000000	0.020830
0.001284	268.000000	0.020830
0.001285	268.000000	0.020830
0.001286	268.000000	0.020830
0.001287	268.000000	0.020830
0.001288	268.000000	0.020830
0.001289	276.000000	0.020767
0.001290	276.000000	0.020767
0.001291	276.000000	0.020767
0.001292	276.000000	0.020767
0.001293	276.000000	0.020767
0.001294	276.000000	0.020767
0.001295	276.000000	0.020767
0.001296	276.000000	0.020767
0.001297	276.000000	0.020767
0.001298	276.000000	0.020767
0.001299	276.000000	0.020767
0.001300	276.000000	0.020767
0.001301	276.000000	0.020767
0.001302	276.000000	0.020767
0.001303	272.000000	0.020475
0.001304	272.000000	0.020475
0.001305	272.000000	0.020475
0.001306	272.000000	0.020475
0.001307	272.000000	0.020475
0.001308	272.000000	0.020475
0.001309	272.000000	0.020475
0.001310	272.000000	0.020475
0.001311	272.000000	0.020475
0.001312	272.000000	0.020475
0.001313	108.000000	0.020456
0.001314	108.000000	0.020456
0.001315	108.000000	0.020456
0.001316	108.000000	0.020456
0.001317	284.000000	0.020541
0.001318	284.000000	0.020541
0.001319	284.000000	0.020541
0.001320	284.000000	0.020541
0.001321	284.000000	0.020541
0.001322	284.000000	0.020541
0.001323	284.000000	0.020541
0.001324	284.000000	0.020541
0.001325	284.000000	0.020541
0.001326	284.000000	0.020541
0.001327	268.000000	0.019900
0.001328	268.000000	0.019900
0.001329	268.000000	0.019900
0.001330	272.000000	0.019857
0.001331	272.000000	0.019857
0.001332	272.000000	0.019857
0.001333	272.000000	0.019857
0.001334	272.000000	0.019857
0.001335	272.000000	0.019857
0.001336	272.000000	0.019857
0.001337	272.000000	0.019857
0.001338	272.000000	0.019857
0.001339	272.000000	0.019857
0.001340	272.000000	0.019857
0.001341	272.000000	0.019857
0.001342	272.000000	0.019857
0.001343	272.000000	0.019857
0.001344	272.000000	0.019857
0.001345	272.000000	0.019857
0.001346	272.000000	0.019857
0.001347	272.000000	0.019857
0.001348	276.000000	0.019940
0.001349	276.000000	0.019940
0.001350	276.000000	0.019940
0.001351	276.000000	0.019940
0.001352	276.000000	0.019940
0.001353	276.000000	0.019940
0.001354	276.000000	0.019647
0.001355	276.000000	0.019647
0.001356	276.000000	0.019647
0.001357	276.000000	0.019647
0.001358	276.000000	0.019647
0.001359	276.000000	0.019647
0.001360	276.000000	0.019647
0.001361	276.000000	0.019647
0.001362	276.000000	0.019647
0.001363	276.000000	0.019647
0.001364	276.000000	0.019647
0.001365	276.000000	0.019647
0.001366	276.000000	0.019647
0.001367	276.000000	0.019647
0.001368	276.000000	0.019647
0.001369	276.000000	0.019647
0.001370	272.000000	0.019641
0.001371	276.000000	0.019598
0.001372	276.000000	0.019598
0.001373	276.000000	0.019598
0.001374	276.000000	0.019598
0.001375	276.000000	0.019598
0.001376	276.000000	0.019598
0.001377	268.000000	0.018941
0.001378	268.000000	0.018941
0.001379	268.000000	0.018941
0.001380	268.000000	0.018941
0.001381	268.000000	0.018941
0.001382	268.000000	0.018941
0.001383	272.000000	0.019111
0.001384	272.000000	0.019111
0.001385	272.000000	0.019111
0.001386	272.000000	0.019111
0.001387	272.000000	0.019111
0.001388	272.000000	0.019111
0.001389	272.000000	0.019111
0.001390	272.000000	0.019111
0.001391	272.000000	0.019111
0.001392	268.000000	0.018338
0.001393	268.000000	0.018338
0.001394	268.000000	0.018338
0.001395	268.000000	0.018338
0.001396	268.000000	0.018338
0.001397	268.000000	0.018338
0.001398	268.000000	0.018338
0.001399	268.000000	0.018338
0.001400	268.000000	0.018338
0.001401	268.000000	0.018338
0.001402	268.000000	0.018338
0.001403	268.000000	0.018338
0.001404	268.000000	0.018076
0.001405	268.000000	0.018076
0.001406	268.000000	0.018076
0.001407	268.000000	0.018076
0.001408	268.000000	0.018076
0.001409	268.000000	0.018076
0.001410	268.000000	0.018076
0.001411	268.000000	0.018076
0.001412	268.000000	0.018070
0.001413	268.000000	0.018070
0.001414	268.000000	0.018070
0.001415	268.000000	0.018070
0.001416	268.000000	0.018070
0.001417	272.000000	0.018249
0.001418	272.000000	0.018249
0.001419	272.000000	0.018249
0.001420	272.000000	0.018249
0.001421	272.000000	0.018249
0.001422	272.000000	0.018249
0.001423	272.000000	0.018249
0.001424	272.000000	0.018249
0.001425	272.000000	0.018249
0.001426	272.000000	0.018249
0.001427	272.000000	0.018249
0.001428	272.000000	0.018249
0.001429	272.000000	0.018249
0.001430	272.000000	0.018249
0.001431	272.000000	0.018249
0.001432	272.000000	0.018249
0.001433	272.000000	0.018249
0.001434	272.000000	0.018249
0.001435	272.000000	0.018249
0.001436	272.000000	0.018249
0.001437	272.000000	0.018249
0.001438	272.000000	0.018249
0.001439	272.000000	0.018249
0.001440	272.000000	0.018249
0.001441	272.000000	0.018249
0.001442	272.000000	0.018249
0.001443	272.000000	0.018249
0.001444	272.000000	0.018249
0.001445	272.000000	0.018249
0.001446	272.000000	0.018249
0.001447	272.000000	0.018249
0.001448	272.000000	0.018249
0.001449	272.000000	0.018249
0.001450	272.000000	0.018249
0.001451	272.000000	0.018249
0.001452	276.000000	0.018451
0.001453	276.000000	0.018429
0.001454	276.000000	0.018429
0.001455	276.000000	0.018151
0.001456	276.000000	0.018151
0.001457	272.000000	0.017409
0.001458	272.000000	0.017409
0.001459	272.000000	0.017409
0.001460	272.000000	0.017409
0.001461	272.000000	0.017409
0.001462	272.000000	0.017342
0.001463	272.000000	0.017342
0.001464	272.000000	0.017342
0.001465	272.000000	0.017342
0.001466	272.000000	0.017342
0.001467	272.000000	0.017342
0.001468	272.000000	0.017342
0.001469	272.000000	0.017342
0.001470	272.000000	0.017342
0.001471	272.000000	0.017342
0.001472	272.000000	0.017342
0.001473	272.000000	0.017389
0.001474	272.000000	0.017389
0.001475	272.000000	0.017389
0.001476	272.000000	0.017389
0.001477	272.000000	0.017389
0.001478	272.000000	0.017389
0.001479	272.000000	0.017389
0.001480	272.000000	0.017389
0.001481	272.000000	0.017389
0.001482	272.000000	0.017389
0.001483	272.000000	0.017389
0.001484	272.000000	0.017389
0.001485	272.000000	0.017389
0.001486	272.000000	0.017389
0.001487	272.000000	0.017625
0.001488	272.000000	0.017625
0.001489	272.000000	0.017625
0.001490	272.000000	0.017625
0.001491	272.000000	0.017625
0.001492	272.000000	0.017625
0.001493	272.000000	0.017625
0.001494	272.000000	0.017636
0.001495	272.000000	0.017636
0.001496	272.000000	0.017636
0.001497	272.000000	0.017636
0.001498	272.000000	0.017636
0.001499	272.000000	0.017636
0.001500	272.000000	0.017636
0.001501	272.000000	0.017636
0.001502	272.000000	0.017636
0.001503	272.000000	0.017636
0.001504	272.000000	0.017636
0.001505	276.000000	0.017377
0.001506	276.000000	0.017377
0.001507	276.000000	0.017377
0.001508	276.000000	0.017377
0.001509	276.000000	0.017377
0.001510	276.000000	0.017377
0.001511	276.000000	0.017377
0.001512	276.000000	0.017377
0.001513	276.000000	0.017377
0.001514	276.000000	0.017377
0.001515	276.000000	0.017377
0.001516	276.000000	0.017377
0.001517	276.000000	0.017377
0.001518	276.000000	0.017377
0.001519	276.000000	0.017377
0.001520	276.000000	0.017377
0.001521	276.000000	0.017614
0.001522	276.000000	0.016832
0.001523	276.000000	0.016832
0.001524	276.000000	0.016832
0.001525	276.000000	0.016832
0.001526	276.000000	0.016832
0.001527	276.000000	0.016832
0.001528	276.000000	0.016832
0.001529	276.000000	0.016832
0.001530	276.000000	0.016832
0.001531	276.000000	0.016832
0.001532	276.000000	0.016832
0.001533	276.000000	0.016832
0.001534	276.000000	0.016832
0.001535	276.000000	0.016843
0.001536	276.000000	0.016843
0.001537	276.000000	0.016843
0.001538	276.000000	0.016843
0.001539	276.000000	0.017096
0.001540	276.000000	0.017096
0.001541	276.000000	0.017096
0.001542	276.000000	0.017096
0.001543	276.000000	0.017096
0.001544	276.000000	0.017096
0.001545	276.000000	0.017096
0.001546	276.000000	0.017096
0.001547	276.000000	0.017096
0.001548	276.000000	0.017096
0.001549	276.000000	0.017096
0.001550	276.000000	0.017096
0.001551	276.000000	0.017096
0.001552	276.000000	0.017096
0.001553	276.000000	0.017096
0.001554	272.000000	0.017028
0.001555	272.000000	0.017028
0.001556	276.000000	0.017047
0.001557	276.000000	0.017047
0.001558	276.000000	0.017047
0.001559	276.000000	0.017047
0.001560	276.000000	0.017047
0.001561	276.000000	0.017047
0.001562	276.000000	0.017047
0.001563	276.000000	0.017047
0.001564	276.000000	0.017047
0.001565	276.000000	0.017047
0.001566	276.000000	0.017047
0.001567	276.000000	0.017047
0.001568	276.000000	0.017047
0.001569	276.000000	0.017047
0.001570	276.000000	0.017047
0.001571	276.000000	0.017047
0.001572	276.000000	0.017047
0.001573	276.000000	0.017047
0.001574	276.000000	0.017047
0.001575	276.000000	0.017047
0.001576	276.000000	0.017074
0.001577	276.000000	0.017074
0.001578	276.000000	0.017074
0.001579	276.000000	0.017074
0.001580	276.000000	0.017074
0.001581	276.000000	0.017074
0.001582	276.000000	0.017074
0.001583	276.000000	0.017074
0.001584	276.000000	0.017074
0.001585	276.000000	0.017074
0.001586	276.000000	0.017074
0.001587	276.000000	0.017074
0.001588	276.000000	0.016266
0.001589	276.000000	0.016266
0.001590	276.000000	0.016266
0.001591	276.000000	0.016541
0.001592	276.000000	0.016541
0.001593	276.000000	0.016541
0.001594	276.000000	0.016541
0.001595	276.000000	0.016541
0.001596	276.000000	0.016541
0.001597	276.000000	0.016541
0.001598	276.000000	0.016541
0.001599	276.000000	0.016541
0.001600	276.000000	0.016541
0.001601	276.000000	0.016541
0.001602	276.000000	0.016541
0.001603	276.000000	0.016541
0.001604	276.000000	0.016541
0.001605	276.000000	0.016541
0.001606	276.000000	0.016327
0.001607	276.000000	0.016327
0.001608	276.000000	0.016327
0.001609	276.000000	0.016327
0.001610	276.000000	0.016327
0.001611	276.000000	0.016327
0.001612	276.000000	0.016327
0.001613	276.000000	0.016327
0.001614	276.000000	0.016327
0.001615	276.000000	0.016327
0.001616	276.000000	0.016327
0.001617	276.000000	0.016327
0.001618	280.000000	0.016356
0.001619	280.000000	0.016356
0.001620	280.000000	0.016356
0.001621	280.000000	0.016356
0.001622	280.000000	0.016356
0.001623	280.000000	0.016356
0.001624	280.000000	0.016356
0.001625	280.000000	0.016356
0.001626	100.000000	0.016627
0.001627	100.000000	0.016627
0.001628	100.000000	0.016627
0.001629	100.000000	0.016627
0.001630	100.000000	0.016683
0.001631	100.000000	0.016683
0.001632	100.000000	0.016683
0.001633	100.000000	0.016683
0.001634	100.000000	0.016683
0.001635	100.000000	0.016683
0.001636	100.000000	0.016683
0.001637	100.000000	0.016683
0.001638	100.000000	0.016683
0.001639	100.000000	0.016683
0.001640	100.000000	0.016683
0.001641	100.000000	0.016683
0.001642	100.000000	0.016683
0.001643	100.000000	0.016683
0.001644	100.000000	0.016683
0.001645	100.000000	0.016683
0.001646	276.000000	0.016601
0.001647	276.000000	0.016601
0.001648	276.000000	0.016601
0.001649	276.000000	0.016601
0.001650	276.000000	0.016601
0.001651	276.000000	0.016601
0.001652	276.000000	0.016601
0.001653	276.000000	0.015784
0.001654	276.000000	0.015784
0.001655	276.000000	0.015784
0.001656	280.000000	0.015599
0.001657	280.000000	0.015599
0.001658	280.000000	0.015599
0.001659	280.000000	0.015641
0.001660	100.000000	0.015922
0.001661	100.000000	0.015922
0.001662	100.000000	0.015922
0.001663	100.000000	0.015922
0.001664	100.000000	0.015922
0.001665	100.000000	0.015922
0.001666	100.000000	0.015922
0.001667	100.000000	0.015922
0.001668	100.000000	0.015922
0.001669	100.000000	0.015922
0.001670	100.000000	0.015922
0.001671	100.000000	0.015922
0.001672	100.000000	0.015922
0.001673	100.000000	0.015922
0.001674	100.000000	0.015922
0.001675	100.000000	0.015922
0.001676	100.000000	0.015922
0.001677	100.000000	0.015922
0.001678	100.000000	0.015922
0.001679	100.000000	0.015922
0.001680	100.000000	0.015922
0.001681	100.000000	0.015922
0.001682	100.000000	0.015922
0.001683	100.000000	0.015922
0.001684	100.000000	0.015922
0.001685	100.000000	0.015922
0.001686	100.000000	0.015922
0.001687	100.000000	0.015922
0.001688	100.000000	0.015922
0.001689	100.000000	0.015922
0.001690	100.000000	0.015922
0.001691	100.000000	0.015922
0.001692	100.000000	0.015922
0.001693	100.000000	0.015922
0.001694	100.000000	0.015922
0.001695	100.000000	0.016208
0.001696	100.000000	0.016208
0.001697	100.000000	0.016208
0.001698	100.000000	0.016208
0.001699	100.000000	0.016208
0.001700	100.000000	0.016260
0.001701	100.000000	0.016260
0.001702	100.000000	0.016260
0.001703	100.000000	0.016260
0.001704	100.000000	0.016260
0.001705	100.000000	0.016260
0.001706	100.000000	0.016260
0.001707	100.000000	0.016086
0.001708	100.000000	0.016086
0.001709	100.000000	0.016086
0.001710	100.000000	0.016086
0.001711	100.000000	0.016086
0.001712	100.000000	0.016086
0.001713	100.000000	0.016086
0.001714	100.000000	0.016086
0.001715	100.000000	0.016086
0.001716	100.000000	0.016086
0.001717	100.000000	0.016086
0.001718	280.000000	0.015275
0.001719	280.000000	0.015275
0.001720	280.000000	0.015275
0.001721	280.000000	0.015275
0.001722	280.000000	0.015275
0.001723	280.000000	0.015275
0.001724	280.000000	0.015275
0.001725	280.000000	0.015275
0.001726	280.000000	0.015275
0.001727	280.000000	0.015275
0.001728	280.000000	0.015275
0.001729	280.000000	0.015275
0.001730	280.000000	0.015567
0.001731	280.000000	0.015567
0.001732	280.000000	0.015567
0.001733	280.000000	0.015567
0.001734	280.000000	0.015567
0.001735	280.000000	0.015567
0.001736	280.000000	0.015567
0.001737	280.000000	0.015567
0.001738	100.000000	0.015459
0.001739	100.000000	0.015459
0.001740	100.000000	0.015459
0.001741	100.000000	0.015525
0.001742	100.000000	0.015525
0.001743	100.000000	0.015525
0.001744	100.000000	0.015525
0.001745	100.000000	0.015525
0.001746	100.000000	0.015525
0.001747	100.000000	0.015525
0.001748	100.000000	0.015525
0.001749	100.000000	0.015525
0.001750	100.000000	0.015525
0.001751	100.000000	0.015525
0.001752	100.000000	0.015525
0.001753	100.000000	0.015525
0.001754	100.000000	0.015525
0.001755	100.000000	0.015525
0.001756	100.000000	0.015525
0.001757	104.000000	0.015383
0.001758	104.000000	0.015383
0.001759	104.000000	0.015383
0.001760	104.000000	0.015383
0.001761	104.000000	0.015383
0.001762	104.000000	0.015383
0.001763	104.000000	0.015383
0.001764	100.000000	0.015667
0.001765	276.000000	0.015278
0.001766	276.000000	0.015278
0.001767	276.000000	0.015278
0.001768	276.000000	0.015278
0.001769	276.000000	0.015278
0.001770	276.000000	0.015278
0.001771	276.000000	0.015278
0.001772	276.000000	0.015278
0.001773	276.000000	0.015278
0.001774	276.000000	0.015278
0.001775	276.000000	0.015278
0.001776	276.000000	0.015278
0.001777	276.000000	0.015278
0.001778	276.000000	0.015278
0.001779	276.000000	0.015278
0.001780	276.000000	0.015278
0.001781	276.000000	0.015278
0.001782	100.000000	0.015356
0.001783	100.000000	0.014561
0.001784	100.000000	0.014561
0.001785	100.000000	0.014561
0.001786	100.000000	0.014561
0.001787	100.000000	0.014606
0.001788	100.000000	0.014606
0.001789	100.000000	0.014606
0.001790	100.000000	0.014606
0.001791	100.000000	0.014606
0.001792	100.000000	0.014606
0.001793	100.000000	0.014606
0.001794	100.000000	0.014606
0.001795	100.000000	0.014606
0.001796	100.000000	0.014606
0.001797	100.000000	0.014606
0.001798	100.000000	0.014606
0.001799	100.000000	0.014879
0.001800	100.000000	0.014879
0.001801	100.000000	0.014879
0.001802	100.000000	0.014879
0.001803	100.000000	0.014879
0.001804	100.000000	0.014879
0.001805	100.000000	0.014879
0.001806	100.000000	0.014879
0.001807	100.000000	0.014879
0.001808	100.000000	0.014775
0.001809	100.000000	0.014775
0.001810	100.000000	0.014775
0.001811	100.000000	0.014775
0.001812	100.000000	0.014775
0.001813	100.000000	0.014775
0.001814	100.000000	0.014775
0.001815	100.000000	0.014775
0.001816	100.000000	0.014775
0.001817	100.000000	0.014775
0.001818	100.000000	0.014775
0.001819	100.000000	0.014775
0.001820	100.000000	0.014775
0.001821	100.000000	0.014775
0.001822	100.000000	0.014775
0.001823	100.000000	0.014861
0.001824	100.000000	0.014861
0.001825	100.000000	0.014861
0.001826	100.000000	0.014861
0.001827	100.000000	0.014861
0.001828	100.000000	0.014861
0.001829	100.000000	0.014861
0.001830	100.000000	0.014722
0.001831	100.000000	0.014722
0.001832	100.000000	0.014722
0.001833	100.000000	0.014722
0.001834	100.000000	0.014981
0.001835	100.000000	0.014981
0.001836	100.000000	0.014981
0.001837	100.000000	0.014981
0.001838	100.000000	0.014981
0.001839	100.000000	0.014981
0.001840	100.000000	0.014981
0.001841	100.000000	0.014981
0.001842	100.000000	0.014981
0.001843	100.000000	0.014981
0.001844	100.000000	0.014981
0.001845	100.000000	0.014981
0.001846	100.000000	0.014981
0.001847	100.000000	0.014981
0.001848	100.000000	0.014213
0.001849	100.000000	0.014213
0.001850	100.000000	0.014213
0.001851	100.000000	0.014213
0.001852	100.000000	0.014213
0.001853	100.000000	0.014213
0.001854	100.000000	0.014213
0.001855	100.000000	0.014213
0.001856	100.000000	0.014213
0.001857	100.000000	0.014213
0.001858	280.000000	0.014144
0.001859	280.000000	0.014144
0.001860	280.000000	0.014144
0.001861	280.000000	0.014144
0.001862	280.000000	0.014144
0.001863	280.000000	0.014144
0.001864	100.000000	0.014242
0.001865	100.000000	0.014242
0.001866	100.000000	0.014242
0.001867	100.000000	0.014242
0.001868	100.000000	0.014242
0.001869	100.000000	0.014480
0.001870	100.000000	0.014480
0.001871	100.000000	0.014480
0.001872	100.000000	0.014480
0.001873	100.000000	0.014480
0.001874	100.000000	0.014480
0.001875	100.000000	0.014480
0.001876	100.000000	0.014480
0.001877	100.000000	0.014480
0.001878	100.000000	0.014480
0.001879	100.000000	0.014480
0.001880	100.000000	0.014480
0.001881	100.000000	0.014480
0.001882	100.000000	0.014480
0.001883	100.000000	0.014480
0.001884	100.000000	0.014480
0.001885	100.000000	0.014480
0.001886	100.000000	0.014480
0.001887	100.000000	0.014480
0.001888	100.000000	0.014480
0.001889	100.000000	0.014480
0.001890	100.000000	0.014480
0.001891	100.000000	0.014480
0.001892	100.000000	0.014480
0.001893	100.000000	0.014480
0.001894	100.000000	0.014480
0.001895	100.000000	0.014480
0.001896	100.000000	0.014480
0.001897	100.000000	0.014480
0.001898	100.000000	0.014480
0.001899	100.000000	0.014480
0.001900	100.000000	0.014480
0.001901	100.000000	0.014480
0.001902	100.000000	0.014480
0.001903	280.000000	0.014693
0.001904	280.000000	0.014693
0.001905	100.000000	0.014795
0.001906	100.000000	0.014795
0.001907	100.000000	0.014795
0.001908	100.000000	0.014770
0.001909	100.000000	0.014770
0.001910	100.000000	0.014770
0.001911	100.000000	0.014770
0.001912	100.000000	0.014770
0.001913	280.000000	0.014029
0.001914	280.000000	0.014029
0.001915	280.000000	0.014029
0.001916	280.000000	0.014029
0.001917	280.000000	0.014029
0.001918	280.000000	0.014029
0.001919	280.000000	0.014029
0.001920	280.000000	0.014029
0.001921	280.000000	0.014029
0.001922	280.000000	0.013868
0.001923	280.000000	0.013868
0.001924	280.000000	0.013868
0.001925	280.000000	0.013868
0.001926	280.000000	0.013868
0.001927	280.000000	0.013868
0.001928	280.000000	0.013868
0.001929	280.000000	0.013868
0.001930	280.000000	0.013868
0.001931	280.000000	0.013868
0.001932	280.000000	0.013868
0.001933	280.000000	0.013868
0.001934	280.000000	0.013868
0.001935	280.000000	0.013868
0.001936	280.000000	0.013868
0.001937	280.000000	0.013868
0.001938	280.000000	0.014050
0.001939	280.000000	0.014050
0.001940	280.000000	0.014050
0.001941	280.000000	0.014050
0.001942	280.000000	0.014050
0.001943	280.000000	0.014086
0.001944	280.000000	0.014086
0.001945	280.000000	0.014086
0.001946	280.000000	0.014195
0.001947	280.000000	0.014195
0.001948	280.000000	0.014195
0.001949	280.000000	0.014195
0.001950	280.000000	0.014195
0.001951	280.000000	0.014195
0.001952	280.000000	0.014195
0.001953	280.000000	0.014195
0.001954	280.000000	0.014195
0.001955	280.000000	0.014195
0.001956	280.000000	0.014195
0.001957	280.000000	0.014195
0.001958	280.000000	0.014195
0.001959	280.000000	0.014211
0.001960	280.000000	0.014211
0.001961	280.000000	0.014211
0.001962	280.000000	0.014211
0.001963	280.000000	0.014211
0.001964	280.000000	0.014211
0.001965	280.000000	0.014211
0.001966	280.000000	0.014211
0.001967	280.000000	0.014211
0.001968	280.000000	0.014211
0.001969	280.000000	0.014211
0.001970	280.000000	0.014211
0.001971	280.000000	0.014211
0.001972	280.000000	0.014211
0.001973	280.000000	0.014360
0.001974	280.000000	0.014360
0.001975	280.000000	0.014360
0.001976	280.000000	0.014360
0.001977	280.000000	0.014360
0.001978	280.000000	0.013674
0.001979	280.000000	0.013674
0.001980	280.000000	0.013674
0.001981	280.000000	0.013674
0.001982	280.000000	0.013674
0.001983	280.000000	0.013674
0.001984	280.000000	0.013674
0.001985	280.000000	0.013674
0.001986	280.000000	0.013674
0.001987	280.000000	0.013674
0.001988	280.000000	0.013785
0.001989	280.000000	0.013785
0.001990	280.000000	0.013785
0.001991	280.000000	0.013785
0.001992	280.000000	0.013785
0.001993	280.000000	0.013785
0.001994	280.000000	0.013785
0.001995	280.000000	0.013785
0.001996	280.000000	0.013785
0.001997	280.000000	0.013785
0.001998	280.000000	0.013785
0.001999	280.000000	0.013785
0.002000	280.000000	0.013785
0.002001	280.000000	0.013785
0.002002	280.000000	0.013785
0.002003	280.000000	0.013785
0.002004	280.000000	0.013785
0.002005	280.000000	0.013785
0.002006	280.000000	0.013785
0.002007	280.000000	0.013899
0.002008	280.000000	0.013899
0.002009	280.000000	0.013958
0.002010	280.000000	0.013958
0.002011	280.000000	0.013958
0.002012	280.000000	0.013958
0.002013	280.000000	0.013958
0.002014	280.000000	0.013770
0.002015	280.000000	0.013770
0.002016	280.000000	0.013770
0.002017	280.000000	0.013770
0.002018	280.000000	0.013770
0.002019	280.000000	0.013770
0.002020	280.000000	0.013770
0.002021	280.000000	0.013770
0.002022	280.000000	0.013770
0.002023	280.000000	0.013770
0.002024	280.000000	0.013770
0.002025	280.000000	0.013770
0.002026	280.000000	0.013770
0.002027	280.000000	0.013770
0.002028	280.000000	0.013770
0.002029	280.000000	0.013881
0.002030	280.000000	0.013881
0.002031	280.000000	0.013881
0.002032	280.000000	0.013881
0.002033	280.000000	0.013881
0.002034	280.000000	0.013881
0.002035	280.000000	0.013881
0.002036	280.000000	0.013881
0.002037	280.000000	0.013881
0.002038	280.000000	0.013881
0.002039	280.000000	0.013881
0.002040	280.000000	0.013881
0.002041	280.000000	0.013881
0.002042	280.000000	0.013958
0.002043	280.000000	0.013340
0.002044	280.000000	0.013340
0.002045	280.000000	0.013340
0.002046	280.000000	0.013340
0.002047	280.000000	0.013340
0.002048	280.000000	0.013340
0.002049	280.000000	0.013340
0.002050	280.000000	0.013340
0.002051	280.000000	0.013340
0.002052	280.000000	0.013340
0.002053	280.000000	0.013340
0.002054	280.000000	0.013340
0.002055	280.000000	0.013340
0.002056	280.000000	0.013340
0.002057	280.000000	0.013340
0.002058	280.000000	0.013340
0.002059	280.000000	0.013340
0.002060	284.000000	0.013408
0.002061	284.000000	0.013408
0.002062	284.000000	0.013408
0.002063	284.000000	0.013408
0.002064	284.000000	0.013654
0.002065	284.000000	0.013654
0.002066	284.000000	0.013654
0.002067	284.000000	0.013654
0.002068	284.000000	0.013654
0.002069	284.000000	0.013654
0.002070	284.000000	0.013765
0.002071	284.000000	0.013765
0.002072	284.000000	0.013765
0.002073	284.000000	0.013765
0.002074	284.000000	0.013765
0.002075	284.000000	0.013765
0.002076	284.000000	0.013765
0.002077	280.000000	0.013839
0.002078	280.000000	0.013839
0.002079	280.000000	0.013839
0.002080	280.000000	0.013839
0.002081	280.000000	0.013839
0.002082	280.000000	0.013839
0.002083	280.000000	0.013839
0.002084	280.000000	0.013839
0.002085	280.000000	0.013839
0.002086	280.000000	0.013839
0.002087	280.000000	0.013839
0.002088	280.000000	0.013839
0.002089	280.000000	0.013839
0.002090	280.000000	0.013839
0.002091	280.000000	0.013839
0.002092	280.000000	0.013839
0.002093	280.000000	0.013839
0.002094	280.000000	0.013839
0.002095	280.000000	0.013839
0.002096	280.000000	0.013839
0.002097	280.000000	0.013839
0.002098	280.000000	0.013839
0.002099	280.000000	0.013839
0.002100	280.000000	0.013863
0.002101	280.000000	0.013863
0.002102	280.000000	0.013863
0.002103	280.000000	0.013863
0.002104	280.000000	0.013863
0.002105	280.000000	0.013863
0.002106	280.000000	0.013652
0.002107	280.000000	0.013652
0.002108	280.000000	0.013652
0.002109	284.000000	0.013071
0.002110	284.000000	0.013171
0.002111	284.000000	0.013279
0.002112	284.000000	0.013317
0.002113	284.000000	0.013317
0.002114	284.000000	0.013317
0.002115	284.000000	0.013317
0.002116	284.000000	0.013317
0.002117	284.000000	0.013317
0.002118	284.000000	0.013317
0.002119	284.000000	0.013317
0.002120	284.000000	0.013317
0.002121	284.000000	0.013317
0.002122	284.000000	0.013317
0.002123	284.000000	0.013317
0.002124	284.000000	0.013317
0.002125	284.000000	0.013317
0.002126	284.000000	0.013317
0.002127	284.000000	0.013317
0.002128	284.000000	0.013317
0.002129	284.000000	0.013317
0.002130	284.000000	0.013317
0.002131	284.000000	0.013317
0.002132	284.000000	0.013317
0.002133	284.000000	0.013317
0.002134	284.000000	0.013317
0.002135	284.000000	0.013317
0.002136	284.000000	0.013317
0.002137	284.000000	0.013317
0.002138	284.000000	0.013317
0.002139	284.000000	0.013317
0.002140	284.000000	0.013317
0.002141	284.000000	0.013317
0.002142	284.000000	0.013317
0.002143	284.000000	0.013317
0.002144	284.000000	0.013317
0.002145	284.000000	0.013317
0.002146	280.000000	0.013314
0.002147	280.000000	0.013314
0.002148	280.000000	0.013314
0.002149	280.000000	0.013314
0.002150	280.000000	0.013314
0.002151	280.000000	0.013314
0.002152	280.000000	0.013412
0.002153	280.000000	0.013143
0.002154	280.000000	0.013143
0.002155	280.000000	0.013143
0.002156	280.000000	0.013143
0.002157	280.000000	0.013143
0.002158	280.000000	0.013143
0.002159	280.000000	0.013143
0.002160	280.000000	0.013318
0.002161	280.000000	0.013318
0.002162	280.000000	0.013318
0.002163	280.000000	0.013318
0.002164	280.000000	0.013318
0.002165	280.000000	0.013318
0.002166	280.000000	0.013318
0.002167	280.000000	0.013318
0.002168	280.000000	0.013318
0.002169	280.000000	0.013318
0.002170	280.000000	0.013318
0.002171	280.000000	0.013318
0.002172	280.000000	0.013318
0.002173	280.000000	0.013318
0.002174	284.000000	0.012869
0.002175	284.000000	0.012869
0.002176	284.000000	0.012869
0.002177	284.000000	0.012869
0.002178	284.000000	0.012869
0.002179	284.000000	0.012869
0.002180	284.000000	0.012869
0.002181	280.000000	0.012792
0.002182	280.000000	0.012792
0.002183	280.000000	0.012792
0.002184	280.000000	0.012792
0.002185	280.000000	0.012792
0.002186	280.000000	0.012792
0.002187	280.000000	0.012792
0.002188	280.000000	0.012792
0.002189	280.000000	0.012792
0.002190	280.000000	0.012792
0.002191	280.000000	0.012792
0.002192	280.000000	0.012792
0.002193	280.000000	0.012882
0.002194	280.000000	0.012882
0.002195	280.000000	0.012882
0.002196	280.000000	0.012882
0.002197	280.000000	0.012882
0.002198	280.000000	0.012652
0.002199	280.000000	0.012652
0.002200	280.000000	0.012652
0.002201	280.000000	0.012652
0.002202	280.000000	0.012652
0.002203	280.000000	0.012652
0.002204	280.000000	0.012652
0.002205	280.000000	0.012652
0.002206	280.000000	0.012652
0.002207	280.000000	0.012652
0.002208	280.000000	0.012652
0.002209	280.000000	0.012652
0.002210	280.000000	0.012652
0.002211	280.000000	0.012859
0.002212	280.000000	0.012859
0.002213	280.000000	0.012859
0.002214	280.000000	0.012859
0.002215	280.000000	0.012859
0.002216	280.000000	0.012742
0.002217	280.000000	0.012742
0.002218	280.000000	0.012742
0.002219	280.000000	0.012742
0.002220	280.000000	0.012742
0.002221	280.000000	0.012742
0.002222	280.000000	0.012742
0.002223	280.000000	0.012742
0.002224	280.000000	0.012742
0.002225	280.000000	0.012742
0.002226	280.000000	0.012742
0.002227	280.000000	0.012742
0.002228	280.000000	0.012742
0.002229	280.000000	0.012742
0.002230	280.000000	0.012742
0.002231	280.000000	0.012742
0.002232	280.000000	0.012742
0.002233	280.000000	0.012742
0.002234	280.000000	0.012822
0.002235	280.000000	0.012822
0.002236	280.000000	0.012822
0.002237	280.000000	0.012822
0.002238	280.000000	0.012822
0.002239	284.000000	0.012454
0.002240	284.000000	0.012454
0.002241	284.000000	0.012454
0.002242	284.000000	0.012454
0.002243	284.000000	0.012454
0.002244	284.000000	0.012454
0.002245	284.000000	0.012454
0.002246	284.000000	0.012454
0.002247	284.000000	0.012454
0.002248	284.000000	0.012454
0.002249	284.000000	0.012454
0.002250	280.000000	0.012328
0.002251	280.000000	0.012328
0.002252	280.000000	0.012328
0.002253	280.000000	0.012328
0.002254	280.000000	0.012328
0.002255	280.000000	0.012328
0.002256	280.000000	0.012339
0.002257	280.000000	0.012339
0.002258	280.000000	0.012339
0.002259	280.000000	0.012339
0.002260	280.000000	0.012339
0.002261	284.000000	0.012567
0.002262	284.000000	0.012567
0.002263	284.000000	0.012567
0.002264	284.000000	0.012567
0.002265	284.000000	0.012567
0.002266	284.000000	0.012567
0.002267	284.000000	0.012567
0.002268	284.000000	0.012567
0.002269	284.000000	0.012567
0.002270	284.000000	0.012567
0.002271	284.000000	0.012567
0.002272	284.000000	0.012567
0.002273	284.000000	0.012567
0.002274	284.000000	0.012567
0.002275	280.000000	0.012643
0.002276	280.000000	0.012643
0.002277	280.000000	0.012643
0.002278	280.000000	0.012643
0.002279	280.000000	0.012643
0.002280	280.000000	0.012643
0.002281	280.000000	0.012643
0.002282	280.000000	0.012643
0.002283	280.000000	0.012643
0.002284	280.000000	0.012643
0.002285	280.000000	0.012459
0.002286	280.000000	0.012459
0.002287	280.000000	0.012459
0.002288	280.000000	0.012459
0.002289	280.000000	0.012459
0.002290	280.000000	0.012213
0.002291	280.000000	0.012213
0.002292	280.000000	0.012213
0.002293	280.000000	0.012213
0.002294	280.000000	0.012213
0.002295	280.000000	0.012213
0.002296	280.000000	0.012213
0.002297	280.000000	0.012213
0.002298	280.000000	0.012213
0.002299	280.000000	0.012213
0.002300	280.000000	0.012213
0.002301	280.000000	0.012213
0.002302	280.000000	0.012213
0.002303	280.000000	0.012213
0.002304	284.000000	0.011923
0.002305	284.000000	0.011923
0.002306	284.000000	0.011923
0.002307	284.000000	0.011923
0.002308	284.000000	0.011923
0.002309	284.000000	0.011923
0.002310	284.000000	0.011923
0.002311	284.000000	0.011923
0.002312	284.000000	0.012158
0.002313	284.000000	0.012158
0.002314	284.000000	0.012158
0.002315	284.000000	0.012158
0.002316	284.000000	0.012158
0.002317	284.000000	0.012227
0.002318	284.000000	0.012227
0.002319	284.000000	0.012227
0.002320	284.000000	0.012042
0.002321	284.000000	0.012042
0.002322	284.000000	0.012042
0.002323	284.000000	0.012042
0.002324	284.000000	0.012042
0.002325	284.000000	0.012042
0.002326	284.000000	0.012042
0.002327	284.000000	0.012042
0.002328	284.000000	0.012042
0.002329	284.000000	0.012042
0.002330	284.000000	0.012042
0.002331	284.000000	0.012042
0.002332	284.000000	0.012042
0.002333	284.000000	0.012042
0.002334	284.000000	0.012042
0.002335	284.000000	0.012042
0.002336	284.000000	0.012042
0.002337	284.000000	0.012042
0.002338	284.000000	0.012042
0.002339	284.000000	0.012042
0.002340	284.000000	0.012042
0.002341	284.000000	0.012042
0.002342	284.000000	0.012042
0.002343	284.000000	0.012042
0.002344	284.000000	0.012042
0.002345	284.000000	0.012042
0.002346	284.000000	0.012042
0.002347	284.000000	0.012042
0.002348	284.000000	0.012042
0.002349	284.000000	0.012042
0.002350	284.000000	0.012042
0.002351	284.000000	0.012042
0.002352	284.000000	0.012042
0.002353	284.000000	0.012042
0.002354	284.000000	0.012042
0.002355	284.000000	0.011829
0.002356	284.000000	0.011829
0.002357	284.000000	0.011829
0.002358	284.000000	0.011886
0.002359	284.000000	0.011886
0.002360	284.000000	0.011886
0.002361	284.000000	0.011886
0.002362	284.000000	0.012143
0.002363	284.000000	0.012143
0.002364	284.000000	0.012143
0.002365	284.000000	0.012143
0.002366	284.000000	0.012143
0.002367	284.000000	0.012143
0.002368	284.000000	0.012143
0.002369	284.000000	0.011917
0.002370	284.000000	0.011917
0.002371	284.000000	0.011917
0.002372	284.000000	0.011917
0.002373	284.000000	0.011917
0.002374	284.000000	0.011917
0.002375	284.000000	0.011917
0.002376	284.000000	0.011917
0.002377	284.000000	0.011917
0.002378	284.000000	0.011917
0.002379	284.000000	0.011917
0.002380	284.000000	0.011917
0.002381	284.000000	0.011917
0.002382	284.000000	0.011672
0.002383	284.000000	0.011672
0.002384	284.000000	0.011672
0.002385	284.000000	0.011672
0.002386	284.000000	0.011672
0.002387	284.000000	0.011672
0.002388	284.000000	0.011672
0.002389	284.000000	0.011435
0.002390	284.000000	0.011435
0.002391	284.000000	0.011435
0.002392	284.000000	0.011435
0.002393	284.000000	0.011435
0.002394	284.000000	0.011435
0.002395	284.000000	0.011435
0.002396	284.000000	0.011435
0.002397	284.000000	0.011435
0.002398	284.000000	0.011435
0.002399	284.000000	0.011478
0.002400	284.000000	0.011478
0.002401	284.000000	0.011478
0.002402	284.000000	0.011478
0.002403	284.000000	0.011478
0.002404	284.000000	0.011478
0.002405	284.000000	0.011478
0.002406	284.000000	0.011478
0.002407	284.000000	0.011478
0.002408	284.000000	0.011478
0.002409	284.000000	0.011478
0.002410	284.000000	0.011478
0.002411	284.000000	0.011478
0.002412	284.000000	0.011478
0.002413	284.000000	0.011764
0.002414	284.000000	0.011764
0.002415	284.000000	0.011764
0.002416	284.000000	0.011764
0.002417	284.000000	0.011764
0.002418	284.000000	0.011764
0.002419	284.000000	0.011764
0.002420	284.000000	0.011764
0.002421	284.000000	0.011764
0.002422	284.000000	0.011764
0.002423	284.000000	0.011764
0.002424	284.000000	0.011507
0.002425	284.000000	0.011507
0.002426	284.000000	0.011507
0.002427	284.000000	0.011507
0.002428	284.000000	0.011507
0.002429	284.000000	0.011507
0.002430	284.000000	0.011507
0.002431	284.000000	0.011507
0.002432	284.000000	0.011507
0.002433	284.000000	0.011507
0.002434	108.000000	0.011405
0.002435	108.000000	0.011405
0.002436	108.000000	0.011405
0.002437	108.000000	0.011405
0.002438	108.000000	0.011405
0.002439	108.000000	0.011405
0.002440	284.000000	0.011434
0.002441	284.000000	0.011434
0.002442	284.000000	0.011434
0.002443	284.000000	0.011434
0.002444	284.000000	0.011434
0.002445	284.000000	0.011434
0.002446	284.000000	0.011434
0.002447	284.000000	0.011434
0.002448	284.000000	0.011434
0.002449	284.000000	0.011434
0.002450	284.000000	0.011434
0.002451	284.000000	0.011434
0.002452	284.000000	0.011434
0.002453	284.000000	0.011434
0.002454	284.000000	0.011434
0.002455	284.000000	0.011434
0.002456	284.000000	0.011434
0.002457	284.000000	0.011434
0.002458	284.000000	0.011434
0.002459	284.000000	0.011162
0.002460	284.000000	0.011162
0.002461	284.000000	0.011162
0.002462	284.000000	0.011162
0.002463	104.000000	0.011441
0.002464	104.000000	0.011441
0.002465	104.000000	0.011441
0.002466	104.000000	0.011441
0.002467	104.000000	0.011441
0.002468	104.000000	0.011441
0.002469	104.000000	0.011441
0.002470	104.000000	0.011441
0.002471	104.000000	0.011441
0.002472	104.000000	0.011441
0.002473	104.000000	0.011441
0.002474	104.000000	0.011190
0.002475	104.000000	0.011190
0.002476	104.000000	0.011190
0.002477	104.000000	0.011190
0.002478	104.000000	0.011190
0.002479	104.000000	0.011190
0.002480	104.000000	0.011190
0.002481	104.000000	0.011202
0.002482	104.000000	0.011202
0.002483	104.000000	0.011202
0.002484	104.000000	0.011202
0.002485	104.000000	0.011202
0.002486	104.000000	0.011202
0.002487	104.000000	0.011202
0.002488	104.000000	0.011202
0.002489	104.000000	0.011202
0.002490	104.000000	0.011202
0.002491	104.000000	0.011202
0.002492	104.000000	0.011202
0.002493	104.000000	0.011202
0.002494	104.000000	0.010917
0.002495	104.000000	0.010917
0.002496	104.000000	0.010917
0.002497	104.000000	0.010917
0.002498	104.000000	0.010917
0.002499	108.000000	0.010865
0.002500	108.000000	0.010865
0.002501	108.000000	0.010865
0.002502	108.000000	0.010865
0.002503	108.000000	0.010865
0.002504	108.000000	0.010865
0.002505	108.000000	0.010865
0.002506	108.000000	0.010865
0.002507	108.000000	0.010865
0.002508	108.000000	0.010865
0.002509	108.000000	0.010865
0.002510	108.000000	0.010865
0.002511	108.000000	0.010865
0.002512	108.000000	0.010865
0.002513	108.000000	0.011144
0.002514	108.000000	0.011144
0.002515	108.000000	0.011144
0.002516	108.000000	0.011144
0.002517	108.000000	0.011144
0.002518	108.000000	0.011144
0.002519	108.000000	0.011144
0.002520	108.000000	0.011144
0.002521	108.000000	0.011144
0.002522	108.000000	0.011156
0.002523	108.000000	0.011156
0.002524	108.000000	0.011156
0.002525	108.000000	0.011156
0.002526	108.000000	0.011156
0.002527	108.000000	0.011156
0.002528	108.000000	0.010871
0.002529	108.000000	0.010871
0.002530	108.000000	0.010871
0.002531	108.000000	0.010871
0.002532	108.000000	0.010871
0.002533	108.000000	0.010871
0.002534	108.000000	0.010871
0.002535	108.000000	0.010871
0.002536	108.000000	0.010871
0.002537	108.000000	0.010871
0.002538	108.000000	0.010871
0.002539	108.000000	0.010871
0.002540	108.000000	0.010871
0.002541	104.000000	0.010908
0.002542	104.000000	0.010908
0.002543	104.000000	0.010908
0.002544	104.000000	0.010908
0.002545	104.000000	0.010908
0.002546	104.000000	0.010908
0.002547	104.000000	0.010908
0.002548	104.000000	0.010908
0.002549	104.000000	0.010908
0.002550	104.000000	0.010908
0.002551	104.000000	0.010908
0.002552	104.000000	0.010908
0.002553	104.000000	0.010908
0.002554	104.000000	0.010908
0.002555	104.000000	0.010908
0.002556	104.000000	0.010908
0.002557	104.000000	0.010908
0.002558	104.000000	0.010908
0.002559	104.000000	0.010908
0.002560	104.000000	0.010908
0.002561	104.000000	0.010908
0.002562	104.000000	0.010908
0.002563	104.000000	0.010599
0.002564	104.000000	0.010887
0.002565	108.000000	0.010991
0.002566	108.000000	0.010740
0.002567	108.000000	0.010740
0.002568	108.000000	0.010740
0.002569	108.000000	0.010749
0.002570	108.000000	0.010749
0.002571	108.000000	0.010749
0.002572	108.000000	0.010749
0.002573	108.000000	0.010749
0.002574	108.000000	0.010749
0.002575	108.000000	0.010749
0.002576	108.000000	0.010749
0.002577	108.000000	0.010749
0.002578	108.000000	0.010749
0.002579	108.000000	0.010749
0.002580	108.000000	0.010749
0.002581	108.000000	0.010749
0.002582	108.000000	0.010749
0.002583	108.000000	0.010749
0.002584	108.000000	0.010749
0.002585	108.000000	0.010749
0.002586	108.000000	0.010749
0.002587	108.000000	0.010749
0.002588	108.000000	0.010749
0.002589	108.000000	0.011009
0.002590	108.000000	0.011009
0.002591	108.000000	0.011009
0.002592	108.000000	0.011009
0.002593	108.000000	0.011009
0.002594	108.000000	0.011009
0.002595	108.000000	0.011009
0.002596	108.000000	0.011009
0.002597	108.000000	0.011009
0.002598	108.000000	0.010717
0.002599	108.000000	0.010717
0.002600	108.000000	0.010717
0.002601	108.000000	0.010717
0.002602	108.000000	0.010717
0.002603	108.000000	0.010717
0.002604	108.000000	0.010700
0.002605	108.000000	0.010700
0.002606	108.000000	0.010700
0.002607	108.000000	0.010700
0.002608	108.000000	0.010700
0.002609	108.000000	0.010700
0.002610	108.000000	0.010700
0.002611	108.000000	0.010700
0.002612	108.000000	0.010700
0.002613	108.000000	0.010700
0.002614	108.000000	0.010988
0.002615	108.000000	0.010988
0.002616	108.000000	0.010988
0.002617	108.000000	0.010988
0.002618	108.000000	0.010988
0.002619	108.000000	0.010988
0.002620	108.000000	0.010988
0.002621	108.000000	0.010988
0.002622	108.000000	0.010988
0.002623	108.000000	0.010988
0.002624	108.000000	0.010988
0.002625	108.000000	0.010988
0.002626	108.000000	0.010988
0.002627	108.000000	0.010988
0.002628	108.000000	0.010988
0.002629	108.000000	0.010988
0.002630	108.000000	0.011139
0.002631	108.000000	0.011139
0.002632	108.000000	0.010853
0.002633	108.000000	0.010853
0.002634	108.000000	0.010853
0.002635	108.000000	0.010853
0.002636	108.000000	0.010853
0.002637	108.000000	0.010853
0.002638	108.000000	0.010853
0.002639	108.000000	0.010853
0.002640	108.000000	0.010853
0.002641	108.000000	0.010853
0.002642	108.000000	0.010853
0.002643	108.000000	0.010853
0.002644	108.000000	0.010853
0.002645	108.000000	0.010853
0.002646	108.000000	0.010821
0.002647	108.000000	0.010821
0.002648	108.000000	0.010821
0.002649	108.000000	0.010821
0.002650	108.000000	0.010821
0.002651	108.000000	0.010821
0.002652	108.000000	0.010821
0.002653	108.000000	0.010821
0.002654	108.000000	0.010821
0.002655	108.000000	0.010821
0.002656	108.000000	0.010821
0.002657	108.000000	0.010821
0.002658	108.000000	0.010567
0.002659	108.000000	0.010567
0.002660	108.000000	0.010567
0.002661	108.000000	0.010567
0.002662	108.000000	0.010567
0.002663	108.000000	0.010567
0.002664	108.000000	0.010567
0.002665	108.000000	0.010852
0.002666	108.000000	0.010852
0.002667	108.000000	0.010576
0.002668	108.000000	0.010576
0.002669	108.000000	0.010576
0.002670	108.000000	0.010576
0.002671	108.000000	0.010576
0.002672	108.000000	0.010576
0.002673	108.000000	0.010576
0.002674	108.000000	0.010576
0.002675	108.000000	0.010576
0.002676	108.000000	0.010576
0.002677	108.000000	0.010576
0.002678	108.000000	0.010576
0.002679	108.000000	0.010576
0.002680	108.000000	0.010576
0.002681	108.000000	0.010576
0.002682	108.000000	0.010576
0.002683	108.000000	0.010576
0.002684	108.000000	0.010576
0.002685	108.000000	0.010576
0.002686	108.000000	0.010576
0.002687	108.000000	0.010530
0.002688	108.000000	0.010530
0.002689	108.000000	0.010530
0.002690	108.000000	0.010530
0.002691	108.000000	0.010530
0.002692	108.000000	0.010530
0.002693	108.000000	0.010530
0.002694	108.000000	0.010530
0.002695	112.000000	0.010777
0.002696	112.000000	0.010777
0.002697	112.000000	0.010777
0.002698	112.000000	0.010777
0.002699	112.000000	0.010777
0.002700	112.000000	0.010777
0.002701	112.000000	0.010777
0.002702	112.000000	0.010502
0.002703	112.000000	0.010502
0.002704	112.000000	0.010502
0.002705	112.000000	0.010502
0.002706	112.000000	0.010502
0.002707	112.000000	0.010502
0.002708	112.000000	0.010502
0.002709	112.000000	0.010502
0.002710	112.000000	0.010502
0.002711	112.000000	0.010502
0.002712	112.000000	0.010502
0.002713	112.000000	0.010502
0.002714	112.000000	0.010502
0.002715	112.000000	0.010787
0.002716	112.000000	0.010787
0.002717	112.000000	0.010787
0.002718	112.000000	0.010787
0.002719	112.000000	0.010787
0.002720	112.000000	0.010787
0.002721	112.000000	0.010787
0.002722	112.000000	0.010787
0.002723	112.000000	0.010787
0.002724	112.000000	0.010787
0.002725	112.000000	0.010787
0.002726	112.000000	0.010796
0.002727	112.000000	0.010796
0.002728	112.000000	0.010750
0.002729	112.000000	0.010750
0.002730	112.000000	0.010750
0.002731	112.000000	0.010750
0.002732	112.000000	0.010750
0.002733	112.000000	0.010750
0.002734	112.000000	0.010750
0.002735	112.000000	0.010750
0.002736	112.000000	0.010750
0.002737	112.000000	0.010491
0.002738	112.000000	0.010491
0.002739	112.000000	0.010491
0.002740	112.000000	0.010491
0.002741	112.000000	0.010491
0.002742	112.000000	0.010491
0.002743	112.000000	0.010491
0.002744	112.000000	0.010491
0.002745	112.000000	0.010491
0.002746	112.000000	0.010491
0.002747	112.000000	0.010491
0.002748	112.000000	0.010491
0.002749	112.000000	0.010491
0.002750	112.000000	0.010237
0.002751	112.000000	0.010237
0.002752	112.000000	0.010237
0.002753	112.000000	0.010237
0.002754	112.000000	0.010237
0.002755	112.000000	0.010237
0.002756	112.000000	0.010237
0.002757	112.000000	0.010237
0.002758	112.000000	0.010237
0.002759	112.000000	0.010237
0.002760	112.000000	0.010505
0.002761	112.000000	0.010505
0.002762	112.000000	0.010505
0.002763	112.000000	0.010505
0.002764	112.000000	0.010505
0.002765	112.000000	0.010781
0.002766	112.000000	0.010781
0.002767	112.000000	0.010781
0.002768	112.000000	0.010781
0.002769	112.000000	0.010722
0.002770	112.000000	0.010722
0.002771	112.000000	0.010484
0.002772	112.000000	0.010484
0.002773	112.000000	0.010484
0.002774	112.000000	0.010484
0.002775	112.000000	0.010484
0.002776	112.000000	0.010484
0.002777	112.000000	0.010484
0.002778	112.000000	0.010484
0.002779	112.000000	0.010484
0.002780	112.000000	0.010484
0.002781	112.000000	0.010484
0.002782	112.000000	0.010484
0.002783	112.000000	0.010484
0.002784	112.000000	0.010484
0.002785	112.000000	0.010484
0.002786	112.000000	0.010484
0.002787	112.000000	0.010484
0.002788	112.000000	0.010484
0.002789	112.000000	0.010484
0.002790	112.000000	0.010484
0.002791	112.000000	0.010484
0.002792	112.000000	0.010484
0.002793	112.000000	0.010484
0.002794	112.000000	0.010484
0.002795	112.000000	0.010484
0.002796	112.000000	0.010484
0.002797	112.000000	0.010484
0.002798	112.000000	0.010484
0.002799	112.000000	0.010484
0.002800	112.000000	0.010484
0.002801	112.000000	0.010484
0.002802	112.000000	0.010484
0.002803	112.000000	0.010484
0.002804	112.000000	0.010484
0.002805	112.000000	0.010484
0.002806	112.000000	0.010274
0.002807	112.000000	0.010274
0.002808	112.000000	0.010274
0.002809	112.000000	0.010274
0.002810	112.000000	0.010202
0.002811	112.000000	0.010202
0.002812	112.000000	0.010202
0.002813	112.000000	0.010202
0.002814	112.000000	0.010202
0.002815	112.000000	0.010202
0.002816	112.000000	0.010464
0.002817	112.000000	0.010464
0.002818	112.000000	0.010464
0.002819	112.000000	0.010464
0.002820	112.000000	0.010464
0.002821	112.000000	0.010464
0.002822	112.000000	0.010464
0.002823	112.000000	0.010464
0.002824	112.000000	0.010464
0.002825	116.000000	0.010820
0.002826	116.000000	0.010820
0.002827	116.000000	0.010820
0.002828	116.000000	0.010820
0.002829	116.000000	0.010820
0.002830	116.000000	0.010820
0.002831	116.000000	0.010820
0.002832	116.000000	0.010820
0.002833	116.000000	0.010820
0.002834	116.000000	0.010820
0.002835	116.000000	0.010820
0.002836	116.000000	0.010820
0.002837	116.000000	0.010820
0.002838	116.000000	0.010820
0.002839	116.000000	0.010820
0.002840	116.000000	0.010820
0.002841	116.000000	0.010609
0.002842	116.000000	0.010355
0.002843	116.000000	0.010355
0.002844	116.000000	0.010355
0.002845	116.000000	0.010355
0.002846	116.000000	0.010355
0.002847	116.000000	0.010355
0.002848	116.000000	0.010355
0.002849	116.000000	0.010355
0.002850	116.000000	0.010355
0.002851	116.000000	0.010284
0.002852	116.000000	0.010284
0.002853	116.000000	0.010284
0.002854	116.000000	0.010284
0.002855	116.000000	0.010284
0.002856	116.000000	0.010284
0.002857	116.000000	0.010284
0.002858	116.000000	0.010284
0.002859	116.000000	0.010284
0.002860	116.000000	0.010284
0.002861	116.000000	0.010284
0.002862	116.000000	0.010284
0.002863	116.000000	0.010284
0.002864	116.000000	0.010284
0.002865	116.000000	0.010284
0.002866	116.000000	0.010545
0.002867	116.000000	0.010545
0.002868	116.000000	0.010545
0.002869	116.000000	0.010545
0.002870	116.000000	0.010545
0.002871	116.000000	0.010545
0.002872	116.000000	0.010545
0.002873	116.000000	0.010545
0.002874	116.000000	0.010545
0.002875	116.000000	0.010366
0.002876	116.000000	0.010366
0.002877	116.000000	0.010366
0.002878	116.000000	0.010366
0.002879	116.000000	0.010366
0.002880	116.000000	0.010366
0.002881	116.000000	0.010366
0.002882	116.000000	0.010375
0.002883	116.000000	0.010375
0.002884	116.000000	0.010375
0.002885	116.000000	0.010375
0.002886	116.000000	0.010375
0.002887	116.000000	0.010375
0.002888	116.000000	0.010375
0.002889	116.000000	0.010375
0.002890	116.000000	0.010752
0.002891	116.000000	0.010752
0.002892	116.000000	0.010670
0.002893	116.000000	0.010670
0.002894	116.000000	0.010670
0.002895	116.000000	0.010670
0.002896	116.000000	0.010670
0.002897	116.000000	0.010670
0.002898	116.000000	0.010670
0.002899	116.000000	0.010670
0.002900	116.000000	0.010670
0.002901	116.000000	0.010670
0.002902	116.000000	0.010670
0.002903	116.000000	0.010670
0.002904	116.000000	0.010670
0.002905	116.000000	0.010670
0.002906	116.000000	0.010670
0.002907	116.000000	0.010670
0.002908	116.000000	0.010670
0.002909	116.000000	0.010670
0.002910	116.000000	0.010525
0.002911	116.000000	0.010525
0.002912	116.000000	0.010525
0.002913	116.000000	0.010525
0.002914	116.000000	0.010525
0.002915	116.000000	0.010525
0.002916	116.000000	0.010525
0.002917	116.000000	0.010767
0.002918	116.000000	0.010767
0.002919	116.000000	0.010767
0.002920	116.000000	0.010767
0.002921	116.000000	0.010767
0.002922	116.000000	0.010767
0.002923	116.000000	0.010767
0.002924	116.000000	0.010767
0.002925	116.000000	0.010767
0.002926	116.000000	0.010767
0.002927	116.000000	0.010767
0.002928	116.000000	0.010767
0.002929	116.000000	0.011212
0.002930	116.000000	0.011212
0.002931	116.000000	0.011212
0.002932	116.000000	0.011212
0.002933	116.000000	0.011121
0.002934	116.000000	0.010869
0.002935	116.000000	0.010869
0.002936	116.000000	0.010869
0.002937	116.000000	0.010869
0.002938	116.000000	0.010869
0.002939	116.000000	0.010869
0.002940	116.000000	0.010869
0.002941	116.000000	0.010869
0.002942	116.000000	0.010869
0.002943	116.000000	0.010869
0.002944	116.000000	0.010869
0.002945	116.000000	0.010763
0.002946	116.000000	0.010763
0.002947	116.000000	0.010763
0.002948	116.000000	0.010763
0.002949	116.000000	0.010763
0.002950	116.000000	0.010763
0.002951	116.000000	0.010763
0.002952	116.000000	0.010763
0.002953	116.000000	0.010763
0.002954	116.000000	0.010763
0.002955	116.000000	0.011237
0.002956	116.000000	0.011237
0.002957	116.000000	0.011237
0.002958	116.000000	0.011237
0.002959	116.000000	0.011237
0.002960	116.000000	0.011237
0.002961	116.000000	0.011237
0.002962	116.000000	0.011237
0.002963	116.000000	0.011237
0.002964	116.000000	0.011237
0.002965	116.000000	0.011237
0.002966	116.000000	0.011237
0.002967	116.000000	0.011455
0.002968	116.000000	0.011455
0.002969	116.000000	0.011455
0.002970	116.000000	0.011455
0.002971	116.000000	0.011455
0.002972	116.000000	0.011455
0.002973	116.000000	0.011455
0.002974	116.000000	0.011455
0.002975	116.000000	0.011355
0.002976	116.000000	0.011355
0.002977	116.000000	0.011355
0.002978	116.000000	0.011355
0.002979	116.000000	0.011355
0.002980	116.000000	0.011290
0.002981	116.000000	0.011290
0.002982	116.000000	0.011290
0.002983	116.000000	0.011290
0.002984	116.000000	0.011290
0.002985	116.000000	0.011290
0.002986	116.000000	0.011290
0.002987	116.000000	0.011290
0.002988	116.000000	0.011290
0.002989	116.000000	0.011290
0.002990	116.000000	0.011290
0.002991	116.000000	0.011290
0.002992	116.000000	0.011290
0.002993	116.000000	0.011290
0.002994	116.000000	0.011290
0.002995	116.000000	0.011290
0.002996	116.000000	0.011290
0.002997	116.000000	0.011290
0.002998	116.000000	0.011290
0.002999	116.000000	0.011290
0.003000	116.000000	0.011290
0.003001	116.000000	0.011290
0.003002	116.000000	0.011290
0.003003	116.000000	0.011290
0.003004	116.000000	0.011290
0.003005	116.000000	0.011290
0.003006	116.000000	0.011290
0.003007	116.000000	0.011290
0.003008	116.000000	0.011290
0.003009	116.000000	0.011290
0.003010	116.000000	0.011290
0.003011	116.000000	0.011290
0.003012	116.000000	0.011290
0.003013	116.000000	0.011290
0.003014	120.000000	0.011243
0.003015	120.000000	0.011243
0.003016	120.000000	0.011144
0.003017	120.000000	0.011144
0.003018	116.000000	0.011352
0.003019	116.000000	0.011352
0.003020	116.000000	0.011352
0.003021	120.000000	0.011836
0.003022	120.000000	0.011836
0.003023	120.000000	0.011836
0.003024	120.000000	0.011836
0.003025	120.000000	0.011836
0.003026	120.000000	0.011584
0.003027	120.000000	0.011584
0.003028	120.000000	0.011584
0.003029	120.000000	0.011584
0.003030	120.000000	0.011584
0.003031	120.000000	0.011584
0.003032	120.000000	0.011584
0.003033	120.000000	0.011584
0.003034	120.000000	0.011584
0.003035	120.000000	0.011584
0.003036	120.000000	0.011584
0.003037	120.000000	0.011584
0.003038	120.000000	0.011584
0.003039	120.000000	0.011593
0.003040	120.000000	0.011593
0.003041	120.000000	0.011593
0.003042	120.000000	0.011593
0.003043	120.000000	0.011593
0.003044	120.000000	0.011593
0.003045	120.000000	0.011593
0.003046	120.000000	0.011593
0.003047	120.000000	0.011593
0.003048	120.000000	0.011593
0.003049	120.000000	0.011570
0.003050	120.000000	0.011570
0.003051	120.000000	0.011570
0.003052	120.000000	0.011570
0.003053	120.000000	0.011570
0.003054	120.000000	0.011570
0.003055	120.000000	0.011570
0.003056	120.000000	0.011570
0.003057	120.000000	0.011465
0.003058	120.000000	0.011465
0.003059	120.000000	0.011465
0.003060	120.000000	0.011465
0.003061	120.000000	0.011465
0.003062	120.000000	0.011465
0.003063	120.000000	0.011465
0.003064	120.000000	0.011465
0.003065	120.000000	0.011465
0.003066	120.000000	0.011465
0.003067	120.000000	0.011465
0.003068	120.000000	0.011654
0.003069	120.000000	0.011654
0.003070	120.000000	0.011654
0.003071	120.000000	0.011654
0.003072	120.000000	0.011654
0.003073	120.000000	0.011654
0.003074	120.000000	0.011654
0.003075	120.000000	0.011654
0.003076	120.000000	0.011654
0.003077	120.000000	0.011654
0.003078	120.000000	0.011654
0.003079	120.000000	0.011654
0.003080	120.000000	0.011654
0.003081	120.000000	0.011654
0.003082	120.000000	0.011654
0.003083	120.000000	0.011654
0.003084	120.000000	0.011675
0.003085	120.000000	0.011675
0.003086	124.000000	0.012216
0.003087	124.000000	0.012216
0.003088	124.000000	0.012216
0.003089	124.000000	0.012216
0.003090	124.000000	0.012216
0.003091	124.000000	0.012216
0.003092	124.000000	0.012216
0.003093	124.000000	0.012216
0.003094	124.000000	0.012216
0.003095	124.000000	0.012216
0.003096	124.000000	0.012216
0.003097	124.000000	0.012216
0.003098	124.000000	0.012111
0.003099	124.000000	0.012111
0.003100	124.000000	0.012111
0.003101	124.000000	0.012111
0.003102	124.000000	0.012111
0.003103	124.000000	0.012111
0.003104	124.000000	0.012111
0.003105	124.000000	0.012111
0.003106	124.000000	0.012111
0.003107	124.000000	0.012111
0.003108	124.000000	0.012111
0.003109	124.000000	0.012111
0.003110	124.000000	0.012111
0.003111	124.000000	0.012111
0.003112	124.000000	0.012111
0.003113	124.000000	0.012111
0.003114	124.000000	0.012326
0.003115	124.000000	0.012326
0.003116	124.000000	0.012326
0.003117	124.000000	0.012326
0.003118	124.000000	0.012263
0.003119	124.000000	0.012284
0.003120	124.000000	0.012284
0.003121	124.000000	0.012284
0.003122	124.000000	0.012284
0.003123	124.000000	0.012284
0.003124	124.000000	0.012284
0.003125	124.000000	0.012284
0.003126	124.000000	0.012284
0.003127	124.000000	0.012284
0.003128	124.000000	0.012284
0.003129	124.000000	0.012284
0.003130	124.000000	0.012284
0.003131	124.000000	0.012284
0.003132	124.000000	0.012284
0.003133	124.000000	0.012284
0.003134	124.000000	0.012284
0.003135	124.000000	0.012284
0.003136	124.000000	0.012284
0.003137	124.000000	0.012284
0.003138	124.000000	0.012284
0.003139	124.000000	0.012175
0.003140	124.000000	0.012175
0.003141	124.000000	0.012175
0.003142	124.000000	0.012175
0.003143	124.000000	0.012175
0.003144	124.000000	0.012175
0.003145	124.000000	0.012175
0.003146	124.000000	0.012175
0.003147	124.000000	0.012175
0.003148	124.000000	0.012175
0.003149	124.000000	0.012175
0.003150	124.000000	0.012175
0.003151	124.000000	0.012735
0.003152	124.000000	0.012735
0.003153	128.000000	0.012796
0.003154	128.000000	0.012796
0.003155	128.000000	0.012796
0.003156	128.000000	0.012796
0.003157	128.000000	0.012796
0.003158	128.000000	0.012796
0.003159	128.000000	0.012796
0.003160	128.000000	0.012796
0.003161	128.000000	0.012796
0.003162	128.000000	0.012796
0.003163	128.000000	0.012796
0.003164	128.000000	0.012796
0.003165	128.000000	0.012796
0.003166	128.000000	0.012796
0.003167	128.000000	0.012796
0.003168	128.000000	0.012796
0.003169	124.000000	0.012955
0.003170	124.000000	0.012955
0.003171	124.000000	0.012955
0.003172	124.000000	0.012955
0.003173	124.000000	0.012955
0.003174	124.000000	0.012955
0.003175	124.000000	0.012955
0.003176	124.000000	0.012955
0.003177	124.000000	0.012955
0.003178	124.000000	0.012955
0.003179	124.000000	0.012955
0.003180	124.000000	0.012844
0.003181	124.000000	0.012844
0.003182	124.000000	0.012844
0.003183	124.000000	0.012844
0.003184	124.000000	0.012844
0.003185	124.000000	0.012844
0.003186	124.000000	0.012844
0.003187	124.000000	0.012844
0.003188	128.000000	0.012939
0.003189	128.000000	0.012939
0.003190	128.000000	0.012939
0.003191	128.000000	0.012939
0.003192	128.000000	0.012939
0.003193	128.000000	0.012939
0.003194	128.000000	0.012939
0.003195	128.000000	0.012939
0.003196	124.000000	0.012957
0.003197	124.000000	0.012957
0.003198	124.000000	0.012957
0.003199	124.000000	0.012957
0.003200	124.000000	0.012957
0.003201	124.000000	0.012957
0.003202	124.000000	0.012957
0.003203	124.000000	0.012957
0.003204	124.000000	0.012957
0.003205	124.000000	0.012957
0.003206	124.000000	0.012957
0.003207	124.000000	0.012957
0.003208	124.000000	0.012957
0.003209	124.000000	0.012957
0.003210	128.000000	0.012709
0.003211	128.000000	0.012709
0.003212	128.000000	0.012709
0.003213	128.000000	0.012709
0.003214	128.000000	0.012709
0.003215	128.000000	0.012709
0.003216	128.000000	0.013269
0.003217	128.000000	0.013269
0.003218	128.000000	0.013269
0.003219	128.000000	0.013426
0.003220	128.000000	0.013426
0.003221	128.000000	0.013315
0.003222	128.000000	0.013315
0.003223	128.000000	0.013419
0.003224	128.000000	0.013419
0.003225	128.000000	0.013419
0.003226	128.000000	0.013419
0.003227	128.000000	0.013419
0.003228	128.000000	0.013419
0.003229	128.000000	0.013419
0.003230	128.000000	0.013419
0.003231	128.000000	0.013419
0.003232	128.000000	0.013419
0.003233	128.000000	0.013419
0.003234	128.000000	0.013419
0.003235	128.000000	0.013419
0.003236	128.000000	0.013419
0.003237	128.000000	0.013419
0.003238	128.000000	0.013419
0.003239	128.000000	0.013419
0.003240	128.000000	0.013419
0.003241	128.000000	0.013419
0.003242	128.000000	0.013419
0.003243	128.000000	0.013419
0.003244	128.000000	0.013419
0.003245	128.000000	0.013419
0.003246	128.000000	0.013419
0.003247	128.000000	0.013419
0.003248	128.000000	0.013419
0.003249	128.000000	0.013419
0.003250	128.000000	0.013419
0.003251	128.000000	0.013419
0.003252	128.000000	0.013419
0.003253	128.000000	0.013419
0.003254	128.000000	0.013419
0.003255	128.000000	0.013419
0.003256	128.000000	0.013419
0.003257	128.000000	0.013562
0.003258	128.000000	0.013562
0.003259	128.000000	0.013562
0.003260	128.000000	0.013562
0.003261	128.000000	0.013562
0.003262	128.000000	0.013451
0.003263	128.000000	0.013451
0.003264	128.000000	0.013451
0.003265	128.000000	0.013451
0.003266	128.000000	0.013451
0.003267	128.000000	0.013451
0.003268	128.000000	0.013451
0.003269	128.000000	0.013451
0.003270	128.000000	0.013573
0.003271	128.000000	0.013573
0.003272	128.000000	0.013573
0.003273	128.000000	0.013573
0.003274	128.000000	0.013573
0.003275	128.000000	0.013573
0.003276	128.000000	0.013573
0.003277	128.000000	0.013573
0.003278	128.000000	0.013573
0.003279	128.000000	0.013573
0.003280	128.000000	0.013573
0.003281	132.000000	0.014201
0.003282	132.000000	0.014201
0.003283	132.000000	0.014201
0.003284	132.000000	0.014201
0.003285	132.000000	0.014201
0.003286	132.000000	0.014201
0.003287	132.000000	0.014201
0.003288	132.000000	0.014201
0.003289	132.000000	0.014201
0.003290	132.000000	0.014201
0.003291	132.000000	0.014201
0.003292	132.000000	0.014344
0.003293	132.000000	0.014344
0.003294	132.000000	0.014344
0.003295	132.000000	0.014344
0.003296	132.000000	0.014344
0.003297	132.000000	0.014344
0.003298	132.000000	0.014344
0.003299	132.000000	0.014344
0.003300	132.000000	0.014344
0.003301	132.000000	0.014344
0.003302	132.000000	0.014091
0.003303	132.000000	0.014091
0.003304	132.000000	0.013981
0.003305	132.000000	0.013981
0.003306	132.000000	0.013981
0.003307	132.000000	0.013981
0.003308	132.000000	0.013981
0.003309	132.000000	0.013981
0.003310	132.000000	0.013981
0.003311	132.000000	0.013981
0.003312	132.000000	0.013981
0.003313	132.000000	0.013981
0.003314	132.000000	0.013981
0.003315	132.000000	0.013981
0.003316	132.000000	0.013981
0.003317	132.000000	0.014764
0.003318	132.000000	0.014764
0.003319	132.000000	0.014764
0.003320	128.000000	0.014859
0.003321	128.000000	0.014859
0.003322	128.000000	0.014859
0.003323	128.000000	0.014859
0.003324	128.000000	0.014859
0.003325	128.000000	0.014859
0.003326	128.000000	0.014859
0.003327	132.000000	0.015064
0.003328	132.000000	0.015064
0.003329	132.000000	0.015064
0.003330	132.000000	0.015064
0.003331	132.000000	0.015064
0.003332	132.000000	0.015064
0.003333	132.000000	0.015064
0.003334	132.000000	0.015064
0.003335	132.000000	0.015064
0.003336	132.000000	0.015064
0.003337	132.000000	0.015064
0.003338	132.000000	0.015064
0.003339	132.000000	0.015064
0.003340	132.000000	0.015064
0.003341	132.000000	0.015064
0.003342	132.000000	0.015064
0.003343	132.000000	0.015064
0.003344	132.000000	0.015064
0.003345	132.000000	0.014956
0.003346	132.000000	0.015590
0.003347	132.000000	0.015590
0.003348	132.000000	0.015590
0.003349	132.000000	0.015590
0.003350	132.000000	0.015590
0.003351	132.000000	0.015590
0.003352	132.000000	0.015612
0.003353	132.000000	0.015612
0.003354	132.000000	0.015612
0.003355	132.000000	0.015612
0.003356	132.000000	0.015612
0.003357	132.000000	0.015612
0.003358	132.000000	0.015612
0.003359	132.000000	0.015612
0.003360	132.000000	0.015612
0.003361	132.000000	0.015612
0.003362	132.000000	0.015821
0.003363	132.000000	0.015821
0.003364	132.000000	0.015821
0.003365	132.000000	0.015821
0.003366	132.000000	0.015821
0.003367	132.000000	0.015821
0.003368	132.000000	0.015821
0.003369	132.000000	0.015821
0.003370	132.000000	0.015821
0.003371	132.000000	0.015906
0.003372	132.000000	0.015906
0.003373	132.000000	0.015906
0.003374	132.000000	0.015906
0.003375	132.000000	0.015906
0.003376	132.000000	0.015906
0.003377	132.000000	0.015906
0.003378	132.000000	0.015906
0.003379	132.000000	0.015906
0.003380	132.000000	0.015906
0.003381	132.000000	0.015906
0.003382	132.000000	0.015906
0.003383	132.000000	0.015906
0.003384	132.000000	0.015906
0.003385	132.000000	0.015906
0.003386	132.000000	0.015802
0.003387	132.000000	0.015802
0.003388	132.000000	0.015802
0.003389	132.000000	0.015802
0.003390	132.000000	0.015802
0.003391	132.000000	0.015802
0.003392	132.000000	0.015802
0.003393	132.000000	0.015802
0.003394	132.000000	0.015557
0.003395	132.000000	0.015557
0.003396	132.000000	0.015794
0.003397	132.000000	0.015794
0.003398	132.000000	0.015794
0.003399	132.000000	0.015794
0.003400	132.000000	0.015794
0.003401	132.000000	0.015794
0.003402	132.000000	0.015794
0.003403	132.000000	0.015794
0.003404	132.000000	0.015794
0.003405	132.000000	0.015794
0.003406	132.000000	0.015794
0.003407	132.000000	0.015794
0.003408	132.000000	0.015794
0.003409	132.000000	0.015794
0.003410	132.000000	0.015794
0.003411	136.000000	0.016447
0.003412	136.000000	0.016447
0.003413	136.000000	0.016447
0.003414	136.000000	0.016447
0.003415	136.000000	0.016447
0.003416	136.000000	0.016447
0.003417	136.000000	0.016447
0.003418	136.000000	0.016447
0.003419	136.000000	0.016447
0.003420	136.000000	0.016447
0.003421	136.000000	0.016532
0.003422	136.000000	0.016532
0.003423	136.000000	0.016532
0.003424	136.000000	0.016532
0.003425	136.000000	0.016532
0.003426	136.000000	0.016532
0.003427	136.000000	0.016428
0.003428	136.000000	0.016428
0.003429	136.000000	0.016428
0.003430	136.000000	0.016428
0.003431	136.000000	0.016665
0.003432	136.000000	0.016665
0.003433	136.000000	0.016665
0.003434	136.000000	0.016665
0.003435	136.000000	0.016665
0.003436	136.000000	0.016665
0.003437	136.000000	0.016665
0.003438	136.000000	0.016665
0.003439	136.000000	0.016665
0.003440	136.000000	0.016665
0.003441	136.000000	0.016665
0.003442	136.000000	0.016665
0.003443	136.000000	0.016665
0.003444	136.000000	0.016665
0.003445	136.000000	0.016665
0.003446	136.000000	0.016665
0.003447	136.000000	0.016665
0.003448	136.000000	0.016665
0.003449	136.000000	0.016665
0.003450	136.000000	0.016665
0.003451	136.000000	0.016665
0.003452	136.000000	0.016665
0.003453	136.000000	0.016665
0.003454	136.000000	0.016665
0.003455	136.000000	0.016665
0.003456	136.000000	0.016665
0.003457	136.000000	0.016665
0.003458	136.000000	0.016665
0.003459	136.000000	0.016665
0.003460	136.000000	0.016665
0.003461	136.000000	0.016665
0.003462	136.000000	0.016665
0.003463	136.000000	0.016665
0.003464	136.000000	0.016665
0.003465	136.000000	0.016665
0.003466	136.000000	0.016923
0.003467	136.000000	0.016923
0.003468	136.000000	0.016826
0.003469	136.000000	0.016826
0.003470	136.000000	0.016826
0.003471	136.000000	0.016872
0.003472	136.000000	0.016872
0.003473	136.000000	0.016872
0.003474	136.000000	0.016872
0.003475	136.000000	0.016872
0.003476	136.000000	0.016872
0.003477	136.000000	0.017569
0.003478	136.000000	0.017569
0.003479	136.000000	0.017569
0.003480	136.000000	0.017569
0.003481	136.000000	0.017569
0.003482	136.000000	0.017569
0.003483	136.000000	0.017569
0.003484	136.000000	0.017569
0.003485	136.000000	0.017569
0.003486	140.000000	0.017319
0.003487	140.000000	0.017319
0.003488	140.000000	0.017319
0.003489	140.000000	0.017319
0.003490	140.000000	0.017319
0.003491	140.000000	0.017319
0.003492	140.000000	0.017319
0.003493	140.000000	0.017319
0.003494	140.000000	0.017319
0.003495	140.000000	0.017319
0.003496	140.000000	0.017319
0.003497	140.000000	0.017319
0.003498	140.000000	0.017319
0.003499	140.000000	0.017319
0.003500	140.000000	0.017319
0.003501	140.000000	0.017578
0.003502	140.000000	0.017578
0.003503	140.000000	0.017578
0.003504	140.000000	0.017578
0.003505	140.000000	0.017578
0.003506	140.000000	0.017578
0.003507	140.000000	0.017578
0.003508	140.000000	0.017578
0.003509	140.000000	0.017514
0.003510	140.000000	0.017514
0.003511	140.000000	0.017514
0.003512	140.000000	0.017514
0.003513	140.000000	0.017514
0.003514	140.000000	0.017514
0.003515	140.000000	0.017514
0.003516	140.000000	0.017514
0.003517	140.000000	0.017514
0.003518	140.000000	0.017514
0.003519	140.000000	0.017514
0.003520	140.000000	0.017514
0.003521	140.000000	0.017514
0.003522	136.000000	0.017538
0.003523	136.000000	0.017538
0.003524	136.000000	0.017538
0.003525	136.000000	0.017538
0.003526	136.000000	0.017538
0.003527	136.000000	0.017538
0.003528	136.000000	0.017538
0.003529	136.000000	0.017538
0.003530	136.000000	0.017538
0.003531	136.000000	0.017538
0.003532	136.000000	0.017538
0.003533	136.000000	0.017538
0.003534	136.000000	0.017538
0.003535	136.000000	0.017825
0.003536	136.000000	0.017825
0.003537	136.000000	0.017825
0.003538	136.000000	0.017825
0.003539	136.000000	0.017825
0.003540	136.000000	0.017825
0.003541	136.000000	0.017825
0.003542	140.000000	0.018532
0.003543	140.000000	0.018532
0.003544	140.000000	0.018532
0.003545	140.000000	0.018532
0.003546	140.000000	0.018532
0.003547	140.000000	0.018532
0.003548	140.000000	0.018532
0.003549	140.000000	0.018532
0.003550	140.000000	0.018443
0.003551	140.000000	0.018443
0.003552	140.000000	0.018443
0.003553	140.000000	0.018443
0.003554	140.000000	0.018443
0.003555	140.000000	0.018443
0.003556	140.000000	0.018443
0.003557	140.000000	0.018443
0.003558	140.000000	0.018443
0.003559	140.000000	0.018443
0.003560	140.000000	0.018443
0.003561	140.000000	0.018443
0.003562	140.000000	0.018443
0.003563	140.000000	0.018443
0.003564	140.000000	0.018443
0.003565	140.000000	0.018443
0.003566	140.000000	0.018443
0.003567	140.000000	0.018443
0.003568	140.000000	0.018443
0.003569	140.000000	0.018443
0.003570	144.000000	0.018722
0.003571	144.000000	0.018722
0.003572	140.000000	0.018737
0.003573	140.000000	0.018737
0.003574	140.000000	0.018737
0.003575	140.000000	0.018737
0.003576	140.000000	0.018737
0.003577	140.000000	0.018737
0.003578	140.000000	0.018491
0.003579	140.000000	0.018491
0.003580	140.000000	0.018491
0.003581	140.000000	0.018491
0.003582	140.000000	0.018491
0.003583	140.000000	0.018491
0.003584	140.000000	0.018491
0.003585	140.000000	0.018491
0.003586	140.000000	0.018491
0.003587	140.000000	0.018491
0.003588	140.000000	0.018491
0.003589	140.000000	0.018491
0.003590	140.000000	0.018491
0.003591	140.000000	0.018413
0.003592	140.000000	0.018413
0.003593	140.000000	0.018413
0.003594	140.000000	0.018413
0.003595	140.000000	0.018413
0.003596	140.000000	0.018413
0.003597	140.000000	0.018413
0.003598	140.000000	0.018413
0.003599	140.000000	0.018413
0.003600	140.000000	0.018413
0.003601	140.000000	0.018413
0.003602	140.000000	0.018413
0.003603	140.000000	0.018413
0.003604	140.000000	0.018413
0.003605	140.000000	0.018705
0.003606	140.000000	0.018705
0.003607	148.000000	0.019403
0.003608	148.000000	0.019403
0.003609	148.000000	0.019403
0.003610	148.000000	0.019403
0.003611	148.000000	0.019403
0.003612	148.000000	0.019403
0.003613	148.000000	0.019403
0.003614	148.000000	0.019403
0.003615	148.000000	0.019403
0.003616	148.000000	0.019403
0.003617	148.000000	0.019403
0.003618	148.000000	0.019403
0.003619	148.000000	0.019403
0.003620	148.000000	0.019403
0.003621	148.000000	0.019403
0.003622	148.000000	0.019403
0.003623	144.000000	0.019417
0.003624	144.000000	0.019417
0.003625	144.000000	0.019417
0.003626	144.000000	0.019417
0.003627	144.000000	0.019417
0.003628	144.000000	0.019417
0.003629	144.000000	0.019417
0.003630	144.000000	0.019417
0.003631	144.000000	0.019417
0.003632	144.000000	0.019417
0.003633	144.000000	0.019339
0.003634	144.000000	0.019339
0.003635	144.000000	0.019339
0.003636	144.000000	0.019339
0.003637	144.000000	0.019339
0.003638	144.000000	0.019339
0.003639	148.000000	0.019703
0.003640	148.000000	0.019703
0.003641	148.000000	0.019703
0.003642	148.000000	0.019703
0.003643	148.000000	0.019703
0.003644	148.000000	0.019703
0.003645	148.000000	0.019703
0.003646	148.000000	0.019703
0.003647	148.000000	0.019703
0.003648	148.000000	0.019703
0.003649	148.000000	0.019703
0.003650	148.000000	0.019703
0.003651	148.000000	0.019703
0.003652	148.000000	0.019703
0.003653	148.000000	0.019703
0.003654	148.000000	0.019703
0.003655	148.000000	0.019703
0.003656	148.000000	0.019703
0.003657	148.000000	0.019703
0.003658	148.000000	0.019703
0.003659	148.000000	0.019703
0.003660	148.000000	0.019703
0.003661	148.000000	0.019703
0.003662	148.000000	0.019703
0.003663	148.000000	0.019703
0.003664	148.000000	0.019703
0.003665	148.000000	0.019748
0.003666	148.000000	0.019748
0.003667	148.000000	0.019748
0.003668	148.000000	0.019748
0.003669	148.000000	0.019748
0.003670	148.000000	0.019496
0.003671	148.000000	0.019496
0.003672	160.000000	0.020102
0.003673	152.000000	0.020189
0.003674	156.000000	0.020375
0.003675	156.000000	0.020375
0.003676	156.000000	0.020375
0.003677	156.000000	0.020375
0.003678	156.000000	0.020375
0.003679	156.000000	0.020375
0.003680	156.000000	0.020375
0.003681	156.000000	0.020375
0.003682	156.000000	0.020375
0.003683	156.000000	0.020375
0.003684	156.000000	0.020375
0.003685	156.000000	0.020375
0.003686	156.000000	0.020375
0.003687	156.000000	0.020375
0.003688	156.000000	0.020375
0.003689	156.000000	0.020375
0.003690	156.000000	0.020375
0.003691	156.000000	0.020375
0.003692	156.000000	0.020375
0.003693	156.000000	0.020375
0.003694	156.000000	0.020375
0.003695	156.000000	0.020375
0.003696	156.000000	0.020375
0.003697	156.000000	0.020375
0.003698	156.000000	0.020375
0.003699	156.000000	0.020375
0.003700	156.000000	0.020375
0.003701	156.000000	0.020375
0.003702	156.000000	0.020375
0.003703	156.000000	0.020375
0.003704	156.000000	0.020375
0.003705	172.000000	0.020788
0.003706	172.000000	0.020788
0.003707	172.000000	0.020788
0.003708	172.000000	0.020788
0.003709	180.000000	0.020967
0.003710	180.000000	0.020967
0.003711	180.000000	0.020967
0.003712	180.000000	0.020967
0.003713	180.000000	0.020967
0.003714	180.000000	0.020967
0.003715	176.000000	0.020858
0.003716	176.000000	0.020858
0.003717	176.000000	0.020858
0.003718	176.000000	0.020858
0.003719	176.000000	0.020858
0.003720	176.000000	0.020858
0.003721	176.000000	0.020858
0.003722	176.000000	0.020858
0.003723	176.000000	0.020858
0.003724	176.000000	0.021075
0.003725	176.000000	0.021075
0.003726	176.000000	0.021075
0.003727	176.000000	0.021075
0.003728	176.000000	0.021075
0.003729	176.000000	0.021075
0.003730	176.000000	0.021075
0.003731	176.000000	0.021075
0.003732	176.000000	0.021075
0.003733	176.000000	0.021075
0.003734	176.000000	0.021075
0.003735	176.000000	0.021075
0.003736	176.000000	0.021075
0.003737	196.000000	0.020975
0.003738	196.000000	0.020975
0.003739	196.000000	0.020975
0.003740	196.000000	0.020975
0.003741	196.000000	0.020975
0.003742	196.000000	0.020975
0.003743	196.000000	0.020975
0.003744	212.000000	0.020926
0.003745	212.000000	0.020926
0.003746	212.000000	0.020926
0.003747	212.000000	0.020926
0.003748	212.000000	0.020926
0.003749	212.000000	0.020926
0.003750	212.000000	0.020926
0.003751	212.000000	0.020926
0.003752	212.000000	0.020926
0.003753	212.000000	0.020926
0.003754	212.000000	0.020926
0.003755	212.000000	0.020926
0.003756	208.000000	0.020871
0.003757	208.000000	0.020871
0.003758	208.000000	0.020871
0.003759	208.000000	0.020871
0.003760	208.000000	0.020871
0.003761	208.000000	0.020871
0.003762	196.000000	0.020863
0.003763	196.000000	0.020863
0.003764	196.000000	0.020863
0.003765	196.000000	0.020863
0.003766	196.000000	0.020863
0.003767	196.000000	0.020863
0.003768	196.000000	0.020863
0.003769	196.000000	0.020863
0.003770	196.000000	0.020863
0.003771	196.000000	0.020863
0.003772	196.000000	0.020863
0.003773	196.000000	0.020863
0.003774	192.000000	0.021143
0.003775	192.000000	0.021143
0.003776	192.000000	0.021143
0.003777	192.000000	0.021143
0.003778	76.000000	0.021008
0.003779	76.000000	0.021008
0.003780	76.000000	0.021008
0.003781	76.000000	0.021008
0.003782	76.000000	0.021008
0.003783	76.000000	0.021008
0.003784	76.000000	0.021008
0.003785	76.000000	0.021008
0.003786	76.000000	0.021008
0.003787	76.000000	0.021008
0.003788	76.000000	0.021008
0.003789	76.000000	0.021008
0.003790	76.000000	0.021008
0.003791	76.000000	0.021008
0.003792	76.000000	0.021008
0.003793	76.000000	0.021008
0.003794	76.000000	0.021008
0.003795	76.000000	0.021008
0.003796	76.000000	0.021008
0.003797	212.000000	0.021078
0.003798	212.000000	0.021078
0.003799	212.000000	0.021078
0.003800	212.000000	0.021078
0.003801	212.000000	0.021078
0.003802	224.000000	0.020305
0.003803	224.000000	0.020305
0.003804	224.000000	0.020305
0.003805	224.000000	0.020305
0.003806	224.000000	0.020305
0.003807	224.000000	0.020305
0.003808	224.000000	0.020305
0.003809	224.000000	0.020305
0.003810	224.000000	0.020305
0.003811	224.000000	0.020305
0.003812	224.000000	0.020305
0.003813	232.000000	0.020088
0.003814	232.000000	0.020088
0.003815	232.000000	0.020088
0.003816	232.000000	0.020088
0.003817	232.000000	0.020088
0.003818	232.000000	0.020088
0.003819	232.000000	0.020088
0.003820	232.000000	0.020088
0.003821	232.000000	0.020088
0.003822	236.000000	0.020068
0.003823	236.000000	0.020068
0.003824	68.000000	0.020150
0.003825	68.000000	0.020150
0.003826	68.000000	0.020150
0.003827	68.000000	0.020150
0.003828	68.000000	0.020150
0.003829	68.000000	0.020150
0.003830	68.000000	0.020150
0.003831	68.000000	0.020150
0.003832	68.000000	0.020150
0.003833	68.000000	0.020150
0.003834	68.000000	0.020150
0.003835	68.000000	0.020150
0.003836	68.000000	0.020150
0.003837	68.000000	0.020150
0.003838	64.000000	0.020196
0.003839	64.000000	0.020196
0.003840	64.000000	0.020196
0.003841	64.000000	0.020196
0.003842	64.000000	0.020196
0.003843	64.000000	0.020196
0.003844	64.000000	0.020196
0.003845	64.000000	0.020196
0.003846	64.000000	0.020196
0.003847	64.000000	0.020196
0.003848	68.000000	0.019927
0.003849	68.000000	0.019927
0.003850	68.000000	0.019927
0.003851	68.000000	0.019927
0.003852	68.000000	0.019927
0.003853	68.000000	0.019927
0.003854	64.000000	0.020181
0.003855	64.000000	0.020181
0.003856	64.000000	0.020181
0.003857	64.000000	0.020181
0.003858	64.000000	0.020181
0.003859	64.000000	0.020181
0.003860	64.000000	0.020181
0.003861	64.000000	0.020181
0.003862	64.000000	0.020181
0.003863	64.000000	0.020181
0.003864	64.000000	0.020181
0.003865	64.000000	0.020181
0.003866	64.000000	0.020181
0.003867	236.000000	0.019404
0.003868	236.000000	0.019404
0.003869	236.000000	0.019404
0.003870	236.000000	0.019404
0.003871	236.000000	0.019404
0.003872	236.000000	0.019404
0.003873	236.000000	0.019404
0.003874	236.000000	0.019404
0.003875	64.000000	0.019541
0.003876	64.000000	0.019541
0.003877	64.000000	0.019541
0.003878	64.000000	0.019541
0.003879	240.000000	0.019561
0.003880	240.000000	0.019561
0.003881	240.000000	0.019561
0.003882	240.000000	0.019561
0.003883	64.000000	0.019320
0.003884	64.000000	0.019320
0.003885	64.000000	0.019320
0.003886	64.000000	0.019320
0.003887	64.000000	0.019320
0.003888	64.000000	0.019320
0.003889	64.000000	0.019320
0.003890	64.000000	0.019320
0.003891	64.000000	0.019320
0.003892	64.000000	0.019320
0.003893	64.000000	0.019320
0.003894	64.000000	0.019320
0.003895	64.000000	0.019320
0.003896	64.000000	0.019320
0.003897	64.000000	0.019320
0.003898	64.000000	0.019320
0.003899	64.000000	0.019320
0.003900	64.000000	0.019320
0.003901	64.000000	0.019320
0.003902	64.000000	0.019320
0.003903	64.000000	0.019320
0.003904	64.000000	0.019320
0.003905	64.000000	0.019320
0.003906	64.000000	0.019320
0.003907	64.000000	0.019320
0.003908	64.000000	0.019320
0.003909	64.000000	0.019320
0.003910	64.000000	0.019320
0.003911	64.000000	0.019320
0.003912	64.000000	0.019320
0.003913	64.000000	0.019320
0.003914	64.000000	0.019320
0.003915	64.000000	0.019320
0.003916	64.000000	0.019320
0.003917	68.000000	0.019082
0.003918	68.000000	0.019082
0.003919	68.000000	0.019082
0.003920	68.000000	0.019082
0.003921	244.000000	0.019099
0.003922	244.000000	0.019099
0.003923	244.000000	0.019099
0.003924	244.000000	0.019099
0.003925	68.000000	0.019211
0.003926	68.000000	0.019211
0.003927	68.000000	0.019211
0.003928	68.000000	0.019211
0.003929	68.000000	0.019211
0.003930	68.000000	0.019211
0.003931	68.000000	0.019211
0.003932	68.000000	0.019211
0.003933	244.000000	0.018455
0.003934	244.000000	0.018455
0.003935	244.000000	0.018455
0.003936	244.000000	0.018455
0.003937	244.000000	0.018455
0.003938	244.000000	0.018455
0.003939	244.000000	0.018455
0.003940	244.000000	0.018455
0.003941	244.000000	0.018455
0.003942	244.000000	0.018455
0.003943	244.000000	0.018455
0.003944	244.000000	0.018455
0.003945	244.000000	0.018455
0.003946	244.000000	0.018700
0.003947	244.000000	0.018700
0.003948	244.000000	0.018700
0.003949	244.000000	0.018700
0.003950	244.000000	0.018700
0.003951	244.000000	0.018700
0.003952	244.000000	0.018489
0.003953	244.000000	0.018489
0.003954	244.000000	0.018489
0.003955	244.000000	0.018489
0.003956	244.000000	0.018489
0.003957	244.000000	0.018489
0.003958	244.000000	0.018489
0.003959	244.000000	0.018489
0.003960	244.000000	0.018489
0.003961	244.000000	0.018489
0.003962	244.000000	0.018487
0.003963	244.000000	0.018487
0.003964	244.000000	0.018487
0.003965	244.000000	0.018487
0.003966	244.000000	0.018487
0.003967	244.000000	0.018487
0.003968	244.000000	0.018487
0.003969	244.000000	0.018487
0.003970	244.000000	0.018487
0.003971	244.000000	0.018487
0.003972	244.000000	0.018487
0.003973	244.000000	0.018487
0.003974	244.000000	0.018487
0.003975	244.000000	0.018487
0.003976	248.000000	0.018646
0.003977	248.000000	0.018646
0.003978	248.000000	0.018646
0.003979	248.000000	0.018589
0.003980	248.000000	0.018589
0.003981	248.000000	0.018589
0.003982	248.000000	0.018589
0.003983	248.000000	0.018589
0.003984	248.000000	0.018589
0.003985	248.000000	0.018589
0.003986	248.000000	0.018589
0.003987	72.000000	0.018375
0.003988	72.000000	0.018375
0.003989	72.000000	0.018375
0.003990	72.000000	0.018375
0.003991	72.000000	0.018375
0.003992	72.000000	0.018375
0.003993	72.000000	0.018375
0.003994	72.000000	0.018375
0.003995	72.000000	0.018375
0.003996	72.000000	0.018375
0.003997	72.000000	0.018375
0.003998	248.000000	0.017604
0.003999	248.000000	0.017604
0.004000	248.000000	0.017604
0.004001	248.000000	0.017604
0.004002	248.000000	0.017604
0.004003	248.000000	0.017601
0.004004	248.000000	0.017601
0.004005	248.000000	0.017601
0.004006	248.000000	0.017601
0.004007	248.000000	0.017601
0.004008	248.000000	0.017601
0.004009	248.000000	0.017601
0.004010	248.000000	0.017601
0.004011	248.000000	0.017601
0.004012	248.000000	0.017601
0.004013	248.000000	0.017601
0.004014	248.000000	0.017601
0.004015	248.000000	0.017601
0.004016	248.000000	0.017601
0.004017	248.000000	0.017601
0.004018	248.000000	0.017601
0.004019	248.000000	0.017601
0.004020	248.000000	0.017601
0.004021	248.000000	0.017601
0.004022	248.000000	0.017421
0.004023	248.000000	0.017421
0.004024	248.000000	0.017421
0.004025	248.000000	0.017421
0.004026	252.000000	0.017577
0.004027	252.000000	0.017577
0.004028	252.000000	0.017577
0.004029	252.000000	0.017577
0.004030	252.000000	0.017577
0.004031	252.000000	0.017577
0.004032	252.000000	0.017577
0.004033	252.000000	0.017577
0.004034	252.000000	0.017577
0.004035	252.000000	0.017577
0.004036	252.000000	0.017577
0.004037	252.000000	0.017577
0.004038	248.000000	0.017832
0.004039	248.000000	0.017832
0.004040	248.000000	0.017832
0.004041	248.000000	0.017832
0.004042	248.000000	0.017832
0.004043	248.000000	0.017832
0.004044	248.000000	0.017814
0.004045	248.000000	0.017814
0.004046	248.000000	0.017814
0.004047	248.000000	0.017814
0.004048	248.000000	0.017814
0.004049	248.000000	0.017814
0.004050	248.000000	0.017814
0.004051	248.000000	0.017814
0.004052	248.000000	0.017814
0.004053	248.000000	0.017814
0.004054	248.000000	0.017814
0.004055	248.000000	0.017814
0.004056	252.000000	0.017651
0.004057	252.000000	0.017651
0.004058	252.000000	0.017651
0.004059	252.000000	0.017651
0.004060	252.000000	0.017651
0.004061	252.000000	0.017651
0.004062	252.000000	0.017651
0.004063	248.000000	0.016871
0.004064	248.000000	0.016871
0.004065	248.000000	0.016871
0.004066	248.000000	0.016871
0.004067	248.000000	0.016871
0.004068	248.000000	0.016871
0.004069	248.000000	0.016871
0.004070	248.000000	0.016871
0.004071	248.000000	0.016871
0.004072	248.000000	0.016871
0.004073	248.000000	0.016871
0.004074	248.000000	0.016871
0.004075	248.000000	0.016871
0.004076	248.000000	0.016871
0.004077	252.000000	0.017042
0.004078	252.000000	0.017042
0.004079	252.000000	0.017042
0.004080	252.000000	0.017042
0.004081	252.000000	0.017042
0.004082	252.000000	0.017042
0.004083	252.000000	0.017042
0.004084	252.000000	0.017042
0.004085	252.000000	0.017024
0.004086	252.000000	0.017024
0.004087	252.000000	0.017024
0.004088	252.000000	0.017024
0.004089	252.000000	0.017024
0.004090	252.000000	0.017024
0.004091	252.000000	0.016880
0.004092	252.000000	0.016880
0.004093	248.000000	0.016370
0.004094	248.000000	0.016370
0.004095	248.000000	0.016370
0.004096	248.000000	0.016370
0.004097	248.000000	0.016370
0.004098	248.000000	0.016370
0.004099	248.000000	0.016370
0.004100	248.000000	0.016370
0.004101	248.000000	0.016370
0.004102	248.000000	0.016370
0.004103	248.000000	0.016370
0.004104	248.000000	0.016370
0.004105	248.000000	0.016370
0.004106	248.000000	0.016370
0.004107	248.000000	0.016370
0.004108	248.000000	0.016370
0.004109	248.000000	0.016370
0.004110	248.000000	0.016370
0.004111	248.000000	0.016370
0.004112	248.000000	0.016370
0.004113	248.000000	0.016370
0.004114	248.000000	0.016370
0.004115	248.000000	0.016370
0.004116	248.000000	0.016370
0.004117	248.000000	0.016370
0.004118	248.000000	0.016370
0.004119	248.000000	0.016370
0.004120	248.000000	0.016370
0.004121	248.000000	0.016370
0.004122	248.000000	0.016370
0.004123	248.000000	0.016370
0.004124	248.000000	0.016370
0.004125	248.000000	0.016370
0.004126	248.000000	0.016259
0.004127	252.000000	0.016465
0.004128	252.000000	0.015666
0.004129	252.000000	0.015666
0.004130	248.000000	0.015908
0.004131	248.000000	0.015908
0.004132	248.000000	0.015908
0.004133	248.000000	0.015908
0.004134	248.000000	0.015908
0.004135	252.000000	0.015854
0.004136	252.000000	0.015854
0.004137	252.000000	0.015854
0.004138	252.000000	0.015854
0.004139	252.000000	0.015854
0.004140	252.000000	0.015854
0.004141	252.000000	0.015854
0.004142	252.000000	0.015854
0.004143	252.000000	0.015854
0.004144	252.000000	0.015854
0.004145	252.000000	0.015854
0.004146	252.000000	0.015854
0.004147	252.000000	0.015854
0.004148	252.000000	0.015854
0.004149	252.000000	0.015854
0.004150	252.000000	0.015854
0.004151	252.000000	0.015854
0.004152	252.000000	0.015854
0.004153	252.000000	0.015854
0.004154	252.000000	0.015854
0.004155	252.000000	0.015854
0.004156	252.000000	0.015854
0.004157	252.000000	0.015854
0.004158	252.000000	0.015854
0.004159	252.000000	0.015854
0.004160	252.000000	0.015789
0.004161	252.000000	0.015789
0.004162	252.000000	0.015789
0.004163	252.000000	0.015789
0.004164	252.000000	0.015831
0.004165	252.000000	0.015831
0.004166	252.000000	0.015831
0.004167	252.000000	0.015785
0.004168	252.000000	0.015785
0.004169	252.000000	0.015785
0.004170	252.000000	0.015785
0.004171	252.000000	0.015785
0.004172	252.000000	0.015785
0.004173	252.000000	0.015785
0.004174	252.000000	0.015785
0.004175	252.000000	0.015785
0.004176	252.000000	0.015785
0.004177	252.000000	0.016010
0.004178	252.000000	0.016010
0.004179	252.000000	0.016010
0.004180	252.000000	0.016010
0.004181	252.000000	0.016010
0.004182	252.000000	0.016010
0.004183	252.000000	0.016010
0.004184	252.000000	0.016010
0.004185	252.000000	0.016010
0.004186	252.000000	0.016010
0.004187	252.000000	0.016010
0.004188	252.000000	0.016010
0.004189	252.000000	0.016010
0.004190	252.000000	0.016010
0.004191	252.000000	0.016010
0.004192	252.000000	0.016010
0.004193	252.000000	0.015204
0.004194	252.000000	0.015204
0.004195	252.000000	0.015182
0.004196	252.000000	0.015182
0.004197	252.000000	0.015182
0.004198	252.000000	0.015182
0.004199	252.000000	0.015182
0.004200	252.000000	0.015182
0.004201	252.000000	0.015182
0.004202	252.000000	0.015182
0.004203	252.000000	0.015182
0.004204	252.000000	0.015182
0.004205	252.000000	0.015182
0.004206	252.000000	0.015182
0.004207	252.000000	0.015182
0.004208	252.000000	0.015123
0.004209	252.000000	0.015123
0.004210	252.000000	0.015123
0.004211	252.000000	0.015123
0.004212	252.000000	0.015123
0.004213	252.000000	0.015123
0.004214	252.000000	0.015123
0.004215	252.000000	0.015123
0.004216	252.000000	0.015123
0.004217	252.000000	0.015123
0.004218	252.000000	0.015123
0.004219	252.000000	0.015123
0.004220	252.000000	0.015123
0.004221	252.000000	0.015123
0.004222	252.000000	0.015352
0.004223	252.000000	0.015352
0.004224	252.000000	0.015352
0.004225	252.000000	0.015352
0.004226	252.000000	0.015352
0.004227	252.000000	0.015352
0.004228	252.000000	0.015599
0.004229	252.000000	0.015599
0.004230	252.000000	0.015620
0.004231	252.000000	0.015620
0.004232	252.000000	0.015620
0.004233	252.000000	0.015620
0.004234	252.000000	0.015620
0.004235	252.000000	0.015620
0.004236	252.000000	0.015620
0.004237	252.000000	0.015620
0.004238	252.000000	0.015620
0.004239	252.000000	0.015620
0.004240	252.000000	0.015620
0.004241	252.000000	0.015620
0.004242	252.000000	0.015620
0.004243	252.000000	0.015620
0.004244	252.000000	0.015620
0.004245	252.000000	0.015620
0.004246	252.000000	0.015620
0.004247	252.000000	0.015620
0.004248	252.000000	0.015620
0.004249	252.000000	0.015620
0.004250	252.000000	0.015549
0.004251	252.000000	0.015549
0.004252	252.000000	0.015549
0.004253	252.000000	0.015549
0.004254	252.000000	0.015549
0.004255	252.000000	0.015549
0.004256	252.000000	0.015549
0.004257	252.000000	0.015549
0.004258	252.000000	0.014753
0.004259	252.000000	0.014753
0.004260	252.000000	0.014753
0.004261	252.000000	0.014753
0.004262	252.000000	0.014753
0.004263	252.000000	0.014753
0.004264	252.000000	0.014753
0.004265	256.000000	0.014781
0.004266	256.000000	0.014781
0.004267	256.000000	0.014781
0.004268	256.000000	0.014781
0.004269	256.000000	0.014781
0.004270	256.000000	0.014781
0.004271	256.000000	0.014781
0.004272	256.000000	0.014781
0.004273	256.000000	0.014781
0.004274	256.000000	0.014781
0.004275	256.000000	0.014781
0.004276	256.000000	0.014781
0.004277	256.000000	0.014781
0.004278	256.000000	0.015029
0.004279	256.000000	0.015029
0.004280	256.000000	0.015029
0.004281	256.000000	0.015029
0.004282	256.000000	0.015029
0.004283	256.000000	0.015029
0.004284	256.000000	0.015029
0.004285	256.000000	0.015029
0.004286	256.000000	0.015029
0.004287	256.000000	0.015029
0.004288	256.000000	0.015029
0.004289	256.000000	0.015029
0.004290	256.000000	0.015029
0.004291	256.000000	0.014957
0.004292	256.000000	0.014901
0.004293	256.000000	0.014901
0.004294	256.000000	0.014901
0.004295	256.000000	0.014901
0.004296	256.000000	0.014901
0.004297	256.000000	0.014901
0.004298	256.000000	0.014901
0.004299	256.000000	0.014964
0.004300	256.000000	0.014964
0.004301	256.000000	0.014964
0.004302	256.000000	0.014964
0.004303	256.000000	0.014964
0.004304	256.000000	0.014964
0.004305	256.000000	0.014964
0.004306	256.000000	0.014964
0.004307	256.000000	0.014964
0.004308	256.000000	0.014964
0.004309	256.000000	0.014964
0.004310	256.000000	0.014964
0.004311	256.000000	0.014964
0.004312	256.000000	0.014964
0.004313	256.000000	0.014964
0.004314	256.000000	0.015193
0.004315	256.000000	0.015193
0.004316	256.000000	0.015193
0.004317	256.000000	0.015193
0.004318	256.000000	0.015193
0.004319	256.000000	0.015193
0.004320	256.000000	0.015193
0.004321	256.000000	0.015193
0.004322	256.000000	0.015193
0.004323	256.000000	0.015193
0.004324	256.000000	0.014398
0.004325	256.000000	0.014398
0.004326	256.000000	0.014398
0.004327	256.000000	0.014398
0.004328	256.000000	0.014398
0.004329	256.000000	0.014663
0.004330	256.000000	0.014663
0.004331	256.000000	0.014663
0.004332	256.000000	0.014581
0.004333	256.000000	0.014581
0.004334	260.000000	0.014675
0.004335	260.000000	0.014675
0.004336	260.000000	0.014675
0.004337	260.000000	0.014675
0.004338	260.000000	0.014675
0.004339	260.000000	0.014675
0.004340	260.000000	0.014675
0.004341	260.000000	0.014675
0.004342	260.000000	0.014675
0.004343	260.000000	0.014675
0.004344	260.000000	0.014675
0.004345	260.000000	0.014675
0.004346	260.000000	0.014675
0.004347	260.000000	0.014675
0.004348	260.000000	0.014675
0.004349	260.000000	0.014675
0.004350	260.000000	0.014675
0.004351	260.000000	0.014675
0.004352	260.000000	0.014675
0.004353	260.000000	0.014675
0.004354	260.000000	0.014675
0.004355	260.000000	0.014675
0.004356	260.000000	0.014675
0.004357	260.000000	0.014675
0.004358	260.000000	0.014675
0.004359	260.000000	0.014675
0.004360	260.000000	0.014675
0.004361	260.000000	0.014675
0.004362	260.000000	0.014675
0.004363	260.000000	0.014675
0.004364	260.000000	0.014675
0.004365	260.000000	0.014675
0.004366	260.000000	0.014675
0.004367	260.000000	0.014675
0.004368	260.000000	0.014675
0.004369	260.000000	0.014779
0.004370	260.000000	0.014779
0.004371	260.000000	0.014779
0.004372	260.000000	0.014779
0.004373	260.000000	0.014697
0.004374	260.000000	0.014697
0.004375	260.000000	0.014697
0.004376	260.000000	0.014697
0.004377	260.000000	0.014697
0.004378	260.000000	0.014697
0.004379	260.000000	0.014963
0.004380	260.000000	0.014963
0.004381	260.000000	0.014963
0.004382	260.000000	0.014963
0.004383	260.000000	0.014963
0.004384	260.000000	0.014963
0.004385	260.000000	0.014963
0.004386	260.000000	0.014963
0.004387	260.000000	0.014963
0.004388	260.000000	0.014963
0.004389	260.000000	0.014168
0.004390	260.000000	0.014168
0.004391	260.000000	0.014168
0.004392	260.000000	0.014168
0.004393	260.000000	0.014168
0.004394	260.000000	0.014168
0.004395	260.000000	0.014168
0.004396	260.000000	0.014168
0.004397	260.000000	0.014168
0.004398	260.000000	0.014168
0.004399	260.000000	0.014168
0.004400	260.000000	0.014168
0.004401	260.000000	0.014168
0.004402	260.000000	0.014168
0.004403	260.000000	0.014168
0.004404	260.000000	0.014310
0.004405	260.000000	0.014310
0.004406	260.000000	0.014540
0.004407	260.000000	0.014540
0.004408	260.000000	0.014540
0.004409	260.000000	0.014540
0.004410	260.000000	0.014540
0.004411	260.000000	0.014540
0.004412	260.000000	0.014540
0.004413	260.000000	0.014540
0.004414	260.000000	0.014448
0.004415	260.000000	0.014448
0.004416	260.000000	0.014448
0.004417	260.000000	0.014448
0.004418	260.000000	0.014448
0.004419	260.000000	0.014448
0.004420	260.000000	0.014448
0.004421	260.000000	0.014448
0.004422	260.000000	0.014448
0.004423	260.000000	0.014448
0.004424	260.000000	0.014448
0.004425	260.000000	0.014448
0.004426	260.000000	0.014448
0.004427	260.000000	0.014448
0.004428	260.000000	0.014448
0.004429	260.000000	0.014448
0.004430	260.000000	0.014727
0.004431	260.000000	0.014727
0.004432	260.000000	0.014727
0.004433	260.000000	0.014727
0.004434	260.000000	0.014727
0.004435	260.000000	0.014727
0.004436	260.000000	0.014727
0.004437	260.000000	0.014727
0.004438	260.000000	0.014905
0.004439	260.000000	0.014905
0.004440	260.000000	0.014905
0.004441	260.000000	0.014905
0.004442	260.000000	0.014905
0.004443	260.000000	0.014905
0.004444	260.000000	0.014905
0.004445	260.000000	0.014905
0.004446	260.000000	0.014905
0.004447	260.000000	0.014905
0.004448	264.000000	0.014844
0.004449	264.000000	0.014844
0.004450	264.000000	0.014844
0.004451	264.000000	0.014844
0.004452	264.000000	0.014844
0.004453	264.000000	0.014844
0.004454	264.000000	0.014049
0.004455	264.000000	0.013958
0.004456	264.000000	0.013958
0.004457	264.000000	0.013958
0.004458	264.000000	0.013958
0.004459	264.000000	0.013958
0.004460	264.000000	0.013958
0.004461	264.000000	0.013958
0.004462	264.000000	0.013958
0.004463	264.000000	0.013958
0.004464	264.000000	0.013958
0.004465	264.000000	0.013958
0.004466	264.000000	0.013958
0.004467	264.000000	0.013958
0.004468	264.000000	0.013958
0.004469	264.000000	0.013958
0.004470	264.000000	0.013958
0.004471	264.000000	0.013958
0.004472	264.000000	0.013958
0.004473	264.000000	0.014136
0.004474	264.000000	0.014136
0.004475	264.000000	0.014136
0.004476	264.000000	0.014136
0.004477	264.000000	0.014136
0.004478	264.000000	0.014136
0.004479	264.000000	0.014136
0.004480	264.000000	0.014414
0.004481	80.000000	0.014319
0.004482	80.000000	0.014319
0.004483	80.000000	0.014319
0.004484	80.000000	0.014319
0.004485	80.000000	0.014319
0.004486	80.000000	0.014319
0.004487	80.000000	0.014319
0.004488	80.000000	0.014319
0.004489	80.000000	0.014319
0.004490	80.000000	0.014319
0.004491	80.000000	0.014319
0.004492	80.000000	0.014319
0.004493	80.000000	0.014319
0.004494	80.000000	0.014319
0.004495	80.000000	0.014319
0.004496	80.000000	0.014217
0.004497	80.000000	0.014217
0.004498	260.000000	0.014430
0.004499	260.000000	0.014430
0.004500	260.000000	0.014430
0.004501	260.000000	0.014430
0.004502	260.000000	0.014430
0.004503	260.000000	0.014430
0.004504	260.000000	0.014430
0.004505	260.000000	0.014430
0.004506	260.000000	0.014430
0.004507	260.000000	0.014430
0.004508	80.000000	0.014657
0.004509	80.000000	0.014657
0.004510	80.000000	0.014657
0.004511	80.000000	0.014657
0.004512	80.000000	0.014657
0.004513	80.000000	0.014657
0.004514	80.000000	0.014657
0.004515	80.000000	0.014657
0.004516	80.000000	0.014657
0.004517	80.000000	0.014657
0.004518	80.000000	0.014657
0.004519	80.000000	0.013915
0.004520	80.000000	0.013915
0.004521	80.000000	0.013915
0.004522	80.000000	0.013915
0.004523	80.000000	0.013915
0.004524	80.000000	0.013915
0.004525	80.000000	0.013915
0.004526	80.000000	0.013915
0.004527	80.000000	0.013915
0.004528	80.000000	0.013915
0.004529	80.000000	0.013915
0.004530	80.000000	0.014208
0.004531	80.000000	0.014208
0.004532	80.000000	0.014208
0.004533	80.000000	0.014208
0.004534	80.000000	0.014208
0.004535	80.000000	0.014208
0.004536	80.000000	0.014208
0.004537	80.000000	0.014208
0.004538	80.000000	0.014103
0.004539	80.000000	0.014103
0.004540	80.000000	0.014103
0.004541	80.000000	0.014103
0.004542	80.000000	0.014103
0.004543	80.000000	0.014352
0.004544	80.000000	0.014352
0.004545	80.000000	0.014352
0.004546	80.000000	0.014352
0.004547	80.000000	0.014352
0.004548	80.000000	0.014352
0.004549	80.000000	0.014352
0.004550	80.000000	0.014352
0.004551	80.000000	0.014352
0.004552	80.000000	0.014352
0.004553	80.000000	0.014352
0.004554	80.000000	0.014352
0.004555	80.000000	0.014352
0.004556	80.000000	0.014352
0.004557	80.000000	0.014352
0.004558	80.000000	0.014352
0.004559	80.000000	0.014352
0.004560	80.000000	0.014352
0.004561	80.000000	0.014352
0.004562	80.000000	0.014352
0.004563	80.000000	0.014352
0.004564	80.000000	0.014352
0.004565	80.000000	0.014352
0.004566	80.000000	0.014352
0.004567	80.000000	0.014352
0.004568	80.000000	0.014352
0.004569	80.000000	0.014352
0.004570	80.000000	0.014352
0.004571	80.000000	0.014352
0.004572	80.000000	0.014352
0.004573	80.000000	0.014352
0.004574	80.000000	0.014352
0.004575	80.000000	0.014352
0.004576	80.000000	0.014352
0.004577	84.000000	0.014615
0.004578	84.000000	0.014615
0.004579	84.000000	0.014509
0.004580	84.000000	0.014509
0.004581	80.000000	0.014800
0.004582	80.000000	0.014800
0.004583	80.000000	0.014800
0.004584	84.000000	0.014060
0.004585	84.000000	0.014060
0.004586	84.000000	0.014060
0.004587	84.000000	0.014060
0.004588	84.000000	0.014060
0.004589	84.000000	0.014060
0.004590	84.000000	0.014274
0.004591	84.000000	0.014274
0.004592	84.000000	0.014274
0.004593	84.000000	0.014274
0.004594	84.000000	0.014274
0.004595	84.000000	0.014274
0.004596	84.000000	0.014274
0.004597	84.000000	0.014274
0.004598	84.000000	0.014274
0.004599	84.000000	0.014274
0.004600	84.000000	0.014274
0.004601	84.000000	0.014274
0.004602	84.000000	0.014274
0.004603	84.000000	0.014274
0.004604	84.000000	0.014274
0.004605	84.000000	0.014223
0.004606	84.000000	0.014223
0.004607	84.000000	0.014223
0.004608	84.000000	0.014223
0.004609	84.000000	0.014223
0.004610	84.000000	0.014223
0.004611	84.000000	0.014223
0.004612	84.000000	0.014489
0.004613	84.000000	0.014489
0.004614	84.000000	0.014489
0.004615	84.000000	0.014489
0.004616	84.000000	0.014489
0.004617	84.000000	0.014489
0.004618	84.000000	0.014489
0.004619	84.000000	0.014489
0.004620	84.000000	0.014382
0.004621	84.000000	0.014382
0.004622	84.000000	0.014382
0.004623	84.000000	0.014382
0.004624	84.000000	0.014382
0.004625	84.000000	0.014382
0.004626	84.000000	0.014382
0.004627	84.000000	0.014382
0.004628	84.000000	0.014382
0.004629	84.000000	0.014382
0.004630	84.000000	0.014382
0.004631	84.000000	0.014670
0.004632	84.000000	0.014670
0.004633	84.000000	0.014670
0.004634	84.000000	0.014670
0.004635	84.000000	0.014670
0.004636	84.000000	0.014670
0.004637	84.000000	0.014670
0.004638	84.000000	0.014670
0.004639	84.000000	0.014670
0.004640	84.000000	0.014670
0.004641	84.000000	0.014670
0.004642	84.000000	0.014670
0.004643	84.000000	0.014670
0.004644	84.000000	0.014670
0.004645	84.000000	0.014670
0.004646	84.000000	0.014670
0.004647	84.000000	0.014949
0.004648	84.000000	0.014949
0.004649	84.000000	0.014263
0.004650	84.000000	0.014263
0.004651	84.000000	0.014263
0.004652	84.000000	0.014263
0.004653	84.000000	0.014263
0.004654	84.000000	0.014263
0.004655	84.000000	0.014263
0.004656	84.000000	0.014263
0.004657	84.000000	0.014263
0.004658	84.000000	0.014263
0.004659	84.000000	0.014263
0.004660	84.000000	0.014263
0.004661	84.000000	0.014156
0.004662	84.000000	0.014156
0.004663	84.000000	0.014156
0.004664	84.000000	0.014156
0.004665	84.000000	0.014156
0.004666	84.000000	0.014156
0.004667	84.000000	0.014156
0.004668	84.000000	0.014156
0.004669	84.000000	0.014156
0.004670	84.000000	0.014156
0.004671	84.000000	0.014156
0.004672	84.000000	0.014156
0.004673	84.000000	0.014156
0.004674	84.000000	0.014156
0.004675	84.000000	0.014156
0.004676	84.000000	0.014156
0.004677	84.000000	0.014156
0.004678	84.000000	0.014156
0.004679	84.000000	0.014156
0.004680	84.000000	0.014156
0.004681	84.000000	0.014442
0.004682	84.000000	0.014911
0.004683	84.000000	0.014911
0.004684	84.000000	0.014911
0.004685	84.000000	0.014911
0.004686	84.000000	0.014911
0.004687	84.000000	0.014911
0.004688	84.000000	0.014911
0.004689	84.000000	0.015012
0.004690	84.000000	0.015012
0.004691	84.000000	0.015012
0.004692	84.000000	0.015012
0.004693	84.000000	0.015012
0.004694	84.000000	0.015012
0.004695	84.000000	0.015012
0.004696	84.000000	0.015012
0.004697	84.000000	0.015012
0.004698	84.000000	0.015012
0.004699	84.000000	0.015012
0.004700	84.000000	0.015012
0.004701	84.000000	0.015012
0.004702	84.000000	0.014908
0.004703	84.000000	0.014908
0.004704	84.000000	0.014908
0.004705	84.000000	0.014908
0.004706	84.000000	0.014908
0.004707	84.000000	0.014908
0.004708	84.000000	0.014908
0.004709	84.000000	0.014908
0.004710	84.000000	0.014908
0.004711	84.000000	0.014908
0.004712	84.000000	0.014908
0.004713	84.000000	0.014908
0.004714	84.000000	0.014908
0.004715	84.000000	0.014290
0.004716	84.000000	0.014578
0.004717	84.000000	0.014578
0.004718	84.000000	0.014578
0.004719	84.000000	0.014578
0.004720	84.000000	0.014578
0.004721	84.000000	0.014578
0.004722	84.000000	0.014578
0.004723	84.000000	0.014578
0.004724	84.000000	0.014578
0.004725	84.000000	0.014578
0.004726	84.000000	0.014578
0.004727	84.000000	0.014578
0.004728	84.000000	0.014578
0.004729	84.000000	0.014578
0.004730	84.000000	0.014578
0.004731	84.000000	0.014578
0.004732	84.000000	0.014839
0.004733	84.000000	0.014839
0.004734	84.000000	0.014839
0.004735	84.000000	0.014839
0.004736	84.000000	0.014839
0.004737	84.000000	0.014839
0.004738	84.000000	0.014839
0.004739	84.000000	0.014839
0.004740	84.000000	0.014839
0.004741	84.000000	0.014839
0.004742	84.000000	0.014839
0.004743	84.000000	0.014740
0.004744	84.000000	0.014740
0.004745	84.000000	0.014740
0.004746	84.000000	0.014740
0.004747	84.000000	0.014740
0.004748	84.000000	0.014740
0.004749	84.000000	0.014740
0.004750	84.000000	0.014740
0.004751	84.000000	0.015023
0.004752	84.000000	0.015023
0.004753	84.000000	0.015023
0.004754	84.000000	0.015023
0.004755	84.000000	0.015023
0.004756	84.000000	0.015023
0.004757	84.000000	0.015023
0.004758	84.000000	0.015023
0.004759	84.000000	0.015023
0.004760	84.000000	0.015023
0.004761	84.000000	0.015023
0.004762	84.000000	0.014982
0.004763	84.000000	0.014982
0.004764	84.000000	0.014982
0.004765	84.000000	0.014982
0.004766	84.000000	0.014982
0.004767	84.000000	0.014982
0.004768	84.000000	0.014982
0.004769	84.000000	0.014982
0.004770	84.000000	0.014982
0.004771	84.000000	0.014982
0.004772	84.000000	0.014982
0.004773	84.000000	0.014982
0.004774	84.000000	0.015149
0.004775	84.000000	0.015149
0.004776	84.000000	0.015149
0.004777	84.000000	0.015149
0.004778	84.000000	0.015149
0.004779	84.000000	0.015149
0.004780	88.000000	0.014577
0.004781	88.000000	0.014577
0.004782	88.000000	0.014577
0.004783	88.000000	0.014839
0.004784	88.000000	0.014739
0.004785	88.000000	0.014739
0.004786	88.000000	0.015023
0.004787	88.000000	0.015023
0.004788	88.000000	0.015023
0.004789	88.000000	0.015023
0.004790	88.000000	0.015023
0.004791	88.000000	0.015023
0.004792	88.000000	0.015023
0.004793	88.000000	0.015023
0.004794	88.000000	0.015023
0.004795	88.000000	0.015023
0.004796	88.000000	0.015023
0.004797	88.000000	0.015023
0.004798	88.000000	0.015023
0.004799	88.000000	0.015023
0.004800	88.000000	0.015023
0.004801	88.000000	0.015023
0.004802	88.000000	0.015023
0.004803	88.000000	0.015023
0.004804	88.000000	0.015023
0.004805	88.000000	0.015023
0.004806	88.000000	0.015023
0.004807	88.000000	0.015023
0.004808	88.000000	0.015023
0.004809	88.000000	0.015023
0.004810	88.000000	0.015023
0.004811	88.000000	0.015023
0.004812	88.000000	0.015023
0.004813	88.000000	0.015023
0.004814	88.000000	0.015023
0.004815	88.000000	0.015023
0.004816	88.000000	0.015023
0.004817	88.000000	0.015023
0.004818	88.000000	0.015023
0.004819	88.000000	0.015023
0.004820	84.000000	0.015291
0.004821	84.000000	0.015291
0.004822	84.000000	0.015291
0.004823	84.000000	0.015291
0.004824	84.000000	0.015291
0.004825	84.000000	0.015291
0.004826	88.000000	0.015204
0.004827	88.000000	0.015204
0.004828	88.000000	0.015204
0.004829	88.000000	0.015204
0.004830	88.000000	0.015204
0.004831	88.000000	0.015204
0.004832	88.000000	0.015204
0.004833	84.000000	0.015422
0.004834	84.000000	0.015422
0.004835	84.000000	0.015422
0.004836	84.000000	0.015422
0.004837	84.000000	0.015422
0.004838	84.000000	0.015422
0.004839	84.000000	0.015422
0.004840	84.000000	0.015422
0.004841	84.000000	0.015422
0.004842	84.000000	0.015422
0.004843	84.000000	0.015422
0.004844	84.000000	0.015422
0.004845	88.000000	0.014907
0.004846	88.000000	0.014907
0.004847	88.000000	0.014907
0.004848	88.000000	0.014907
0.004849	88.000000	0.014907
0.004850	88.000000	0.014907
0.004851	88.000000	0.014907
0.004852	88.000000	0.014907
0.004853	88.000000	0.014907
0.004854	88.000000	0.014907
0.004855	88.000000	0.015165
0.004856	88.000000	0.015165
0.004857	88.000000	0.015165
0.004858	88.000000	0.015165
0.004859	88.000000	0.015165
0.004860	88.000000	0.015165
0.004861	88.000000	0.015165
0.004862	88.000000	0.015165
0.004863	88.000000	0.015165
0.004864	88.000000	0.015165
0.004865	88.000000	0.015165
0.004866	88.000000	0.015331
0.004867	88.000000	0.015247
0.004868	88.000000	0.015247
0.004869	84.000000	0.015380
0.004870	84.000000	0.015380
0.004871	84.000000	0.015380
0.004872	84.000000	0.015380
0.004873	84.000000	0.015380
0.004874	84.000000	0.015380
0.004875	84.000000	0.015380
0.004876	84.000000	0.015380
0.004877	84.000000	0.015380
0.004878	84.000000	0.015380
0.004879	84.000000	0.015380
0.004880	84.000000	0.015380
0.004881	84.000000	0.015380
0.004882	84.000000	0.015380
0.004883	84.000000	0.015566
0.004884	84.000000	0.015566
0.004885	84.000000	0.015566
0.004886	84.000000	0.015566
0.004887	84.000000	0.015566
0.004888	84.000000	0.015566
0.004889	84.000000	0.015566
0.004890	80.000000	0.015760
0.004891	80.000000	0.015760
0.004892	80.000000	0.015760
0.004893	80.000000	0.015760
0.004894	80.000000	0.015760
0.004895	80.000000	0.015760
0.004896	80.000000	0.015760
0.004897	80.000000	0.015760
0.004898	80.000000	0.015760
0.004899	80.000000	0.015760
0.004900	80.000000	0.015760
0.004901	80.000000	0.015760
0.004902	80.000000	0.015760
0.004903	80.000000	0.015760
0.004904	80.000000	0.015760
0.004905	80.000000	0.015760
0.004906	80.000000	0.015760
0.004907	80.000000	0.015760
0.004908	80.000000	0.015711
0.004909	80.000000	0.015711
0.004910	84.000000	0.015377
0.004911	84.000000	0.015377
0.004912	84.000000	0.015377
0.004913	84.000000	0.015377
0.004914	84.000000	0.015377
0.004915	84.000000	0.015377
0.004916	84.000000	0.015377
0.004917	84.000000	0.015377
0.004918	84.000000	0.015348
0.004919	84.000000	0.015348
0.004920	84.000000	0.015348
0.004921	84.000000	0.015348
0.004922	84.000000	0.015348
0.004923	84.000000	0.015348
0.004924	84.000000	0.015348
0.004925	84.000000	0.015534
0.004926	84.000000	0.015534
0.004927	84.000000	0.015534
0.004928	84.000000	0.015534
0.004929	84.000000	0.015534
0.004930	84.000000	0.015534
0.004931	84.000000	0.015534
0.004932	84.000000	0.015534
0.004933	84.000000	0.015534
0.004934	84.000000	0.015687
0.004935	84.000000	0.015687
0.004936	84.000000	0.015687
0.004937	84.000000	0.015687
0.004938	84.000000	0.015687
0.004939	84.000000	0.015687
0.004940	84.000000	0.015687
0.004941	84.000000	0.015687
0.004942	84.000000	0.015687
0.004943	84.000000	0.015687
0.004944	84.000000	0.015687
0.004945	84.000000	0.015687
0.004946	84.000000	0.015687
0.004947	84.000000	0.015687
0.004948	84.000000	0.015687
0.004949	84.000000	0.015638
0.004950	84.000000	0.015638
0.004951	84.000000	0.015638
0.004952	84.000000	0.015638
0.004953	84.000000	0.015638
0.004954	84.000000	0.015638
0.004955	84.000000	0.015638
0.004956	84.000000	0.015638
0.004957	84.000000	0.015638
0.004958	84.000000	0.015744
0.004959	80.000000	0.015895
0.004960	80.000000	0.015895
0.004961	80.000000	0.015895
0.004962	80.000000	0.015895
0.004963	80.000000	0.015895
0.004964	80.000000	0.015895
0.004965	80.000000	0.015895
0.004966	80.000000	0.015895
0.004967	80.000000	0.015895
0.004968	80.000000	0.015895
0.004969	80.000000	0.015895
0.004970	80.000000	0.015895
0.004971	80.000000	0.015895
0.004972	80.000000	0.015895
0.004973	80.000000	0.015895
0.004974	80.000000	0.015895
0.004975	84.000000	0.015672
0.004976	84.000000	0.015672
0.004977	84.000000	0.015672
0.004978	84.000000	0.015672
0.004979	84.000000	0.015672
0.004980	84.000000	0.015672
0.004981	84.000000	0.015672
0.004982	84.000000	0.015672
0.004983	84.000000	0.015672
0.004984	84.000000	0.015790
0.004985	84.000000	0.015790
0.004986	84.000000	0.015790
0.004987	84.000000	0.015790
0.004988	84.000000	0.015790
0.004989	84.000000	0.015790
0.004990	84.000000	0.015755
0.004991	84.000000	0.015755
0.004992	84.000000	0.015755
0.004993	84.000000	0.015755
0.004994	84.000000	0.015873
0.004995	84.000000	0.015873
0.004996	84.000000	0.015873
0.004997	84.000000	0.015873
0.004998	84.000000	0.015873
0.004999	84.000000	0.015873


==> img/periodogram/9/oc.dat <==
-0.005000	76.000000	0.017554
-0.004999	72.000000	0.017460
-0.004998	72.000000	0.017460
-0.004997	72.000000	0.017460
-0.004996	72.000000	0.017460
-0.004995	72.000000	0.017460
-0.004994	72.000000	0.017460
-0.004993	76.000000	0.017500
-0.004992	76.000000	0.017764
-0.004991	76.000000	0.017764
-0.004990	76.000000	0.017764
-0.004989	76.000000	0.017764
-0.004988	72.000000	0.017890
-0.004987	72.000000	0.017890
-0.004986	72.000000	0.017791
-0.004985	72.000000	0.017791
-0.004984	72.000000	0.017791
-0.004983	72.000000	0.017791
-0.004982	76.000000	0.017853
-0.004981	76.000000	0.017853
-0.004980	80.000000	0.017443
-0.004979	80.000000	0.017443
-0.004978	80.000000	0.017443
-0.004977	80.000000	0.017443
-0.004976	80.000000	0.017707
-0.004975	80.000000	0.017707
-0.004974	80.000000	0.017707
-0.004973	80.000000	0.017611
-0.004972	80.000000	0.017611
-0.004971	80.000000	0.017663
-0.004970	80.000000	0.017663
-0.004969	80.000000	0.017663
-0.004968	80.000000	0.017663
-0.004967	72.000000	0.017459
-0.004966	72.000000	0.017459
-0.004965	72.000000	0.017459
-0.004964	72.000000	0.017459
-0.004963	72.000000	0.017459
-0.004962	72.000000	0.017459
-0.004961	72.000000	0.017459
-0.004960	76.000000	0.017331
-0.004959	72.000000	0.017438
-0.004958	76.000000	0.017398
-0.004957	76.000000	0.017398
-0.004956	76.000000	0.017398
-0.004955	76.000000	0.017398
-0.004954	76.000000	0.017398
-0.004953	76.000000	0.017398
-0.004952	68.000000	0.017192
-0.004951	68.000000	0.017192
-0.004950	68.000000	0.017192
-0.004949	68.000000	0.017292
-0.004948	68.000000	0.017292
-0.004947	68.000000	0.017196
-0.004946	68.000000	0.017196
-0.004945	68.000000	0.017196
-0.004944	64.000000	0.017405
-0.004943	64.000000	0.017405
-0.004942	64.000000	0.017405
-0.004941	64.000000	0.017405
-0.004940	64.000000	0.017405
-0.004939	72.000000	0.017133
-0.004938	72.000000	0.017233
-0.004937	72.000000	0.017233
-0.004936	72.000000	0.017233
-0.004935	72.000000	0.017233
-0.004934	76.000000	0.017137
-0.004933	76.000000	0.017137
-0.004932	76.000000	0.017137
-0.004931	76.000000	0.017137
-0.004930	72.000000	0.017209
-0.004929	72.000000	0.017209
-0.004928	68.000000	0.017408
-0.004927	68.000000	0.017517
-0.004926	68.000000	0.017517
-0.004925	68.000000	0.017517
-0.004924	68.000000	0.017517
-0.004923	68.000000	0.017517
-0.004922	68.000000	0.017517
-0.004921	68.000000	0.017431
-0.004920	68.000000	0.017431
-0.004919	76.000000	0.017162
-0.004918	76.000000	0.017162
-0.004917	76.000000	0.017162
-0.004916	76.000000	0.017268
-0.004915	76.000000	0.017268
-0.004914	76.000000	0.017268
-0.004913	76.000000	0.017268
-0.004912	76.000000	0.017479
-0.004911	76.000000	0.017479
-0.004910	76.000000	0.017479
-0.004909	76.000000	0.017458
-0.004908	80.000000	0.017364
-0.004907	80.000000	0.017364
-0.004906	80.000000	0.017364
-0.004905	80.000000	0.017469
-0.004904	80.000000	0.017469
-0.004903	80.000000	0.017469
-0.004902	80.000000	0.017469
-0.004901	76.000000	0.017547
-0.004900	76.000000	0.017547
-0.004899	76.000000	0.017547
-0.004898	84.000000	0.017255
-0.004897	84.000000	0.017255
-0.004896	80.000000	0.017470
-0.004895	80.000000	0.017378
-0.004894	80.000000	0.017488
-0.004893	80.000000	0.017488
-0.004892	80.000000	0.017488
-0.004891	80.000000	0.017488
-0.004890	80.000000	0.017488
-0.004889	80.000000	0.017488
-0.004888	80.000000	0.017488
-0.004887	80.000000	0.017488
-0.004886	80.000000	0.017488
-0.004885	80.000000	0.017488
-0.004884	80.000000	0.017488
-0.004883	80.000000	0.017600
-0.004882	80.000000	0.017514
-0.004881	80.000000	0.017514
-0.004880	80.000000	0.017702
-0.004879	80.000000	0.017702
-0.004878	80.000000	0.017702
-0.004877	84.000000	0.017422
-0.004876	84.000000	0.017422
-0.004875	84.000000	0.017422
-0.004874	84.000000	0.017422
-0.004873	84.000000	0.017534
-0.004872	84.000000	0.017627
-0.004871	84.000000	0.017627
-0.004870	84.000000	0.017627
-0.004869	84.000000	0.017541
-0.004868	84.000000	0.017541
-0.004867	84.000000	0.017541
-0.004866	84.000000	0.017541
-0.004865	84.000000	0.017541
-0.004864	80.000000	0.017720
-0.004863	80.000000	0.017720
-0.004862	80.000000	0.017832
-0.004861	80.000000	0.017832
-0.004860	80.000000	0.017832
-0.004859	84.000000	0.017795
-0.004858	84.000000	0.017795
-0.004857	92.000000	0.017499
-0.004856	92.000000	0.017407
-0.004855	92.000000	0.017407
-0.004854	92.000000	0.017407
-0.004853	92.000000	0.017407
-0.004852	92.000000	0.017407
-0.004851	92.000000	0.017519
-0.004850	92.000000	0.017519
-0.004849	88.000000	0.017721
-0.004848	88.000000	0.017721
-0.004847	88.000000	0.017721
-0.004846	88.000000	0.017721
-0.004845	80.000000	0.017704
-0.004844	80.000000	0.017704
-0.004843	80.000000	0.017691
-0.004842	80.000000	0.017691
-0.004841	80.000000	0.017691
-0.004840	80.000000	0.017798
-0.004839	80.000000	0.017798
-0.004838	80.000000	0.017798
-0.004837	80.000000	0.017798
-0.004836	88.000000	0.017619
-0.004835	88.000000	0.017619
-0.004834	88.000000	0.017619
-0.004833	84.000000	0.017764
-0.004832	84.000000	0.017764
-0.004831	84.000000	0.017764
-0.004830	84.000000	0.017702
-0.004829	84.000000	0.017809
-0.004828	84.000000	0.017809
-0.004827	84.000000	0.017809
-0.004826	84.000000	0.017809
-0.004825	84.000000	0.017809
-0.004824	84.000000	0.017809
-0.004823	84.000000	0.017809
-0.004822	84.000000	0.017809
-0.004821	84.000000	0.017809
-0.004820	84.000000	0.017809
-0.004819	84.000000	0.017809
-0.004818	84.000000	0.017910
-0.004817	84.000000	0.017967
-0.004816	88.000000	0.017815
-0.004815	88.000000	0.017815
-0.004814	88.000000	0.017886
-0.004813	88.000000	0.017886
-0.004812	88.000000	0.017886
-0.004811	88.000000	0.017886
-0.004810	88.000000	0.017839
-0.004809	88.000000	0.017839
-0.004808	88.000000	0.017839
-0.004807	88.000000	0.017941
-0.004806	88.000000	0.017941
-0.004805	88.000000	0.017941
-0.004804	88.000000	0.017890
-0.004803	88.000000	0.017890
-0.004802	88.000000	0.017890
-0.004801	88.000000	0.017997
-0.004800	88.000000	0.017997
-0.004799	88.000000	0.017997
-0.004798	88.000000	0.017997
-0.004797	88.000000	0.017997
-0.004796	88.000000	0.018092
-0.004795	92.000000	0.017939
-0.004794	92.000000	0.017939
-0.004793	92.000000	0.017939
-0.004792	92.000000	0.017939
-0.004791	96.000000	0.017883
-0.004790	96.000000	0.017883
-0.004789	96.000000	0.017883
-0.004788	96.000000	0.017883
-0.004787	96.000000	0.017883
-0.004786	88.000000	0.017927
-0.004785	84.000000	0.018100
-0.004784	84.000000	0.018100
-0.004783	84.000000	0.018100
-0.004782	84.000000	0.018100
-0.004781	84.000000	0.018100
-0.004780	84.000000	0.018100
-0.004779	84.000000	0.018100
-0.004778	84.000000	0.018086
-0.004777	84.000000	0.018086
-0.004776	84.000000	0.018086
-0.004775	92.000000	0.018063
-0.004774	88.000000	0.018148
-0.004773	88.000000	0.018148
-0.004772	88.000000	0.018148
-0.004771	88.000000	0.018148
-0.004770	88.000000	0.018148
-0.004769	88.000000	0.018194
-0.004768	88.000000	0.018194
-0.004767	88.000000	0.018194
-0.004766	88.000000	0.018194
-0.004765	88.000000	0.018180
-0.004764	88.000000	0.018180
-0.004763	88.000000	0.018248
-0.004762	88.000000	0.018248
-0.004761	88.000000	0.018248
-0.004760	88.000000	0.018227
-0.004759	88.000000	0.018227
-0.004758	88.000000	0.018227
-0.004757	88.000000	0.018227
-0.004756	88.000000	0.018252
-0.004755	88.000000	0.018252
-0.004754	96.000000	0.018230
-0.004753	92.000000	0.018283
-0.004752	92.000000	0.018337
-0.004751	92.000000	0.018337
-0.004750	92.000000	0.018337
-0.004749	92.000000	0.018337
-0.004748	92.000000	0.018337
-0.004747	92.000000	0.018337
-0.004746	92.000000	0.018337
-0.004745	92.000000	0.018337
-0.004744	92.000000	0.018337
-0.004743	92.000000	0.018337
-0.004742	92.000000	0.018337
-0.004741	92.000000	0.018395
-0.004740	92.000000	0.018395
-0.004739	92.000000	0.018395
-0.004738	92.000000	0.018395
-0.004737	88.000000	0.018400
-0.004736	88.000000	0.018400
-0.004735	88.000000	0.018400
-0.004734	88.000000	0.018400
-0.004733	96.000000	0.018416
-0.004732	96.000000	0.018416
-0.004731	96.000000	0.018416
-0.004730	96.000000	0.018474
-0.004729	96.000000	0.018474
-0.004728	96.000000	0.018474
-0.004727	92.000000	0.018516
-0.004726	96.000000	0.018521
-0.004725	96.000000	0.018521
-0.004724	96.000000	0.018521
-0.004723	96.000000	0.018521
-0.004722	88.000000	0.018658
-0.004721	84.000000	0.018599
-0.004720	84.000000	0.018599
-0.004719	84.000000	0.018614
-0.004718	84.000000	0.018614
-0.004717	84.000000	0.018614
-0.004716	84.000000	0.018614
-0.004715	84.000000	0.018614
-0.004714	84.000000	0.018614
-0.004713	92.000000	0.018823
-0.004712	92.000000	0.018823
-0.004711	96.000000	0.018777
-0.004710	96.000000	0.018777
-0.004709	96.000000	0.018777
-0.004708	96.000000	0.018813
-0.004707	96.000000	0.018813
-0.004706	96.000000	0.018813
-0.004705	92.000000	0.018776
-0.004704	92.000000	0.018776
-0.004703	92.000000	0.018776
-0.004702	92.000000	0.018776
-0.004701	92.000000	0.018776
-0.004700	92.000000	0.018815
-0.004699	92.000000	0.018815
-0.004698	188.000000	0.018813
-0.004697	88.000000	0.018825
-0.004696	88.000000	0.018825
-0.004695	88.000000	0.018825
-0.004694	88.000000	0.018825
-0.004693	88.000000	0.018825
-0.004692	184.000000	0.018749
-0.004691	184.000000	0.018749
-0.004690	184.000000	0.018749
-0.004689	188.000000	0.018796
-0.004688	188.000000	0.018796
-0.004687	188.000000	0.018728
-0.004686	188.000000	0.018767
-0.004685	188.000000	0.018767
-0.004684	188.000000	0.018767
-0.004683	188.000000	0.018767
-0.004682	188.000000	0.018767
-0.004681	188.000000	0.018767
-0.004680	188.000000	0.018767
-0.004679	188.000000	0.018767
-0.004678	188.000000	0.018767
-0.004677	188.000000	0.018767
-0.004676	188.000000	0.018767
-0.004675	192.000000	0.018807
-0.004674	192.000000	0.018739
-0.004673	200.000000	0.018737
-0.004672	188.000000	0.018690
-0.004671	188.000000	0.018690
-0.004670	188.000000	0.018690
-0.004669	192.000000	0.018683
-0.004668	192.000000	0.018683
-0.004667	192.000000	0.018683
-0.004666	192.000000	0.018683
-0.004665	192.000000	0.018683
-0.004664	196.000000	0.018728
-0.004663	196.000000	0.018728
-0.004662	196.000000	0.018728
-0.004661	192.000000	0.018682
-0.004660	192.000000	0.018682
-0.004659	192.000000	0.018682
-0.004658	192.000000	0.018682
-0.004657	200.000000	0.018727
-0.004656	200.000000	0.018727
-0.004655	200.000000	0.018727
-0.004654	200.000000	0.018727
-0.004653	200.000000	0.018766
-0.004652	200.000000	0.018766
-0.004651	192.000000	0.018692
-0.004650	192.000000	0.018692
-0.004649	192.000000	0.018692
-0.004648	188.000000	0.018606
-0.004647	188.000000	0.018606
-0.004646	188.000000	0.018606
-0.004645	188.000000	0.018606
-0.004644	188.000000	0.018606
-0.004643	188.000000	0.018606
-0.004642	200.000000	0.018766
-0.004641	200.000000	0.018766
-0.004640	204.000000	0.018712
-0.004639	204.000000	0.018712
-0.004638	204.000000	0.018712
-0.004637	204.000000	0.018712
-0.004636	204.000000	0.018712
-0.004635	204.000000	0.018644
-0.004634	204.000000	0.018644
-0.004633	204.000000	0.018644
-0.004632	204.000000	0.018644
-0.004631	196.000000	0.018627
-0.004630	196.000000	0.018627
-0.004629	196.000000	0.018627
-0.004628	196.000000	0.018627
-0.004627	196.000000	0.018627
-0.004626	204.000000	0.018712
-0.004625	204.000000	0.018712
-0.004624	204.000000	0.018712
-0.004623	204.000000	0.018712
-0.004622	200.000000	0.018632
-0.004621	200.000000	0.018632
-0.004620	212.000000	0.018289
-0.004619	212.000000	0.018289
-0.004618	212.000000	0.018289
-0.004617	212.000000	0.018289
-0.004616	212.000000	0.018289
-0.004615	212.000000	0.018289
-0.004614	212.000000	0.018289
-0.004613	212.000000	0.018289
-0.004612	208.000000	0.018382
-0.004611	216.000000	0.018287
-0.004610	212.000000	0.018323
-0.004609	212.000000	0.018308
-0.004608	212.000000	0.018308
-0.004607	212.000000	0.018308
-0.004606	212.000000	0.018308
-0.004605	212.000000	0.018308
-0.004604	212.000000	0.018308
-0.004603	212.000000	0.018308
-0.004602	212.000000	0.018308
-0.004601	212.000000	0.018308
-0.004600	212.000000	0.017895
-0.004599	212.000000	0.017895
-0.004598	216.000000	0.017950
-0.004597	216.000000	0.017950
-0.004596	216.000000	0.017882
-0.004595	216.000000	0.017882
-0.004594	220.000000	0.017848
-0.004593	220.000000	0.017848
-0.004592	220.000000	0.017848
-0.004591	220.000000	0.017848
-0.004590	220.000000	0.017848
-0.004589	212.000000	0.017900
-0.004588	212.000000	0.017900
-0.004587	212.000000	0.017975
-0.004586	212.000000	0.017975
-0.004585	212.000000	0.017975
-0.004584	212.000000	0.017975
-0.004583	212.000000	0.017893
-0.004582	216.000000	0.017812
-0.004581	216.000000	0.017812
-0.004580	216.000000	0.017812
-0.004579	216.000000	0.017812
-0.004578	224.000000	0.017809
-0.004577	224.000000	0.017809
-0.004576	224.000000	0.017861
-0.004575	224.000000	0.017861
-0.004574	224.000000	0.017861
-0.004573	224.000000	0.017861
-0.004572	224.000000	0.017861
-0.004571	224.000000	0.017794
-0.004570	224.000000	0.017794
-0.004569	216.000000	0.017821
-0.004568	216.000000	0.017821
-0.004567	216.000000	0.017821
-0.004566	216.000000	0.017821
-0.004565	216.000000	0.017906
-0.004564	216.000000	0.017906
-0.004563	212.000000	0.017995
-0.004562	220.000000	0.018054
-0.004561	220.000000	0.018054
-0.004560	220.000000	0.018054
-0.004559	220.000000	0.018054
-0.004558	220.000000	0.017971
-0.004557	220.000000	0.017971
-0.004556	220.000000	0.017971
-0.004555	220.000000	0.017971
-0.004554	220.000000	0.018057
-0.004553	220.000000	0.018057
-0.004552	224.000000	0.017953
-0.004551	224.000000	0.017953
-0.004550	224.000000	0.017953
-0.004549	224.000000	0.017953
-0.004548	216.000000	0.017938
-0.004547	216.000000	0.017938
-0.004546	220.000000	0.018023
-0.004545	220.000000	0.017935
-0.004544	220.000000	0.018028
-0.004543	220.000000	0.018028
-0.004542	220.000000	0.018028
-0.004541	220.000000	0.018028
-0.004540	220.000000	0.018028
-0.004539	220.000000	0.018028
-0.004538	220.000000	0.018028
-0.004537	220.000000	0.018028
-0.004536	220.000000	0.018028
-0.004535	220.000000	0.018028
-0.004534	220.000000	0.018028
-0.004533	224.000000	0.018122
-0.004532	224.000000	0.018034
-0.004531	224.000000	0.018034
-0.004530	228.000000	0.018082
-0.004529	228.000000	0.018082
-0.004528	220.000000	0.018075
-0.004527	220.000000	0.018075
-0.004526	220.000000	0.018075
-0.004525	220.000000	0.018075
-0.004524	220.000000	0.018075
-0.004523	224.000000	0.018000
-0.004522	224.000000	0.018100
-0.004521	224.000000	0.018100
-0.004520	224.000000	0.018100
-0.004519	224.000000	0.018007
-0.004518	224.000000	0.018007
-0.004517	224.000000	0.018007
-0.004516	224.000000	0.018007
-0.004515	224.000000	0.018007
-0.004514	228.000000	0.018089
-0.004513	228.000000	0.018206
-0.004512	228.000000	0.018206
-0.004511	228.000000	0.018306
-0.004510	228.000000	0.018306
-0.004509	228.000000	0.018306
-0.004508	228.000000	0.018306
-0.004507	220.000000	0.018242
-0.004506	220.000000	0.018143
-0.004505	220.000000	0.018143
-0.004504	220.000000	0.018143
-0.004503	220.000000	0.018143
-0.004502	220.000000	0.018143
-0.004501	220.000000	0.018143
-0.004500	220.000000	0.018255
-0.004499	220.000000	0.018255
-0.004498	224.000000	0.018414
-0.004497	224.000000	0.018414
-0.004496	224.000000	0.018414
-0.004495	224.000000	0.018414
-0.004494	232.000000	0.018322
-0.004493	228.000000	0.018228
-0.004492	228.000000	0.018228
-0.004491	228.000000	0.018228
-0.004490	228.000000	0.018228
-0.004489	232.000000	0.018335
-0.004488	232.000000	0.018335
-0.004487	220.000000	0.018229
-0.004486	220.000000	0.018229
-0.004485	220.000000	0.018229
-0.004484	220.000000	0.018229
-0.004483	220.000000	0.018229
-0.004482	228.000000	0.018414
-0.004481	228.000000	0.018414
-0.004480	228.000000	0.018315
-0.004479	228.000000	0.018315
-0.004478	228.000000	0.018427
-0.004477	220.000000	0.018044
-0.004476	220.000000	0.018044
-0.004475	220.000000	0.018044
-0.004474	220.000000	0.018044
-0.004473	220.000000	0.018044
-0.004472	220.000000	0.018044
-0.004471	220.000000	0.018044
-0.004470	220.000000	0.018044
-0.004469	220.000000	0.018044
-0.004468	220.000000	0.018044
-0.004467	220.000000	0.018056
-0.004466	216.000000	0.018054
-0.004465	220.000000	0.018047
-0.004464	220.000000	0.018125
-0.004463	220.000000	0.018125
-0.004462	220.000000	0.018125
-0.004461	220.000000	0.018125
-0.004460	220.000000	0.018125
-0.004459	220.000000	0.018125
-0.004458	220.000000	0.018125
-0.004457	220.000000	0.018125
-0.004456	216.000000	0.018228
-0.004455	216.000000	0.018228
-0.004454	220.000000	0.017673
-0.004453	220.000000	0.017673
-0.004452	220.000000	0.017673
-0.004451	220.000000	0.017673
-0.004450	224.000000	0.017901
-0.004449	224.000000	0.017901
-0.004448	224.000000	0.017901
-0.004447	224.000000	0.017901
-0.004446	224.000000	0.017901
-0.004445	216.000000	0.017745
-0.004444	216.000000	0.017745
-0.004443	216.000000	0.017745
-0.004442	216.000000	0.017745
-0.004441	216.000000	0.017660
-0.004440	216.000000	0.017660
-0.004439	216.000000	0.017660
-0.004438	216.000000	0.017660
-0.004437	216.000000	0.017660
-0.004436	220.000000	0.017674
-0.004435	224.000000	0.017921
-0.004434	224.000000	0.018023
-0.004433	224.000000	0.018023
-0.004432	224.000000	0.018023
-0.004431	224.000000	0.018023
-0.004430	224.000000	0.018023
-0.004429	224.000000	0.018023
-0.004428	224.000000	0.017932
-0.004427	224.000000	0.017932
-0.004426	224.000000	0.017932
-0.004425	216.000000	0.017629
-0.004424	216.000000	0.017629
-0.004423	216.000000	0.017707
-0.004422	216.000000	0.017707
-0.004421	216.000000	0.017707
-0.004420	216.000000	0.017707
-0.004419	216.000000	0.017972
-0.004418	216.000000	0.017972
-0.004417	216.000000	0.017972
-0.004416	216.000000	0.017972
-0.004415	216.000000	0.017901
-0.004414	212.000000	0.017935
-0.004413	212.000000	0.017935
-0.004412	208.000000	0.017989
-0.004411	208.000000	0.017989
-0.004410	208.000000	0.017989
-0.004409	208.000000	0.017989
-0.004408	208.000000	0.017989
-0.004407	216.000000	0.018076
-0.004406	216.000000	0.018076
-0.004405	216.000000	0.018076
-0.004404	212.000000	0.017689
-0.004403	208.000000	0.017922
-0.004402	208.000000	0.017883
-0.004401	208.000000	0.017919
-0.004400	208.000000	0.017919
-0.004399	208.000000	0.017919
-0.004398	208.000000	0.017919
-0.004397	208.000000	0.017919
-0.004396	208.000000	0.017919
-0.004395	208.000000	0.017919
-0.004394	208.000000	0.017919
-0.004393	208.000000	0.017919
-0.004392	208.000000	0.017919
-0.004391	208.000000	0.017919
-0.004390	204.000000	0.017936
-0.004389	208.000000	0.017917
-0.004388	208.000000	0.017917
-0.004387	200.000000	0.018108
-0.004386	200.000000	0.018108
-0.004385	200.000000	0.018108
-0.004384	200.000000	0.017681
-0.004383	200.000000	0.017681
-0.004382	200.000000	0.017681
-0.004381	200.000000	0.017681
-0.004380	200.000000	0.017681
-0.004379	200.000000	0.017676
-0.004378	204.000000	0.017838
-0.004377	204.000000	0.017838
-0.004376	204.000000	0.017837
-0.004375	204.000000	0.017837
-0.004374	204.000000	0.017837
-0.004373	204.000000	0.017837
-0.004372	204.000000	0.017837
-0.004371	200.000000	0.017990
-0.004370	200.000000	0.017990
-0.004369	200.000000	0.017990
-0.004368	0.000000	0.017884
-0.004367	0.000000	0.017884
-0.004366	0.000000	0.017884
-0.004365	0.000000	0.017781
-0.004364	0.000000	0.017781
-0.004363	4.000000	0.017478
-0.004362	4.000000	0.017478
-0.004361	4.000000	0.017478
-0.004360	4.000000	0.017478
-0.004359	4.000000	0.017478
-0.004358	4.000000	0.017478
-0.004357	4.000000	0.017369
-0.004356	4.000000	0.017369
-0.004355	4.000000	0.017118
-0.004354	4.000000	0.017118
-0.004353	4.000000	0.017118
-0.004352	4.000000	0.017118
-0.004351	4.000000	0.017118
-0.004350	4.000000	0.017145
-0.004349	4.000000	0.017276
-0.004348	4.000000	0.017276
-0.004347	4.000000	0.017276
-0.004346	4.000000	0.017169
-0.004345	4.000000	0.017169
-0.004344	4.000000	0.017169
-0.004343	8.000000	0.016841
-0.004342	8.000000	0.016841
-0.004341	8.000000	0.016841
-0.004340	8.000000	0.016841
-0.004339	4.000000	0.016851
-0.004338	4.000000	0.016851
-0.004337	4.000000	0.016879
-0.004336	4.000000	0.016879
-0.004335	4.000000	0.016776
-0.004334	4.000000	0.016776
-0.004333	4.000000	0.016776
-0.004332	4.000000	0.016776
-0.004331	4.000000	0.016776
-0.004330	4.000000	0.016776
-0.004329	4.000000	0.016776
-0.004328	4.000000	0.016776
-0.004327	4.000000	0.016776
-0.004326	4.000000	0.016776
-0.004325	4.000000	0.016776
-0.004324	8.000000	0.016703
-0.004323	4.000000	0.016658
-0.004322	8.000000	0.016385
-0.004321	8.000000	0.016385
-0.004320	8.000000	0.016516
-0.004319	8.000000	0.016516
-0.004318	8.000000	0.016516
-0.004317	8.000000	0.016516
-0.004316	8.000000	0.016516
-0.004315	8.000000	0.016427
-0.004314	8.000000	0.016427
-0.004313	8.000000	0.016329
-0.004312	8.000000	0.016329
-0.004311	8.000000	0.016358
-0.004310	8.000000	0.016358
-0.004309	8.000000	0.016358
-0.004308	8.000000	0.016358
-0.004307	4.000000	0.016307
-0.004306	4.000000	0.016307
-0.004305	4.000000	0.016307
-0.004304	4.000000	0.016307
-0.004303	4.000000	0.016307
-0.004302	8.000000	0.016218
-0.004301	8.000000	0.015988
-0.004300	8.000000	0.015988
-0.004299	8.000000	0.015988
-0.004298	8.000000	0.016017
-0.004297	8.000000	0.016017
-0.004296	8.000000	0.016017
-0.004295	8.000000	0.016017
-0.004294	8.000000	0.016017
-0.004293	8.000000	0.016017
-0.004292	8.000000	0.016017
-0.004291	8.000000	0.015978
-0.004290	8.000000	0.015978
-0.004289	12.000000	0.015973
-0.004288	12.000000	0.015973
-0.004287	12.000000	0.015973
-0.004286	12.000000	0.015973
-0.004285	12.000000	0.016002
-0.004284	12.000000	0.016002
-0.004283	12.000000	0.016002
-0.004282	12.000000	0.016002
-0.004281	16.000000	0.015744
-0.004280	16.000000	0.015653
-0.004279	16.000000	0.015653
-0.004278	16.000000	0.015653
-0.004277	16.000000	0.015653
-0.004276	16.000000	0.015653
-0.004275	16.000000	0.015604
-0.004274	16.000000	0.015604
-0.004273	16.000000	0.015604
-0.004272	16.000000	0.015633
-0.004271	16.000000	0.015633
-0.004270	16.000000	0.015633
-0.004269	16.000000	0.015550
-0.004268	16.000000	0.015550
-0.004267	16.000000	0.015550
-0.004266	12.000000	0.015474
-0.004265	12.000000	0.015474
-0.004264	12.000000	0.015474
-0.004263	12.000000	0.015474
-0.004262	12.000000	0.015599
-0.004261	12.000000	0.015599
-0.004260	16.000000	0.015379
-0.004259	16.000000	0.015325
-0.004258	16.000000	0.015252
-0.004257	16.000000	0.015252
-0.004256	16.000000	0.015252
-0.004255	16.000000	0.015252
-0.004254	16.000000	0.015252
-0.004253	16.000000	0.015252
-0.004252	16.000000	0.015252
-0.004251	16.000000	0.015252
-0.004250	16.000000	0.015252
-0.004249	16.000000	0.015252
-0.004248	16.000000	0.015252
-0.004247	16.000000	0.015190
-0.004246	16.000000	0.015216
-0.004245	16.000000	0.015216
-0.004244	16.000000	0.015216
-0.004243	16.000000	0.015103
-0.004242	16.000000	0.015103
-0.004241	16.000000	0.015103
-0.004240	20.000000	0.014955
-0.004239	20.000000	0.014955
-0.004238	20.000000	0.014955
-0.004237	20.000000	0.014955
-0.004236	20.000000	0.014893
-0.004235	20.000000	0.014893
-0.004234	20.000000	0.014893
-0.004233	20.000000	0.015050
-0.004232	20.000000	0.014660
-0.004231	20.000000	0.014660
-0.004230	20.000000	0.014660
-0.004229	20.000000	0.014660
-0.004228	20.000000	0.014660
-0.004227	16.000000	0.014533
-0.004226	16.000000	0.014533
-0.004225	16.000000	0.014497
-0.004224	16.000000	0.014497
-0.004223	16.000000	0.014497
-0.004222	16.000000	0.014497
-0.004221	16.000000	0.014497
-0.004220	16.000000	0.014516
-0.004219	20.000000	0.014373
-0.004218	20.000000	0.014373
-0.004217	20.000000	0.014373
-0.004216	20.000000	0.014301
-0.004215	20.000000	0.014301
-0.004214	20.000000	0.014265
-0.004213	20.000000	0.014265
-0.004212	20.000000	0.014122
-0.004211	20.000000	0.014122
-0.004210	20.000000	0.014122
-0.004209	20.000000	0.014122
-0.004208	20.000000	0.014122
-0.004207	20.000000	0.014141
-0.004206	20.000000	0.014141
-0.004205	20.000000	0.014141
-0.004204	20.000000	0.014244
-0.004203	20.000000	0.014244
-0.004202	20.000000	0.014244
-0.004201	20.000000	0.014244
-0.004200	20.000000	0.014244
-0.004199	24.000000	0.014168
-0.004198	24.000000	0.014168
-0.004197	24.000000	0.014168
-0.004196	20.000000	0.014017
-0.004195	20.000000	0.014017
-0.004194	20.000000	0.014030
-0.004193	24.000000	0.014023
-0.004192	24.000000	0.014023
-0.004191	24.000000	0.014023
-0.004190	24.000000	0.014023
-0.004189	24.000000	0.014023
-0.004188	24.000000	0.014023
-0.004187	24.000000	0.014023
-0.004186	24.000000	0.014023
-0.004185	24.000000	0.014023
-0.004184	24.000000	0.014023
-0.004183	24.000000	0.014023
-0.004182	24.000000	0.014017
-0.004181	24.000000	0.014031
-0.004180	20.000000	0.013846
-0.004179	20.000000	0.013846
-0.004178	24.000000	0.013803
-0.004177	24.000000	0.013803
-0.004176	24.000000	0.013803
-0.004175	24.000000	0.013928
-0.004174	24.000000	0.013928
-0.004173	24.000000	0.013928
-0.004172	24.000000	0.013928
-0.004171	24.000000	0.013937
-0.004170	24.000000	0.013937
-0.004169	24.000000	0.013937
-0.004168	24.000000	0.013945
-0.004167	24.000000	0.013872
-0.004166	24.000000	0.013872
-0.004165	24.000000	0.013872
-0.004164	24.000000	0.013677
-0.004163	24.000000	0.013677
-0.004162	24.000000	0.013677
-0.004161	24.000000	0.013677
-0.004160	24.000000	0.013701
-0.004159	24.000000	0.013701
-0.004158	24.000000	0.013701
-0.004157	28.000000	0.013725
-0.004156	28.000000	0.013725
-0.004155	28.000000	0.013733
-0.004154	28.000000	0.013733
-0.004153	28.000000	0.013733
-0.004152	28.000000	0.013733
-0.004151	28.000000	0.013733
-0.004150	28.000000	0.013733
-0.004149	28.000000	0.013757
-0.004148	24.000000	0.013560
-0.004147	24.000000	0.013560
-0.004146	24.000000	0.013676
-0.004145	24.000000	0.013676
-0.004144	24.000000	0.013676
-0.004143	24.000000	0.013676
-0.004142	24.000000	0.013670
-0.004141	24.000000	0.013670
-0.004140	24.000000	0.013670
-0.004139	24.000000	0.013670
-0.004138	24.000000	0.013722
-0.004137	28.000000	0.013762
-0.004136	28.000000	0.013762
-0.004135	28.000000	0.013762
-0.004134	28.000000	0.013762
-0.004133	28.000000	0.013762
-0.004132	28.000000	0.013545
-0.004131	28.000000	0.013545
-0.004130	28.000000	0.013545
-0.004129	28.000000	0.013539
-0.004128	28.000000	0.013539
-0.004127	28.000000	0.013591
-0.004126	28.000000	0.013591
-0.004125	28.000000	0.013591
-0.004124	28.000000	0.013591
-0.004123	32.000000	0.013278
-0.004122	32.000000	0.013278
-0.004121	32.000000	0.013278
-0.004120	32.000000	0.013278
-0.004119	32.000000	0.013278
-0.004118	32.000000	0.013278
-0.004117	28.000000	0.013332
-0.004116	32.000000	0.013213
-0.004115	32.000000	0.013213
-0.004114	32.000000	0.013213
-0.004113	32.000000	0.013213
-0.004112	32.000000	0.013213
-0.004111	32.000000	0.013213
-0.004110	32.000000	0.012856
-0.004109	32.000000	0.012856
-0.004108	32.000000	0.012856
-0.004107	32.000000	0.012856
-0.004106	32.000000	0.012856
-0.004105	32.000000	0.012920
-0.004104	32.000000	0.012920
-0.004103	32.000000	0.012906
-0.004102	32.000000	0.012906
-0.004101	32.000000	0.012906
-0.004100	32.000000	0.012670
-0.004099	32.000000	0.012670
-0.004098	32.000000	0.012670
-0.004097	32.000000	0.012670
-0.004096	32.000000	0.012798
-0.004095	32.000000	0.012798
-0.004094	32.000000	0.012873
-0.004093	32.000000	0.012873
-0.004092	32.000000	0.012873
-0.004091	32.000000	0.012873
-0.004090	32.000000	0.012850
-0.004089	32.000000	0.012850
-0.004088	32.000000	0.012966
-0.004087	32.000000	0.012966
-0.004086	32.000000	0.012966
-0.004085	32.000000	0.012966
-0.004084	32.000000	0.012716
-0.004083	32.000000	0.012801
-0.004082	32.000000	0.012801
-0.004081	32.000000	0.012801
-0.004080	32.000000	0.012801
-0.004079	32.000000	0.012801
-0.004078	32.000000	0.012801
-0.004077	32.000000	0.012769
-0.004076	32.000000	0.012769
-0.004075	36.000000	0.012946
-0.004074	36.000000	0.012946
-0.004073	36.000000	0.012946
-0.004072	36.000000	0.013032
-0.004071	36.000000	0.013032
-0.004070	36.000000	0.013032
-0.004069	36.000000	0.013032
-0.004068	36.000000	0.012727
-0.004067	36.000000	0.012727
-0.004066	36.000000	0.012727
-0.004065	36.000000	0.012727
-0.004064	36.000000	0.012695
-0.004063	36.000000	0.012695
-0.004062	36.000000	0.012695
-0.004061	36.000000	0.012788
-0.004060	36.000000	0.012788
-0.004059	36.000000	0.012788
-0.004058	36.000000	0.012904
-0.004057	36.000000	0.012904
-0.004056	36.000000	0.012904
-0.004055	36.000000	0.012904
-0.004054	36.000000	0.013118
-0.004053	36.000000	0.013118
-0.004052	36.000000	0.012858
-0.004051	36.000000	0.012817
-0.004050	36.000000	0.012917
-0.004049	36.000000	0.012917
-0.004048	36.000000	0.012917
-0.004047	36.000000	0.012917
-0.004046	36.000000	0.012917
-0.004045	36.000000	0.012917
-0.004044	36.000000	0.012917
-0.004043	36.000000	0.012917
-0.004042	36.000000	0.012917
-0.004041	36.000000	0.012917
-0.004040	36.000000	0.012917
-0.004039	36.000000	0.013023
-0.004038	36.000000	0.012972
-0.004037	36.000000	0.012972
-0.004036	36.000000	0.012707
-0.004035	36.000000	0.012707
-0.004034	40.000000	0.012991
-0.004033	40.000000	0.012991
-0.004032	40.000000	0.012991
-0.004031	40.000000	0.012991
-0.004030	40.000000	0.012991
-0.004029	36.000000	0.013104
-0.004028	40.000000	0.013212
-0.004027	40.000000	0.013212
-0.004026	40.000000	0.013212
-0.004025	36.000000	0.013154
-0.004024	36.000000	0.013154
-0.004023	36.000000	0.013154
-0.004022	36.000000	0.013154
-0.004021	36.000000	0.013154
-0.004020	36.000000	0.012890
-0.004019	36.000000	0.012818
-0.004018	36.000000	0.012818
-0.004017	36.000000	0.012929
-0.004016	36.000000	0.012929
-0.004015	36.000000	0.012929
-0.004014	36.000000	0.012929
-0.004013	40.000000	0.013244
-0.004012	40.000000	0.013185
-0.004011	40.000000	0.013185
-0.004010	40.000000	0.013185
-0.004009	40.000000	0.013185
-0.004008	40.000000	0.013185
-0.004007	40.000000	0.013185
-0.004006	40.000000	0.013297
-0.004005	40.000000	0.013033
-0.004004	40.000000	0.013033
-0.004003	40.000000	0.013033
-0.004002	40.000000	0.013033
-0.004001	40.000000	0.013033
-0.004000	40.000000	0.013137
-0.003999	40.000000	0.013070
-0.003998	40.000000	0.013070
-0.003997	40.000000	0.013070
-0.003996	40.000000	0.013070
-0.003995	40.000000	0.013183
-0.003994	40.000000	0.013183
-0.003993	40.000000	0.013541
-0.003992	40.000000	0.013541
-0.003991	40.000000	0.013541
-0.003990	40.000000	0.013541
-0.003989	40.000000	0.013284
-0.003988	40.000000	0.013284
-0.003987	40.000000	0.013034
-0.003986	40.000000	0.012959
-0.003985	40.000000	0.012959
-0.003984	40.000000	0.013071
-0.003983	40.000000	0.013071
-0.003982	40.000000	0.013071
-0.003981	40.000000	0.013071
-0.003980	40.000000	0.013071
-0.003979	40.000000	0.013071
-0.003978	40.000000	0.013071
-0.003977	40.000000	0.013071
-0.003976	40.000000	0.013071
-0.003975	40.000000	0.013071
-0.003974	40.000000	0.013071
-0.003973	40.000000	0.012855
-0.003972	40.000000	0.013268
-0.003971	40.000000	0.013359
-0.003970	40.000000	0.013359
-0.003969	40.000000	0.013287
-0.003968	40.000000	0.013287
-0.003967	40.000000	0.013287
-0.003966	40.000000	0.013287
-0.003965	40.000000	0.013287
-0.003964	40.000000	0.013287
-0.003963	40.000000	0.013287
-0.003962	40.000000	0.013393
-0.003961	40.000000	0.013393
-0.003960	40.000000	0.013305
-0.003959	40.000000	0.013305
-0.003958	40.000000	0.013305
-0.003957	40.000000	0.012652
-0.003956	40.000000	0.012652
-0.003955	40.000000	0.012652
-0.003954	40.000000	0.012652
-0.003953	40.000000	0.012652
-0.003952	44.000000	0.013066
-0.003951	44.000000	0.013172
-0.003950	44.000000	0.013172
-0.003949	44.000000	0.013172
-0.003948	44.000000	0.013172
-0.003947	44.000000	0.013085
-0.003946	44.000000	0.013085
-0.003945	44.000000	0.013085
-0.003944	44.000000	0.013085
-0.003943	44.000000	0.013085
-0.003942	44.000000	0.013175
-0.003941	44.000000	0.012950
-0.003940	44.000000	0.013051
-0.003939	44.000000	0.013051
-0.003938	44.000000	0.013051
-0.003937	44.000000	0.013051
-0.003936	44.000000	0.013051
-0.003935	44.000000	0.013051
-0.003934	44.000000	0.012959
-0.003933	44.000000	0.012959
-0.003932	44.000000	0.012959
-0.003931	44.000000	0.013414
-0.003930	44.000000	0.013414
-0.003929	44.000000	0.013509
-0.003928	44.000000	0.013509
-0.003927	44.000000	0.013509
-0.003926	44.000000	0.013509
-0.003925	44.000000	0.013308
-0.003924	44.000000	0.013308
-0.003923	44.000000	0.013308
-0.003922	44.000000	0.013308
-0.003921	44.000000	0.013212
-0.003920	44.000000	0.013140
-0.003919	44.000000	0.013140
-0.003918	44.000000	0.013227
-0.003917	44.000000	0.013227
-0.003916	44.000000	0.013227
-0.003915	44.000000	0.013227
-0.003914	44.000000	0.013227
-0.003913	44.000000	0.013301
-0.003912	44.000000	0.013301
-0.003911	44.000000	0.013301
-0.003910	44.000000	0.013786
-0.003909	44.000000	0.013615
-0.003908	44.000000	0.013517
-0.003907	44.000000	0.013595
-0.003906	44.000000	0.013595
-0.003905	44.000000	0.013595
-0.003904	44.000000	0.013595
-0.003903	44.000000	0.013595
-0.003902	44.000000	0.013595
-0.003901	44.000000	0.013595
-0.003900	44.000000	0.013595
-0.003899	44.000000	0.013595
-0.003898	44.000000	0.013595
-0.003897	44.000000	0.013595
-0.003896	44.000000	0.013663
-0.003895	44.000000	0.013563
-0.003894	44.000000	0.013563
-0.003893	44.000000	0.013427
-0.003892	44.000000	0.013427
-0.003891	44.000000	0.013427
-0.003890	48.000000	0.013917
-0.003889	48.000000	0.013917
-0.003888	48.000000	0.013917
-0.003887	48.000000	0.013917
-0.003886	48.000000	0.013917
-0.003885	48.000000	0.013985
-0.003884	44.000000	0.014044
-0.003883	44.000000	0.014044
-0.003882	44.000000	0.013944
-0.003881	44.000000	0.013944
-0.003880	44.000000	0.013944
-0.003879	44.000000	0.013944
-0.003878	44.000000	0.013944
-0.003877	48.000000	0.013823
-0.003876	48.000000	0.013823
-0.003875	48.000000	0.013823
-0.003874	48.000000	0.013881
-0.003873	48.000000	0.013881
-0.003872	48.000000	0.013881
-0.003871	48.000000	0.013881
-0.003870	44.000000	0.013804
-0.003869	48.000000	0.014211
-0.003868	48.000000	0.014211
-0.003867	48.000000	0.014211
-0.003866	48.000000	0.014211
-0.003865	44.000000	0.014063
-0.003864	44.000000	0.014063
-0.003863	44.000000	0.014100
-0.003862	44.000000	0.014100
-0.003861	44.000000	0.014042
-0.003860	44.000000	0.014042
-0.003859	44.000000	0.014042
-0.003858	44.000000	0.014042
-0.003857	44.000000	0.014042
-0.003856	44.000000	0.013946
-0.003855	44.000000	0.013984
-0.003854	44.000000	0.013984
-0.003853	44.000000	0.014010
-0.003852	44.000000	0.014010
-0.003851	44.000000	0.014010
-0.003850	44.000000	0.014010
-0.003849	44.000000	0.014513
-0.003848	44.000000	0.014513
-0.003847	44.000000	0.014513
-0.003846	44.000000	0.014513
-0.003845	44.000000	0.014497
-0.003844	44.000000	0.014497
-0.003843	44.000000	0.014406
-0.003842	44.000000	0.014420
-0.003841	44.000000	0.014420
-0.003840	44.000000	0.014420
-0.003839	44.000000	0.014420
-0.003838	44.000000	0.014420
-0.003837	44.000000	0.014420
-0.003836	44.000000	0.014420
-0.003835	44.000000	0.014420
-0.003834	44.000000	0.014420
-0.003833	44.000000	0.014420
-0.003832	44.000000	0.014420
-0.003831	44.000000	0.014425
-0.003830	44.000000	0.014339
-0.003829	48.000000	0.014348
-0.003828	48.000000	0.014852
-0.003827	48.000000	0.014852
-0.003826	44.000000	0.014872
-0.003825	44.000000	0.014872
-0.003824	44.000000	0.014872
-0.003823	44.000000	0.014872
-0.003822	44.000000	0.014872
-0.003821	44.000000	0.014769
-0.003820	224.000000	0.014697
-0.003819	224.000000	0.014697
-0.003818	224.000000	0.014697
-0.003817	224.000000	0.014665
-0.003816	224.000000	0.014665
-0.003815	224.000000	0.014665
-0.003814	224.000000	0.014665
-0.003813	228.000000	0.014738
-0.003812	228.000000	0.014738
-0.003811	228.000000	0.014738
-0.003810	228.000000	0.014738
-0.003809	228.000000	0.014646
-0.003808	224.000000	0.015058
-0.003807	224.000000	0.015058
-0.003806	224.000000	0.015058
-0.003805	224.000000	0.015058
-0.003804	224.000000	0.015028
-0.003803	224.000000	0.015028
-0.003802	224.000000	0.015028
-0.003801	224.000000	0.015028
-0.003800	224.000000	0.015028
-0.003799	224.000000	0.015028
-0.003798	224.000000	0.014925
-0.003797	228.000000	0.015095
-0.003796	228.000000	0.015095
-0.003795	228.000000	0.015095
-0.003794	228.000000	0.015095
-0.003793	228.000000	0.015095
-0.003792	228.000000	0.015095
-0.003791	228.000000	0.014661
-0.003790	228.000000	0.014661
-0.003789	228.000000	0.014661
-0.003788	228.000000	0.014661
-0.003787	228.000000	0.014968
-0.003786	228.000000	0.014968
-0.003785	228.000000	0.014968
-0.003784	228.000000	0.014968
-0.003783	228.000000	0.014968
-0.003782	228.000000	0.015096
-0.003781	228.000000	0.015096
-0.003780	228.000000	0.015096
-0.003779	228.000000	0.015096
-0.003778	228.000000	0.015069
-0.003777	228.000000	0.015069
-0.003776	228.000000	0.014962
-0.003775	228.000000	0.014962
-0.003774	228.000000	0.014962
-0.003773	228.000000	0.014962
-0.003772	228.000000	0.014962
-0.003771	228.000000	0.014808
-0.003770	228.000000	0.014808
-0.003769	228.000000	0.014808
-0.003768	228.000000	0.014857
-0.003767	228.000000	0.014857
-0.003766	228.000000	0.015417
-0.003765	228.000000	0.015284
-0.003764	228.000000	0.015284
-0.003763	228.000000	0.015284
-0.003762	228.000000	0.015284
-0.003761	228.000000	0.015284
-0.003760	228.000000	0.015284
-0.003759	228.000000	0.015284
-0.003758	228.000000	0.015284
-0.003757	228.000000	0.015284
-0.003756	228.000000	0.015284
-0.003755	228.000000	0.015284
-0.003754	228.000000	0.015174
-0.003753	228.000000	0.015174
-0.003752	228.000000	0.015154
-0.003751	228.000000	0.015154
-0.003750	232.000000	0.015360
-0.003749	232.000000	0.015360
-0.003748	232.000000	0.015360
-0.003747	232.000000	0.015360
-0.003746	228.000000	0.015724
-0.003745	228.000000	0.015724
-0.003744	228.000000	0.015724
-0.003743	228.000000	0.015615
-0.003742	224.000000	0.015561
-0.003741	224.000000	0.015561
-0.003740	224.000000	0.015561
-0.003739	224.000000	0.015554
-0.003738	224.000000	0.015554
-0.003737	224.000000	0.015554
-0.003736	224.000000	0.015554
-0.003735	224.000000	0.015554
-0.003734	224.000000	0.015818
-0.003733	224.000000	0.015818
-0.003732	228.000000	0.015713
-0.003731	228.000000	0.015713
-0.003730	228.000000	0.015713
-0.003729	228.000000	0.015713
-0.003728	228.000000	0.015713
-0.003727	228.000000	0.015713
-0.003726	228.000000	0.015704
-0.003725	224.000000	0.016005
-0.003724	224.000000	0.016005
-0.003723	224.000000	0.016005
-0.003722	224.000000	0.015831
-0.003721	224.000000	0.015733
-0.003720	224.000000	0.015733
-0.003719	224.000000	0.015733
-0.003718	224.000000	0.016017
-0.003717	224.000000	0.016017
-0.003716	224.000000	0.016017
-0.003715	224.000000	0.016017
-0.003714	224.000000	0.016017
-0.003713	224.000000	0.016018
-0.003712	224.000000	0.016018
-0.003711	224.000000	0.016018
-0.003710	224.000000	0.015907
-0.003709	224.000000	0.015907
-0.003708	224.000000	0.015907
-0.003707	224.000000	0.015907
-0.003706	224.000000	0.015907
-0.003705	224.000000	0.016161
-0.003704	224.000000	0.016161
-0.003703	224.000000	0.016161
-0.003702	224.000000	0.016457
-0.003701	224.000000	0.016457
-0.003700	224.000000	0.016464
-0.003699	224.000000	0.016381
-0.003698	224.000000	0.016381
-0.003697	224.000000	0.016381
-0.003696	224.000000	0.016381
-0.003695	224.000000	0.016381
-0.003694	224.000000	0.016381
-0.003693	224.000000	0.016381
-0.003692	224.000000	0.016381
-0.003691	224.000000	0.016381
-0.003690	224.000000	0.016381
-0.003689	224.000000	0.016381
-0.003688	224.000000	0.016308
-0.003687	224.000000	0.016320
-0.003686	224.000000	0.016623
-0.003685	224.000000	0.016623
-0.003684	220.000000	0.016831
-0.003683	220.000000	0.016831
-0.003682	220.000000	0.016831
-0.003681	220.000000	0.016770
-0.003680	220.000000	0.016770
-0.003679	220.000000	0.016770
-0.003678	220.000000	0.016770
-0.003677	220.000000	0.016720
-0.003676	220.000000	0.016720
-0.003675	220.000000	0.016720
-0.003674	220.000000	0.016741
-0.003673	220.000000	0.016741
-0.003672	220.000000	0.016558
-0.003671	220.000000	0.016558
-0.003670	220.000000	0.016856
-0.003669	220.000000	0.016856
-0.003668	220.000000	0.016856
-0.003667	220.000000	0.016856
-0.003666	220.000000	0.016820
-0.003665	220.000000	0.016820
-0.003664	220.000000	0.016931
-0.003663	220.000000	0.016931
-0.003662	220.000000	0.016931
-0.003661	220.000000	0.016955
-0.003660	220.000000	0.016955
-0.003659	220.000000	0.016955
-0.003658	220.000000	0.016955
-0.003657	220.000000	0.016955
-0.003656	220.000000	0.016955
-0.003655	220.000000	0.016934
-0.003654	220.000000	0.017220
-0.003653	220.000000	0.017220
-0.003652	216.000000	0.017132
-0.003651	216.000000	0.017132
-0.003650	216.000000	0.017132
-0.003649	216.000000	0.017132
-0.003648	216.000000	0.017160
-0.003647	216.000000	0.017160
-0.003646	216.000000	0.017160
-0.003645	216.000000	0.017160
-0.003644	220.000000	0.017162
-0.003643	216.000000	0.017172
-0.003642	216.000000	0.017172
-0.003641	216.000000	0.017172
-0.003640	216.000000	0.017172
-0.003639	216.000000	0.017172
-0.003638	212.000000	0.017401
-0.003637	212.000000	0.017401
-0.003636	212.000000	0.017401
-0.003635	212.000000	0.017430
-0.003634	212.000000	0.017430
-0.003633	212.000000	0.017469
-0.003632	212.000000	0.017469
-0.003631	212.000000	0.017469
-0.003630	212.000000	0.017469
-0.003629	212.000000	0.017469
-0.003628	212.000000	0.017469
-0.003627	212.000000	0.017469
-0.003626	212.000000	0.017469
-0.003625	220.000000	0.017276
-0.003624	220.000000	0.017276
-0.003623	220.000000	0.016998
-0.003622	212.000000	0.017233
-0.003621	212.000000	0.017233
-0.003620	208.000000	0.017001
-0.003619	208.000000	0.017001
-0.003618	208.000000	0.017001
-0.003617	208.000000	0.017001
-0.003616	208.000000	0.017001
-0.003615	208.000000	0.017001
-0.003614	208.000000	0.017001
-0.003613	208.000000	0.017001
-0.003612	208.000000	0.017001
-0.003611	212.000000	0.017070
-0.003610	212.000000	0.017070
-0.003609	212.000000	0.017096
-0.003608	212.000000	0.017096
-0.003607	212.000000	0.017096
-0.003606	208.000000	0.017242
-0.003605	208.000000	0.017242
-0.003604	208.000000	0.017242
-0.003603	208.000000	0.017242
-0.003602	204.000000	0.017001
-0.003601	204.000000	0.017001
-0.003600	204.000000	0.017094
-0.003599	204.000000	0.017094
-0.003598	204.000000	0.017094
-0.003597	204.000000	0.017094
-0.003596	204.000000	0.017108
-0.003595	204.000000	0.017108
-0.003594	204.000000	0.017108
-0.003593	204.000000	0.016970
-0.003592	204.000000	0.016970
-0.003591	204.000000	0.016970
-0.003590	204.000000	0.017051
-0.003589	204.000000	0.017151
-0.003588	204.000000	0.017151
-0.003587	204.000000	0.017151
-0.003586	204.000000	0.017151
-0.003585	204.000000	0.017151
-0.003584	204.000000	0.017151
-0.003583	204.000000	0.017159
-0.003582	204.000000	0.017159
-0.003581	200.000000	0.016803
-0.003580	200.000000	0.016803
-0.003579	200.000000	0.016803
-0.003578	200.000000	0.016913
-0.003577	200.000000	0.016913
-0.003576	200.000000	0.016913
-0.003575	200.000000	0.016913
-0.003574	196.000000	0.016919
-0.003573	200.000000	0.016813
-0.003572	200.000000	0.016813
-0.003571	200.000000	0.016813
-0.003570	200.000000	0.016807
-0.003569	200.000000	0.016807
-0.003568	200.000000	0.016807
-0.003567	200.000000	0.016919
-0.003566	200.000000	0.016919
-0.003565	200.000000	0.016919
-0.003564	200.000000	0.016784
-0.003563	200.000000	0.016784
-0.003562	200.000000	0.016784
-0.003561	196.000000	0.016364
-0.003560	196.000000	0.016364
-0.003559	196.000000	0.016315
-0.003558	196.000000	0.016315
-0.003557	192.000000	0.016289
-0.003556	192.000000	0.016399
-0.003555	192.000000	0.016399
-0.003554	192.000000	0.016399
-0.003553	192.000000	0.016399
-0.003552	192.000000	0.016399
-0.003551	192.000000	0.016399
-0.003550	192.000000	0.016399
-0.003549	192.000000	0.016399
-0.003548	192.000000	0.016399
-0.003547	192.000000	0.016399
-0.003546	192.000000	0.016399
-0.003545	192.000000	0.016506
-0.003544	192.000000	0.016464
-0.003543	192.000000	0.016352
-0.003542	192.000000	0.016352
-0.003541	192.000000	0.016352
-0.003540	188.000000	0.015869
-0.003539	188.000000	0.015869
-0.003538	188.000000	0.015869
-0.003537	188.000000	0.015869
-0.003536	188.000000	0.015869
-0.003535	192.000000	0.015768
-0.003534	188.000000	0.015867
-0.003533	188.000000	0.015867
-0.003532	188.000000	0.015867
-0.003531	188.000000	0.015808
-0.003530	188.000000	0.015808
-0.003529	188.000000	0.015808
-0.003528	188.000000	0.015808
-0.003527	188.000000	0.015637
-0.003526	188.000000	0.015637
-0.003525	188.000000	0.015637
-0.003524	188.000000	0.015616
-0.003523	188.000000	0.015703
-0.003522	188.000000	0.015703
-0.003521	188.000000	0.015703
-0.003520	188.000000	0.015703
-0.003519	188.000000	0.015214
-0.003518	188.000000	0.015147
-0.003517	188.000000	0.015147
-0.003516	188.000000	0.015147
-0.003515	188.000000	0.015147
-0.003514	188.000000	0.015147
-0.003513	188.000000	0.015147
-0.003512	188.000000	0.015225
-0.003511	188.000000	0.015029
-0.003510	188.000000	0.015029
-0.003509	188.000000	0.015029
-0.003508	188.000000	0.015029
-0.003507	188.000000	0.015029
-0.003506	188.000000	0.014947
-0.003505	188.000000	0.014872
-0.003504	188.000000	0.014872
-0.003503	188.000000	0.014872
-0.003502	188.000000	0.014872
-0.003501	184.000000	0.014940
-0.003500	184.000000	0.014940
-0.003499	188.000000	0.014456
-0.003498	188.000000	0.014456
-0.003497	188.000000	0.014053
-0.003496	188.000000	0.014053
-0.003495	184.000000	0.013820
-0.003494	184.000000	0.013820
-0.003493	184.000000	0.013820
-0.003492	184.000000	0.013732
-0.003491	184.000000	0.013779
-0.003490	184.000000	0.013779
-0.003489	184.000000	0.013779
-0.003488	184.000000	0.013779
-0.003487	184.000000	0.013779
-0.003486	184.000000	0.013779
-0.003485	184.000000	0.013779
-0.003484	184.000000	0.013779
-0.003483	184.000000	0.013779
-0.003482	184.000000	0.013779
-0.003481	184.000000	0.013779
-0.003480	184.000000	0.013816
-0.003479	184.000000	0.013472
-0.003478	184.000000	0.013027
-0.003477	184.000000	0.012979
-0.003476	184.000000	0.012979
-0.003475	188.000000	0.013004
-0.003474	188.000000	0.013004
-0.003473	188.000000	0.013004
-0.003472	188.000000	0.013004
-0.003471	188.000000	0.013004
-0.003470	188.000000	0.013004
-0.003469	184.000000	0.013036
-0.003468	184.000000	0.013036
-0.003467	184.000000	0.013036
-0.003466	184.000000	0.012939
-0.003465	184.000000	0.012939
-0.003464	184.000000	0.012939
-0.003463	184.000000	0.012679
-0.003462	184.000000	0.012679
-0.003461	184.000000	0.012679
-0.003460	184.000000	0.012679
-0.003459	188.000000	0.013070
-0.003458	188.000000	0.012650
-0.003457	188.000000	0.012650
-0.003456	188.000000	0.012650
-0.003455	188.000000	0.012650
-0.003454	188.000000	0.012650
-0.003453	188.000000	0.012554
-0.003452	188.000000	0.012554
-0.003451	188.000000	0.012554
-0.003450	188.000000	0.012554
-0.003449	188.000000	0.012554
-0.003448	188.000000	0.012506
-0.003447	188.000000	0.012261
-0.003446	188.000000	0.012261
-0.003445	188.000000	0.012261
-0.003444	188.000000	0.012261
-0.003443	188.000000	0.012261
-0.003442	188.000000	0.012261
-0.003441	188.000000	0.012261
-0.003440	188.000000	0.012162
-0.003439	188.000000	0.012162
-0.003438	188.000000	0.012162
-0.003437	188.000000	0.011752
-0.003436	188.000000	0.011757
-0.003435	188.000000	0.011757
-0.003434	188.000000	0.011757
-0.003433	188.000000	0.011757
-0.003432	188.000000	0.011757
-0.003431	188.000000	0.011492
-0.003430	188.000000	0.011492
-0.003429	188.000000	0.011492
-0.003428	188.000000	0.011492
-0.003427	188.000000	0.011392
-0.003426	188.000000	0.011392
-0.003425	188.000000	0.011418
-0.003424	188.000000	0.011418
-0.003423	188.000000	0.011418
-0.003422	188.000000	0.011418
-0.003421	188.000000	0.011418
-0.003420	188.000000	0.011418
-0.003419	188.000000	0.011390
-0.003418	188.000000	0.011390
-0.003417	192.000000	0.011001
-0.003416	192.000000	0.011001
-0.003415	192.000000	0.010736
-0.003414	192.000000	0.010631
-0.003413	192.000000	0.010631
-0.003412	192.000000	0.010631
-0.003411	192.000000	0.010631
-0.003410	192.000000	0.010631
-0.003409	192.000000	0.010631
-0.003408	192.000000	0.010631
-0.003407	192.000000	0.010631
-0.003406	192.000000	0.010631
-0.003405	192.000000	0.010631
-0.003404	192.000000	0.010631
-0.003403	12.000000	0.010571
-0.003402	12.000000	0.010571
-0.003401	192.000000	0.010518
-0.003400	192.000000	0.010518
-0.003399	12.000000	0.010242
-0.003398	12.000000	0.010242
-0.003397	12.000000	0.010242
-0.003396	192.000000	0.009892
-0.003395	192.000000	0.009892
-0.003394	192.000000	0.009892
-0.003393	192.000000	0.009892
-0.003392	12.000000	0.009835
-0.003391	12.000000	0.009835
-0.003390	12.000000	0.009793
-0.003389	12.000000	0.009793
-0.003388	192.000000	0.009744
-0.003387	192.000000	0.009744
-0.003386	192.000000	0.009744
-0.003385	192.000000	0.009744
-0.003384	192.000000	0.009744
-0.003383	12.000000	0.009469
-0.003382	12.000000	0.009469
-0.003381	12.000000	0.009362
-0.003380	12.000000	0.009362
-0.003379	12.000000	0.009362
-0.003378	12.000000	0.009362
-0.003377	12.000000	0.009362
-0.003376	12.000000	0.009389
-0.003375	192.000000	0.009093
-0.003374	192.000000	0.008738
-0.003373	192.000000	0.008738
-0.003372	192.000000	0.008738
-0.003371	192.000000	0.008738
-0.003370	12.000000	0.008668
-0.003369	12.000000	0.008668
-0.003368	12.000000	0.008668
-0.003367	12.000000	0.008387
-0.003366	12.000000	0.008387
-0.003365	12.000000	0.008387
-0.003364	12.000000	0.008387
-0.003363	12.000000	0.008387
-0.003362	12.000000	0.008355
-0.003361	16.000000	0.008330
-0.003360	16.000000	0.008330
-0.003359	16.000000	0.008221
-0.003358	16.000000	0.008221
-0.003357	16.000000	0.008221
-0.003356	16.000000	0.008221
-0.003355	16.000000	0.007970
-0.003354	16.000000	0.007970
-0.003353	16.000000	0.007970
-0.003352	16.000000	0.007970
-0.003351	16.000000	0.007690
-0.003350	16.000000	0.007690
-0.003349	16.000000	0.007657
-0.003348	16.000000	0.007547
-0.003347	16.000000	0.007547
-0.003346	16.000000	0.007547
-0.003345	16.000000	0.007547
-0.003344	16.000000	0.007547
-0.003343	16.000000	0.007547
-0.003342	16.000000	0.007547
-0.003341	16.000000	0.007547
-0.003340	16.000000	0.007547
-0.003339	16.000000	0.007547
-0.003338	16.000000	0.007547
-0.003337	16.000000	0.007438
-0.003336	16.000000	0.007145
-0.003335	16.000000	0.007145
-0.003334	16.000000	0.006956
-0.003333	16.000000	0.006956
-0.003332	16.000000	0.006941
-0.003331	16.000000	0.006941
-0.003330	16.000000	0.006941
-0.003329	16.000000	0.006941
-0.003328	16.000000	0.006941
-0.003327	16.000000	0.006941
-0.003326	16.000000	0.006862
-0.003325	16.000000	0.006862
-0.003324	16.000000	0.006862
-0.003323	16.000000	0.006830
-0.003322	16.000000	0.006830
-0.003321	16.000000	0.006830
-0.003320	20.000000	0.006586
-0.003319	20.000000	0.006586
-0.003318	20.000000	0.006586
-0.003317	20.000000	0.006586
-0.003316	20.000000	0.006586
-0.003315	20.000000	0.006480
-0.003314	20.000000	0.006291
-0.003313	20.000000	0.006291
-0.003312	20.000000	0.006291
-0.003311	20.000000	0.006291
-0.003310	20.000000	0.006260
-0.003309	20.000000	0.006260
-0.003308	20.000000	0.006260
-0.003307	20.000000	0.006260
-0.003306	20.000000	0.006260
-0.003305	20.000000	0.006260
-0.003304	20.000000	0.005922
-0.003303	20.000000	0.005907
-0.003302	20.000000	0.005907
-0.003301	20.000000	0.005907
-0.003300	20.000000	0.005907
-0.003299	20.000000	0.005907
-0.003298	20.000000	0.005907
-0.003297	20.000000	0.005878
-0.003296	20.000000	0.005878
-0.003295	20.000000	0.005878
-0.003294	20.000000	0.005878
-0.003293	24.000000	0.005947
-0.003292	24.000000	0.005947
-0.003291	24.000000	0.005947
-0.003290	24.000000	0.005947
-0.003289	24.000000	0.005947
-0.003288	24.000000	0.005713
-0.003287	24.000000	0.005713
-0.003286	24.000000	0.005713
-0.003285	24.000000	0.005713
-0.003284	24.000000	0.005683
-0.003283	24.000000	0.005683
-0.003282	24.000000	0.005585
-0.003281	24.000000	0.005585
-0.003280	24.000000	0.005585
-0.003279	24.000000	0.005585
-0.003278	24.000000	0.005585
-0.003277	24.000000	0.005592
-0.003276	24.000000	0.005592
-0.003275	24.000000	0.005592
-0.003274	24.000000	0.005577
-0.003273	24.000000	0.005577
-0.003272	24.000000	0.005257
-0.003271	24.000000	0.005139
-0.003270	24.000000	0.005139
-0.003269	24.000000	0.005139
-0.003268	24.000000	0.005139
-0.003267	24.000000	0.005139
-0.003266	24.000000	0.005139
-0.003265	24.000000	0.005139
-0.003264	24.000000	0.005139
-0.003263	24.000000	0.005139
-0.003262	24.000000	0.005139
-0.003261	24.000000	0.005139
-0.003260	24.000000	0.005056
-0.003259	24.000000	0.005056
-0.003258	24.000000	0.005032
-0.003257	24.000000	0.005032
-0.003256	24.000000	0.004868
-0.003255	24.000000	0.004868
-0.003254	24.000000	0.004868
-0.003253	24.000000	0.004868
-0.003252	28.000000	0.004674
-0.003251	28.000000	0.004674
-0.003250	28.000000	0.004674
-0.003249	28.000000	0.004591
-0.003248	28.000000	0.004591
-0.003247	28.000000	0.004591
-0.003246	28.000000	0.004591
-0.003245	28.000000	0.004553
-0.003244	28.000000	0.004553
-0.003243	28.000000	0.004553
-0.003242	28.000000	0.004553
-0.003241	28.000000	0.004553
-0.003240	28.000000	0.004388
-0.003239	28.000000	0.004388
-0.003238	28.000000	0.004315
-0.003237	28.000000	0.004315
-0.003236	28.000000	0.004315
-0.003235	28.000000	0.004315
-0.003234	28.000000	0.004315
-0.003233	28.000000	0.004315
-0.003232	28.000000	0.004296
-0.003231	28.000000	0.004253
-0.003230	28.000000	0.004253
-0.003229	28.000000	0.004253
-0.003228	28.000000	0.004253
-0.003227	28.000000	0.004198
-0.003226	28.000000	0.004198
-0.003225	28.000000	0.004198
-0.003224	28.000000	0.004077
-0.003223	28.000000	0.004077
-0.003222	28.000000	0.004077
-0.003221	28.000000	0.004077
-0.003220	28.000000	0.004077
-0.003219	28.000000	0.004062
-0.003218	28.000000	0.004062
-0.003217	28.000000	0.004062
-0.003216	28.000000	0.004024
-0.003215	28.000000	0.004024
-0.003214	28.000000	0.004024
-0.003213	28.000000	0.004024
-0.003212	28.000000	0.004024
-0.003211	32.000000	0.004015
-0.003210	32.000000	0.004015
-0.003209	32.000000	0.004015
-0.003208	32.000000	0.003894
-0.003207	32.000000	0.003894
-0.003206	32.000000	0.003879
-0.003205	32.000000	0.003829
-0.003204	32.000000	0.003829
-0.003203	32.000000	0.003829
-0.003202	32.000000	0.003829
-0.003201	32.000000	0.003829
-0.003200	32.000000	0.003829
-0.003199	32.000000	0.003829
-0.003198	32.000000	0.003829
-0.003197	32.000000	0.003829
-0.003196	32.000000	0.003829
-0.003195	32.000000	0.003829
-0.003194	32.000000	0.003793
-0.003193	32.000000	0.003784
-0.003192	32.000000	0.003711
-0.003191	32.000000	0.003711
-0.003190	32.000000	0.003745
-0.003189	32.000000	0.003745
-0.003188	32.000000	0.003745
-0.003187	32.000000	0.003745
-0.003186	32.000000	0.003757
-0.003185	32.000000	0.003757
-0.003184	32.000000	0.003757
-0.003183	32.000000	0.003736
-0.003182	32.000000	0.003736
-0.003181	32.000000	0.003736
-0.003180	32.000000	0.003732
-0.003179	32.000000	0.003732
-0.003178	32.000000	0.003739
-0.003177	32.000000	0.003739
-0.003176	36.000000	0.003687
-0.003175	36.000000	0.003687
-0.003174	36.000000	0.003687
-0.003173	36.000000	0.003687
-0.003172	36.000000	0.003665
-0.003171	36.000000	0.003665
-0.003170	36.000000	0.003700
-0.003169	36.000000	0.003700
-0.003168	36.000000	0.003700
-0.003167	36.000000	0.003696
-0.003166	36.000000	0.003696
-0.003165	36.000000	0.003696
-0.003164	36.000000	0.003696
-0.003163	36.000000	0.003696
-0.003162	36.000000	0.003696
-0.003161	36.000000	0.003690
-0.003160	36.000000	0.003668
-0.003159	36.000000	0.003668
-0.003158	36.000000	0.003668
-0.003157	36.000000	0.003679
-0.003156	36.000000	0.003679
-0.003155	36.000000	0.003679
-0.003154	36.000000	0.003681
-0.003153	36.000000	0.003681
-0.003152	36.000000	0.003681
-0.003151	36.000000	0.003681
-0.003150	36.000000	0.003690
-0.003149	36.000000	0.003802
-0.003148	36.000000	0.003802
-0.003147	36.000000	0.003802
-0.003146	36.000000	0.003802
-0.003145	36.000000	0.003802
-0.003144	40.000000	0.003810
-0.003143	40.000000	0.003810
-0.003142	40.000000	0.003810
-0.003141	40.000000	0.003811
-0.003140	40.000000	0.003811
-0.003139	40.000000	0.003820
-0.003138	40.000000	0.003820
-0.003137	40.000000	0.003820
-0.003136	40.000000	0.003820
-0.003135	40.000000	0.003820
-0.003134	40.000000	0.003820
-0.003133	40.000000	0.003820
-0.003132	40.000000	0.003820
-0.003131	40.000000	0.003820
-0.003130	40.000000	0.003820
-0.003129	36.000000	0.003945
-0.003128	40.000000	0.004131
-0.003127	40.000000	0.004084
-0.003126	40.000000	0.004084
-0.003125	40.000000	0.004084
-0.003124	40.000000	0.004084
-0.003123	40.000000	0.004084
-0.003122	40.000000	0.004084
-0.003121	40.000000	0.004084
-0.003120	40.000000	0.004084
-0.003119	40.000000	0.004084
-0.003118	40.000000	0.004123
-0.003117	40.000000	0.004123
-0.003116	40.000000	0.004123
-0.003115	40.000000	0.004135
-0.003114	40.000000	0.004135
-0.003113	44.000000	0.004214
-0.003112	44.000000	0.004214
-0.003111	44.000000	0.004214
-0.003110	44.000000	0.004214
-0.003109	44.000000	0.004214
-0.003108	44.000000	0.004326
-0.003107	44.000000	0.004364
-0.003106	44.000000	0.004364
-0.003105	44.000000	0.004364
-0.003104	44.000000	0.004364
-0.003103	44.000000	0.004364
-0.003102	44.000000	0.004377
-0.003101	44.000000	0.004377
-0.003100	44.000000	0.004377
-0.003099	44.000000	0.004388
-0.003098	44.000000	0.004388
-0.003097	44.000000	0.004469
-0.003096	44.000000	0.004522
-0.003095	44.000000	0.004522
-0.003094	44.000000	0.004522
-0.003093	44.000000	0.004522
-0.003092	44.000000	0.004522
-0.003091	44.000000	0.004522
-0.003090	44.000000	0.004522
-0.003089	44.000000	0.004539
-0.003088	44.000000	0.004539
-0.003087	44.000000	0.004723
-0.003086	44.000000	0.004723
-0.003085	44.000000	0.004787
-0.003084	44.000000	0.004787
-0.003083	44.000000	0.004787
-0.003082	44.000000	0.004787
-0.003081	44.000000	0.004915
-0.003080	44.000000	0.004915
-0.003079	48.000000	0.004891
-0.003078	48.000000	0.004891
-0.003077	48.000000	0.004891
-0.003076	48.000000	0.004908
-0.003075	48.000000	0.004908
-0.003074	48.000000	0.004973
-0.003073	48.000000	0.004973
-0.003072	48.000000	0.004973
-0.003071	48.000000	0.004973
-0.003070	48.000000	0.004985
-0.003069	48.000000	0.004985
-0.003068	48.000000	0.004985
-0.003067	48.000000	0.005169
-0.003066	48.000000	0.005169
-0.003065	48.000000	0.005297
-0.003064	48.000000	0.005297
-0.003063	48.000000	0.005393
-0.003062	48.000000	0.005393
-0.003061	48.000000	0.005393
-0.003060	48.000000	0.005393
-0.003059	48.000000	0.005393
-0.003058	48.000000	0.005393
-0.003057	48.000000	0.005393
-0.003056	48.000000	0.005393
-0.003055	48.000000	0.005393
-0.003054	48.000000	0.005393
-0.003053	48.000000	0.005393
-0.003052	48.000000	0.005479
-0.003051	48.000000	0.005479
-0.003050	48.000000	0.005503
-0.003049	48.000000	0.005674
-0.003048	48.000000	0.005674
-0.003047	48.000000	0.005674
-0.003046	48.000000	0.005924
-0.003045	48.000000	0.005924
-0.003044	48.000000	0.005924
-0.003043	48.000000	0.005924
-0.003042	48.000000	0.005924
-0.003041	52.000000	0.006022
-0.003040	52.000000	0.006022
-0.003039	52.000000	0.006022
-0.003038	52.000000	0.006022
-0.003037	52.000000	0.006046
-0.003036	52.000000	0.006046
-0.003035	52.000000	0.006046
-0.003034	52.000000	0.006046
-0.003033	52.000000	0.006217
-0.003032	52.000000	0.006217
-0.003031	52.000000	0.006217
-0.003030	52.000000	0.006310
-0.003029	52.000000	0.006278
-0.003028	52.000000	0.006278
-0.003027	52.000000	0.006278
-0.003026	52.000000	0.006278
-0.003025	52.000000	0.006555
-0.003024	52.000000	0.006555
-0.003023	52.000000	0.006555
-0.003022	52.000000	0.006555
-0.003021	52.000000	0.006555
-0.003020	52.000000	0.006555
-0.003019	52.000000	0.006655
-0.003018	52.000000	0.006655
-0.003017	52.000000	0.006862
-0.003016	52.000000	0.006862
-0.003015	52.000000	0.006862
-0.003014	52.000000	0.006862
-0.003013	52.000000	0.006862
-0.003012	52.000000	0.006930
-0.003011	52.000000	0.006930
-0.003010	52.000000	0.006930
-0.003009	52.000000	0.006930
-0.003008	52.000000	0.007035
-0.003007	52.000000	0.007358
-0.003006	52.000000	0.007358
-0.003005	56.000000	0.007664
-0.003004	56.000000	0.007664
-0.003003	56.000000	0.007664
-0.003002	56.000000	0.007664
-0.003001	56.000000	0.007872
-0.003000	56.000000	0.007872
-0.002999	56.000000	0.007900
-0.002998	56.000000	0.007900
-0.002997	56.000000	0.008006
-0.002996	56.000000	0.008006
-0.002995	56.000000	0.008006
-0.002994	56.000000	0.008006
-0.002993	56.000000	0.008006
-0.002992	56.000000	0.008006
-0.002991	56.000000	0.008006
-0.002990	56.000000	0.008006
-0.002989	56.000000	0.008006
-0.002988	56.000000	0.008006
-0.002987	56.000000	0.008006
-0.002986	56.000000	0.008145
-0.002985	56.000000	0.008384
-0.002984	56.000000	0.008691
-0.002983	56.000000	0.008729
-0.002982	56.000000	0.008729
-0.002981	56.000000	0.008729
-0.002980	56.000000	0.008697
-0.002979	56.000000	0.008697
-0.002978	56.000000	0.008697
-0.002977	56.000000	0.008697
-0.002976	56.000000	0.008697
-0.002975	56.000000	0.008809
-0.002974	56.000000	0.008809
-0.002973	56.000000	0.008838
-0.002972	56.000000	0.008838
-0.002971	56.000000	0.008838
-0.002970	56.000000	0.008838
-0.002969	56.000000	0.009102
-0.002968	56.000000	0.009102
-0.002967	56.000000	0.009102
-0.002966	56.000000	0.009102
-0.002965	56.000000	0.009102
-0.002964	60.000000	0.009546
-0.002963	60.000000	0.009546
-0.002962	60.000000	0.009175
-0.002961	60.000000	0.009175
-0.002960	60.000000	0.009205
-0.002959	60.000000	0.009205
-0.002958	60.000000	0.009205
-0.002957	60.000000	0.009205
-0.002956	60.000000	0.009205
-0.002955	60.000000	0.009205
-0.002954	60.000000	0.009243
-0.002953	60.000000	0.009620
-0.002952	60.000000	0.009620
-0.002951	60.000000	0.009620
-0.002950	60.000000	0.009620
-0.002949	60.000000	0.009620
-0.002948	60.000000	0.009620
-0.002947	60.000000	0.009648
-0.002946	60.000000	0.009648
-0.002945	60.000000	0.009648
-0.002944	60.000000	0.009648
-0.002943	60.000000	0.010002
-0.002942	60.000000	0.010114
-0.002941	60.000000	0.010114
-0.002940	60.000000	0.010114
-0.002939	60.000000	0.010114
-0.002938	60.000000	0.010114
-0.002937	64.000000	0.010390
-0.002936	64.000000	0.010390
-0.002935	64.000000	0.010390
-0.002934	64.000000	0.010418
-0.002933	64.000000	0.010418
-0.002932	64.000000	0.010418
-0.002931	64.000000	0.010530
-0.002930	64.000000	0.010479
-0.002929	64.000000	0.010479
-0.002928	64.000000	0.010479
-0.002927	64.000000	0.010479
-0.002926	64.000000	0.010479
-0.002925	64.000000	0.010517
-0.002924	64.000000	0.010517
-0.002923	64.000000	0.010871
-0.002922	64.000000	0.010871
-0.002921	64.000000	0.011181
-0.002920	64.000000	0.011291
-0.002919	64.000000	0.011291
-0.002918	64.000000	0.011291
-0.002917	64.000000	0.011291
-0.002916	64.000000	0.011291
-0.002915	64.000000	0.011291
-0.002914	64.000000	0.011291
-0.002913	64.000000	0.011291
-0.002912	64.000000	0.011291
-0.002911	64.000000	0.011291
-0.002910	64.000000	0.011291
-0.002909	64.000000	0.011397
-0.002908	64.000000	0.011420
-0.002907	64.000000	0.011420
-0.002906	64.000000	0.011420
-0.002905	64.000000	0.011716
-0.002904	64.000000	0.011716
-0.002903	64.000000	0.011716
-0.002902	64.000000	0.012107
-0.002901	64.000000	0.012107
-0.002900	64.000000	0.012107
-0.002899	64.000000	0.012107
-0.002898	64.000000	0.012209
-0.002897	64.000000	0.012209
-0.002896	68.000000	0.012269
-0.002895	68.000000	0.012291
-0.002894	68.000000	0.012291
-0.002893	68.000000	0.012291
-0.002892	68.000000	0.012291
-0.002891	68.000000	0.012291
-0.002890	68.000000	0.012291
-0.002889	68.000000	0.012588
-0.002888	68.000000	0.012588
-0.002887	64.000000	0.012689
-0.002886	64.000000	0.012689
-0.002885	64.000000	0.012689
-0.002884	68.000000	0.013079
-0.002883	68.000000	0.013079
-0.002882	64.000000	0.013095
-0.002881	68.000000	0.013437
-0.002880	68.000000	0.013437
-0.002879	68.000000	0.013437
-0.002878	68.000000	0.013437
-0.002877	68.000000	0.013437
-0.002876	68.000000	0.013532
-0.002875	68.000000	0.013532
-0.002874	68.000000	0.013835
-0.002873	68.000000	0.013835
-0.002872	68.000000	0.013835
-0.002871	68.000000	0.013835
-0.002870	68.000000	0.013835
-0.002869	68.000000	0.013848
-0.002868	68.000000	0.013848
-0.002867	68.000000	0.013913
-0.002866	68.000000	0.013913
-0.002865	68.000000	0.014000
-0.002864	68.000000	0.014000
-0.002863	68.000000	0.014000
-0.002862	68.000000	0.014000
-0.002861	68.000000	0.014416
-0.002860	68.000000	0.014416
-0.002859	68.000000	0.014416
-0.002858	68.000000	0.014719
-0.002857	68.000000	0.014719
-0.002856	68.000000	0.014727
-0.002855	68.000000	0.014727
-0.002854	68.000000	0.014805
-0.002853	68.000000	0.014805
-0.002852	68.000000	0.014805
-0.002851	68.000000	0.014805
-0.002850	68.000000	0.014805
-0.002849	68.000000	0.014805
-0.002848	68.000000	0.014805
-0.002847	68.000000	0.014805
-0.002846	68.000000	0.014805
-0.002845	68.000000	0.014805
-0.002844	68.000000	0.014805
-0.002843	68.000000	0.014875
-0.002842	68.000000	0.015172
-0.002841	68.000000	0.015172
-0.002840	68.000000	0.015604
-0.002839	68.000000	0.015604
-0.002838	68.000000	0.015693
-0.002837	68.000000	0.015693
-0.002836	68.000000	0.015693
-0.002835	68.000000	0.015693
-0.002834	68.000000	0.015693
-0.002833	68.000000	0.015693
-0.002832	252.000000	0.015716
-0.002831	252.000000	0.015645
-0.002830	68.000000	0.015713
-0.002829	68.000000	0.015713
-0.002828	68.000000	0.015713
-0.002827	68.000000	0.015713
-0.002826	252.000000	0.015995
-0.002825	252.000000	0.015995
-0.002824	252.000000	0.015995
-0.002823	252.000000	0.015995
-0.002822	252.000000	0.015995
-0.002821	252.000000	0.015961
-0.002820	252.000000	0.016463
-0.002819	252.000000	0.016463
-0.002818	252.000000	0.016463
-0.002817	68.000000	0.016470
-0.002816	68.000000	0.016470
-0.002815	68.000000	0.016470
-0.002814	68.000000	0.016470
-0.002813	68.000000	0.016470
-0.002812	68.000000	0.016470
-0.002811	68.000000	0.016470
-0.002810	248.000000	0.016726
-0.002809	248.000000	0.016810
-0.002808	248.000000	0.016810
-0.002807	248.000000	0.016810
-0.002806	248.000000	0.016810
-0.002805	248.000000	0.016810
-0.002804	64.000000	0.016846
-0.002803	64.000000	0.016846
-0.002802	64.000000	0.016846
-0.002801	64.000000	0.016846
-0.002800	64.000000	0.016846
-0.002799	60.000000	0.017282
-0.002798	60.000000	0.017282
-0.002797	60.000000	0.017282
-0.002796	68.000000	0.016899
-0.002795	68.000000	0.016899
-0.002794	64.000000	0.017142
-0.002793	64.000000	0.017142
-0.002792	64.000000	0.017142
-0.002791	64.000000	0.017101
-0.002790	64.000000	0.017101
-0.002789	64.000000	0.017101
-0.002788	64.000000	0.017106
-0.002787	64.000000	0.017106
-0.002786	64.000000	0.017106
-0.002785	64.000000	0.017106
-0.002784	64.000000	0.017106
-0.002783	64.000000	0.017106
-0.002782	64.000000	0.017113
-0.002781	64.000000	0.017113
-0.002780	64.000000	0.017113
-0.002779	252.000000	0.017222
-0.002778	60.000000	0.017817
-0.002777	60.000000	0.017803
-0.002776	60.000000	0.017803
-0.002775	60.000000	0.017803
-0.002774	60.000000	0.017803
-0.002773	60.000000	0.017803
-0.002772	60.000000	0.017803
-0.002771	60.000000	0.017803
-0.002770	60.000000	0.017803
-0.002769	60.000000	0.017803
-0.002768	60.000000	0.017803
-0.002767	60.000000	0.017803
-0.002766	240.000000	0.017760
-0.002765	60.000000	0.017714
-0.002764	60.000000	0.017714
-0.002763	60.000000	0.017714
-0.002762	56.000000	0.018224
-0.002761	56.000000	0.018224
-0.002760	56.000000	0.018224
-0.002759	56.000000	0.018224
-0.002758	52.000000	0.018536
-0.002757	52.000000	0.018536
-0.002756	52.000000	0.018536
-0.002755	228.000000	0.018492
-0.002754	228.000000	0.018492
-0.002753	228.000000	0.018492
-0.002752	52.000000	0.018410
-0.002751	52.000000	0.018410
-0.002750	52.000000	0.018599
-0.002749	52.000000	0.018599
-0.002748	52.000000	0.018599
-0.002747	52.000000	0.018599
-0.002746	220.000000	0.018574
-0.002745	220.000000	0.018574
-0.002744	224.000000	0.018471
-0.002743	224.000000	0.018471
-0.002742	224.000000	0.018471
-0.002741	224.000000	0.018471
-0.002740	224.000000	0.018471
-0.002739	224.000000	0.018453
-0.002738	224.000000	0.018453
-0.002737	216.000000	0.018530
-0.002736	216.000000	0.018530
-0.002735	216.000000	0.018530
-0.002734	216.000000	0.018530
-0.002733	216.000000	0.018448
-0.002732	216.000000	0.018615
-0.002731	216.000000	0.018615
-0.002730	212.000000	0.018459
-0.002729	212.000000	0.018459
-0.002728	212.000000	0.018459
-0.002727	212.000000	0.018459
-0.002726	212.000000	0.018427
-0.002725	212.000000	0.018427
-0.002724	212.000000	0.018427
-0.002723	212.000000	0.018427
-0.002722	212.000000	0.018365
-0.002721	212.000000	0.018456
-0.002720	212.000000	0.018456
-0.002719	212.000000	0.018456
-0.002718	212.000000	0.018456
-0.002717	204.000000	0.018337
-0.002716	204.000000	0.018337
-0.002715	204.000000	0.018337
-0.002714	200.000000	0.018081
-0.002713	200.000000	0.018052
-0.002712	204.000000	0.018031
-0.002711	204.000000	0.018031
-0.002710	204.000000	0.018031
-0.002709	204.000000	0.018031
-0.002708	204.000000	0.018031
-0.002707	204.000000	0.018031
-0.002706	204.000000	0.018031
-0.002705	204.000000	0.018031
-0.002704	204.000000	0.018031
-0.002703	204.000000	0.018031
-0.002702	204.000000	0.018031
-0.002701	204.000000	0.018025
-0.002700	204.000000	0.017995
-0.002699	204.000000	0.017995
-0.002698	204.000000	0.017722
-0.002697	204.000000	0.017722
-0.002696	200.000000	0.017473
-0.002695	200.000000	0.017473
-0.002694	200.000000	0.017473
-0.002693	200.000000	0.017473
-0.002692	196.000000	0.017484
-0.002691	196.000000	0.017484
-0.002690	200.000000	0.017514
-0.002689	200.000000	0.017514
-0.002688	200.000000	0.017514
-0.002687	200.000000	0.017491
-0.002686	200.000000	0.017491
-0.002685	200.000000	0.017491
-0.002684	200.000000	0.017491
-0.002683	200.000000	0.017670
-0.002682	200.000000	0.017372
-0.002681	200.000000	0.017372
-0.002680	200.000000	0.017372
-0.002679	200.000000	0.017411
-0.002678	200.000000	0.017411
-0.002677	200.000000	0.017411
-0.002676	196.000000	0.017083
-0.002675	196.000000	0.017083
-0.002674	196.000000	0.017069
-0.002673	196.000000	0.017069
-0.002672	196.000000	0.017069
-0.002671	196.000000	0.017069
-0.002670	196.000000	0.017069
-0.002669	196.000000	0.017069
-0.002668	196.000000	0.017133
-0.002667	196.000000	0.017133
-0.002666	196.000000	0.016832
-0.002665	196.000000	0.016832
-0.002664	196.000000	0.016832
-0.002663	196.000000	0.016805
-0.002662	196.000000	0.016805
-0.002661	196.000000	0.016796
-0.002660	196.000000	0.016796
-0.002659	196.000000	0.016796
-0.002658	196.000000	0.016796
-0.002657	196.000000	0.016871
-0.002656	196.000000	0.016871
-0.002655	196.000000	0.016502
-0.002654	196.000000	0.016502
-0.002653	196.000000	0.016502
-0.002652	196.000000	0.016502
-0.002651	196.000000	0.016502
-0.002650	196.000000	0.016207
-0.002649	196.000000	0.016207
-0.002648	196.000000	0.016203
-0.002647	196.000000	0.016203
-0.002646	196.000000	0.016288
-0.002645	196.000000	0.016288
-0.002644	196.000000	0.016288
-0.002643	196.000000	0.016288
-0.002642	196.000000	0.016288
-0.002641	196.000000	0.016288
-0.002640	196.000000	0.016288
-0.002639	192.000000	0.016293
-0.002638	192.000000	0.016293
-0.002637	192.000000	0.016293
-0.002636	192.000000	0.016293
-0.002635	196.000000	0.016127
-0.002634	192.000000	0.015659
-0.002633	192.000000	0.015808
-0.002632	192.000000	0.015808
-0.002631	192.000000	0.015808
-0.002630	192.000000	0.016291
-0.002629	192.000000	0.016291
-0.002628	192.000000	0.016291
-0.002627	192.000000	0.016291
-0.002626	192.000000	0.016291
-0.002625	192.000000	0.016291
-0.002624	192.000000	0.016397
-0.002623	192.000000	0.016397
-0.002622	192.000000	0.016409
-0.002621	192.000000	0.016409
-0.002620	192.000000	0.016409
-0.002619	196.000000	0.016163
-0.002618	196.000000	0.016163
-0.002617	196.000000	0.016163
-0.002616	196.000000	0.016163
-0.002615	196.000000	0.016163
-0.002614	192.000000	0.015753
-0.002613	196.000000	0.015859
-0.002612	196.000000	0.015859
-0.002611	196.000000	0.015859
-0.002610	196.000000	0.015859
-0.002609	196.000000	0.015871
-0.002608	196.000000	0.015871
-0.002607	196.000000	0.015871
-0.002606	196.000000	0.015871
-0.002605	192.000000	0.015788
-0.002604	192.000000	0.015788
-0.002603	196.000000	0.015567
-0.002602	196.000000	0.015676
-0.002601	196.000000	0.015676
-0.002600	196.000000	0.015676
-0.002599	196.000000	0.015676
-0.002598	196.000000	0.015676
-0.002597	196.000000	0.015676
-0.002596	196.000000	0.015693
-0.002595	196.000000	0.015693
-0.002594	196.000000	0.015693
-0.002593	196.000000	0.015271
-0.002592	196.000000	0.015271
-0.002591	196.000000	0.015383
-0.002590	196.000000	0.015383
-0.002589	196.000000	0.015383
-0.002588	196.000000	0.015383
-0.002587	196.000000	0.015181
-0.002586	196.000000	0.015181
-0.002585	196.000000	0.015181
-0.002584	196.000000	0.015330
-0.002583	196.000000	0.015351
-0.002582	196.000000	0.015351
-0.002581	196.000000	0.015351
-0.002580	196.000000	0.015464
-0.002579	196.000000	0.015464
-0.002578	196.000000	0.015464
-0.002577	196.000000	0.015464
-0.002576	196.000000	0.015372
-0.002575	196.000000	0.015372
-0.002574	196.000000	0.015372
-0.002573	196.000000	0.014945
-0.002572	196.000000	0.014945
-0.002571	196.000000	0.014781
-0.002570	196.000000	0.014805
-0.002569	196.000000	0.014918
-0.002568	196.000000	0.014918
-0.002567	196.000000	0.014918
-0.002566	196.000000	0.014918
-0.002565	196.000000	0.014918
-0.002564	196.000000	0.014918
-0.002563	196.000000	0.014918
-0.002562	196.000000	0.014918
-0.002561	196.000000	0.014918
-0.002560	196.000000	0.014918
-0.002559	196.000000	0.014918
-0.002558	196.000000	0.015028
-0.002557	196.000000	0.015055
-0.002556	196.000000	0.015055
-0.002555	200.000000	0.014908
-0.002554	200.000000	0.014908
-0.002553	200.000000	0.014908
-0.002552	200.000000	0.014481
-0.002551	200.000000	0.014481
-0.002550	200.000000	0.014481
-0.002549	200.000000	0.014481
-0.002548	200.000000	0.014481
-0.002547	200.000000	0.014499
-0.002546	200.000000	0.014499
-0.002545	200.000000	0.014499
-0.002544	200.000000	0.014527
-0.002543	200.000000	0.014527
-0.002542	200.000000	0.014527
-0.002541	200.000000	0.014527
-0.002540	200.000000	0.014527
-0.002539	200.000000	0.014405
-0.002538	200.000000	0.014405
-0.002537	200.000000	0.014405
-0.002536	200.000000	0.014512
-0.002535	200.000000	0.014661
-0.002534	200.000000	0.014661
-0.002533	200.000000	0.014661
-0.002532	200.000000	0.014661
-0.002531	200.000000	0.014263
-0.002530	200.000000	0.014263
-0.002529	200.000000	0.014263
-0.002528	200.000000	0.014263
-0.002527	200.000000	0.014263
-0.002526	200.000000	0.014263
-0.002525	200.000000	0.014364
-0.002524	200.000000	0.014364
-0.002523	200.000000	0.014291
-0.002522	200.000000	0.014291
-0.002521	200.000000	0.014291
-0.002520	200.000000	0.014291
-0.002519	200.000000	0.014291
-0.002518	200.000000	0.014209
-0.002517	200.000000	0.014209
-0.002516	200.000000	0.014362
-0.002515	200.000000	0.014362
-0.002514	196.000000	0.014452
-0.002513	196.000000	0.014452
-0.002512	196.000000	0.014452
-0.002511	200.000000	0.014038
-0.002510	200.000000	0.014038
-0.002509	200.000000	0.014038
-0.002508	200.000000	0.014038
-0.002507	200.000000	0.014016
-0.002506	200.000000	0.014016
-0.002505	200.000000	0.014045
-0.002504	200.000000	0.014045
-0.002503	200.000000	0.014132
-0.002502	200.000000	0.014132
-0.002501	200.000000	0.014132
-0.002500	200.000000	0.014132
-0.002499	200.000000	0.014132
-0.002498	200.000000	0.014132
-0.002497	200.000000	0.014132
-0.002496	200.000000	0.014132
-0.002495	200.000000	0.014132
-0.002494	200.000000	0.014132
-0.002493	200.000000	0.014132
-0.002492	200.000000	0.014238
-0.002491	200.000000	0.014268
-0.002490	24.000000	0.013827
-0.002489	200.000000	0.013735
-0.002488	200.000000	0.013735
-0.002487	200.000000	0.013735
-0.002486	200.000000	0.013735
-0.002485	20.000000	0.013828
-0.002484	20.000000	0.013828
-0.002483	20.000000	0.013828
-0.002482	20.000000	0.013828
-0.002481	20.000000	0.013805
-0.002480	20.000000	0.013805
-0.002479	20.000000	0.013907
-0.002478	20.000000	0.013907
-0.002477	20.000000	0.013907
-0.002476	20.000000	0.013907
-0.002475	24.000000	0.013972
-0.002474	24.000000	0.013972
-0.002473	24.000000	0.013972
-0.002472	24.000000	0.013972
-0.002471	24.000000	0.013972
-0.002470	24.000000	0.013478
-0.002469	24.000000	0.013478
-0.002468	24.000000	0.013478
-0.002467	24.000000	0.013478
-0.002466	24.000000	0.013580
-0.002465	24.000000	0.013580
-0.002464	24.000000	0.014101
-0.002463	24.000000	0.014101
-0.002462	24.000000	0.014101
-0.002461	24.000000	0.014101
-0.002460	24.000000	0.014022
-0.002459	24.000000	0.014055
-0.002458	24.000000	0.014055
-0.002457	24.000000	0.014055
-0.002456	24.000000	0.014055
-0.002455	24.000000	0.014055
-0.002454	24.000000	0.014055
-0.002453	24.000000	0.014157
-0.002452	24.000000	0.014157
-0.002451	24.000000	0.014157
-0.002450	24.000000	0.014157
-0.002449	24.000000	0.013711
-0.002448	24.000000	0.013667
-0.002447	24.000000	0.013667
-0.002446	24.000000	0.013667
-0.002445	24.000000	0.013667
-0.002444	24.000000	0.013667
-0.002443	28.000000	0.013762
-0.002442	28.000000	0.013762
-0.002441	28.000000	0.013762
-0.002440	28.000000	0.013864
-0.002439	28.000000	0.013864
-0.002438	28.000000	0.013864
-0.002437	24.000000	0.013819
-0.002436	24.000000	0.013897
-0.002435	24.000000	0.013897
-0.002434	24.000000	0.013897
-0.002433	24.000000	0.013897
-0.002432	24.000000	0.013897
-0.002431	24.000000	0.013802
-0.002430	24.000000	0.013802
-0.002429	28.000000	0.013387
-0.002428	28.000000	0.013387
-0.002427	28.000000	0.013595
-0.002426	28.000000	0.013540
-0.002425	28.000000	0.013540
-0.002424	28.000000	0.013540
-0.002423	28.000000	0.013540
-0.002422	28.000000	0.013540
-0.002421	28.000000	0.013540
-0.002420	28.000000	0.013540
-0.002419	28.000000	0.013540
-0.002418	28.000000	0.013540
-0.002417	28.000000	0.013540
-0.002416	28.000000	0.013540
-0.002415	28.000000	0.013474
-0.002414	28.000000	0.013574
-0.002413	28.000000	0.013574
-0.002412	28.000000	0.013574
-0.002411	28.000000	0.013717
-0.002410	28.000000	0.013717
-0.002409	28.000000	0.013717
-0.002408	28.000000	0.013307
-0.002407	28.000000	0.013307
-0.002406	28.000000	0.013307
-0.002405	28.000000	0.013307
-0.002404	28.000000	0.013231
-0.002403	28.000000	0.013231
-0.002402	28.000000	0.013136
-0.002401	28.000000	0.013232
-0.002400	28.000000	0.013232
-0.002399	28.000000	0.013232
-0.002398	28.000000	0.013232
-0.002397	28.000000	0.013232
-0.002396	28.000000	0.013408
-0.002395	28.000000	0.013408
-0.002394	28.000000	0.013694
-0.002393	28.000000	0.013610
-0.002392	28.000000	0.013610
-0.002391	28.000000	0.013610
-0.002390	28.000000	0.013610
-0.002389	28.000000	0.013610
-0.002388	28.000000	0.013702
-0.002387	28.000000	0.013340
-0.002386	28.000000	0.013418
-0.002385	28.000000	0.013418
-0.002384	28.000000	0.013418
-0.002383	28.000000	0.013418
-0.002382	28.000000	0.013326
-0.002381	28.000000	0.013326
-0.002380	28.000000	0.013531
-0.002379	28.000000	0.013531
-0.002378	28.000000	0.013531
-0.002377	28.000000	0.013531
-0.002376	28.000000	0.013531
-0.002375	28.000000	0.013617
-0.002374	28.000000	0.013617
-0.002373	28.000000	0.013617
-0.002372	28.000000	0.013508
-0.002371	28.000000	0.013409
-0.002370	28.000000	0.013409
-0.002369	28.000000	0.013409
-0.002368	28.000000	0.013409
-0.002367	32.000000	0.013084
-0.002366	32.000000	0.013084
-0.002365	32.000000	0.013084
-0.002364	32.000000	0.013289
-0.002363	32.000000	0.013289
-0.002362	32.000000	0.013376
-0.002361	32.000000	0.013376
-0.002360	32.000000	0.013277
-0.002359	32.000000	0.013277
-0.002358	32.000000	0.013277
-0.002357	32.000000	0.013277
-0.002356	32.000000	0.013277
-0.002355	32.000000	0.013277
-0.002354	32.000000	0.013277
-0.002353	32.000000	0.013277
-0.002352	32.000000	0.013277
-0.002351	32.000000	0.013277
-0.002350	32.000000	0.013277
-0.002349	32.000000	0.013253
-0.002348	32.000000	0.013481
-0.002347	32.000000	0.013481
-0.002346	32.000000	0.013180
-0.002345	32.000000	0.013180
-0.002344	32.000000	0.013180
-0.002343	32.000000	0.013070
-0.002342	32.000000	0.013070
-0.002341	32.000000	0.013070
-0.002340	32.000000	0.013070
-0.002339	32.000000	0.013070
-0.002338	32.000000	0.012963
-0.002337	32.000000	0.013041
-0.002336	32.000000	0.013113
-0.002335	32.000000	0.013113
-0.002334	32.000000	0.013113
-0.002333	32.000000	0.013113
-0.002332	32.000000	0.013360
-0.002331	32.000000	0.013360
-0.002330	32.000000	0.013360
-0.002329	32.000000	0.013360
-0.002328	32.000000	0.013360
-0.002327	32.000000	0.013250
-0.002326	36.000000	0.012986
-0.002325	36.000000	0.012986
-0.002324	36.000000	0.012986
-0.002323	36.000000	0.013058
-0.002322	36.000000	0.013058
-0.002321	36.000000	0.013058
-0.002320	36.000000	0.013058
-0.002319	36.000000	0.013058
-0.002318	36.000000	0.013058
-0.002317	36.000000	0.013058
-0.002316	36.000000	0.013195
-0.002315	36.000000	0.013195
-0.002314	36.000000	0.013086
-0.002313	36.000000	0.013086
-0.002312	36.000000	0.013086
-0.002311	36.000000	0.013086
-0.002310	36.000000	0.013150
-0.002309	36.000000	0.013150
-0.002308	36.000000	0.013150
-0.002307	36.000000	0.013150
-0.002306	36.000000	0.013150
-0.002305	36.000000	0.012811
-0.002304	36.000000	0.012811
-0.002303	36.000000	0.012811
-0.002302	36.000000	0.012811
-0.002301	36.000000	0.012811
-0.002300	36.000000	0.013069
-0.002299	36.000000	0.013069
-0.002298	40.000000	0.013475
-0.002297	40.000000	0.013539
-0.002296	40.000000	0.013539
-0.002295	40.000000	0.013429
-0.002294	40.000000	0.013429
-0.002293	40.000000	0.013429
-0.002292	40.000000	0.013429
-0.002291	40.000000	0.013429
-0.002290	40.000000	0.013429
-0.002289	40.000000	0.013429
-0.002288	40.000000	0.013429
-0.002287	40.000000	0.013522
-0.002286	40.000000	0.013522
-0.002285	36.000000	0.013410
-0.002284	40.000000	0.013388
-0.002283	40.000000	0.013388
-0.002282	40.000000	0.013388
-0.002281	40.000000	0.013388
-0.002280	40.000000	0.013388
-0.002279	40.000000	0.013388
-0.002278	40.000000	0.013388
-0.002277	40.000000	0.013388
-0.002276	40.000000	0.013388
-0.002275	40.000000	0.013388
-0.002274	40.000000	0.013388
-0.002273	40.000000	0.013281
-0.002272	40.000000	0.013281
-0.002271	40.000000	0.013714
-0.002270	40.000000	0.013714
-0.002269	40.000000	0.013714
-0.002268	40.000000	0.013978
-0.002267	40.000000	0.013978
-0.002266	40.000000	0.013978
-0.002265	40.000000	0.013978
-0.002264	44.000000	0.013804
-0.002263	44.000000	0.013804
-0.002262	44.000000	0.013697
-0.002261	44.000000	0.013697
-0.002260	44.000000	0.013697
-0.002259	44.000000	0.013697
-0.002258	44.000000	0.013743
-0.002257	44.000000	0.013743
-0.002256	44.000000	0.013634
-0.002255	44.000000	0.013634
-0.002254	44.000000	0.013634
-0.002253	44.000000	0.013634
-0.002252	44.000000	0.013898
-0.002251	44.000000	0.013795
-0.002250	44.000000	0.013795
-0.002249	44.000000	0.013795
-0.002248	44.000000	0.013795
-0.002247	44.000000	0.013795
-0.002246	44.000000	0.013795
-0.002245	44.000000	0.013832
-0.002244	44.000000	0.013832
-0.002243	44.000000	0.013685
-0.002242	44.000000	0.013685
-0.002241	44.000000	0.013685
-0.002240	44.000000	0.013587
-0.002239	44.000000	0.013587
-0.002238	44.000000	0.013681
-0.002237	44.000000	0.013681
-0.002236	44.000000	0.013945
-0.002235	44.000000	0.013945
-0.002234	44.000000	0.013945
-0.002233	44.000000	0.013945
-0.002232	44.000000	0.013972
-0.002231	44.000000	0.013972
-0.002230	44.000000	0.013972
-0.002229	44.000000	0.013881
-0.002228	44.000000	0.013881
-0.002227	44.000000	0.013761
-0.002226	44.000000	0.013761
-0.002225	44.000000	0.013761
-0.002224	44.000000	0.013761
-0.002223	48.000000	0.013669
-0.002222	48.000000	0.013669
-0.002221	48.000000	0.013669
-0.002220	48.000000	0.013933
-0.002219	48.000000	0.013961
-0.002218	48.000000	0.013870
-0.002217	48.000000	0.013870
-0.002216	48.000000	0.013870
-0.002215	48.000000	0.013870
-0.002214	48.000000	0.013870
-0.002213	48.000000	0.013870
-0.002212	48.000000	0.013870
-0.002211	48.000000	0.013870
-0.002210	48.000000	0.013870
-0.002209	48.000000	0.013870
-0.002208	48.000000	0.013870
-0.002207	48.000000	0.013787
-0.002206	48.000000	0.013805
-0.002205	48.000000	0.013805
-0.002204	48.000000	0.014063
-0.002203	48.000000	0.014063
-0.002202	48.000000	0.014006
-0.002201	48.000000	0.014006
-0.002200	48.000000	0.014006
-0.002199	48.000000	0.014006
-0.002198	48.000000	0.013885
-0.002197	48.000000	0.013885
-0.002196	48.000000	0.013812
-0.002195	48.000000	0.013812
-0.002194	48.000000	0.013812
-0.002193	48.000000	0.013822
-0.002192	48.000000	0.013822
-0.002191	48.000000	0.013822
-0.002190	48.000000	0.013822
-0.002189	48.000000	0.013822
-0.002188	48.000000	0.014162
-0.002187	48.000000	0.014162
-0.002186	48.000000	0.014162
-0.002185	48.000000	0.014100
-0.002184	48.000000	0.014100
-0.002183	48.000000	0.014100
-0.002182	48.000000	0.014100
-0.002181	52.000000	0.014085
-0.002180	52.000000	0.014095
-0.002179	52.000000	0.014095
-0.002178	52.000000	0.014095
-0.002177	52.000000	0.014095
-0.002176	52.000000	0.014095
-0.002175	52.000000	0.014095
-0.002174	52.000000	0.014033
-0.002173	52.000000	0.014033
-0.002172	52.000000	0.014279
-0.002171	52.000000	0.014279
-0.002170	52.000000	0.014279
-0.002169	52.000000	0.014159
-0.002168	52.000000	0.014159
-0.002167	52.000000	0.014160
-0.002166	52.000000	0.014160
-0.002165	52.000000	0.014160
-0.002164	52.000000	0.014160
-0.002163	52.000000	0.014111
-0.002162	52.000000	0.014111
-0.002161	52.000000	0.014147
-0.002160	52.000000	0.014147
-0.002159	52.000000	0.014147
-0.002158	52.000000	0.014147
-0.002157	52.000000	0.014377
-0.002156	52.000000	0.014377
-0.002155	52.000000	0.014377
-0.002154	52.000000	0.014371
-0.002153	52.000000	0.014371
-0.002152	52.000000	0.014335
-0.002151	52.000000	0.014335
-0.002150	52.000000	0.014335
-0.002149	56.000000	0.014690
-0.002148	56.000000	0.014690
-0.002147	56.000000	0.014690
-0.002146	56.000000	0.014690
-0.002145	56.000000	0.014690
-0.002144	56.000000	0.014690
-0.002143	56.000000	0.014690
-0.002142	56.000000	0.014690
-0.002141	52.000000	0.014876
-0.002140	56.000000	0.014794
-0.002139	56.000000	0.014900
-0.002138	56.000000	0.014900
-0.002137	56.000000	0.014900
-0.002136	56.000000	0.014900
-0.002135	56.000000	0.014900
-0.002134	56.000000	0.014900
-0.002133	56.000000	0.014900
-0.002132	60.000000	0.015002
-0.002131	60.000000	0.015002
-0.002130	60.000000	0.014967
-0.002129	60.000000	0.014967
-0.002128	60.000000	0.014960
-0.002127	60.000000	0.014960
-0.002126	60.000000	0.014960
-0.002125	60.000000	0.015191
-0.002124	60.000000	0.015191
-0.002123	60.000000	0.015191
-0.002122	60.000000	0.015191
-0.002121	60.000000	0.015191
-0.002120	60.000000	0.015227
-0.002119	64.000000	0.015191
-0.002118	64.000000	0.015191
-0.002117	64.000000	0.015191
-0.002116	64.000000	0.015191
-0.002115	64.000000	0.015185
-0.002114	64.000000	0.015185
-0.002113	64.000000	0.015185
-0.002112	64.000000	0.015185
-0.002111	60.000000	0.015072
-0.002110	60.000000	0.015072
-0.002109	60.000000	0.015283
-0.002108	60.000000	0.015277
-0.002107	60.000000	0.015277
-0.002106	60.000000	0.015277
-0.002105	60.000000	0.015277
-0.002104	60.000000	0.015277
-0.002103	60.000000	0.015277
-0.002102	60.000000	0.015259
-0.002101	60.000000	0.015259
-0.002100	60.000000	0.015259
-0.002099	64.000000	0.015308
-0.002098	64.000000	0.015308
-0.002097	64.000000	0.015302
-0.002096	64.000000	0.015302
-0.002095	64.000000	0.015302
-0.002094	64.000000	0.015302
-0.002093	64.000000	0.015513
-0.002092	64.000000	0.015513
-0.002091	64.000000	0.015513
-0.002090	64.000000	0.015513
-0.002089	64.000000	0.015612
-0.002088	64.000000	0.015612
-0.002087	64.000000	0.015612
-0.002086	64.000000	0.015621
-0.002085	64.000000	0.015621
-0.002084	64.000000	0.015621
-0.002083	64.000000	0.015621
-0.002082	64.000000	0.015500
-0.002081	64.000000	0.015500
-0.002080	64.000000	0.015500
-0.002079	68.000000	0.015591
-0.002078	68.000000	0.015591
-0.002077	68.000000	0.015802
-0.002076	68.000000	0.015783
-0.002075	68.000000	0.015792
-0.002074	68.000000	0.015792
-0.002073	68.000000	0.015792
-0.002072	68.000000	0.015792
-0.002071	68.000000	0.015792
-0.002070	68.000000	0.015792
-0.002069	68.000000	0.015792
-0.002068	68.000000	0.015792
-0.002067	68.000000	0.015792
-0.002066	68.000000	0.015792
-0.002065	68.000000	0.015792
-0.002064	68.000000	0.015817
-0.002063	68.000000	0.015793
-0.002062	68.000000	0.015793
-0.002061	68.000000	0.015982
-0.002060	68.000000	0.015982
-0.002059	68.000000	0.015982
-0.002058	68.000000	0.016110
-0.002057	68.000000	0.016110
-0.002056	68.000000	0.016110
-0.002055	68.000000	0.016110
-0.002054	68.000000	0.016110
-0.002053	68.000000	0.016028
-0.002052	68.000000	0.016028
-0.002051	68.000000	0.016028
-0.002050	68.000000	0.016000
-0.002049	68.000000	0.016000
-0.002048	68.000000	0.016000
-0.002047	68.000000	0.016000
-0.002046	68.000000	0.016000
-0.002045	68.000000	0.016164
-0.002044	68.000000	0.016164
-0.002043	68.000000	0.016164
-0.002042	68.000000	0.016216
-0.002041	68.000000	0.016216
-0.002040	68.000000	0.016333
-0.002039	68.000000	0.016333
-0.002038	68.000000	0.016333
-0.002037	72.000000	0.016459
-0.002036	72.000000	0.016459
-0.002035	72.000000	0.016459
-0.002034	72.000000	0.016459
-0.002033	72.000000	0.016459
-0.002032	72.000000	0.016459
-0.002031	72.000000	0.016511
-0.002030	72.000000	0.016511
-0.002029	72.000000	0.016675
-0.002028	72.000000	0.016675
-0.002027	72.000000	0.016675
-0.002026	76.000000	0.016824
-0.002025	76.000000	0.016824
-0.002024	72.000000	0.016676
-0.002023	72.000000	0.016676
-0.002022	72.000000	0.016676
-0.002021	72.000000	0.016676
-0.002020	76.000000	0.016739
-0.002019	76.000000	0.016739
-0.002018	76.000000	0.016739
-0.002017	80.000000	0.016859
-0.002016	80.000000	0.016859
-0.002015	80.000000	0.016859
-0.002014	80.000000	0.016859
-0.002013	76.000000	0.017030
-0.002012	76.000000	0.017030
-0.002011	76.000000	0.017000
-0.002010	76.000000	0.017000
-0.002009	76.000000	0.017065
-0.002008	76.000000	0.017065
-0.002007	76.000000	0.017065
-0.002006	76.000000	0.017065
-0.002005	76.000000	0.017065
-0.002004	76.000000	0.017065
-0.002003	76.000000	0.017065
-0.002002	76.000000	0.017065
-0.002001	76.000000	0.017065
-0.002000	76.000000	0.017065
-0.001999	76.000000	0.017065
-0.001998	80.000000	0.017107
-0.001997	76.000000	0.017244
-0.001996	80.000000	0.017398
-0.001995	80.000000	0.017398
-0.001994	80.000000	0.017289
-0.001993	80.000000	0.017289
-0.001992	80.000000	0.017289
-0.001991	80.000000	0.017289
-0.001990	80.000000	0.017420
-0.001989	80.000000	0.017420
-0.001988	80.000000	0.017420
-0.001987	80.000000	0.017495
-0.001986	80.000000	0.017495
-0.001985	80.000000	0.017463
-0.001984	80.000000	0.017463
-0.001983	80.000000	0.017463
-0.001982	80.000000	0.017463
-0.001981	80.000000	0.017599
-0.001980	80.000000	0.017599
-0.001979	80.000000	0.017599
-0.001978	80.000000	0.017599
-0.001977	80.000000	0.017599
-0.001976	84.000000	0.017845
-0.001975	84.000000	0.017845
-0.001974	84.000000	0.017845
-0.001973	84.000000	0.017845
-0.001972	84.000000	0.017813
-0.001971	84.000000	0.017813
-0.001970	84.000000	0.017813
-0.001969	84.000000	0.017813
-0.001968	84.000000	0.017813
-0.001967	84.000000	0.017813
-0.001966	88.000000	0.017388
-0.001965	88.000000	0.017531
-0.001964	88.000000	0.017531
-0.001963	88.000000	0.017531
-0.001962	88.000000	0.017531
-0.001961	88.000000	0.017531
-0.001960	88.000000	0.017531
-0.001959	88.000000	0.017499
-0.001958	88.000000	0.017499
-0.001957	88.000000	0.017499
-0.001956	88.000000	0.017499
-0.001955	92.000000	0.017579
-0.001954	96.000000	0.017654
-0.001953	96.000000	0.017654
-0.001952	96.000000	0.017654
-0.001951	96.000000	0.017654
-0.001950	96.000000	0.017654
-0.001949	92.000000	0.017817
-0.001948	92.000000	0.017817
-0.001947	92.000000	0.017817
-0.001946	92.000000	0.017785
-0.001945	92.000000	0.017785
-0.001944	92.000000	0.017785
-0.001943	92.000000	0.017871
-0.001942	92.000000	0.017871
-0.001941	92.000000	0.018004
-0.001940	92.000000	0.018004
-0.001939	92.000000	0.018004
-0.001938	92.000000	0.018004
-0.001937	92.000000	0.018004
-0.001936	92.000000	0.017909
-0.001935	92.000000	0.017909
-0.001934	100.000000	0.017962
-0.001933	96.000000	0.018106
-0.001932	96.000000	0.018191
-0.001931	96.000000	0.018191
-0.001930	96.000000	0.018191
-0.001929	96.000000	0.018191
-0.001928	96.000000	0.018191
-0.001927	96.000000	0.018191
-0.001926	96.000000	0.018191
-0.001925	96.000000	0.018191
-0.001924	96.000000	0.018191
-0.001923	96.000000	0.018191
-0.001922	96.000000	0.018191
-0.001921	100.000000	0.018281
-0.001920	100.000000	0.018249
-0.001919	100.000000	0.018249
-0.001918	100.000000	0.018249
-0.001917	96.000000	0.018388
-0.001916	96.000000	0.018388
-0.001915	96.000000	0.018388
-0.001914	104.000000	0.018419
-0.001913	104.000000	0.018419
-0.001912	104.000000	0.018419
-0.001911	104.000000	0.018419
-0.001910	108.000000	0.018501
-0.001909	108.000000	0.018501
-0.001908	108.000000	0.018501
-0.001907	104.000000	0.018410
-0.001906	104.000000	0.018410
-0.001905	104.000000	0.018410
-0.001904	104.000000	0.018410
-0.001903	108.000000	0.018105
-0.001902	104.000000	0.018287
-0.001901	104.000000	0.018287
-0.001900	104.000000	0.018287
-0.001899	108.000000	0.018379
-0.001898	108.000000	0.018379
-0.001897	108.000000	0.018379
-0.001896	108.000000	0.018379
-0.001895	108.000000	0.018379
-0.001894	284.000000	0.018338
-0.001893	116.000000	0.018211
-0.001892	116.000000	0.018211
-0.001891	120.000000	0.018297
-0.001890	120.000000	0.018297
-0.001889	120.000000	0.018297
-0.001888	124.000000	0.018358
-0.001887	124.000000	0.018358
-0.001886	120.000000	0.018592
-0.001885	120.000000	0.018592
-0.001884	120.000000	0.018592
-0.001883	120.000000	0.018592
-0.001882	120.000000	0.018592
-0.001881	116.000000	0.018563
-0.001880	116.000000	0.018563
-0.001879	116.000000	0.018563
-0.001878	288.000000	0.018515
-0.001877	288.000000	0.018555
-0.001876	288.000000	0.018555
-0.001875	288.000000	0.018555
-0.001874	288.000000	0.018555
-0.001873	136.000000	0.018334
-0.001872	136.000000	0.018334
-0.001871	136.000000	0.018334
-0.001870	128.000000	0.018592
-0.001869	128.000000	0.018592
-0.001868	128.000000	0.018568
-0.001867	128.000000	0.018568
-0.001866	144.000000	0.018622
-0.001865	144.000000	0.018622
-0.001864	144.000000	0.018622
-0.001863	144.000000	0.018622
-0.001862	144.000000	0.018622
-0.001861	144.000000	0.018622
-0.001860	144.000000	0.018622
-0.001859	144.000000	0.018622
-0.001858	144.000000	0.018622
-0.001857	144.000000	0.018622
-0.001856	156.000000	0.018619
-0.001855	300.000000	0.018584
-0.001854	296.000000	0.018789
-0.001853	296.000000	0.018789
-0.001852	156.000000	0.018381
-0.001851	156.000000	0.018381
-0.001850	156.000000	0.018381
-0.001849	152.000000	0.018538
-0.001848	152.000000	0.018538
-0.001847	152.000000	0.018538
-0.001846	152.000000	0.018538
-0.001845	156.000000	0.018538
-0.001844	156.000000	0.018538
-0.001843	156.000000	0.018538
-0.001842	160.000000	0.018473
-0.001841	160.000000	0.018473
-0.001840	160.000000	0.018473
-0.001839	160.000000	0.018473
-0.001838	164.000000	0.018690
-0.001837	164.000000	0.018690
-0.001836	164.000000	0.018690
-0.001835	164.000000	0.018690
-0.001834	168.000000	0.018660
-0.001833	168.000000	0.018660
-0.001832	168.000000	0.018660
-0.001831	164.000000	0.018196
-0.001830	164.000000	0.018196
-0.001829	164.000000	0.018214
-0.001828	164.000000	0.018214
-0.001827	164.000000	0.018214
-0.001826	164.000000	0.018214
-0.001825	164.000000	0.018214
-0.001824	164.000000	0.018214
-0.001823	164.000000	0.018208
-0.001822	168.000000	0.018417
-0.001821	168.000000	0.018417
-0.001820	168.000000	0.018600
-0.001819	168.000000	0.018600
-0.001818	168.000000	0.018600
-0.001817	168.000000	0.018600
-0.001816	168.000000	0.018619
-0.001815	168.000000	0.018619
-0.001814	168.000000	0.018619
-0.001813	168.000000	0.018619
-0.001812	168.000000	0.018613
-0.001811	168.000000	0.018140
-0.001810	168.000000	0.018140
-0.001809	168.000000	0.018140
-0.001808	168.000000	0.018140
-0.001807	168.000000	0.018140
-0.001806	172.000000	0.018366
-0.001805	172.000000	0.018366
-0.001804	172.000000	0.018366
-0.001803	168.000000	0.018378
-0.001802	168.000000	0.018378
-0.001801	172.000000	0.018378
-0.001800	312.000000	0.018385
-0.001799	312.000000	0.018385
-0.001798	312.000000	0.018385
-0.001797	312.000000	0.018385
-0.001796	312.000000	0.018385
-0.001795	312.000000	0.018385
-0.001794	312.000000	0.018385
-0.001793	312.000000	0.018385
-0.001792	160.000000	0.018390
-0.001791	312.000000	0.018417
-0.001790	164.000000	0.018357
-0.001789	164.000000	0.018357
-0.001788	164.000000	0.018357
-0.001787	164.000000	0.018357
-0.001786	164.000000	0.018357
-0.001785	164.000000	0.018357
-0.001784	164.000000	0.018357
-0.001783	164.000000	0.018357
-0.001782	164.000000	0.018357
-0.001781	316.000000	0.018051
-0.001780	316.000000	0.018051
-0.001779	316.000000	0.018090
-0.001778	316.000000	0.018090
-0.001777	316.000000	0.018005
-0.001776	316.000000	0.018005
-0.001775	316.000000	0.018005
-0.001774	312.000000	0.018204
-0.001773	312.000000	0.018204
-0.001772	312.000000	0.018204
-0.001771	312.000000	0.018204
-0.001770	320.000000	0.018053
-0.001769	320.000000	0.018053
-0.001768	320.000000	0.018092
-0.001767	320.000000	0.018092
-0.001766	320.000000	0.018092
-0.001765	320.000000	0.018092
-0.001764	320.000000	0.018006
-0.001763	320.000000	0.018006
-0.001762	320.000000	0.017980
-0.001761	320.000000	0.017980
-0.001760	320.000000	0.017980
-0.001759	320.000000	0.017980
-0.001758	316.000000	0.018167
-0.001757	316.000000	0.018203
-0.001756	316.000000	0.018203
-0.001755	316.000000	0.018203
-0.001754	316.000000	0.018203
-0.001753	316.000000	0.018203
-0.001752	316.000000	0.018203
-0.001751	316.000000	0.018132
-0.001750	316.000000	0.018132
-0.001749	324.000000	0.017995
-0.001748	324.000000	0.017995
-0.001747	324.000000	0.017995
-0.001746	324.000000	0.018033
-0.001745	324.000000	0.018033
-0.001744	324.000000	0.018033
-0.001743	328.000000	0.018057
-0.001742	324.000000	0.018263
-0.001741	324.000000	0.018263
-0.001740	324.000000	0.018263
-0.001739	324.000000	0.018263
-0.001738	324.000000	0.018184
-0.001737	324.000000	0.018184
-0.001736	324.000000	0.018184
-0.001735	324.000000	0.018220
-0.001734	324.000000	0.018220
-0.001733	324.000000	0.018193
-0.001732	324.000000	0.018193
-0.001731	324.000000	0.018193
-0.001730	324.000000	0.018193
-0.001729	328.000000	0.018041
-0.001728	328.000000	0.018041
-0.001727	328.000000	0.018041
-0.001726	328.000000	0.018240
-0.001725	328.000000	0.018162
-0.001724	328.000000	0.018197
-0.001723	328.000000	0.018197
-0.001722	328.000000	0.018197
-0.001721	328.000000	0.018197
-0.001720	328.000000	0.018197
-0.001719	328.000000	0.018197
-0.001718	328.000000	0.018197
-0.001717	328.000000	0.018197
-0.001716	328.000000	0.018197
-0.001715	328.000000	0.018197
-0.001714	328.000000	0.018197
-0.001713	328.000000	0.018229
-0.001712	328.000000	0.018158
-0.001711	328.000000	0.018158
-0.001710	324.000000	0.018315
-0.001709	324.000000	0.018315
-0.001708	332.000000	0.018194
-0.001707	332.000000	0.018194
-0.001706	332.000000	0.018194
-0.001705	332.000000	0.018194
-0.001704	328.000000	0.018185
-0.001703	328.000000	0.018185
-0.001702	328.000000	0.018212
-0.001701	328.000000	0.018212
-0.001700	328.000000	0.018212
-0.001699	328.000000	0.018150
-0.001698	328.000000	0.018150
-0.001697	328.000000	0.018150
-0.001696	328.000000	0.018150
-0.001695	328.000000	0.018150
-0.001694	328.000000	0.018292
-0.001693	328.000000	0.018323
-0.001692	328.000000	0.018323
-0.001691	328.000000	0.018344
-0.001690	328.000000	0.018344
-0.001689	328.000000	0.018344
-0.001688	328.000000	0.018344
-0.001687	336.000000	0.018214
-0.001686	336.000000	0.018144
-0.001685	336.000000	0.018144
-0.001684	336.000000	0.018144
-0.001683	336.000000	0.018144
-0.001682	336.000000	0.018144
-0.001681	336.000000	0.018144
-0.001680	336.000000	0.018171
-0.001679	336.000000	0.018171
-0.001678	332.000000	0.018338
-0.001677	332.000000	0.018338
-0.001676	332.000000	0.018338
-0.001675	332.000000	0.018311
-0.001674	332.000000	0.018311
-0.001673	332.000000	0.018260
-0.001672	332.000000	0.018260
-0.001671	332.000000	0.018260
-0.001670	332.000000	0.018260
-0.001669	332.000000	0.018274
-0.001668	332.000000	0.018274
-0.001667	340.000000	0.018171
-0.001666	340.000000	0.018171
-0.001665	340.000000	0.018171
-0.001664	340.000000	0.018171
-0.001663	340.000000	0.018171
-0.001662	336.000000	0.018321
-0.001661	336.000000	0.018321
-0.001660	336.000000	0.018270
-0.001659	336.000000	0.018270
-0.001658	332.000000	0.018159
-0.001657	332.000000	0.018159
-0.001656	332.000000	0.018159
-0.001655	332.000000	0.018159
-0.001654	332.000000	0.018159
-0.001653	332.000000	0.018159
-0.001652	332.000000	0.018159
-0.001651	332.000000	0.018159
-0.001650	332.000000	0.018159
-0.001649	332.000000	0.018159
-0.001648	332.000000	0.018159
-0.001647	328.000000	0.018198
-0.001646	336.000000	0.018225
-0.001645	332.000000	0.018196
-0.001644	336.000000	0.018203
-0.001643	336.000000	0.018203
-0.001642	336.000000	0.018203
-0.001641	336.000000	0.018203
-0.001640	336.000000	0.018203
-0.001639	336.000000	0.018203
-0.001638	336.000000	0.018203
-0.001637	336.000000	0.018203
-0.001636	336.000000	0.018200
-0.001635	336.000000	0.018200
-0.001634	332.000000	0.017999
-0.001633	332.000000	0.017999
-0.001632	332.000000	0.017999
-0.001631	328.000000	0.018028
-0.001630	328.000000	0.018028
-0.001629	328.000000	0.018028
-0.001628	328.000000	0.018028
-0.001627	328.000000	0.018028
-0.001626	336.000000	0.018150
-0.001625	332.000000	0.018136
-0.001624	332.000000	0.018136
-0.001623	332.000000	0.018136
-0.001622	332.000000	0.018136
-0.001621	336.000000	0.018123
-0.001620	336.000000	0.018123
-0.001619	336.000000	0.018123
-0.001618	336.000000	0.018123
-0.001617	336.000000	0.018123
-0.001616	332.000000	0.018065
-0.001615	332.000000	0.018080
-0.001614	328.000000	0.018037
-0.001613	328.000000	0.018037
-0.001612	328.000000	0.018037
-0.001611	328.000000	0.018037
-0.001610	328.000000	0.018037
-0.001609	328.000000	0.018037
-0.001608	332.000000	0.018059
-0.001607	332.000000	0.018059
-0.001606	332.000000	0.018059
-0.001605	336.000000	0.018210
-0.001604	336.000000	0.018210
-0.001603	336.000000	0.018177
-0.001602	336.000000	0.018177
-0.001601	336.000000	0.018177
-0.001600	336.000000	0.018177
-0.001599	332.000000	0.018181
-0.001598	332.000000	0.018181
-0.001597	332.000000	0.018181
-0.001596	332.000000	0.018181
-0.001595	336.000000	0.018205
-0.001594	336.000000	0.018236
-0.001593	336.000000	0.018236
-0.001592	336.000000	0.018191
-0.001591	336.000000	0.018191
-0.001590	336.000000	0.018191
-0.001589	336.000000	0.018191
-0.001588	336.000000	0.018191
-0.001587	332.000000	0.018116
-0.001586	332.000000	0.018116
-0.001585	332.000000	0.018116
-0.001584	340.000000	0.018279
-0.001583	336.000000	0.018287
-0.001582	340.000000	0.018307
-0.001581	336.000000	0.018258
-0.001580	336.000000	0.018258
-0.001579	336.000000	0.018258
-0.001578	336.000000	0.018258
-0.001577	336.000000	0.018258
-0.001576	336.000000	0.018258
-0.001575	336.000000	0.018258
-0.001574	336.000000	0.018258
-0.001573	336.000000	0.018258
-0.001572	336.000000	0.018258
-0.001571	336.000000	0.018258
-0.001570	336.000000	0.018192
-0.001569	336.000000	0.018230
-0.001568	336.000000	0.018230
-0.001567	336.000000	0.018180
-0.001566	336.000000	0.018180
-0.001565	336.000000	0.018180
-0.001564	340.000000	0.018399
-0.001563	340.000000	0.018399
-0.001562	340.000000	0.018399
-0.001561	340.000000	0.018399
-0.001560	340.000000	0.018399
-0.001559	340.000000	0.018334
-0.001558	340.000000	0.018263
-0.001557	340.000000	0.018263
-0.001556	340.000000	0.018301
-0.001555	340.000000	0.018301
-0.001554	340.000000	0.018301
-0.001553	340.000000	0.018301
-0.001552	340.000000	0.018301
-0.001551	336.000000	0.018231
-0.001550	336.000000	0.018231
-0.001549	336.000000	0.018231
-0.001548	336.000000	0.018147
-0.001547	336.000000	0.018147
-0.001546	336.000000	0.018147
-0.001545	336.000000	0.018203
-0.001544	336.000000	0.018203
-0.001543	348.000000	0.018461
-0.001542	348.000000	0.018461
-0.001541	348.000000	0.018461
-0.001540	348.000000	0.018461
-0.001539	348.000000	0.018461
-0.001538	348.000000	0.018461
-0.001537	344.000000	0.018392
-0.001536	344.000000	0.018392
-0.001535	332.000000	0.018317
-0.001534	332.000000	0.018317
-0.001533	332.000000	0.018317
-0.001532	332.000000	0.018317
-0.001531	332.000000	0.018317
-0.001530	332.000000	0.018396
-0.001529	328.000000	0.018260
-0.001528	328.000000	0.018260
-0.001527	328.000000	0.018260
-0.001526	328.000000	0.018153
-0.001525	328.000000	0.018153
-0.001524	328.000000	0.018153
-0.001523	336.000000	0.018544
-0.001522	336.000000	0.018544
-0.001521	336.000000	0.018544
-0.001520	336.000000	0.018544
-0.001519	324.000000	0.018372
-0.001518	324.000000	0.018372
-0.001517	328.000000	0.018466
-0.001516	328.000000	0.018466
-0.001515	328.000000	0.018356
-0.001514	328.000000	0.018356
-0.001513	328.000000	0.018356
-0.001512	328.000000	0.018356
-0.001511	328.000000	0.018356
-0.001510	328.000000	0.018356
-0.001509	328.000000	0.018356
-0.001508	328.000000	0.018356
-0.001507	328.000000	0.018356
-0.001506	328.000000	0.018356
-0.001505	328.000000	0.018356
-0.001504	328.000000	0.018343
-0.001503	320.000000	0.018108
-0.001502	300.000000	0.018511
-0.001501	300.000000	0.018511
-0.001500	304.000000	0.018332
-0.001499	304.000000	0.018332
-0.001498	304.000000	0.018332
-0.001497	304.000000	0.018332
-0.001496	304.000000	0.018332
-0.001495	308.000000	0.018515
-0.001494	308.000000	0.018515
-0.001493	332.000000	0.018411
-0.001492	332.000000	0.018411
-0.001491	332.000000	0.018508
-0.001490	332.000000	0.018508
-0.001489	332.000000	0.018508
-0.001488	332.000000	0.018508
-0.001487	316.000000	0.018259
-0.001486	316.000000	0.018259
-0.001485	316.000000	0.018259
-0.001484	316.000000	0.018259
-0.001483	316.000000	0.018259
-0.001482	320.000000	0.018162
-0.001481	304.000000	0.018559
-0.001480	304.000000	0.018559
-0.001479	304.000000	0.018559
-0.001478	300.000000	0.018644
-0.001477	300.000000	0.018644
-0.001476	300.000000	0.018644
-0.001475	300.000000	0.018644
-0.001474	300.000000	0.018644
-0.001473	300.000000	0.018644
-0.001472	300.000000	0.018644
-0.001471	316.000000	0.018145
-0.001470	316.000000	0.018145
-0.001469	316.000000	0.018145
-0.001468	308.000000	0.017687
-0.001467	308.000000	0.017687
-0.001466	308.000000	0.017687
-0.001465	308.000000	0.017774
-0.001464	308.000000	0.017774
-0.001463	308.000000	0.017774
-0.001462	308.000000	0.017774
-0.001461	300.000000	0.018083
-0.001460	304.000000	0.018047
-0.001459	304.000000	0.018047
-0.001458	304.000000	0.018047
-0.001457	304.000000	0.018047
-0.001456	304.000000	0.018047
-0.001455	308.000000	0.017829
-0.001454	308.000000	0.017829
-0.001453	308.000000	0.017829
-0.001452	308.000000	0.017909
-0.001451	308.000000	0.017909
-0.001450	308.000000	0.017909
-0.001449	308.000000	0.017873
-0.001448	308.000000	0.017873
-0.001447	308.000000	0.017873
-0.001446	312.000000	0.018055
-0.001445	312.000000	0.018055
-0.001444	312.000000	0.018055
-0.001443	312.000000	0.018055
-0.001442	312.000000	0.017874
-0.001441	312.000000	0.017874
-0.001440	304.000000	0.018172
-0.001439	308.000000	0.018049
-0.001438	312.000000	0.018023
-0.001437	312.000000	0.018023
-0.001436	312.000000	0.018023
-0.001435	312.000000	0.018023
-0.001434	312.000000	0.018023
-0.001433	312.000000	0.018023
-0.001432	312.000000	0.018023
-0.001431	312.000000	0.018023
-0.001430	312.000000	0.018023
-0.001429	312.000000	0.018023
-0.001428	312.000000	0.018023
-0.001427	312.000000	0.018001
-0.001426	312.000000	0.018073
-0.001425	312.000000	0.018073
-0.001424	312.000000	0.018073
-0.001423	316.000000	0.017860
-0.001422	316.000000	0.017860
-0.001421	316.000000	0.017860
-0.001420	312.000000	0.018167
-0.001419	312.000000	0.018167
-0.001418	312.000000	0.018167
-0.001417	312.000000	0.018167
-0.001416	312.000000	0.018161
-0.001415	312.000000	0.018161
-0.001414	312.000000	0.018161
-0.001413	308.000000	0.017742
-0.001412	308.000000	0.017742
-0.001411	308.000000	0.017742
-0.001410	308.000000	0.017742
-0.001409	308.000000	0.017742
-0.001408	308.000000	0.017742
-0.001407	312.000000	0.017587
-0.001406	312.000000	0.017587
-0.001405	312.000000	0.017597
-0.001404	312.000000	0.017597
-0.001403	312.000000	0.017597
-0.001402	312.000000	0.017597
-0.001401	312.000000	0.017597
-0.001400	312.000000	0.017652
-0.001399	308.000000	0.017886
-0.001398	308.000000	0.017886
-0.001397	308.000000	0.017886
-0.001396	308.000000	0.018069
-0.001395	308.000000	0.018069
-0.001394	308.000000	0.018108
-0.001393	308.000000	0.018108
-0.001392	312.000000	0.017978
-0.001391	312.000000	0.017978
-0.001390	312.000000	0.017978
-0.001389	312.000000	0.017978
-0.001388	312.000000	0.017978
-0.001387	312.000000	0.018024
-0.001386	312.000000	0.018024
-0.001385	312.000000	0.018024
-0.001384	316.000000	0.017887
-0.001383	316.000000	0.017887
-0.001382	316.000000	0.017887
-0.001381	316.000000	0.017887
-0.001380	316.000000	0.017887
-0.001379	316.000000	0.017887
-0.001378	312.000000	0.018111
-0.001377	312.000000	0.018111
-0.001376	316.000000	0.018004
-0.001375	316.000000	0.018004
-0.001374	312.000000	0.018049
-0.001373	316.000000	0.018089
-0.001372	316.000000	0.018089
-0.001371	316.000000	0.018089
-0.001370	316.000000	0.018089
-0.001369	316.000000	0.018089
-0.001368	316.000000	0.018089
-0.001367	316.000000	0.018089
-0.001366	316.000000	0.018089
-0.001365	316.000000	0.018089
-0.001364	316.000000	0.018089
-0.001363	316.000000	0.018089
-0.001362	316.000000	0.018142
-0.001361	316.000000	0.018179
-0.001360	320.000000	0.018059
-0.001359	320.000000	0.018059
-0.001358	316.000000	0.018290
-0.001357	316.000000	0.018290
-0.001356	316.000000	0.018290
-0.001355	316.000000	0.018128
-0.001354	316.000000	0.018128
-0.001353	316.000000	0.018128
-0.001352	316.000000	0.018128
-0.001351	320.000000	0.018192
-0.001350	320.000000	0.018192
-0.001349	320.000000	0.018192
-0.001348	316.000000	0.018220
-0.001347	316.000000	0.018404
-0.001346	316.000000	0.018404
-0.001345	316.000000	0.018404
-0.001344	324.000000	0.018310
-0.001343	324.000000	0.018310
-0.001342	324.000000	0.018310
-0.001341	324.000000	0.018310
-0.001340	324.000000	0.018363
-0.001339	324.000000	0.018363
-0.001338	324.000000	0.018363
-0.001337	84.000000	0.018552
-0.001336	84.000000	0.018552
-0.001335	84.000000	0.018482
-0.001334	84.000000	0.018482
-0.001333	84.000000	0.018482
-0.001332	84.000000	0.018482
-0.001331	84.000000	0.018482
-0.001330	84.000000	0.018482
-0.001329	84.000000	0.018469
-0.001328	324.000000	0.018620
-0.001327	324.000000	0.018620
-0.001326	324.000000	0.018446
-0.001325	324.000000	0.018446
-0.001324	324.000000	0.018446
-0.001323	324.000000	0.018446
-0.001322	324.000000	0.018474
-0.001321	324.000000	0.018474
-0.001320	324.000000	0.018474
-0.001319	324.000000	0.018474
-0.001318	324.000000	0.018550
-0.001317	80.000000	0.018353
-0.001316	80.000000	0.018353
-0.001315	80.000000	0.018353
-0.001314	80.000000	0.018353
-0.001313	80.000000	0.018353
-0.001312	76.000000	0.018590
-0.001311	76.000000	0.018590
-0.001310	76.000000	0.018590
-0.001309	76.000000	0.018563
-0.001308	76.000000	0.018563
-0.001307	76.000000	0.018507
-0.001306	76.000000	0.018507
-0.001305	76.000000	0.018507
-0.001304	76.000000	0.018507
-0.001303	76.000000	0.018507
-0.001302	320.000000	0.018388
-0.001301	320.000000	0.018388
-0.001300	320.000000	0.018388
-0.001299	320.000000	0.018388
-0.001298	320.000000	0.018388
-0.001297	92.000000	0.018372
-0.001296	88.000000	0.018258
-0.001295	88.000000	0.018258
-0.001294	88.000000	0.018258
-0.001293	88.000000	0.018258
-0.001292	88.000000	0.018258
-0.001291	88.000000	0.018258
-0.001290	96.000000	0.017903
-0.001289	96.000000	0.017903
-0.001288	96.000000	0.017903
-0.001287	96.000000	0.017903
-0.001286	96.000000	0.017903
-0.001285	92.000000	0.017874
-0.001284	92.000000	0.017874
-0.001283	96.000000	0.017819
-0.001282	96.000000	0.017819
-0.001281	96.000000	0.017819
-0.001280	92.000000	0.018092
-0.001279	92.000000	0.018092
-0.001278	92.000000	0.018092
-0.001277	92.000000	0.018092
-0.001276	92.000000	0.017671
-0.001275	92.000000	0.017671
-0.001274	88.000000	0.017617
-0.001273	88.000000	0.017617
-0.001272	88.000000	0.017617
-0.001271	88.000000	0.017617
-0.001270	92.000000	0.017587
-0.001269	92.000000	0.017587
-0.001268	92.000000	0.017587
-0.001267	92.000000	0.017698
-0.001266	92.000000	0.017698
-0.001265	92.000000	0.017698
-0.001264	88.000000	0.017937
-0.001263	88.000000	0.017871
-0.001262	88.000000	0.017871
-0.001261	88.000000	0.017871
-0.001260	88.000000	0.017871
-0.001259	88.000000	0.017871
-0.001258	88.000000	0.017871
-0.001257	88.000000	0.017857
-0.001256	88.000000	0.017857
-0.001255	88.000000	0.017430
-0.001254	88.000000	0.017430
-0.001253	88.000000	0.017430
-0.001252	88.000000	0.017355
-0.001251	88.000000	0.017355
-0.001250	88.000000	0.017355
-0.001249	88.000000	0.017355
-0.001248	84.000000	0.017437
-0.001247	84.000000	0.017437
-0.001246	84.000000	0.017437
-0.001245	84.000000	0.017437
-0.001244	84.000000	0.017450
-0.001243	84.000000	0.017450
-0.001242	84.000000	0.017450
-0.001241	84.000000	0.017357
-0.001240	84.000000	0.017357
-0.001239	84.000000	0.017357
-0.001238	84.000000	0.017491
-0.001237	84.000000	0.017491
-0.001236	84.000000	0.017491
-0.001235	84.000000	0.017491
-0.001234	84.000000	0.017088
-0.001233	84.000000	0.017088
-0.001232	84.000000	0.017230
-0.001231	84.000000	0.017256
-0.001230	84.000000	0.017157
-0.001229	84.000000	0.017157
-0.001228	84.000000	0.017157
-0.001227	84.000000	0.017157
-0.001226	84.000000	0.017157
-0.001225	84.000000	0.017157
-0.001224	84.000000	0.017157
-0.001223	84.000000	0.017157
-0.001222	84.000000	0.017157
-0.001221	84.000000	0.017157
-0.001220	84.000000	0.017157
-0.001219	84.000000	0.017053
-0.001218	84.000000	0.017092
-0.001217	84.000000	0.017092
-0.001216	80.000000	0.017193
-0.001215	80.000000	0.017193
-0.001214	84.000000	0.016824
-0.001213	84.000000	0.016824
-0.001212	84.000000	0.016824
-0.001211	84.000000	0.016824
-0.001210	84.000000	0.016824
-0.001209	84.000000	0.016959
-0.001208	84.000000	0.016852
-0.001207	84.000000	0.016852
-0.001206	84.000000	0.016852
-0.001205	84.000000	0.016902
-0.001204	84.000000	0.016902
-0.001203	84.000000	0.016902
-0.001202	84.000000	0.016902
-0.001201	84.000000	0.016902
-0.001200	80.000000	0.016981
-0.001199	80.000000	0.016981
-0.001198	80.000000	0.016842
-0.001197	80.000000	0.016732
-0.001196	80.000000	0.016732
-0.001195	80.000000	0.016732
-0.001194	80.000000	0.016732
-0.001193	84.000000	0.016403
-0.001192	84.000000	0.016464
-0.001191	84.000000	0.016464
-0.001190	84.000000	0.016464
-0.001189	84.000000	0.016464
-0.001188	84.000000	0.016464
-0.001187	84.000000	0.016464
-0.001186	84.000000	0.016354
-0.001185	84.000000	0.016354
-0.001184	84.000000	0.016402
-0.001183	84.000000	0.016402
-0.001182	84.000000	0.016402
-0.001181	84.000000	0.016402
-0.001180	80.000000	0.016536
-0.001179	84.000000	0.016607
-0.001178	84.000000	0.016607
-0.001177	84.000000	0.016607
-0.001176	84.000000	0.016607
-0.001175	84.000000	0.016498
-0.001174	84.000000	0.016498
-0.001173	84.000000	0.016194
-0.001172	84.000000	0.016194
-0.001171	84.000000	0.016194
-0.001170	84.000000	0.016194
-0.001169	84.000000	0.016194
-0.001168	84.000000	0.015886
-0.001167	84.000000	0.015886
-0.001166	88.000000	0.015964
-0.001165	88.000000	0.015964
-0.001164	88.000000	0.015855
-0.001163	88.000000	0.015855
-0.001162	88.000000	0.015855
-0.001161	88.000000	0.015855
-0.001160	88.000000	0.015855
-0.001159	88.000000	0.015855
-0.001158	88.000000	0.015855
-0.001157	88.000000	0.015855
-0.001156	88.000000	0.015855
-0.001155	88.000000	0.015855
-0.001154	88.000000	0.015855
-0.001153	88.000000	0.015826
-0.001152	88.000000	0.015538
-0.001151	88.000000	0.015673
-0.001150	88.000000	0.015673
-0.001149	88.000000	0.015550
-0.001148	88.000000	0.015550
-0.001147	88.000000	0.015550
-0.001146	88.000000	0.015550
-0.001145	88.000000	0.015550
-0.001144	88.000000	0.015550
-0.001143	88.000000	0.015550
-0.001142	88.000000	0.015447
-0.001141	88.000000	0.015447
-0.001140	88.000000	0.015533
-0.001139	88.000000	0.015533
-0.001138	88.000000	0.015533
-0.001137	84.000000	0.015509
-0.001136	92.000000	0.015461
-0.001135	92.000000	0.015461
-0.001134	92.000000	0.015461
-0.001133	92.000000	0.015461
-0.001132	92.000000	0.015461
-0.001131	92.000000	0.015054
-0.001130	92.000000	0.015054
-0.001129	92.000000	0.015054
-0.001128	92.000000	0.015054
-0.001127	92.000000	0.015140
-0.001126	92.000000	0.015140
-0.001125	92.000000	0.015140
-0.001124	92.000000	0.015140
-0.001123	92.000000	0.015140
-0.001122	92.000000	0.015275
-0.001121	92.000000	0.015258
-0.001120	92.000000	0.015160
-0.001119	92.000000	0.015160
-0.001118	92.000000	0.015160
-0.001117	92.000000	0.015160
-0.001116	92.000000	0.015160
-0.001115	92.000000	0.015160
-0.001114	92.000000	0.015252
-0.001113	92.000000	0.015252
-0.001112	92.000000	0.015252
-0.001111	96.000000	0.014984
-0.001110	96.000000	0.014984
-0.001109	96.000000	0.014886
-0.001108	96.000000	0.014886
-0.001107	96.000000	0.014886
-0.001106	96.000000	0.014886
-0.001105	92.000000	0.014861
-0.001104	92.000000	0.014861
-0.001103	92.000000	0.014861
-0.001102	92.000000	0.014861
-0.001101	92.000000	0.014957
-0.001100	92.000000	0.014957
-0.001099	92.000000	0.014834
-0.001098	92.000000	0.014751
-0.001097	92.000000	0.014751
-0.001096	92.000000	0.014751
-0.001095	92.000000	0.014751
-0.001094	92.000000	0.014751
-0.001093	92.000000	0.014882
-0.001092	92.000000	0.014882
-0.001091	92.000000	0.014882
-0.001090	96.000000	0.014649
-0.001089	96.000000	0.014599
-0.001088	96.000000	0.014696
-0.001087	96.000000	0.014613
-0.001086	96.000000	0.014613
-0.001085	96.000000	0.014613
-0.001084	96.000000	0.014613
-0.001083	96.000000	0.014613
-0.001082	96.000000	0.014613
-0.001081	96.000000	0.014613
-0.001080	96.000000	0.014613
-0.001079	96.000000	0.014613
-0.001078	96.000000	0.014613
-0.001077	96.000000	0.014613
-0.001076	96.000000	0.014540
-0.001075	96.000000	0.014640
-0.001074	96.000000	0.014640
-0.001073	96.000000	0.014558
-0.001072	96.000000	0.014558
-0.001071	96.000000	0.014558
-0.001070	96.000000	0.014370
-0.001069	96.000000	0.014370
-0.001068	96.000000	0.014370
-0.001067	96.000000	0.014370
-0.001066	96.000000	0.014370
-0.001065	96.000000	0.014308
-0.001064	96.000000	0.014439
-0.001063	96.000000	0.014439
-0.001062	96.000000	0.014541
-0.001061	96.000000	0.014541
-0.001060	96.000000	0.014541
-0.001059	96.000000	0.014541
-0.001058	96.000000	0.014541
-0.001057	96.000000	0.014428
-0.001056	96.000000	0.014428
-0.001055	96.000000	0.014428
-0.001054	96.000000	0.014378
-0.001053	96.000000	0.014378
-0.001052	96.000000	0.014378
-0.001051	96.000000	0.014378
-0.001050	96.000000	0.014255
-0.001049	100.000000	0.014222
-0.001048	100.000000	0.014222
-0.001047	100.000000	0.014222
-0.001046	100.000000	0.014222
-0.001045	100.000000	0.013804
-0.001044	100.000000	0.013804
-0.001043	100.000000	0.013755
-0.001042	100.000000	0.013755
-0.001041	100.000000	0.013642
-0.001040	100.000000	0.013642
-0.001039	100.000000	0.013642
-0.001038	100.000000	0.013642
-0.001037	100.000000	0.013642
-0.001036	100.000000	0.013745
-0.001035	96.000000	0.013875
-0.001034	96.000000	0.013875
-0.001033	96.000000	0.013875
-0.001032	100.000000	0.013840
-0.001031	100.000000	0.013840
-0.001030	100.000000	0.013840
-0.001029	100.000000	0.013840
-0.001028	100.000000	0.013722
-0.001027	100.000000	0.013722
-0.001026	100.000000	0.013722
-0.001025	100.000000	0.013579
-0.001024	100.000000	0.013579
-0.001023	100.000000	0.013681
-0.001022	100.000000	0.013681
-0.001021	100.000000	0.013659
-0.001020	100.000000	0.013659
-0.001019	100.000000	0.013659
-0.001018	100.000000	0.013659
-0.001017	100.000000	0.013659
-0.001016	100.000000	0.013659
-0.001015	100.000000	0.013659
-0.001014	100.000000	0.013659
-0.001013	100.000000	0.013659
-0.001012	100.000000	0.013659
-0.001011	100.000000	0.013659
-0.001010	100.000000	0.013753
-0.001009	100.000000	0.013583
-0.001008	104.000000	0.013522
-0.001007	104.000000	0.013522
-0.001006	104.000000	0.013653
-0.001005	104.000000	0.013653
-0.001004	104.000000	0.013653
-0.001003	104.000000	0.013653
-0.001002	104.000000	0.013653
-0.001001	104.000000	0.013653
-0.001000	100.000000	0.013542
-0.000999	104.000000	0.013542
-0.000998	104.000000	0.013542
-0.000997	104.000000	0.013642
-0.000996	104.000000	0.013642
-0.000995	104.000000	0.013642
-0.000994	104.000000	0.013642
-0.000993	100.000000	0.013452
-0.000992	100.000000	0.013452
-0.000991	100.000000	0.013452
-0.000990	100.000000	0.013452
-0.000989	100.000000	0.013452
-0.000988	100.000000	0.013476
-0.000987	104.000000	0.013438
-0.000986	104.000000	0.013438
-0.000985	104.000000	0.013438
-0.000984	104.000000	0.013535
-0.000983	104.000000	0.013535
-0.000982	104.000000	0.013535
-0.000981	104.000000	0.013535
-0.000980	104.000000	0.013535
-0.000979	104.000000	0.013535
-0.000978	104.000000	0.013535
-0.000977	104.000000	0.013364
-0.000976	104.000000	0.013488
-0.000975	104.000000	0.013488
-0.000974	104.000000	0.013488
-0.000973	104.000000	0.013488
-0.000972	104.000000	0.013488
-0.000971	104.000000	0.013580
-0.000970	104.000000	0.013278
-0.000969	104.000000	0.013278
-0.000968	104.000000	0.013278
-0.000967	108.000000	0.013237
-0.000966	108.000000	0.013262
-0.000965	108.000000	0.013262
-0.000964	108.000000	0.013262
-0.000963	108.000000	0.013262
-0.000962	108.000000	0.013262
-0.000961	108.000000	0.013066
-0.000960	108.000000	0.013066
-0.000959	108.000000	0.013066
-0.000958	108.000000	0.013158
-0.000957	108.000000	0.013158
-0.000956	108.000000	0.013158
-0.000955	108.000000	0.013197
-0.000954	108.000000	0.013197
-0.000953	108.000000	0.013197
-0.000952	108.000000	0.013197
-0.000951	108.000000	0.013092
-0.000950	108.000000	0.013092
-0.000949	108.000000	0.013092
-0.000948	108.000000	0.013092
-0.000947	108.000000	0.013217
-0.000946	112.000000	0.013250
-0.000945	108.000000	0.013121
-0.000944	108.000000	0.013173
-0.000943	108.000000	0.013173
-0.000942	108.000000	0.013173
-0.000941	108.000000	0.013173
-0.000940	108.000000	0.013173
-0.000939	108.000000	0.013173
-0.000938	108.000000	0.013173
-0.000937	108.000000	0.013173
-0.000936	108.000000	0.013173
-0.000935	108.000000	0.013173
-0.000934	108.000000	0.013173
-0.000933	112.000000	0.013237
-0.000932	108.000000	0.013317
-0.000931	108.000000	0.013317
-0.000930	108.000000	0.013317
-0.000929	108.000000	0.013081
-0.000928	108.000000	0.013081
-0.000927	108.000000	0.013081
-0.000926	108.000000	0.013081
-0.000925	112.000000	0.013141
-0.000924	112.000000	0.013141
-0.000923	112.000000	0.013141
-0.000922	112.000000	0.012850
-0.000921	112.000000	0.012850
-0.000920	112.000000	0.012850
-0.000919	112.000000	0.012930
-0.000918	112.000000	0.013055
-0.000917	112.000000	0.013055
-0.000916	112.000000	0.013055
-0.000915	112.000000	0.013055
-0.000914	112.000000	0.013055
-0.000913	112.000000	0.012819
-0.000912	112.000000	0.012819
-0.000911	112.000000	0.012894
-0.000910	112.000000	0.012894
-0.000909	112.000000	0.012894
-0.000908	112.000000	0.012894
-0.000907	112.000000	0.012894
-0.000906	112.000000	0.012966
-0.000905	112.000000	0.013078
-0.000904	112.000000	0.013078
-0.000903	112.000000	0.013078
-0.000902	112.000000	0.013078
-0.000901	112.000000	0.012973
-0.000900	112.000000	0.013058
-0.000899	112.000000	0.013058
-0.000898	112.000000	0.013058
-0.000897	112.000000	0.012808
-0.000896	112.000000	0.012808
-0.000895	112.000000	0.012808
-0.000894	112.000000	0.012808
-0.000893	112.000000	0.012872
-0.000892	112.000000	0.012872
-0.000891	112.000000	0.012872
-0.000890	112.000000	0.012965
-0.000889	112.000000	0.013081
-0.000888	112.000000	0.013081
-0.000887	112.000000	0.013081
-0.000886	112.000000	0.013081
-0.000885	112.000000	0.013081
-0.000884	112.000000	0.013265
-0.000883	112.000000	0.013265
-0.000882	112.000000	0.013265
-0.000881	112.000000	0.013004
-0.000880	112.000000	0.013060
-0.000879	112.000000	0.013160
-0.000878	112.000000	0.013160
-0.000877	112.000000	0.013160
-0.000876	112.000000	0.013160
-0.000875	112.000000	0.013160
-0.000874	112.000000	0.013160
-0.000873	112.000000	0.013160
-0.000872	112.000000	0.013160
-0.000871	112.000000	0.013160
-0.000870	112.000000	0.013160
-0.000869	112.000000	0.013160
-0.000868	112.000000	0.013265
-0.000867	112.000000	0.013312
-0.000866	112.000000	0.013047
-0.000865	112.000000	0.013047
-0.000864	116.000000	0.013257
-0.000863	116.000000	0.013257
-0.000862	116.000000	0.013257
-0.000861	116.000000	0.013257
-0.000860	116.000000	0.013373
-0.000859	116.000000	0.013373
-0.000858	116.000000	0.013373
-0.000857	116.000000	0.013478
-0.000856	116.000000	0.013478
-0.000855	116.000000	0.013478
-0.000854	116.000000	0.013524
-0.000853	116.000000	0.013524
-0.000852	116.000000	0.013420
-0.000851	116.000000	0.013420
-0.000850	116.000000	0.013155
-0.000849	116.000000	0.013155
-0.000848	116.000000	0.013155
-0.000847	116.000000	0.013155
-0.000846	116.000000	0.013264
-0.000845	116.000000	0.013264
-0.000844	116.000000	0.013264
-0.000843	116.000000	0.013514
-0.000842	116.000000	0.013514
-0.000841	116.000000	0.013551
-0.000840	116.000000	0.013551
-0.000839	116.000000	0.013551
-0.000838	116.000000	0.013551
-0.000837	116.000000	0.013551
-0.000836	116.000000	0.013551
-0.000835	116.000000	0.013663
-0.000834	116.000000	0.013399
-0.000833	116.000000	0.013399
-0.000832	116.000000	0.013399
-0.000831	116.000000	0.013503
-0.000830	116.000000	0.013503
-0.000829	116.000000	0.013503
-0.000828	116.000000	0.013531
-0.000827	116.000000	0.013531
-0.000826	116.000000	0.013531
-0.000825	116.000000	0.013531
-0.000824	116.000000	0.013644
-0.000823	116.000000	0.013644
-0.000822	116.000000	0.013951
-0.000821	116.000000	0.013951
-0.000820	116.000000	0.013951
-0.000819	116.000000	0.013951
-0.000818	116.000000	0.013694
-0.000817	116.000000	0.013694
-0.000816	116.000000	0.013694
-0.000815	116.000000	0.013713
-0.000814	116.000000	0.013713
-0.000813	296.000000	0.013788
-0.000812	296.000000	0.013788
-0.000811	296.000000	0.013788
-0.000810	296.000000	0.013788
-0.000809	296.000000	0.013788
-0.000808	296.000000	0.013788
-0.000807	296.000000	0.013788
-0.000806	296.000000	0.013788
-0.000805	296.000000	0.013788
-0.000804	120.000000	0.013367
-0.000803	120.000000	0.013367
-0.000802	300.000000	0.013538
-0.000801	300.000000	0.013538
-0.000800	116.000000	0.013317
-0.000799	116.000000	0.013317
-0.000798	116.000000	0.013317
-0.000797	116.000000	0.013317
-0.000796	116.000000	0.013317
-0.000795	116.000000	0.013317
-0.000794	116.000000	0.013317
-0.000793	116.000000	0.013317
-0.000792	116.000000	0.013317
-0.000791	296.000000	0.013352
-0.000790	296.000000	0.013352
-0.000789	296.000000	0.013264
-0.000788	296.000000	0.013264
-0.000787	296.000000	0.013264
-0.000786	300.000000	0.013000
-0.000785	300.000000	0.013000
-0.000784	300.000000	0.013000
-0.000783	300.000000	0.013000
-0.000782	300.000000	0.013000
-0.000781	300.000000	0.013413
-0.000780	300.000000	0.013434
-0.000779	300.000000	0.013434
-0.000778	300.000000	0.013434
-0.000777	300.000000	0.013434
-0.000776	300.000000	0.013347
-0.000775	300.000000	0.013347
-0.000774	300.000000	0.013347
-0.000773	300.000000	0.013495
-0.000772	300.000000	0.013495
-0.000771	300.000000	0.013495
-0.000770	300.000000	0.013235
-0.000769	300.000000	0.013249
-0.000768	300.000000	0.013249
-0.000767	300.000000	0.013249
-0.000766	300.000000	0.013249
-0.000765	300.000000	0.013249
-0.000764	300.000000	0.013249
-0.000763	300.000000	0.013157
-0.000762	300.000000	0.013157
-0.000761	300.000000	0.013612
-0.000760	300.000000	0.013612
-0.000759	300.000000	0.013612
-0.000758	300.000000	0.013618
-0.000757	300.000000	0.013618
-0.000756	300.000000	0.013618
-0.000755	300.000000	0.013618
-0.000754	300.000000	0.013384
-0.000753	300.000000	0.013312
-0.000752	300.000000	0.013312
-0.000751	300.000000	0.013312
-0.000750	300.000000	0.013216
-0.000749	300.000000	0.013216
-0.000748	300.000000	0.013216
-0.000747	300.000000	0.013213
-0.000746	300.000000	0.013213
-0.000745	300.000000	0.013213
-0.000744	300.000000	0.013345
-0.000743	300.000000	0.013345
-0.000742	300.000000	0.013345
-0.000741	300.000000	0.013345
-0.000740	300.000000	0.013830
-0.000739	300.000000	0.013830
-0.000738	300.000000	0.013628
-0.000737	300.000000	0.013529
-0.000736	300.000000	0.013516
-0.000735	300.000000	0.013516
-0.000734	300.000000	0.013516
-0.000733	300.000000	0.013516
-0.000732	300.000000	0.013516
-0.000731	300.000000	0.013516
-0.000730	300.000000	0.013516
-0.000729	300.000000	0.013516
-0.000728	300.000000	0.013516
-0.000727	300.000000	0.013516
-0.000726	300.000000	0.013516
-0.000725	300.000000	0.013493
-0.000724	300.000000	0.013393
-0.000723	300.000000	0.013393
-0.000722	304.000000	0.013226
-0.000721	304.000000	0.013226
-0.000720	304.000000	0.013226
-0.000719	304.000000	0.013711
-0.000718	304.000000	0.013711
-0.000717	304.000000	0.013711
-0.000716	304.000000	0.013711
-0.000715	304.000000	0.013843
-0.000714	300.000000	0.013811
-0.000713	300.000000	0.013811
-0.000712	300.000000	0.013811
-0.000711	300.000000	0.013711
-0.000710	300.000000	0.013711
-0.000709	300.000000	0.013711
-0.000708	300.000000	0.013711
-0.000707	300.000000	0.013711
-0.000706	304.000000	0.013556
-0.000705	304.000000	0.013556
-0.000704	304.000000	0.013556
-0.000703	304.000000	0.013449
-0.000702	304.000000	0.013449
-0.000701	304.000000	0.013449
-0.000700	304.000000	0.013449
-0.000699	304.000000	0.013951
-0.000698	304.000000	0.013852
-0.000697	304.000000	0.013852
-0.000696	304.000000	0.013852
-0.000695	304.000000	0.013852
-0.000694	304.000000	0.013852
-0.000693	304.000000	0.013852
-0.000692	304.000000	0.013807
-0.000691	304.000000	0.013807
-0.000690	304.000000	0.013686
-0.000689	304.000000	0.013686
-0.000688	304.000000	0.013686
-0.000687	304.000000	0.013686
-0.000686	304.000000	0.013799
-0.000685	304.000000	0.013701
-0.000684	304.000000	0.013701
-0.000683	304.000000	0.013701
-0.000682	304.000000	0.013701
-0.000681	304.000000	0.013645
-0.000680	304.000000	0.013645
-0.000679	304.000000	0.013645
-0.000678	304.000000	0.014153
-0.000677	300.000000	0.014022
-0.000676	300.000000	0.014022
-0.000675	300.000000	0.014022
-0.000674	304.000000	0.013986
-0.000673	304.000000	0.013986
-0.000672	304.000000	0.013890
-0.000671	304.000000	0.013890
-0.000670	304.000000	0.013825
-0.000669	304.000000	0.013825
-0.000668	304.000000	0.013825
-0.000667	304.000000	0.013825
-0.000666	304.000000	0.013825
-0.000665	304.000000	0.013825
-0.000664	304.000000	0.013825
-0.000663	304.000000	0.013825
-0.000662	304.000000	0.013825
-0.000661	304.000000	0.013825
-0.000660	304.000000	0.013825
-0.000659	304.000000	0.013658
-0.000658	304.000000	0.014139
-0.000657	304.000000	0.014139
-0.000656	304.000000	0.014232
-0.000655	304.000000	0.014232
-0.000654	304.000000	0.014143
-0.000653	304.000000	0.014143
-0.000652	304.000000	0.014143
-0.000651	304.000000	0.014143
-0.000650	304.000000	0.014143
-0.000649	304.000000	0.014143
-0.000648	300.000000	0.014058
-0.000647	300.000000	0.014058
-0.000646	304.000000	0.013973
-0.000645	304.000000	0.013973
-0.000644	304.000000	0.013973
-0.000643	304.000000	0.013973
-0.000642	304.000000	0.014003
-0.000641	304.000000	0.014003
-0.000640	304.000000	0.014003
-0.000639	304.000000	0.014003
-0.000638	304.000000	0.013599
-0.000637	304.000000	0.013996
-0.000636	304.000000	0.013996
-0.000635	304.000000	0.013996
-0.000634	304.000000	0.013996
-0.000633	304.000000	0.013917
-0.000632	304.000000	0.013917
-0.000631	304.000000	0.013917
-0.000630	304.000000	0.013917
-0.000629	304.000000	0.013917
-0.000628	304.000000	0.013917
-0.000627	304.000000	0.013988
-0.000626	308.000000	0.013963
-0.000625	308.000000	0.013963
-0.000624	308.000000	0.013963
-0.000623	308.000000	0.013963
-0.000622	308.000000	0.013963
-0.000621	308.000000	0.013963
-0.000620	308.000000	0.013884
-0.000619	308.000000	0.013884
-0.000618	308.000000	0.013884
-0.000617	308.000000	0.013884
-0.000616	304.000000	0.014368
-0.000615	304.000000	0.014264
-0.000614	304.000000	0.014264
-0.000613	304.000000	0.014264
-0.000612	304.000000	0.014264
-0.000611	304.000000	0.014264
-0.000610	308.000000	0.014357
-0.000609	308.000000	0.014357
-0.000608	308.000000	0.014357
-0.000607	308.000000	0.014286
-0.000606	308.000000	0.014286
-0.000605	308.000000	0.014286
-0.000604	308.000000	0.014093
-0.000603	308.000000	0.014093
-0.000602	308.000000	0.014093
-0.000601	308.000000	0.014093
-0.000600	308.000000	0.014093
-0.000599	308.000000	0.014093
-0.000598	308.000000	0.014164
-0.000597	308.000000	0.014164
-0.000596	304.000000	0.014609
-0.000595	304.000000	0.014609
-0.000594	308.000000	0.014699
-0.000593	308.000000	0.014592
-0.000592	308.000000	0.014592
-0.000591	308.000000	0.014592
-0.000590	308.000000	0.014592
-0.000589	308.000000	0.014592
-0.000588	308.000000	0.014592
-0.000587	308.000000	0.014592
-0.000586	308.000000	0.014592
-0.000585	308.000000	0.014592
-0.000584	308.000000	0.014592
-0.000583	308.000000	0.014592
-0.000582	308.000000	0.014483
-0.000581	308.000000	0.014432
-0.000580	308.000000	0.014432
-0.000579	308.000000	0.014602
-0.000578	308.000000	0.014602
-0.000577	308.000000	0.014602
-0.000576	308.000000	0.014602
-0.000575	308.000000	0.015042
-0.000574	308.000000	0.015042
-0.000573	308.000000	0.015042
-0.000572	308.000000	0.015042
-0.000571	308.000000	0.014932
-0.000570	308.000000	0.014932
-0.000569	308.000000	0.014980
-0.000568	308.000000	0.014941
-0.000567	308.000000	0.014941
-0.000566	308.000000	0.014941
-0.000565	308.000000	0.014941
-0.000564	308.000000	0.014941
-0.000563	308.000000	0.015148
-0.000562	308.000000	0.015148
-0.000561	308.000000	0.015148
-0.000560	308.000000	0.015039
-0.000559	308.000000	0.015039
-0.000558	308.000000	0.015039
-0.000557	308.000000	0.015039
-0.000556	308.000000	0.015039
-0.000555	308.000000	0.015314
-0.000554	304.000000	0.015303
-0.000553	304.000000	0.015303
-0.000552	304.000000	0.015303
-0.000551	304.000000	0.015303
-0.000550	304.000000	0.015303
-0.000549	304.000000	0.015200
-0.000548	304.000000	0.015200
-0.000547	304.000000	0.015464
-0.000546	304.000000	0.015464
-0.000545	304.000000	0.015464
-0.000544	304.000000	0.015464
-0.000543	304.000000	0.015464
-0.000542	308.000000	0.015455
-0.000541	308.000000	0.015455
-0.000540	304.000000	0.015466
-0.000539	304.000000	0.015466
-0.000538	304.000000	0.015368
-0.000537	304.000000	0.015368
-0.000536	304.000000	0.015368
-0.000535	304.000000	0.015368
-0.000534	304.000000	0.015688
-0.000533	304.000000	0.015688
-0.000532	304.000000	0.015688
-0.000531	304.000000	0.015971
-0.000530	304.000000	0.015971
-0.000529	304.000000	0.015984
-0.000528	304.000000	0.015984
-0.000527	304.000000	0.015893
-0.000526	304.000000	0.015893
-0.000525	304.000000	0.015893
-0.000524	304.000000	0.015893
-0.000523	304.000000	0.015893
-0.000522	304.000000	0.015893
-0.000521	304.000000	0.015893
-0.000520	304.000000	0.015893
-0.000519	304.000000	0.015893
-0.000518	304.000000	0.015893
-0.000517	304.000000	0.015893
-0.000516	308.000000	0.015830
-0.000515	308.000000	0.016113
-0.000514	308.000000	0.016113
-0.000513	304.000000	0.016403
-0.000512	304.000000	0.016403
-0.000511	300.000000	0.016377
-0.000510	300.000000	0.016377
-0.000509	300.000000	0.016377
-0.000508	300.000000	0.016377
-0.000507	300.000000	0.016377
-0.000506	300.000000	0.016377
-0.000505	300.000000	0.016185
-0.000504	300.000000	0.016185
-0.000503	304.000000	0.016224
-0.000502	304.000000	0.016224
-0.000501	304.000000	0.016224
-0.000500	304.000000	0.016224
-0.000499	304.000000	0.016526
-0.000498	304.000000	0.016526
-0.000497	304.000000	0.016526
-0.000496	304.000000	0.016526
-0.000495	304.000000	0.016526
-0.000494	304.000000	0.016464
-0.000493	300.000000	0.016650
-0.000492	300.000000	0.016650
-0.000491	300.000000	0.016650
-0.000490	300.000000	0.016711
-0.000489	300.000000	0.016711
-0.000488	300.000000	0.016711
-0.000487	300.000000	0.016711
-0.000486	300.000000	0.016711
-0.000485	300.000000	0.016711
-0.000484	300.000000	0.016711
-0.000483	300.000000	0.016972
-0.000482	300.000000	0.016911
-0.000481	300.000000	0.016911
-0.000480	300.000000	0.016911
-0.000479	300.000000	0.016911
-0.000478	300.000000	0.016911
-0.000477	300.000000	0.016981
-0.000476	300.000000	0.016981
-0.000475	300.000000	0.016981
-0.000474	300.000000	0.016981
-0.000473	300.000000	0.016981
-0.000472	300.000000	0.016754
-0.000471	300.000000	0.016754
-0.000470	300.000000	0.016754
-0.000469	300.000000	0.016754
-0.000468	300.000000	0.016754
-0.000467	300.000000	0.017040
-0.000466	300.000000	0.017040
-0.000465	300.000000	0.017040
-0.000464	300.000000	0.017119
-0.000463	300.000000	0.017119
-0.000462	300.000000	0.017119
-0.000461	300.000000	0.017113
-0.000460	300.000000	0.017113
-0.000459	300.000000	0.017113
-0.000458	300.000000	0.017113
-0.000457	300.000000	0.017113
-0.000456	300.000000	0.016978
-0.000455	300.000000	0.016978
-0.000454	300.000000	0.016978
-0.000453	300.000000	0.016899
-0.000452	296.000000	0.016913
-0.000451	100.000000	0.017245
-0.000450	100.000000	0.017276
-0.000449	100.000000	0.017276
-0.000448	100.000000	0.017276
-0.000447	100.000000	0.017276
-0.000446	100.000000	0.017276
-0.000445	100.000000	0.017276
-0.000444	100.000000	0.017276
-0.000443	100.000000	0.017276
-0.000442	100.000000	0.017276
-0.000441	100.000000	0.017276
-0.000440	100.000000	0.017276
-0.000439	100.000000	0.017310
-0.000438	100.000000	0.017329
-0.000437	100.000000	0.017329
-0.000436	100.000000	0.017329
-0.000435	100.000000	0.017406
-0.000434	100.000000	0.017406
-0.000433	100.000000	0.017406
-0.000432	96.000000	0.017051
-0.000431	92.000000	0.016715
-0.000430	92.000000	0.016715
-0.000429	92.000000	0.016715
-0.000428	92.000000	0.016755
-0.000427	92.000000	0.016755
-0.000426	92.000000	0.016755
-0.000425	92.000000	0.016757
-0.000424	92.000000	0.016576
-0.000423	92.000000	0.016576
-0.000422	92.000000	0.016576
-0.000421	92.000000	0.016576
-0.000420	92.000000	0.016576
-0.000419	92.000000	0.016557
-0.000418	92.000000	0.016557
-0.000417	92.000000	0.016597
-0.000416	92.000000	0.016597
-0.000415	92.000000	0.016597
-0.000414	92.000000	0.016597
-0.000413	92.000000	0.016597
-0.000412	88.000000	0.016589
-0.000411	88.000000	0.016589
-0.000410	88.000000	0.016159
-0.000409	88.000000	0.016159
-0.000408	88.000000	0.016159
-0.000407	88.000000	0.016159
-0.000406	88.000000	0.016124
-0.000405	88.000000	0.016124
-0.000404	88.000000	0.016124
-0.000403	88.000000	0.016040
-0.000402	88.000000	0.016040
-0.000401	88.000000	0.016040
-0.000400	88.000000	0.016040
-0.000399	88.000000	0.016017
-0.000398	88.000000	0.016017
-0.000397	88.000000	0.016017
-0.000396	88.000000	0.016017
-0.000395	88.000000	0.015887
-0.000394	88.000000	0.015887
-0.000393	88.000000	0.015887
-0.000392	88.000000	0.015887
-0.000391	88.000000	0.015887
-0.000390	84.000000	0.015424
-0.000389	84.000000	0.015424
-0.000388	84.000000	0.015424
-0.000387	84.000000	0.015278
-0.000386	84.000000	0.015237
-0.000385	84.000000	0.015237
-0.000384	84.000000	0.015258
-0.000383	84.000000	0.015258
-0.000382	84.000000	0.015258
-0.000381	84.000000	0.015258
-0.000380	84.000000	0.015258
-0.000379	84.000000	0.015258
-0.000378	84.000000	0.015258
-0.000377	84.000000	0.015258
-0.000376	84.000000	0.015258
-0.000375	84.000000	0.015258
-0.000374	84.000000	0.015258
-0.000373	80.000000	0.015206
-0.000372	80.000000	0.015206
-0.000371	80.000000	0.015001
-0.000370	80.000000	0.015001
-0.000369	80.000000	0.014512
-0.000368	80.000000	0.014512
-0.000367	80.000000	0.014512
-0.000366	80.000000	0.014400
-0.000365	80.000000	0.014400
-0.000364	80.000000	0.014400
-0.000363	80.000000	0.014400
-0.000362	80.000000	0.014397
-0.000361	80.000000	0.014397
-0.000360	80.000000	0.014330
-0.000359	80.000000	0.014330
-0.000358	80.000000	0.014330
-0.000357	80.000000	0.014334
-0.000356	80.000000	0.014334
-0.000355	80.000000	0.014104
-0.000354	80.000000	0.014104
-0.000353	80.000000	0.014104
-0.000352	80.000000	0.014104
-0.000351	80.000000	0.014091
-0.000350	80.000000	0.014091
-0.000349	80.000000	0.013606
-0.000348	80.000000	0.013606
-0.000347	80.000000	0.013531
-0.000346	80.000000	0.013531
-0.000345	80.000000	0.013531
-0.000344	80.000000	0.013531
-0.000343	80.000000	0.013531
-0.000342	80.000000	0.013531
-0.000341	80.000000	0.013508
-0.000340	80.000000	0.013508
-0.000339	76.000000	0.013239
-0.000338	76.000000	0.013239
-0.000337	76.000000	0.013239
-0.000336	80.000000	0.013164
-0.000335	80.000000	0.013164
-0.000334	80.000000	0.013082
-0.000333	80.000000	0.013082
-0.000332	80.000000	0.013082
-0.000331	80.000000	0.013082
-0.000330	76.000000	0.013040
-0.000329	76.000000	0.013040
-0.000328	80.000000	0.012578
-0.000327	80.000000	0.012578
-0.000326	80.000000	0.012578
-0.000325	80.000000	0.012578
-0.000324	80.000000	0.012578
-0.000323	80.000000	0.012305
-0.000322	80.000000	0.012305
-0.000321	76.000000	0.012214
-0.000320	76.000000	0.012214
-0.000319	76.000000	0.012158
-0.000318	76.000000	0.012158
-0.000317	76.000000	0.012158
-0.000316	76.000000	0.012158
-0.000315	76.000000	0.012158
-0.000314	76.000000	0.012158
-0.000313	76.000000	0.012158
-0.000312	76.000000	0.012158
-0.000311	76.000000	0.012158
-0.000310	76.000000	0.012158
-0.000309	76.000000	0.011741
-0.000308	76.000000	0.011280
-0.000307	80.000000	0.010841
-0.000306	80.000000	0.011327
-0.000305	80.000000	0.011327
-0.000304	80.000000	0.011327
-0.000303	80.000000	0.011327
-0.000302	80.000000	0.011327
-0.000301	80.000000	0.011327
-0.000300	80.000000	0.011327
-0.000299	80.000000	0.011327
-0.000298	80.000000	0.011327
-0.000297	80.000000	0.011261
-0.000296	80.000000	0.011261
-0.000295	80.000000	0.011165
-0.000294	80.000000	0.011165
-0.000293	80.000000	0.011165
-0.000292	80.000000	0.010867
-0.000291	80.000000	0.010867
-0.000290	80.000000	0.010867
-0.000289	80.000000	0.010867
-0.000288	80.000000	0.010867
-0.000287	80.000000	0.010457
-0.000286	80.000000	0.010381
-0.000285	80.000000	0.010381
-0.000284	80.000000	0.010381
-0.000283	80.000000	0.010381
-0.000282	80.000000	0.010283
-0.000281	80.000000	0.010283
-0.000280	80.000000	0.010283
-0.000279	80.000000	0.010283
-0.000278	80.000000	0.010241
-0.000277	80.000000	0.010241
-0.000276	80.000000	0.009938
-0.000275	80.000000	0.009854
-0.000274	80.000000	0.009854
-0.000273	80.000000	0.009854
-0.000272	80.000000	0.009854
-0.000271	80.000000	0.009854
-0.000270	80.000000	0.009854
-0.000269	80.000000	0.009754
-0.000268	80.000000	0.009754
-0.000267	80.000000	0.009754
-0.000266	84.000000	0.009364
-0.000265	84.000000	0.009364
-0.000264	84.000000	0.009279
-0.000263	84.000000	0.009279
-0.000262	84.000000	0.009279
-0.000261	84.000000	0.009279
-0.000260	84.000000	0.008977
-0.000259	84.000000	0.008977
-0.000258	84.000000	0.009007
-0.000257	84.000000	0.009007
-0.000256	84.000000	0.008908
-0.000255	84.000000	0.008908
-0.000254	84.000000	0.008908
-0.000253	84.000000	0.008815
-0.000252	84.000000	0.008815
-0.000251	84.000000	0.008815
-0.000250	84.000000	0.008815
-0.000249	84.000000	0.008774
-0.000248	84.000000	0.008774
-0.000247	84.000000	0.008774
-0.000246	84.000000	0.008412
-0.000245	84.000000	0.008412
-0.000244	84.000000	0.008110
-0.000243	84.000000	0.008011
-0.000242	84.000000	0.007912
-0.000241	84.000000	0.007912
-0.000240	84.000000	0.007912
-0.000239	84.000000	0.007912
-0.000238	84.000000	0.007912
-0.000237	84.000000	0.007912
-0.000236	84.000000	0.007912
-0.000235	84.000000	0.007912
-0.000234	84.000000	0.007912
-0.000233	84.000000	0.007912
-0.000232	84.000000	0.007912
-0.000231	84.000000	0.007808
-0.000230	84.000000	0.007710
-0.000229	84.000000	0.007710
-0.000228	84.000000	0.007416
-0.000227	84.000000	0.007416
-0.000226	84.000000	0.007416
-0.000225	88.000000	0.007102
-0.000224	88.000000	0.007102
-0.000223	88.000000	0.007102
-0.000222	88.000000	0.007102
-0.000221	88.000000	0.007102
-0.000220	88.000000	0.006957
-0.000219	88.000000	0.006957
-0.000218	88.000000	0.006957
-0.000217	88.000000	0.006859
-0.000216	88.000000	0.006859
-0.000215	88.000000	0.006859
-0.000214	88.000000	0.006859
-0.000213	88.000000	0.006859
-0.000212	88.000000	0.006564
-0.000211	88.000000	0.006564
-0.000210	88.000000	0.006564
-0.000209	88.000000	0.006457
-0.000208	88.000000	0.006488
-0.000207	88.000000	0.006488
-0.000206	88.000000	0.006488
-0.000205	88.000000	0.006488
-0.000204	88.000000	0.006091
-0.000203	88.000000	0.006091
-0.000202	88.000000	0.006091
-0.000201	88.000000	0.006091
-0.000200	88.000000	0.006091
-0.000199	88.000000	0.006091
-0.000198	88.000000	0.005982
-0.000197	88.000000	0.005982
-0.000196	88.000000	0.005701
-0.000195	88.000000	0.005701
-0.000194	88.000000	0.005701
-0.000193	88.000000	0.005701
-0.000192	88.000000	0.005701
-0.000191	88.000000	0.005595
-0.000190	88.000000	0.005595
-0.000189	88.000000	0.005595
-0.000188	88.000000	0.005595
-0.000187	88.000000	0.005485
-0.000186	88.000000	0.005130
-0.000185	88.000000	0.005130
-0.000184	92.000000	0.004897
-0.000183	92.000000	0.004897
-0.000182	92.000000	0.004897
-0.000181	92.000000	0.004897
-0.000180	92.000000	0.004617
-0.000179	92.000000	0.004617
-0.000178	92.000000	0.004617
-0.000177	92.000000	0.004525
-0.000176	92.000000	0.004415
-0.000175	92.000000	0.004415
-0.000174	92.000000	0.004415
-0.000173	92.000000	0.004415
-0.000172	92.000000	0.004415
-0.000171	92.000000	0.004415
-0.000170	92.000000	0.004415
-0.000169	92.000000	0.004415
-0.000168	92.000000	0.004415
-0.000167	92.000000	0.004415
-0.000166	92.000000	0.004415
-0.000165	92.000000	0.004306
-0.000164	92.000000	0.003960
-0.000163	92.000000	0.003731
-0.000162	92.000000	0.003716
-0.000161	92.000000	0.003716
-0.000160	92.000000	0.003716
-0.000159	92.000000	0.003747
-0.000158	92.000000	0.003747
-0.000157	92.000000	0.003747
-0.000156	92.000000	0.003747
-0.000155	92.000000	0.003747
-0.000154	92.000000	0.003640
-0.000153	92.000000	0.003640
-0.000152	92.000000	0.003640
-0.000151	92.000000	0.003561
-0.000150	92.000000	0.003561
-0.000149	92.000000	0.003561
-0.000148	92.000000	0.003327
-0.000147	92.000000	0.003327
-0.000146	92.000000	0.003327
-0.000145	92.000000	0.003327
-0.000144	92.000000	0.003327
-0.000143	96.000000	0.003038
-0.000142	96.000000	0.003038
-0.000141	96.000000	0.003038
-0.000140	96.000000	0.003346
-0.000139	96.000000	0.003346
-0.000138	96.000000	0.003267
-0.000137	96.000000	0.003267
-0.000136	96.000000	0.003267
-0.000135	96.000000	0.003267
-0.000134	96.000000	0.003267
-0.000133	96.000000	0.003252
-0.000132	96.000000	0.002915
-0.000131	96.000000	0.002915
-0.000130	96.000000	0.002915
-0.000129	96.000000	0.002915
-0.000128	96.000000	0.002915
-0.000127	96.000000	0.002915
-0.000126	96.000000	0.002915
-0.000125	96.000000	0.002845
-0.000124	96.000000	0.002845
-0.000123	96.000000	0.002845
-0.000122	96.000000	0.002697
-0.000121	96.000000	0.002599
-0.000120	96.000000	0.002599
-0.000119	96.000000	0.002599
-0.000118	96.000000	0.002599
-0.000117	96.000000	0.002599
-0.000116	100.000000	0.002390
-0.000115	100.000000	0.002390
-0.000114	100.000000	0.002390
-0.000113	100.000000	0.002390
-0.000112	100.000000	0.002319
-0.000111	100.000000	0.002319
-0.000110	100.000000	0.002221
-0.000109	100.000000	0.002226
-0.000108	100.000000	0.002226
-0.000107	100.000000	0.002226
-0.000106	100.000000	0.002226
-0.000105	100.000000	0.002226
-0.000104	100.000000	0.002211
-0.000103	100.000000	0.002211
-0.000102	100.000000	0.002211
-0.000101	100.000000	0.002064
-0.000100	100.000000	0.001862
-0.000099	100.000000	0.001709
-0.000098	100.000000	0.001709
-0.000097	100.000000	0.001709
-0.000096	100.000000	0.001709
-0.000095	100.000000	0.001709
-0.000094	100.000000	0.001709
-0.000093	100.000000	0.001709
-0.000092	100.000000	0.001709
-0.000091	100.000000	0.001709
-0.000090	100.000000	0.001709
-0.000089	100.000000	0.001709
-0.000088	100.000000	0.001626
-0.000087	100.000000	0.001626
-0.000086	100.000000	0.001575
-0.000085	100.000000	0.001575
-0.000084	100.000000	0.001411
-0.000083	100.000000	0.001411
-0.000082	100.000000	0.001411
-0.000081	104.000000	0.001319
-0.000080	104.000000	0.001319
-0.000079	104.000000	0.001319
-0.000078	104.000000	0.001319
-0.000077	104.000000	0.001236
-0.000076	104.000000	0.001236
-0.000075	104.000000	0.001221
-0.000074	104.000000	0.001221
-0.000073	104.000000	0.001170
-0.000072	104.000000	0.001170
-0.000071	104.000000	0.001170
-0.000070	104.000000	0.001170
-0.000069	104.000000	0.001170
-0.000068	104.000000	0.001006
-0.000067	104.000000	0.001006
-0.000066	104.000000	0.000933
-0.000065	104.000000	0.000933
-0.000064	104.000000	0.000823
-0.000063	104.000000	0.000823
-0.000062	104.000000	0.000823
-0.000061	104.000000	0.000823
-0.000060	104.000000	0.000731
-0.000059	104.000000	0.000731
-0.000058	104.000000	0.000731
-0.000057	104.000000	0.000731
-0.000056	104.000000	0.000731
-0.000055	104.000000	0.000669
-0.000054	104.000000	0.000669
-0.000053	104.000000	0.000669
-0.000052	104.000000	0.000548
-0.000051	104.000000	0.000548
-0.000050	104.000000	0.000548
-0.000049	104.000000	0.000548
-0.000048	104.000000	0.000548
-0.000047	104.000000	0.000521
-0.000046	104.000000	0.000533
-0.000045	104.000000	0.000533
-0.000044	104.000000	0.000483
-0.000043	104.000000	0.000483
-0.000042	104.000000	0.000483
-0.000041	104.000000	0.000483
-0.000040	108.000000	0.000480
-0.000039	108.000000	0.000480
-0.000038	108.000000	0.000480
-0.000037	108.000000	0.000480
-0.000036	108.000000	0.000359
-0.000035	108.000000	0.000359
-0.000034	108.000000	0.000332
-0.000033	108.000000	0.000282
-0.000032	108.000000	0.000282
-0.000031	108.000000	0.000282
-0.000030	108.000000	0.000282
-0.000029	108.000000	0.000282
-0.000028	108.000000	0.000282
-0.000027	108.000000	0.000282
-0.000026	108.000000	0.000282
-0.000025	108.000000	0.000282
-0.000024	108.000000	0.000282
-0.000023	108.000000	0.000282
-0.000022	108.000000	0.000247
-0.000021	108.000000	0.000159
-0.000020	108.000000	0.000159
-0.000019	108.000000	0.000195
-0.000018	108.000000	0.000195
-0.000017	108.000000	0.000195
-0.000016	108.000000	0.000207
-0.000015	108.000000	0.000207
-0.000014	108.000000	0.000207
-0.000013	108.000000	0.000207
-0.000012	108.000000	0.000207
-0.000011	108.000000	0.000185
-0.000010	108.000000	0.000190
-0.000009	108.000000	0.000190
-0.000008	108.000000	0.000190
-0.000007	108.000000	0.000190
-0.000006	108.000000	0.000190
-0.000005	112.000000	0.000136
-0.000004	112.000000	0.000136
-0.000003	112.000000	0.000136
-0.000002	112.000000	0.000136
-0.000001	112.000000	0.000136
0.000000	112.000000	0.000114
0.000001	112.000000	0.000114
0.000002	112.000000	0.000150
0.000003	112.000000	0.000150
0.000004	112.000000	0.000150
0.000005	112.000000	0.000150
0.000006	112.000000	0.000150
0.000007	112.000000	0.000150
0.000008	112.000000	0.000150
0.000009	112.000000	0.000150
0.000010	112.000000	0.000150
0.000011	112.000000	0.000121
0.000012	112.000000	0.000121
0.000013	112.000000	0.000133
0.000014	112.000000	0.000133
0.000015	112.000000	0.000133
0.000016	112.000000	0.000133
0.000017	112.000000	0.000133
0.000018	112.000000	0.000146
0.000019	112.000000	0.000146
0.000020	112.000000	0.000146
0.000021	112.000000	0.000146
0.000022	112.000000	0.000283
0.000023	112.000000	0.000283
0.000024	112.000000	0.000283
0.000025	112.000000	0.000283
0.000026	116.000000	0.000255
0.000027	116.000000	0.000233
0.000028	116.000000	0.000233
0.000029	116.000000	0.000233
0.000030	116.000000	0.000233
0.000031	116.000000	0.000245
0.000032	116.000000	0.000245
0.000033	116.000000	0.000255
0.000034	116.000000	0.000255
0.000035	116.000000	0.000255
0.000036	116.000000	0.000255
0.000037	116.000000	0.000255
0.000038	116.000000	0.000255
0.000039	116.000000	0.000233
0.000040	116.000000	0.000233
0.000041	116.000000	0.000233
0.000042	116.000000	0.000245
0.000043	116.000000	0.000403
0.000044	116.000000	0.000453
0.000045	116.000000	0.000453
0.000046	116.000000	0.000453
0.000047	116.000000	0.000453
0.000048	116.000000	0.000453
0.000049	116.000000	0.000453
0.000050	116.000000	0.000453
0.000051	116.000000	0.000453
0.000052	116.000000	0.000453
0.000053	116.000000	0.000453
0.000054	116.000000	0.000453
0.000055	120.000000	0.000479
0.000056	120.000000	0.000479
0.000057	120.000000	0.000505
0.000058	120.000000	0.000505
0.000059	120.000000	0.000745
0.000060	120.000000	0.000745
0.000061	120.000000	0.000745
0.000062	120.000000	0.000745
0.000063	120.000000	0.000873
0.000064	120.000000	0.000873
0.000065	120.000000	0.000873
0.000066	120.000000	0.000912
0.000067	120.000000	0.000912
0.000068	120.000000	0.000912
0.000069	120.000000	0.000912
0.000070	120.000000	0.000950
0.000071	120.000000	0.000962
0.000072	120.000000	0.000962
0.000073	120.000000	0.000962
0.000074	120.000000	0.000962
0.000075	120.000000	0.001043
0.000076	120.000000	0.001043
0.000077	120.000000	0.001095
0.000078	120.000000	0.001095
0.000079	120.000000	0.001095
0.000080	120.000000	0.001095
0.000081	120.000000	0.001095
0.000082	120.000000	0.001095
0.000083	120.000000	0.001145
0.000084	120.000000	0.001359
0.000085	120.000000	0.001359
0.000086	120.000000	0.001359
0.000087	120.000000	0.001359
0.000088	120.000000	0.001424
0.000089	120.000000	0.001403
0.000090	120.000000	0.001403
0.000091	124.000000	0.001484
0.000092	124.000000	0.001484
0.000093	124.000000	0.001484
0.000094	124.000000	0.001484
0.000095	124.000000	0.001484
0.000096	124.000000	0.001534
0.000097	124.000000	0.001534
0.000098	124.000000	0.001534
0.000099	124.000000	0.001599
0.000100	124.000000	0.001610
0.000101	124.000000	0.001610
0.000102	124.000000	0.001610
0.000103	124.000000	0.001610
0.000104	124.000000	0.001610
0.000105	124.000000	0.001825
0.000106	124.000000	0.001825
0.000107	124.000000	0.001953
0.000108	124.000000	0.001953
0.000109	124.000000	0.002013
0.000110	124.000000	0.002089
0.000111	124.000000	0.002089
0.000112	124.000000	0.002089
0.000113	124.000000	0.002089
0.000114	124.000000	0.002089
0.000115	124.000000	0.002089
0.000116	124.000000	0.002089
0.000117	124.000000	0.002089
0.000118	124.000000	0.002089
0.000119	124.000000	0.002089
0.000120	124.000000	0.002089
0.000121	124.000000	0.002174
0.000122	124.000000	0.002244
0.000123	124.000000	0.002414
0.000124	124.000000	0.002414
0.000125	128.000000	0.002654
0.000126	128.000000	0.002654
0.000127	128.000000	0.002654
0.000128	128.000000	0.002654
0.000129	128.000000	0.002666
0.000130	128.000000	0.002666
0.000131	128.000000	0.002666
0.000132	128.000000	0.002751
0.000133	128.000000	0.002751
0.000134	128.000000	0.002751
0.000135	128.000000	0.002821
0.000136	128.000000	0.002821
0.000137	128.000000	0.002821
0.000138	128.000000	0.002774
0.000139	128.000000	0.002945
0.000140	128.000000	0.002945
0.000141	128.000000	0.002945
0.000142	128.000000	0.002945
0.000143	128.000000	0.003038
0.000144	128.000000	0.003038
0.000145	128.000000	0.003038
0.000146	128.000000	0.003330
0.000147	128.000000	0.003330
0.000148	128.000000	0.003409
0.000149	128.000000	0.003409
0.000150	128.000000	0.003409
0.000151	128.000000	0.003409
0.000152	128.000000	0.003409
0.000153	128.000000	0.003409
0.000154	128.000000	0.003509
0.000155	128.000000	0.003716
0.000156	128.000000	0.003716
0.000157	128.000000	0.003716
0.000158	132.000000	0.003730
0.000159	132.000000	0.003730
0.000160	132.000000	0.003730
0.000161	132.000000	0.003809
0.000162	132.000000	0.003809
0.000163	132.000000	0.003809
0.000164	132.000000	0.003809
0.000165	132.000000	0.003909
0.000166	132.000000	0.004201
0.000167	132.000000	0.004201
0.000168	132.000000	0.004201
0.000169	132.000000	0.004201
0.000170	132.000000	0.004201
0.000171	132.000000	0.004408
0.000172	132.000000	0.004408
0.000173	132.000000	0.004408
0.000174	132.000000	0.004494
0.000175	132.000000	0.004494
0.000176	132.000000	0.004599
0.000177	132.000000	0.004599
0.000178	132.000000	0.004599
0.000179	132.000000	0.004599
0.000180	132.000000	0.004599
0.000181	132.000000	0.004599
0.000182	132.000000	0.004972
0.000183	132.000000	0.004972
0.000184	132.000000	0.004972
0.000185	132.000000	0.004972
0.000186	132.000000	0.004972
0.000187	136.000000	0.005807
0.000188	136.000000	0.005736
0.000189	136.000000	0.005736
0.000190	136.000000	0.005736
0.000191	136.000000	0.005736
0.000192	136.000000	0.005366
0.000193	136.000000	0.005366
0.000194	136.000000	0.005366
0.000195	136.000000	0.005366
0.000196	136.000000	0.005366
0.000197	136.000000	0.005366
0.000198	136.000000	0.005475
0.000199	136.000000	0.005475
0.000200	136.000000	0.005567
0.000201	136.000000	0.005567
0.000202	136.000000	0.005567
0.000203	136.000000	0.005806
0.000204	136.000000	0.005806
0.000205	136.000000	0.005806
0.000206	136.000000	0.005806
0.000207	136.000000	0.005806
0.000208	136.000000	0.006164
0.000209	136.000000	0.006276
0.000210	136.000000	0.006276
0.000211	136.000000	0.006276
0.000212	136.000000	0.006276
0.000213	136.000000	0.006373
0.000214	136.000000	0.006373
0.000215	136.000000	0.006373
0.000216	136.000000	0.006411
0.000217	136.000000	0.006411
0.000218	136.000000	0.006411
0.000219	140.000000	0.006656
0.000220	140.000000	0.006768
0.000221	140.000000	0.006768
0.000222	140.000000	0.006768
0.000223	140.000000	0.006768
0.000224	140.000000	0.006768
0.000225	140.000000	0.006768
0.000226	140.000000	0.006864
0.000227	140.000000	0.006864
0.000228	140.000000	0.007223
0.000229	140.000000	0.007223
0.000230	140.000000	0.007223
0.000231	140.000000	0.007336
0.000232	140.000000	0.007336
0.000233	140.000000	0.007336
0.000234	140.000000	0.007336
0.000235	140.000000	0.007600
0.000236	140.000000	0.007600
0.000237	140.000000	0.007600
0.000238	140.000000	0.007529
0.000239	140.000000	0.007629
0.000240	140.000000	0.007629
0.000241	140.000000	0.007629
0.000242	140.000000	0.007741
0.000243	140.000000	0.007741
0.000244	140.000000	0.007741
0.000245	140.000000	0.007779
0.000246	140.000000	0.007779
0.000247	140.000000	0.007779
0.000248	140.000000	0.007779
0.000249	144.000000	0.008179
0.000250	144.000000	0.008179
0.000251	144.000000	0.008444
0.000252	144.000000	0.008543
0.000253	144.000000	0.008656
0.000254	144.000000	0.008656
0.000255	144.000000	0.008656
0.000256	144.000000	0.008656
0.000257	144.000000	0.008656
0.000258	144.000000	0.008656
0.000259	144.000000	0.008656
0.000260	144.000000	0.008656
0.000261	144.000000	0.008656
0.000262	144.000000	0.008656
0.000263	144.000000	0.008766
0.000264	144.000000	0.008766
0.000265	144.000000	0.008868
0.000266	144.000000	0.008868
0.000267	144.000000	0.009151
0.000268	144.000000	0.009151
0.000269	144.000000	0.009565
0.000270	144.000000	0.009565
0.000271	144.000000	0.009565
0.000272	144.000000	0.009565
0.000273	144.000000	0.009565
0.000274	144.000000	0.009671
0.000275	144.000000	0.009710
0.000276	144.000000	0.009710
0.000277	144.000000	0.009710
0.000278	144.000000	0.009812
0.000279	144.000000	0.009812
0.000280	144.000000	0.009812
0.000281	144.000000	0.009812
0.000282	144.000000	0.010108
0.000283	144.000000	0.010108
0.000284	144.000000	0.010108
0.000285	144.000000	0.010210
0.000286	144.000000	0.010210
0.000287	144.000000	0.010139
0.000288	144.000000	0.010139
0.000289	144.000000	0.010139
0.000290	148.000000	0.010560
0.000291	148.000000	0.010662
0.000292	148.000000	0.010662
0.000293	148.000000	0.010662
0.000294	148.000000	0.010662
0.000295	148.000000	0.010662
0.000296	148.000000	0.010764
0.000297	148.000000	0.010764
0.000298	148.000000	0.011060
0.000299	148.000000	0.011060
0.000300	148.000000	0.011060
0.000301	148.000000	0.011060
0.000302	148.000000	0.011060
0.000303	148.000000	0.011060
0.000304	148.000000	0.011201
0.000305	148.000000	0.011606
0.000306	148.000000	0.011606
0.000307	148.000000	0.011701
0.000308	148.000000	0.011701
0.000309	148.000000	0.011701
0.000310	148.000000	0.011701
0.000311	148.000000	0.012157
0.000312	148.000000	0.012157
0.000313	148.000000	0.012157
0.000314	148.000000	0.012460
0.000315	148.000000	0.012460
0.000316	148.000000	0.012460
0.000317	148.000000	0.012559
0.000318	148.000000	0.012647
0.000319	148.000000	0.012647
0.000320	148.000000	0.012647
0.000321	148.000000	0.012647
0.000322	148.000000	0.012647
0.000323	148.000000	0.012647
0.000324	148.000000	0.012647
0.000325	148.000000	0.012647
0.000326	148.000000	0.012647
0.000327	148.000000	0.012647
0.000328	148.000000	0.012647
0.000329	148.000000	0.012725
0.000330	148.000000	0.013124
0.000331	152.000000	0.013602
0.000332	152.000000	0.013602
0.000333	152.000000	0.013640
0.000334	152.000000	0.013640
0.000335	152.000000	0.013640
0.000336	152.000000	0.013640
0.000337	152.000000	0.013546
0.000338	152.000000	0.013546
0.000339	152.000000	0.013546
0.000340	152.000000	0.013624
0.000341	152.000000	0.013624
0.000342	152.000000	0.013624
0.000343	152.000000	0.013721
0.000344	152.000000	0.013721
0.000345	152.000000	0.013721
0.000346	152.000000	0.014024
0.000347	152.000000	0.014024
0.000348	152.000000	0.014024
0.000349	152.000000	0.014024
0.000350	152.000000	0.014024
0.000351	152.000000	0.014092
0.000352	152.000000	0.014577
0.000353	152.000000	0.014577
0.000354	152.000000	0.014577
0.000355	152.000000	0.014577
0.000356	152.000000	0.014669
0.000357	152.000000	0.014669
0.000358	156.000000	0.014144
0.000359	156.000000	0.014144
0.000360	156.000000	0.014144
0.000361	156.000000	0.014144
0.000362	156.000000	0.014553
0.000363	156.000000	0.014553
0.000364	156.000000	0.014553
0.000365	156.000000	0.014553
0.000366	156.000000	0.014553
0.000367	156.000000	0.014553
0.000368	156.000000	0.014553
0.000369	156.000000	0.014645
0.000370	156.000000	0.014645
0.000371	156.000000	0.014645
0.000372	160.000000	0.015130
0.000373	156.000000	0.015188
0.000374	156.000000	0.015188
0.000375	156.000000	0.015188
0.000376	156.000000	0.015188
0.000377	156.000000	0.015188
0.000378	156.000000	0.015486
0.000379	156.000000	0.015486
0.000380	156.000000	0.015486
0.000381	156.000000	0.015486
0.000382	156.000000	0.015572
0.000383	156.000000	0.015572
0.000384	152.000000	0.015617
0.000385	152.000000	0.015617
0.000386	156.000000	0.015525
0.000387	156.000000	0.015525
0.000388	156.000000	0.015525
0.000389	156.000000	0.015525
0.000390	156.000000	0.015525
0.000391	160.000000	0.015575
0.000392	160.000000	0.015575
0.000393	164.000000	0.016047
0.000394	164.000000	0.016350
0.000395	160.000000	0.016491
0.000396	160.000000	0.016491
0.000397	160.000000	0.016491
0.000398	160.000000	0.016491
0.000399	160.000000	0.016491
0.000400	160.000000	0.016491
0.000401	160.000000	0.016491
0.000402	160.000000	0.016491
0.000403	160.000000	0.016491
0.000404	160.000000	0.016491
0.000405	160.000000	0.016491
0.000406	156.000000	0.016519
0.000407	156.000000	0.016519
0.000408	152.000000	0.016589
0.000409	152.000000	0.016589
0.000410	148.000000	0.016827
0.000411	148.000000	0.016827
0.000412	148.000000	0.016827
0.000413	148.000000	0.016827
0.000414	144.000000	0.017303
0.000415	144.000000	0.017303
0.000416	144.000000	0.017303
0.000417	140.000000	0.017286
0.000418	140.000000	0.017286
0.000419	140.000000	0.017286
0.000420	144.000000	0.017439
0.000421	144.000000	0.017476
0.000422	144.000000	0.017476
0.000423	144.000000	0.017476
0.000424	144.000000	0.017476
0.000425	144.000000	0.017476
0.000426	136.000000	0.017616
0.000427	192.000000	0.017878
0.000428	188.000000	0.017972
0.000429	188.000000	0.017972
0.000430	188.000000	0.017972
0.000431	188.000000	0.017972
0.000432	188.000000	0.017972
0.000433	188.000000	0.017972
0.000434	204.000000	0.018078
0.000435	204.000000	0.018078
0.000436	204.000000	0.017913
0.000437	204.000000	0.017913
0.000438	204.000000	0.017913
0.000439	204.000000	0.018020
0.000440	204.000000	0.018020
0.000441	204.000000	0.018020
0.000442	208.000000	0.018176
0.000443	208.000000	0.018176
0.000444	208.000000	0.018176
0.000445	208.000000	0.018176
0.000446	208.000000	0.018176
0.000447	276.000000	0.018227
0.000448	276.000000	0.018227
0.000449	212.000000	0.018093
0.000450	212.000000	0.018203
0.000451	212.000000	0.018203
0.000452	212.000000	0.018203
0.000453	212.000000	0.018203
0.000454	212.000000	0.018203
0.000455	228.000000	0.017856
0.000456	228.000000	0.017856
0.000457	228.000000	0.017856
0.000458	256.000000	0.017575
0.000459	256.000000	0.017575
0.000460	260.000000	0.017550
0.000461	264.000000	0.017594
0.000462	264.000000	0.017594
0.000463	264.000000	0.017594
0.000464	264.000000	0.017594
0.000465	264.000000	0.017594
0.000466	264.000000	0.017594
0.000467	264.000000	0.017594
0.000468	264.000000	0.017594
0.000469	264.000000	0.017594
0.000470	264.000000	0.017594
0.000471	264.000000	0.017594
0.000472	268.000000	0.017640
0.000473	272.000000	0.017600
0.000474	268.000000	0.017298
0.000475	264.000000	0.016920
0.000476	264.000000	0.016920
0.000477	264.000000	0.016920
0.000478	260.000000	0.016859
0.000479	260.000000	0.016859
0.000480	260.000000	0.016859
0.000481	260.000000	0.016859
0.000482	260.000000	0.016859
0.000483	260.000000	0.016935
0.000484	260.000000	0.016935
0.000485	260.000000	0.017013
0.000486	260.000000	0.017013
0.000487	260.000000	0.017013
0.000488	260.000000	0.017013
0.000489	260.000000	0.017013
0.000490	264.000000	0.016721
0.000491	264.000000	0.016721
0.000492	264.000000	0.016721
0.000493	264.000000	0.016721
0.000494	264.000000	0.016796
0.000495	264.000000	0.016796
0.000496	260.000000	0.016363
0.000497	260.000000	0.016363
0.000498	260.000000	0.016363
0.000499	264.000000	0.016366
0.000500	264.000000	0.016366
0.000501	264.000000	0.016366
0.000502	264.000000	0.016366
0.000503	264.000000	0.016366
0.000504	264.000000	0.016366
0.000505	264.000000	0.016452
0.000506	264.000000	0.016171
0.000507	264.000000	0.016101
0.000508	264.000000	0.016101
0.000509	264.000000	0.016101
0.000510	264.000000	0.016101
0.000511	264.000000	0.016101
0.000512	264.000000	0.016113
0.000513	264.000000	0.016113
0.000514	264.000000	0.016113
0.000515	264.000000	0.016113
0.000516	264.000000	0.016207
0.000517	264.000000	0.015752
0.000518	264.000000	0.015752
0.000519	264.000000	0.015752
0.000520	264.000000	0.015752
0.000521	264.000000	0.015752
0.000522	264.000000	0.015492
0.000523	264.000000	0.015492
0.000524	264.000000	0.015981
0.000525	268.000000	0.015996
0.000526	268.000000	0.015996
0.000527	268.000000	0.016090
0.000528	268.000000	0.016090
0.000529	268.000000	0.016090
0.000530	268.000000	0.016090
0.000531	268.000000	0.016090
0.000532	268.000000	0.016090
0.000533	268.000000	0.016090
0.000534	268.000000	0.016090
0.000535	268.000000	0.016183
0.000536	264.000000	0.016093
0.000537	264.000000	0.015620
0.000538	268.000000	0.015524
0.000539	268.000000	0.015524
0.000540	268.000000	0.015524
0.000541	268.000000	0.015524
0.000542	268.000000	0.015524
0.000543	268.000000	0.015524
0.000544	268.000000	0.015524
0.000545	268.000000	0.015524
0.000546	268.000000	0.015524
0.000547	268.000000	0.015524
0.000548	268.000000	0.015524
0.000549	268.000000	0.015629
0.000550	264.000000	0.015545
0.000551	264.000000	0.015595
0.000552	264.000000	0.015595
0.000553	264.000000	0.015595
0.000554	264.000000	0.015393
0.000555	264.000000	0.015393
0.000556	264.000000	0.015393
0.000557	264.000000	0.015393
0.000558	264.000000	0.014908
0.000559	264.000000	0.014908
0.000560	264.000000	0.015020
0.000561	264.000000	0.015020
0.000562	264.000000	0.015020
0.000563	264.000000	0.015020
0.000564	264.000000	0.015080
0.000565	264.000000	0.015080
0.000566	264.000000	0.014969
0.000567	264.000000	0.014969
0.000568	264.000000	0.014969
0.000569	264.000000	0.014969
0.000570	268.000000	0.014790
0.000571	268.000000	0.014902
0.000572	268.000000	0.014902
0.000573	268.000000	0.014902
0.000574	268.000000	0.014902
0.000575	268.000000	0.014902
0.000576	268.000000	0.014902
0.000577	268.000000	0.014963
0.000578	268.000000	0.014478
0.000579	268.000000	0.014478
0.000580	268.000000	0.014478
0.000581	268.000000	0.014478
0.000582	268.000000	0.014590
0.000583	268.000000	0.014590
0.000584	268.000000	0.014669
0.000585	268.000000	0.014504
0.000586	268.000000	0.014504
0.000587	268.000000	0.014504
0.000588	268.000000	0.014504
0.000589	268.000000	0.014504
0.000590	268.000000	0.014575
0.000591	268.000000	0.014575
0.000592	268.000000	0.014575
0.000593	268.000000	0.014687
0.000594	268.000000	0.014687
0.000595	268.000000	0.014575
0.000596	268.000000	0.014575
0.000597	268.000000	0.014575
0.000598	268.000000	0.014575
0.000599	268.000000	0.014086
0.000600	268.000000	0.014086
0.000601	268.000000	0.013965
0.000602	268.000000	0.013965
0.000603	272.000000	0.014036
0.000604	272.000000	0.014148
0.000605	272.000000	0.014148
0.000606	272.000000	0.014148
0.000607	272.000000	0.014148
0.000608	272.000000	0.014148
0.000609	272.000000	0.014148
0.000610	272.000000	0.014148
0.000611	272.000000	0.014148
0.000612	272.000000	0.014148
0.000613	272.000000	0.014148
0.000614	272.000000	0.014148
0.000615	272.000000	0.014258
0.000616	272.000000	0.014337
0.000617	272.000000	0.014216
0.000618	272.000000	0.014216
0.000619	272.000000	0.014216
0.000620	272.000000	0.013727
0.000621	272.000000	0.013727
0.000622	272.000000	0.013727
0.000623	272.000000	0.013727
0.000624	272.000000	0.013615
0.000625	272.000000	0.013615
0.000626	272.000000	0.013722
0.000627	272.000000	0.013722
0.000628	272.000000	0.013722
0.000629	272.000000	0.013807
0.000630	272.000000	0.013807
0.000631	272.000000	0.013807
0.000632	272.000000	0.013807
0.000633	272.000000	0.013734
0.000634	272.000000	0.013812
0.000635	272.000000	0.013812
0.000636	272.000000	0.013812
0.000637	272.000000	0.013914
0.000638	272.000000	0.013914
0.000639	272.000000	0.013914
0.000640	272.000000	0.013429
0.000641	272.000000	0.013429
0.000642	272.000000	0.013521
0.000643	272.000000	0.013521
0.000644	272.000000	0.013521
0.000645	272.000000	0.013521
0.000646	272.000000	0.013521
0.000647	272.000000	0.013521
0.000648	272.000000	0.013616
0.000649	276.000000	0.013560
0.000650	276.000000	0.013560
0.000651	276.000000	0.013560
0.000652	276.000000	0.013560
0.000653	276.000000	0.013448
0.000654	276.000000	0.013448
0.000655	276.000000	0.013540
0.000656	276.000000	0.013540
0.000657	276.000000	0.013540
0.000658	276.000000	0.013540
0.000659	276.000000	0.013635
0.000660	276.000000	0.013635
0.000661	276.000000	0.013150
0.000662	276.000000	0.013150
0.000663	276.000000	0.013150
0.000664	276.000000	0.013150
0.000665	276.000000	0.013128
0.000666	276.000000	0.013128
0.000667	276.000000	0.013128
0.000668	276.000000	0.013224
0.000669	276.000000	0.013224
0.000670	276.000000	0.013311
0.000671	276.000000	0.013311
0.000672	276.000000	0.013311
0.000673	276.000000	0.013451
0.000674	276.000000	0.013451
0.000675	276.000000	0.013451
0.000676	276.000000	0.013451
0.000677	276.000000	0.013451
0.000678	276.000000	0.013451
0.000679	276.000000	0.013451
0.000680	276.000000	0.013451
0.000681	276.000000	0.013188
0.000682	276.000000	0.013058
0.000683	276.000000	0.013137
0.000684	276.000000	0.013137
0.000685	276.000000	0.013137
0.000686	276.000000	0.013137
0.000687	276.000000	0.013137
0.000688	276.000000	0.013137
0.000689	276.000000	0.013137
0.000690	276.000000	0.013606
0.000691	276.000000	0.013606
0.000692	276.000000	0.013675
0.000693	276.000000	0.013675
0.000694	276.000000	0.013776
0.000695	276.000000	0.013776
0.000696	276.000000	0.013776
0.000697	280.000000	0.013852
0.000698	280.000000	0.013852
0.000699	280.000000	0.013852
0.000700	280.000000	0.013852
0.000701	280.000000	0.013852
0.000702	280.000000	0.013381
0.000703	280.000000	0.013450
0.000704	280.000000	0.013450
0.000705	280.000000	0.013450
0.000706	280.000000	0.013450
0.000707	280.000000	0.013552
0.000708	280.000000	0.013552
0.000709	280.000000	0.013552
0.000710	280.000000	0.013552
0.000711	280.000000	0.013422
0.000712	280.000000	0.013422
0.000713	280.000000	0.013503
0.000714	280.000000	0.013561
0.000715	280.000000	0.013561
0.000716	280.000000	0.013561
0.000717	280.000000	0.013561
0.000718	280.000000	0.013561
0.000719	280.000000	0.013561
0.000720	280.000000	0.013663
0.000721	280.000000	0.013663
0.000722	280.000000	0.013663
0.000723	280.000000	0.013217
0.000724	280.000000	0.013217
0.000725	280.000000	0.013265
0.000726	280.000000	0.013265
0.000727	280.000000	0.013265
0.000728	280.000000	0.013265
0.000729	284.000000	0.013393
0.000730	284.000000	0.013393
0.000731	284.000000	0.013393
0.000732	284.000000	0.013393
0.000733	280.000000	0.013573
0.000734	280.000000	0.013573
0.000735	280.000000	0.013573
0.000736	280.000000	0.013609
0.000737	280.000000	0.013609
0.000738	280.000000	0.013609
0.000739	280.000000	0.013609
0.000740	280.000000	0.013463
0.000741	280.000000	0.013463
0.000742	280.000000	0.013463
0.000743	280.000000	0.013054
0.000744	280.000000	0.013054
0.000745	284.000000	0.013189
0.000746	284.000000	0.013290
0.000747	284.000000	0.013327
0.000748	284.000000	0.013327
0.000749	284.000000	0.013327
0.000750	284.000000	0.013327
0.000751	284.000000	0.013327
0.000752	284.000000	0.013327
0.000753	284.000000	0.013327
0.000754	284.000000	0.013327
0.000755	284.000000	0.013327
0.000756	284.000000	0.013327
0.000757	284.000000	0.013327
0.000758	284.000000	0.013352
0.000759	284.000000	0.013452
0.000760	284.000000	0.013452
0.000761	284.000000	0.013622
0.000762	284.000000	0.013622
0.000763	284.000000	0.013622
0.000764	284.000000	0.013213
0.000765	284.000000	0.013213
0.000766	284.000000	0.013213
0.000767	284.000000	0.013213
0.000768	284.000000	0.013213
0.000769	284.000000	0.013081
0.000770	284.000000	0.013081
0.000771	284.000000	0.013081
0.000772	284.000000	0.013178
0.000773	284.000000	0.013178
0.000774	284.000000	0.013178
0.000775	284.000000	0.013178
0.000776	284.000000	0.013178
0.000777	284.000000	0.013385
0.000778	284.000000	0.013385
0.000779	284.000000	0.013385
0.000780	284.000000	0.013390
0.000781	284.000000	0.013390
0.000782	284.000000	0.013468
0.000783	284.000000	0.013468
0.000784	288.000000	0.013099
0.000785	288.000000	0.013195
0.000786	288.000000	0.013195
0.000787	288.000000	0.013195
0.000788	288.000000	0.013195
0.000789	288.000000	0.013195
0.000790	288.000000	0.013195
0.000791	284.000000	0.013194
0.000792	284.000000	0.013194
0.000793	288.000000	0.013407
0.000794	288.000000	0.013407
0.000795	284.000000	0.013718
0.000796	284.000000	0.013718
0.000797	284.000000	0.013718
0.000798	284.000000	0.013645
0.000799	284.000000	0.013645
0.000800	284.000000	0.013645
0.000801	284.000000	0.013645
0.000802	284.000000	0.013631
0.000803	284.000000	0.013631
0.000804	284.000000	0.013631
0.000805	288.000000	0.013309
0.000806	288.000000	0.013309
0.000807	288.000000	0.013309
0.000808	288.000000	0.013309
0.000809	288.000000	0.013548
0.000810	288.000000	0.013548
0.000811	288.000000	0.013634
0.000812	288.000000	0.013634
0.000813	108.000000	0.013620
0.000814	108.000000	0.013620
0.000815	108.000000	0.013620
0.000816	108.000000	0.013620
0.000817	108.000000	0.013620
0.000818	108.000000	0.013620
0.000819	108.000000	0.013620
0.000820	108.000000	0.013620
0.000821	108.000000	0.013620
0.000822	108.000000	0.013620
0.000823	108.000000	0.013620
0.000824	108.000000	0.013501
0.000825	108.000000	0.013730
0.000826	108.000000	0.013479
0.000827	108.000000	0.013370
0.000828	108.000000	0.013370
0.000829	108.000000	0.013370
0.000830	108.000000	0.013370
0.000831	108.000000	0.013370
0.000832	108.000000	0.013503
0.000833	108.000000	0.013503
0.000834	108.000000	0.013503
0.000835	108.000000	0.013396
0.000836	108.000000	0.013396
0.000837	108.000000	0.013373
0.000838	108.000000	0.013373
0.000839	108.000000	0.013373
0.000840	108.000000	0.013373
0.000841	108.000000	0.013619
0.000842	108.000000	0.013619
0.000843	108.000000	0.013619
0.000844	108.000000	0.013619
0.000845	108.000000	0.013619
0.000846	112.000000	0.013306
0.000847	112.000000	0.013306
0.000848	112.000000	0.013306
0.000849	112.000000	0.013306
0.000850	112.000000	0.013283
0.000851	112.000000	0.013283
0.000852	112.000000	0.013283
0.000853	112.000000	0.013283
0.000854	112.000000	0.013283
0.000855	112.000000	0.013283
0.000856	112.000000	0.013721
0.000857	112.000000	0.013748
0.000858	112.000000	0.013748
0.000859	112.000000	0.013748
0.000860	112.000000	0.013748
0.000861	112.000000	0.013748
0.000862	112.000000	0.013748
0.000863	112.000000	0.013716
0.000864	112.000000	0.013716
0.000865	112.000000	0.013716
0.000866	112.000000	0.013716
0.000867	112.000000	0.013528
0.000868	112.000000	0.013418
0.000869	112.000000	0.013418
0.000870	112.000000	0.013418
0.000871	112.000000	0.013418
0.000872	112.000000	0.013418
0.000873	116.000000	0.013665
0.000874	116.000000	0.013665
0.000875	116.000000	0.013665
0.000876	116.000000	0.013633
0.000877	116.000000	0.013633
0.000878	116.000000	0.013633
0.000879	116.000000	0.013523
0.000880	116.000000	0.013523
0.000881	112.000000	0.013659
0.000882	112.000000	0.013659
0.000883	112.000000	0.013659
0.000884	112.000000	0.013659
0.000885	112.000000	0.013659
0.000886	112.000000	0.013539
0.000887	112.000000	0.013539
0.000888	116.000000	0.013633
0.000889	116.000000	0.013591
0.000890	116.000000	0.013482
0.000891	116.000000	0.013482
0.000892	116.000000	0.013482
0.000893	116.000000	0.013482
0.000894	116.000000	0.013482
0.000895	116.000000	0.013482
0.000896	116.000000	0.013482
0.000897	116.000000	0.013482
0.000898	116.000000	0.013482
0.000899	116.000000	0.013482
0.000900	116.000000	0.013482
0.000901	116.000000	0.013376
0.000902	116.000000	0.013325
0.000903	116.000000	0.013325
0.000904	116.000000	0.013590
0.000905	116.000000	0.013590
0.000906	116.000000	0.013590
0.000907	116.000000	0.013590
0.000908	116.000000	0.013471
0.000909	116.000000	0.013471
0.000910	116.000000	0.013471
0.000911	116.000000	0.013471
0.000912	120.000000	0.013367
0.000913	120.000000	0.013367
0.000914	120.000000	0.013367
0.000915	116.000000	0.013189
0.000916	116.000000	0.013189
0.000917	116.000000	0.013189
0.000918	116.000000	0.013597
0.000919	116.000000	0.013597
0.000920	116.000000	0.013861
0.000921	116.000000	0.013861
0.000922	116.000000	0.013861
0.000923	116.000000	0.013763
0.000924	116.000000	0.013763
0.000925	116.000000	0.013763
0.000926	116.000000	0.013763
0.000927	116.000000	0.013763
0.000928	116.000000	0.013696
0.000929	120.000000	0.013606
0.000930	120.000000	0.013606
0.000931	120.000000	0.013755
0.000932	120.000000	0.013755
0.000933	120.000000	0.013657
0.000934	120.000000	0.013657
0.000935	120.000000	0.013657
0.000936	120.000000	0.013921
0.000937	120.000000	0.013921
0.000938	120.000000	0.013921
0.000939	120.000000	0.013921
0.000940	120.000000	0.013921
0.000941	120.000000	0.013854
0.000942	120.000000	0.013854
0.000943	120.000000	0.013854
0.000944	120.000000	0.013642
0.000945	120.000000	0.013642
0.000946	120.000000	0.013642
0.000947	120.000000	0.013642
0.000948	120.000000	0.013642
0.000949	120.000000	0.013599
0.000950	120.000000	0.013599
0.000951	120.000000	0.013599
0.000952	120.000000	0.013857
0.000953	120.000000	0.013857
0.000954	120.000000	0.013782
0.000955	120.000000	0.013699
0.000956	120.000000	0.013699
0.000957	120.000000	0.013699
0.000958	120.000000	0.013699
0.000959	120.000000	0.013699
0.000960	120.000000	0.013699
0.000961	120.000000	0.013699
0.000962	120.000000	0.013699
0.000963	120.000000	0.013699
0.000964	120.000000	0.013699
0.000965	120.000000	0.013699
0.000966	120.000000	0.013626
0.000967	120.000000	0.013544
0.000968	120.000000	0.013791
0.000969	120.000000	0.013791
0.000970	124.000000	0.013778
0.000971	124.000000	0.013778
0.000972	124.000000	0.013778
0.000973	124.000000	0.013657
0.000974	124.000000	0.013657
0.000975	124.000000	0.013657
0.000976	124.000000	0.013657
0.000977	124.000000	0.013584
0.000978	124.000000	0.013584
0.000979	124.000000	0.013584
0.000980	124.000000	0.013650
0.000981	124.000000	0.013650
0.000982	124.000000	0.013650
0.000983	124.000000	0.013650
0.000984	124.000000	0.013897
0.000985	124.000000	0.013897
0.000986	124.000000	0.013897
0.000987	124.000000	0.013897
0.000988	124.000000	0.013835
0.000989	124.000000	0.013835
0.000990	124.000000	0.013835
0.000991	124.000000	0.013870
0.000992	124.000000	0.013870
0.000993	124.000000	0.013782
0.000994	124.000000	0.013782
0.000995	124.000000	0.013782
0.000996	124.000000	0.013782
0.000997	124.000000	0.013782
0.000998	124.000000	0.013782
0.000999	124.000000	0.013732
0.001000	124.000000	0.013963
0.001001	124.000000	0.013963
0.001002	124.000000	0.013834
0.001003	124.000000	0.013834
0.001004	124.000000	0.013834
0.001005	124.000000	0.013834
0.001006	124.000000	0.013741
0.001007	124.000000	0.013741
0.001008	124.000000	0.013741
0.001009	124.000000	0.013741
0.001010	124.000000	0.013705
0.001011	128.000000	0.013762
0.001012	128.000000	0.013762
0.001013	128.000000	0.013762
0.001014	128.000000	0.013762
0.001015	128.000000	0.013762
0.001016	128.000000	0.013992
0.001017	128.000000	0.013992
0.001018	128.000000	0.013992
0.001019	128.000000	0.013900
0.001020	128.000000	0.013900
0.001021	128.000000	0.013864
0.001022	128.000000	0.013864
0.001023	132.000000	0.014076
0.001024	132.000000	0.014076
0.001025	132.000000	0.014076
0.001026	132.000000	0.014076
0.001027	132.000000	0.014076
0.001028	132.000000	0.014076
0.001029	132.000000	0.014076
0.001030	132.000000	0.014238
0.001031	128.000000	0.014111
0.001032	132.000000	0.014254
0.001033	132.000000	0.014254
0.001034	132.000000	0.014254
0.001035	132.000000	0.014254
0.001036	132.000000	0.014254
0.001037	132.000000	0.014254
0.001038	132.000000	0.014254
0.001039	132.000000	0.014254
0.001040	132.000000	0.014254
0.001041	132.000000	0.014621
0.001042	132.000000	0.014621
0.001043	132.000000	0.014600
0.001044	132.000000	0.014600
0.001045	132.000000	0.014504
0.001046	132.000000	0.014504
0.001047	132.000000	0.014504
0.001048	132.000000	0.014715
0.001049	132.000000	0.014715
0.001050	132.000000	0.014715
0.001051	132.000000	0.014715
0.001052	136.000000	0.014778
0.001053	136.000000	0.014778
0.001054	136.000000	0.014757
0.001055	136.000000	0.014757
0.001056	136.000000	0.014757
0.001057	136.000000	0.014757
0.001058	136.000000	0.014660
0.001059	136.000000	0.014660
0.001060	136.000000	0.014540
0.001061	136.000000	0.014540
0.001062	136.000000	0.014540
0.001063	136.000000	0.014540
0.001064	136.000000	0.014751
0.001065	136.000000	0.014745
0.001066	136.000000	0.014745
0.001067	136.000000	0.014745
0.001068	136.000000	0.014745
0.001069	136.000000	0.014745
0.001070	136.000000	0.014745
0.001071	136.000000	0.014646
0.001072	136.000000	0.014646
0.001073	140.000000	0.014744
0.001074	140.000000	0.014744
0.001075	140.000000	0.014744
0.001076	140.000000	0.014737
0.001077	140.000000	0.014737
0.001078	140.000000	0.014737
0.001079	140.000000	0.014909
0.001080	136.000000	0.015117
0.001081	136.000000	0.015117
0.001082	136.000000	0.015117
0.001083	136.000000	0.015117
0.001084	136.000000	0.015017
0.001085	136.000000	0.015017
0.001086	136.000000	0.015017
0.001087	140.000000	0.015031
0.001088	140.000000	0.015031
0.001089	140.000000	0.014911
0.001090	140.000000	0.014911
0.001091	140.000000	0.014911
0.001092	140.000000	0.014911
0.001093	140.000000	0.014911
0.001094	140.000000	0.015022
0.001095	140.000000	0.015022
0.001096	140.000000	0.015210
0.001097	140.000000	0.015111
0.001098	140.000000	0.015135
0.001099	140.000000	0.015135
0.001100	140.000000	0.015135
0.001101	140.000000	0.015135
0.001102	140.000000	0.015135
0.001103	140.000000	0.015135
0.001104	140.000000	0.015135
0.001105	140.000000	0.015135
0.001106	140.000000	0.015135
0.001107	140.000000	0.015135
0.001108	140.000000	0.015135
0.001109	140.000000	0.015174
0.001110	140.000000	0.015074
0.001111	140.000000	0.015074
0.001112	140.000000	0.015238
0.001113	140.000000	0.015238
0.001114	144.000000	0.015392
0.001115	144.000000	0.015392
0.001116	144.000000	0.015392
0.001117	144.000000	0.015392
0.001118	144.000000	0.015392
0.001119	144.000000	0.015272
0.001120	144.000000	0.015311
0.001121	144.000000	0.015311
0.001122	144.000000	0.015311
0.001123	144.000000	0.015211
0.001124	144.000000	0.015211
0.001125	144.000000	0.015211
0.001126	144.000000	0.015211
0.001127	144.000000	0.015211
0.001128	144.000000	0.015374
0.001129	140.000000	0.015544
0.001130	140.000000	0.015544
0.001131	144.000000	0.015598
0.001132	144.000000	0.015598
0.001133	144.000000	0.015598
0.001134	144.000000	0.015598
0.001135	144.000000	0.015782
0.001136	144.000000	0.015684
0.001137	144.000000	0.015684
0.001138	144.000000	0.015684
0.001139	144.000000	0.015684
0.001140	144.000000	0.015684
0.001141	144.000000	0.015684
0.001142	148.000000	0.015739
0.001143	148.000000	0.015739
0.001144	144.000000	0.015885
0.001145	144.000000	0.015885
0.001146	144.000000	0.015885
0.001147	144.000000	0.015885
0.001148	144.000000	0.015756
0.001149	144.000000	0.015660
0.001150	144.000000	0.015660
0.001151	144.000000	0.015660
0.001152	144.000000	0.015660
0.001153	144.000000	0.015736
0.001154	144.000000	0.015736
0.001155	148.000000	0.015932
0.001156	148.000000	0.015932
0.001157	148.000000	0.015932
0.001158	148.000000	0.015932
0.001159	148.000000	0.015932
0.001160	148.000000	0.016068
0.001161	148.000000	0.016068
0.001162	148.000000	0.015972
0.001163	148.000000	0.015972
0.001164	152.000000	0.016196
0.001165	152.000000	0.016196
0.001166	152.000000	0.016196
0.001167	152.000000	0.016196
0.001168	152.000000	0.016196
0.001169	152.000000	0.016196
0.001170	152.000000	0.016196
0.001171	152.000000	0.016196
0.001172	152.000000	0.016196
0.001173	152.000000	0.016196
0.001174	152.000000	0.016196
0.001175	152.000000	0.016176
0.001176	156.000000	0.016487
0.001177	152.000000	0.016376
0.001178	152.000000	0.016376
0.001179	152.000000	0.016555
0.001180	152.000000	0.016555
0.001181	152.000000	0.016555
0.001182	152.000000	0.016555
0.001183	152.000000	0.016555
0.001184	152.000000	0.016555
0.001185	152.000000	0.016555
0.001186	156.000000	0.016637
0.001187	156.000000	0.016637
0.001188	156.000000	0.016541
0.001189	160.000000	0.016222
0.001190	160.000000	0.016222
0.001191	160.000000	0.016222
0.001192	156.000000	0.016375
0.001193	156.000000	0.016375
0.001194	156.000000	0.016375
0.001195	156.000000	0.016375
0.001196	156.000000	0.016375
0.001197	164.000000	0.016561
0.001198	164.000000	0.016561
0.001199	164.000000	0.016561
0.001200	164.000000	0.016561
0.001201	164.000000	0.016462
0.001202	164.000000	0.016462
0.001203	164.000000	0.016462
0.001204	164.000000	0.016462
0.001205	164.000000	0.016462
0.001206	164.000000	0.016367
0.001207	164.000000	0.016367
0.001208	160.000000	0.016589
0.001209	160.000000	0.016589
0.001210	160.000000	0.016589
0.001211	160.000000	0.016589
0.001212	160.000000	0.016589
0.001213	160.000000	0.016589
0.001214	160.000000	0.016498
0.001215	160.000000	0.016498
0.001216	160.000000	0.016498
0.001217	168.000000	0.016616
0.001218	168.000000	0.016616
0.001219	168.000000	0.016691
0.001220	168.000000	0.016691
0.001221	168.000000	0.016691
0.001222	168.000000	0.016691
0.001223	164.000000	0.016843
0.001224	164.000000	0.016843
0.001225	164.000000	0.016843
0.001226	164.000000	0.016843
0.001227	164.000000	0.016751
0.001228	164.000000	0.016936
0.001229	164.000000	0.016936
0.001230	168.000000	0.017026
0.001231	168.000000	0.017026
0.001232	168.000000	0.017026
0.001233	168.000000	0.017026
0.001234	168.000000	0.017026
0.001235	164.000000	0.016920
0.001236	164.000000	0.016920
0.001237	164.000000	0.016920
0.001238	172.000000	0.017025
0.001239	168.000000	0.017178
0.001240	168.000000	0.017087
0.001241	172.000000	0.017178
0.001242	172.000000	0.017178
0.001243	172.000000	0.017178
0.001244	172.000000	0.017178
0.001245	172.000000	0.017178
0.001246	172.000000	0.017178
0.001247	172.000000	0.017178
0.001248	172.000000	0.017178
0.001249	172.000000	0.017178
0.001250	172.000000	0.017178
0.001251	172.000000	0.017178
0.001252	172.000000	0.017272
0.001253	172.000000	0.017180
0.001254	172.000000	0.017180
0.001255	168.000000	0.017302
0.001256	168.000000	0.017302
0.001257	168.000000	0.017302
0.001258	176.000000	0.017405
0.001259	176.000000	0.017405
0.001260	176.000000	0.017405
0.001261	176.000000	0.017405
0.001262	176.000000	0.017405
0.001263	176.000000	0.017498
0.001264	176.000000	0.017419
0.001265	176.000000	0.017419
0.001266	176.000000	0.017327
0.001267	176.000000	0.017327
0.001268	176.000000	0.017327
0.001269	176.000000	0.017327
0.001270	176.000000	0.017327
0.001271	172.000000	0.017454
0.001272	172.000000	0.017454
0.001273	172.000000	0.017454
0.001274	172.000000	0.017559
0.001275	172.000000	0.017559
0.001276	172.000000	0.017559
0.001277	172.000000	0.017559
0.001278	176.000000	0.017740
0.001279	188.000000	0.017683
0.001280	188.000000	0.017683
0.001281	188.000000	0.017683
0.001282	188.000000	0.017683
0.001283	188.000000	0.017683
0.001284	188.000000	0.017683
0.001285	188.000000	0.017768
0.001286	192.000000	0.017419
0.001287	188.000000	0.017624
0.001288	188.000000	0.017624
0.001289	188.000000	0.017624
0.001290	188.000000	0.017624
0.001291	188.000000	0.017624
0.001292	188.000000	0.017528
0.001293	188.000000	0.017487
0.001294	188.000000	0.017487
0.001295	188.000000	0.017487
0.001296	188.000000	0.017580
0.001297	188.000000	0.017580
0.001298	188.000000	0.017580
0.001299	188.000000	0.017580
0.001300	200.000000	0.017434
0.001301	200.000000	0.017434
0.001302	200.000000	0.017434
0.001303	196.000000	0.017656
0.001304	196.000000	0.017656
0.001305	196.000000	0.017558
0.001306	196.000000	0.017558
0.001307	200.000000	0.017641
0.001308	200.000000	0.017641
0.001309	200.000000	0.017641
0.001310	200.000000	0.017641
0.001311	200.000000	0.017641
0.001312	200.000000	0.017641
0.001313	200.000000	0.017641
0.001314	200.000000	0.017641
0.001315	200.000000	0.017641
0.001316	200.000000	0.017641
0.001317	200.000000	0.017641
0.001318	200.000000	0.017627
0.001319	196.000000	0.017830
0.001320	212.000000	0.017578
0.001321	212.000000	0.017578
0.001322	208.000000	0.017634
0.001323	208.000000	0.017634
0.001324	208.000000	0.017634
0.001325	208.000000	0.017634
0.001326	208.000000	0.017634
0.001327	212.000000	0.017680
0.001328	212.000000	0.017680
0.001329	216.000000	0.017734
0.001330	216.000000	0.017734
0.001331	216.000000	0.017636
0.001332	216.000000	0.017636
0.001333	216.000000	0.017636
0.001334	216.000000	0.017636
0.001335	212.000000	0.017892
0.001336	212.000000	0.017892
0.001337	212.000000	0.017892
0.001338	212.000000	0.017892
0.001339	212.000000	0.017892
0.001340	220.000000	0.017956
0.001341	228.000000	0.017554
0.001342	228.000000	0.017554
0.001343	228.000000	0.017554
0.001344	224.000000	0.017460
0.001345	224.000000	0.017460
0.001346	224.000000	0.017460
0.001347	224.000000	0.017460
0.001348	224.000000	0.017460
0.001349	224.000000	0.017460
0.001350	224.000000	0.017460
0.001351	224.000000	0.017890
0.001352	224.000000	0.017890
0.001353	224.000000	0.017890
0.001354	224.000000	0.017890
0.001355	208.000000	0.017536
0.001356	208.000000	0.017536
0.001357	208.000000	0.017536
0.001358	208.000000	0.017440
0.001359	208.000000	0.017440
0.001360	208.000000	0.017440
0.001361	216.000000	0.017176
0.001362	220.000000	0.017254
0.001363	220.000000	0.017254
0.001364	220.000000	0.017254
0.001365	220.000000	0.017254
0.001366	220.000000	0.017254
0.001367	216.000000	0.017492
0.001368	216.000000	0.017492
0.001369	216.000000	0.017492
0.001370	216.000000	0.017492
0.001371	216.000000	0.017393
0.001372	216.000000	0.017393
0.001373	220.000000	0.017486
0.001374	220.000000	0.017486
0.001375	220.000000	0.017486
0.001376	220.000000	0.017486
0.001377	224.000000	0.017483
0.001378	224.000000	0.017483
0.001379	224.000000	0.017483
0.001380	224.000000	0.017483
0.001381	220.000000	0.017562
0.001382	228.000000	0.017226
0.001383	224.000000	0.017476
0.001384	228.000000	0.017459
0.001385	228.000000	0.017459
0.001386	228.000000	0.017459
0.001387	228.000000	0.017459
0.001388	228.000000	0.017459
0.001389	228.000000	0.017459
0.001390	228.000000	0.017459
0.001391	228.000000	0.017459
0.001392	228.000000	0.017459
0.001393	228.000000	0.017459
0.001394	228.000000	0.017459
0.001395	228.000000	0.017545
0.001396	228.000000	0.017545
0.001397	228.000000	0.017445
0.001398	228.000000	0.017445
0.001399	224.000000	0.017687
0.001400	224.000000	0.017687
0.001401	224.000000	0.017687
0.001402	224.000000	0.017687
0.001403	232.000000	0.017331
0.001404	232.000000	0.017331
0.001405	232.000000	0.017331
0.001406	236.000000	0.017416
0.001407	236.000000	0.017416
0.001408	236.000000	0.017416
0.001409	224.000000	0.017233
0.001410	224.000000	0.017209
0.001411	224.000000	0.017209
0.001412	224.000000	0.017209
0.001413	224.000000	0.017209
0.001414	224.000000	0.017209
0.001415	220.000000	0.017408
0.001416	220.000000	0.017408
0.001417	220.000000	0.017517
0.001418	220.000000	0.017517
0.001419	220.000000	0.017517
0.001420	220.000000	0.017517
0.001421	220.000000	0.017517
0.001422	220.000000	0.017517
0.001423	228.000000	0.017162
0.001424	228.000000	0.017162
0.001425	228.000000	0.017162
0.001426	232.000000	0.017128
0.001427	232.000000	0.017128
0.001428	232.000000	0.017228
0.001429	232.000000	0.017228
0.001430	232.000000	0.017228
0.001431	228.000000	0.017458
0.001432	228.000000	0.017458
0.001433	228.000000	0.017458
0.001434	228.000000	0.017458
0.001435	228.000000	0.017458
0.001436	232.000000	0.017364
0.001437	232.000000	0.017364
0.001438	232.000000	0.017364
0.001439	228.000000	0.017547
0.001440	228.000000	0.017547
0.001441	228.000000	0.017547
0.001442	228.000000	0.017547
0.001443	228.000000	0.017547
0.001444	236.000000	0.017255
0.001445	236.000000	0.017255
0.001446	236.000000	0.017255
0.001447	232.000000	0.017470
0.001448	232.000000	0.017470
0.001449	232.000000	0.017378
0.001450	232.000000	0.017488
0.001451	232.000000	0.017488
0.001452	232.000000	0.017488
0.001453	232.000000	0.017488
0.001454	232.000000	0.017488
0.001455	232.000000	0.017488
0.001456	232.000000	0.017488
0.001457	232.000000	0.017488
0.001458	232.000000	0.017488
0.001459	232.000000	0.017488
0.001460	232.000000	0.017488
0.001461	232.000000	0.017600
0.001462	232.000000	0.017514
0.001463	232.000000	0.017702
0.001464	232.000000	0.017702
0.001465	236.000000	0.017422
0.001466	236.000000	0.017422
0.001467	236.000000	0.017422
0.001468	236.000000	0.017515
0.001469	236.000000	0.017515
0.001470	236.000000	0.017515
0.001471	236.000000	0.017515
0.001472	236.000000	0.017627
0.001473	236.000000	0.017627
0.001474	236.000000	0.017627
0.001475	236.000000	0.017541
0.001476	240.000000	0.017486
0.001477	240.000000	0.017486
0.001478	240.000000	0.017486
0.001479	236.000000	0.017683
0.001480	236.000000	0.017683
0.001481	236.000000	0.017683
0.001482	236.000000	0.017683
0.001483	236.000000	0.017795
0.001484	236.000000	0.017795
0.001485	244.000000	0.017499
0.001486	244.000000	0.017499
0.001487	244.000000	0.017499
0.001488	244.000000	0.017407
0.001489	244.000000	0.017407
0.001490	244.000000	0.017407
0.001491	244.000000	0.017407
0.001492	244.000000	0.017407
0.001493	244.000000	0.017407
0.001494	244.000000	0.017519
0.001495	240.000000	0.017721
0.001496	240.000000	0.017721
0.001497	236.000000	0.017813
0.001498	236.000000	0.017813
0.001499	236.000000	0.017813
0.001500	236.000000	0.017813
0.001501	240.000000	0.017735
0.001502	240.000000	0.017735
0.001503	240.000000	0.017735
0.001504	240.000000	0.017735
0.001505	240.000000	0.017847
0.001506	244.000000	0.017567
0.001507	244.000000	0.017567
0.001508	244.000000	0.017567
0.001509	244.000000	0.017567
0.001510	244.000000	0.017567
0.001511	244.000000	0.017756
0.001512	244.000000	0.017756
0.001513	244.000000	0.017756
0.001514	244.000000	0.017677
0.001515	244.000000	0.017677
0.001516	244.000000	0.017789
0.001517	244.000000	0.017789
0.001518	244.000000	0.017789
0.001519	244.000000	0.017789
0.001520	244.000000	0.017789
0.001521	236.000000	0.017770
0.001522	236.000000	0.017770
0.001523	236.000000	0.017770
0.001524	236.000000	0.017770
0.001525	240.000000	0.017745
0.001526	244.000000	0.017619
0.001527	240.000000	0.017809
0.001528	240.000000	0.017809
0.001529	240.000000	0.017809
0.001530	240.000000	0.017809
0.001531	240.000000	0.017809
0.001532	236.000000	0.017801
0.001533	236.000000	0.017801
0.001534	236.000000	0.017801
0.001535	236.000000	0.017801
0.001536	236.000000	0.017801
0.001537	236.000000	0.017801
0.001538	236.000000	0.017896
0.001539	236.000000	0.017896
0.001540	236.000000	0.017857
0.001541	236.000000	0.017857
0.001542	236.000000	0.017857
0.001543	232.000000	0.017922
0.001544	232.000000	0.017922
0.001545	232.000000	0.017922
0.001546	232.000000	0.017922
0.001547	240.000000	0.017872
0.001548	240.000000	0.017872
0.001549	240.000000	0.017966
0.001550	240.000000	0.017966
0.001551	240.000000	0.017966
0.001552	240.000000	0.017966
0.001553	240.000000	0.017927
0.001554	240.000000	0.017927
0.001555	240.000000	0.017975
0.001556	240.000000	0.017975
0.001557	240.000000	0.017975
0.001558	236.000000	0.018022
0.001559	236.000000	0.018022
0.001560	236.000000	0.018100
0.001561	236.000000	0.018100
0.001562	236.000000	0.018100
0.001563	236.000000	0.018100
0.001564	236.000000	0.018100
0.001565	236.000000	0.018100
0.001566	236.000000	0.018086
0.001567	236.000000	0.018086
0.001568	244.000000	0.018063
0.001569	244.000000	0.018063
0.001570	244.000000	0.018063
0.001571	240.000000	0.018148
0.001572	240.000000	0.018148
0.001573	240.000000	0.018148
0.001574	240.000000	0.018194
0.001575	240.000000	0.018172
0.001576	240.000000	0.018172
0.001577	240.000000	0.018172
0.001578	240.000000	0.018172
0.001579	244.000000	0.018153
0.001580	244.000000	0.018153
0.001581	244.000000	0.018153
0.001582	240.000000	0.018227
0.001583	240.000000	0.018227
0.001584	240.000000	0.018252
0.001585	240.000000	0.018252
0.001586	240.000000	0.018252
0.001587	240.000000	0.018252
0.001588	248.000000	0.018230
0.001589	248.000000	0.018230
0.001590	244.000000	0.018283
0.001591	244.000000	0.018283
0.001592	244.000000	0.018269
0.001593	244.000000	0.018337
0.001594	244.000000	0.018337
0.001595	244.000000	0.018337
0.001596	244.000000	0.018337
0.001597	244.000000	0.018337
0.001598	244.000000	0.018337
0.001599	244.000000	0.018337
0.001600	244.000000	0.018337
0.001601	244.000000	0.018337
0.001602	244.000000	0.018337
0.001603	244.000000	0.018337
0.001604	244.000000	0.018395
0.001605	244.000000	0.018395
0.001606	240.000000	0.018400
0.001607	240.000000	0.018400
0.001608	240.000000	0.018400
0.001609	248.000000	0.018416
0.001610	248.000000	0.018416
0.001611	248.000000	0.018416
0.001612	248.000000	0.018416
0.001613	248.000000	0.018464
0.001614	248.000000	0.018464
0.001615	244.000000	0.018516
0.001616	244.000000	0.018516
0.001617	244.000000	0.018516
0.001618	248.000000	0.018521
0.001619	248.000000	0.018521
0.001620	248.000000	0.018521
0.001621	248.000000	0.018521
0.001622	244.000000	0.018510
0.001623	244.000000	0.018510
0.001624	248.000000	0.018489
0.001625	248.000000	0.018489
0.001626	244.000000	0.018526
0.001627	244.000000	0.018526
0.001628	244.000000	0.018526
0.001629	252.000000	0.018543
0.001630	252.000000	0.018543
0.001631	256.000000	0.018538
0.001632	256.000000	0.018538
0.001633	256.000000	0.018538
0.001634	256.000000	0.018538
0.001635	256.000000	0.018538
0.001636	256.000000	0.018538
0.001637	252.000000	0.018589
0.001638	248.000000	0.018602
0.001639	248.000000	0.018602
0.001640	248.000000	0.018602
0.001641	248.000000	0.018602
0.001642	248.000000	0.018627
0.001643	248.000000	0.018627
0.001644	248.000000	0.018653
0.001645	248.000000	0.018653
0.001646	248.000000	0.018653
0.001647	248.000000	0.018653
0.001648	248.000000	0.018678
0.001649	248.000000	0.018678
0.001650	256.000000	0.018716
0.001651	256.000000	0.018716
0.001652	256.000000	0.018716
0.001653	256.000000	0.018716
0.001654	340.000000	0.018796
0.001655	340.000000	0.018796
0.001656	340.000000	0.018796
0.001657	340.000000	0.018728
0.001658	340.000000	0.018728
0.001659	340.000000	0.018767
0.001660	340.000000	0.018767
0.001661	340.000000	0.018767
0.001662	340.000000	0.018767
0.001663	340.000000	0.018767
0.001664	340.000000	0.018767
0.001665	340.000000	0.018767
0.001666	340.000000	0.018767
0.001667	340.000000	0.018767
0.001668	340.000000	0.018767
0.001669	340.000000	0.018767
0.001670	352.000000	0.018737
0.001671	340.000000	0.018690
0.001672	344.000000	0.018683
0.001673	344.000000	0.018683
0.001674	340.000000	0.018703
0.001675	340.000000	0.018703
0.001676	340.000000	0.018703
0.001677	340.000000	0.018703
0.001678	340.000000	0.018703
0.001679	340.000000	0.018703
0.001680	340.000000	0.018703
0.001681	344.000000	0.018758
0.001682	344.000000	0.018758
0.001683	344.000000	0.018682
0.001684	344.000000	0.018682
0.001685	344.000000	0.018682
0.001686	352.000000	0.018727
0.001687	0.000000	0.018368
0.001688	0.000000	0.018368
0.001689	0.000000	0.018368
0.001690	0.000000	0.018368
0.001691	352.000000	0.018407
0.001692	352.000000	0.018446
0.001693	352.000000	0.018446
0.001694	352.000000	0.018446
0.001695	352.000000	0.018446
0.001696	352.000000	0.018378
0.001697	352.000000	0.018378
0.001698	352.000000	0.018378
0.001699	352.000000	0.018378
0.001700	352.000000	0.018378
0.001701	356.000000	0.018327
0.001702	4.000000	0.018278
0.001703	8.000000	0.018287
0.001704	8.000000	0.018287
0.001705	8.000000	0.018287
0.001706	8.000000	0.018287
0.001707	8.000000	0.018287
0.001708	8.000000	0.018287
0.001709	4.000000	0.018237
0.001710	4.000000	0.018237
0.001711	4.000000	0.018237
0.001712	356.000000	0.018272
0.001713	356.000000	0.018272
0.001714	356.000000	0.018324
0.001715	356.000000	0.018324
0.001716	356.000000	0.018324
0.001717	356.000000	0.018324
0.001718	4.000000	0.018309
0.001719	4.000000	0.018309
0.001720	4.000000	0.018309
0.001721	4.000000	0.018309
0.001722	4.000000	0.018250
0.001723	0.000000	0.018330
0.001724	0.000000	0.018330
0.001725	0.000000	0.018382
0.001726	0.000000	0.018382
0.001727	0.000000	0.018382
0.001728	0.000000	0.018382
0.001729	0.000000	0.018382
0.001730	8.000000	0.018287
0.001731	8.000000	0.018287
0.001732	356.000000	0.018292
0.001733	356.000000	0.018292
0.001734	4.000000	0.018323
0.001735	4.000000	0.018308
0.001736	4.000000	0.018308
0.001737	4.000000	0.018308
0.001738	4.000000	0.018308
0.001739	4.000000	0.018308
0.001740	4.000000	0.018308
0.001741	4.000000	0.018308
0.001742	4.000000	0.018308
0.001743	4.000000	0.018308
0.001744	4.000000	0.018308
0.001745	4.000000	0.018308
0.001746	8.000000	0.018367
0.001747	8.000000	0.018367
0.001748	4.000000	0.018297
0.001749	4.000000	0.018297
0.001750	16.000000	0.018258
0.001751	16.000000	0.018258
0.001752	16.000000	0.018258
0.001753	4.000000	0.018312
0.001754	4.000000	0.018312
0.001755	4.000000	0.018312
0.001756	4.000000	0.018312
0.001757	4.000000	0.018388
0.001758	4.000000	0.018388
0.001759	8.000000	0.018305
0.001760	8.000000	0.018305
0.001761	8.000000	0.018229
0.001762	8.000000	0.018229
0.001763	8.000000	0.018229
0.001764	8.000000	0.018229
0.001765	8.000000	0.018229
0.001766	16.000000	0.018211
0.001767	16.000000	0.018211
0.001768	20.000000	0.018258
0.001769	20.000000	0.018258
0.001770	20.000000	0.018258
0.001771	20.000000	0.018258
0.001772	20.000000	0.018258
0.001773	16.000000	0.018380
0.001774	4.000000	0.018315
0.001775	4.000000	0.018315
0.001776	4.000000	0.018315
0.001777	4.000000	0.017902
0.001778	4.000000	0.017902
0.001779	4.000000	0.017995
0.001780	4.000000	0.017995
0.001781	4.000000	0.017995
0.001782	12.000000	0.018054
0.001783	12.000000	0.018054
0.001784	12.000000	0.018054
0.001785	12.000000	0.018054
0.001786	12.000000	0.018054
0.001787	12.000000	0.017971
0.001788	16.000000	0.017877
0.001789	16.000000	0.017877
0.001790	16.000000	0.017953
0.001791	16.000000	0.017953
0.001792	16.000000	0.017953
0.001793	16.000000	0.017953
0.001794	8.000000	0.017938
0.001795	8.000000	0.017938
0.001796	8.000000	0.017938
0.001797	8.000000	0.017938
0.001798	12.000000	0.018023
0.001799	12.000000	0.018023
0.001800	12.000000	0.017935
0.001801	12.000000	0.018028
0.001802	12.000000	0.018028
0.001803	12.000000	0.018028
0.001804	12.000000	0.018028
0.001805	12.000000	0.018028
0.001806	12.000000	0.018028
0.001807	12.000000	0.018028
0.001808	12.000000	0.018028
0.001809	12.000000	0.018028
0.001810	12.000000	0.018028
0.001811	12.000000	0.018028
0.001812	16.000000	0.018122
0.001813	16.000000	0.018034
0.001814	20.000000	0.018082
0.001815	12.000000	0.018075
0.001816	12.000000	0.018075
0.001817	16.000000	0.018000
0.001818	16.000000	0.018000
0.001819	16.000000	0.018000
0.001820	16.000000	0.018000
0.001821	16.000000	0.018000
0.001822	16.000000	0.018000
0.001823	16.000000	0.018206
0.001824	16.000000	0.018206
0.001825	16.000000	0.018206
0.001826	12.000000	0.018111
0.001827	12.000000	0.018111
0.001828	12.000000	0.018111
0.001829	12.000000	0.018111
0.001830	20.000000	0.018206
0.001831	20.000000	0.018206
0.001832	20.000000	0.018206
0.001833	20.000000	0.018206
0.001834	20.000000	0.018306
0.001835	20.000000	0.018306
0.001836	12.000000	0.018242
0.001837	12.000000	0.018242
0.001838	12.000000	0.018242
0.001839	12.000000	0.018143
0.001840	12.000000	0.018143
0.001841	12.000000	0.018143
0.001842	12.000000	0.018143
0.001843	12.000000	0.018143
0.001844	12.000000	0.018143
0.001845	12.000000	0.018255
0.001846	24.000000	0.018322
0.001847	24.000000	0.018322
0.001848	24.000000	0.018322
0.001849	24.000000	0.018322
0.001850	24.000000	0.018322
0.001851	24.000000	0.018322
0.001852	20.000000	0.018228
0.001853	20.000000	0.017740
0.001854	20.000000	0.017740
0.001855	20.000000	0.017740
0.001856	16.000000	0.017759
0.001857	16.000000	0.017759
0.001858	16.000000	0.017759
0.001859	16.000000	0.017759
0.001860	16.000000	0.017759
0.001861	16.000000	0.017759
0.001862	20.000000	0.017925
0.001863	20.000000	0.017925
0.001864	20.000000	0.017925
0.001865	20.000000	0.017826
0.001866	20.000000	0.017826
0.001867	20.000000	0.017938
0.001868	20.000000	0.017938
0.001869	20.000000	0.017938
0.001870	20.000000	0.017938
0.001871	20.000000	0.017938
0.001872	16.000000	0.018042
0.001873	16.000000	0.018042
0.001874	16.000000	0.018042
0.001875	20.000000	0.017978
0.001876	20.000000	0.017978
0.001877	12.000000	0.017824
0.001878	16.000000	0.018044
0.001879	16.000000	0.018044
0.001880	16.000000	0.018044
0.001881	16.000000	0.018044
0.001882	16.000000	0.018044
0.001883	16.000000	0.018044
0.001884	16.000000	0.018044
0.001885	16.000000	0.018044
0.001886	16.000000	0.018044
0.001887	16.000000	0.018044
0.001888	16.000000	0.018044
0.001889	16.000000	0.018154
0.001890	16.000000	0.018154
0.001891	16.000000	0.018056
0.001892	16.000000	0.018056
0.001893	24.000000	0.018260
0.001894	24.000000	0.018260
0.001895	24.000000	0.018260
0.001896	24.000000	0.018260
0.001897	12.000000	0.018054
0.001898	12.000000	0.018054
0.001899	12.000000	0.018054
0.001900	8.000000	0.017745
0.001901	8.000000	0.017745
0.001902	8.000000	0.017745
0.001903	8.000000	0.017745
0.001904	8.000000	0.017660
0.001905	12.000000	0.017674
0.001906	12.000000	0.017674
0.001907	12.000000	0.017674
0.001908	12.000000	0.017674
0.001909	16.000000	0.017921
0.001910	16.000000	0.017921
0.001911	16.000000	0.018023
0.001912	16.000000	0.018023
0.001913	16.000000	0.018023
0.001914	16.000000	0.018023
0.001915	16.000000	0.018023
0.001916	16.000000	0.018023
0.001917	16.000000	0.017932
0.001918	8.000000	0.017629
0.001919	8.000000	0.017629
0.001920	8.000000	0.017629
0.001921	8.000000	0.017629
0.001922	4.000000	0.017738
0.001923	4.000000	0.017738
0.001924	4.000000	0.017738
0.001925	0.000000	0.017993
0.001926	0.000000	0.017993
0.001927	0.000000	0.017993
0.001928	0.000000	0.017993
0.001929	0.000000	0.017993
0.001930	4.000000	0.017935
0.001931	4.000000	0.017935
0.001932	4.000000	0.017935
0.001933	0.000000	0.017989
0.001934	8.000000	0.018076
0.001935	8.000000	0.018076
0.001936	8.000000	0.018076
0.001937	8.000000	0.018076
0.001938	8.000000	0.018076
0.001939	4.000000	0.017689
0.001940	4.000000	0.017689
0.001941	0.000000	0.017922
0.001942	0.000000	0.017922
0.001943	0.000000	0.017883
0.001944	0.000000	0.017919
0.001945	0.000000	0.017919
0.001946	0.000000	0.017919
0.001947	0.000000	0.017919
0.001948	0.000000	0.017919
0.001949	0.000000	0.017919
0.001950	0.000000	0.017919
0.001951	0.000000	0.017919
0.001952	0.000000	0.017919
0.001953	0.000000	0.017919
0.001954	0.000000	0.017919
0.001955	356.000000	0.017936
0.001956	0.000000	0.017917
0.001957	352.000000	0.018108
0.001958	352.000000	0.018108
0.001959	352.000000	0.017681
0.001960	352.000000	0.017681
0.001961	352.000000	0.017681
0.001962	352.000000	0.017681
0.001963	356.000000	0.017833
0.001964	356.000000	0.017833
0.001965	356.000000	0.017833
0.001966	356.000000	0.017838
0.001967	356.000000	0.017838
0.001968	356.000000	0.017838
0.001969	356.000000	0.017837
0.001970	356.000000	0.017837
0.001971	352.000000	0.017790
0.001972	352.000000	0.017790
0.001973	152.000000	0.017890
0.001974	152.000000	0.017890
0.001975	152.000000	0.017890
0.001976	152.000000	0.017890
0.001977	152.000000	0.017781
0.001978	152.000000	0.017781
0.001979	152.000000	0.017781
0.001980	156.000000	0.017454
0.001981	156.000000	0.017454
0.001982	156.000000	0.017478
0.001983	156.000000	0.017478
0.001984	156.000000	0.017478
0.001985	156.000000	0.017478
0.001986	156.000000	0.017478
0.001987	156.000000	0.017478
0.001988	156.000000	0.017369
0.001989	152.000000	0.017383
0.001990	152.000000	0.017383
0.001991	152.000000	0.017383
0.001992	152.000000	0.017508
0.001993	152.000000	0.017508
0.001994	152.000000	0.017508
0.001995	152.000000	0.017537
0.001996	152.000000	0.017537
0.001997	152.000000	0.017537
0.001998	152.000000	0.017537
0.001999	152.000000	0.017434
0.002000	156.000000	0.017135
0.002001	156.000000	0.017135
0.002002	156.000000	0.017135
0.002003	156.000000	0.017135
0.002004	156.000000	0.017135
0.002005	156.000000	0.017118
0.002006	156.000000	0.017118
0.002007	156.000000	0.017118
0.002008	156.000000	0.017147
0.002009	156.000000	0.017147
0.002010	156.000000	0.017044
0.002011	156.000000	0.017044
0.002012	156.000000	0.017044
0.002013	156.000000	0.017044
0.002014	156.000000	0.017044
0.002015	156.000000	0.017044
0.002016	156.000000	0.017044
0.002017	156.000000	0.017044
0.002018	156.000000	0.017044
0.002019	160.000000	0.017127
0.002020	160.000000	0.017127
0.002021	160.000000	0.016776
0.002022	160.000000	0.016776
0.002023	164.000000	0.016444
0.002024	164.000000	0.016444
0.002025	164.000000	0.016444
0.002026	164.000000	0.016444
0.002027	164.000000	0.016444
0.002028	164.000000	0.016444
0.002029	164.000000	0.016444
0.002030	164.000000	0.016444
0.002031	164.000000	0.016444
0.002032	164.000000	0.016341
0.002033	164.000000	0.016341
0.002034	164.000000	0.016370
0.002035	164.000000	0.016370
0.002036	164.000000	0.016370
0.002037	164.000000	0.016353
0.002038	164.000000	0.016353
0.002039	164.000000	0.016353
0.002040	164.000000	0.016353
0.002041	164.000000	0.016353
0.002042	164.000000	0.016051
0.002043	164.000000	0.015953
0.002044	164.000000	0.015953
0.002045	164.000000	0.015953
0.002046	164.000000	0.015953
0.002047	164.000000	0.015983
0.002048	164.000000	0.015983
0.002049	164.000000	0.015983
0.002050	164.000000	0.016114
0.002051	164.000000	0.016114
0.002052	164.000000	0.016114
0.002053	164.000000	0.016064
0.002054	164.000000	0.015973
0.002055	164.000000	0.015973
0.002056	164.000000	0.015973
0.002057	164.000000	0.015973
0.002058	164.000000	0.015973
0.002059	164.000000	0.015973
0.002060	164.000000	0.016002
0.002061	164.000000	0.016002
0.002062	168.000000	0.015744
0.002063	168.000000	0.015744
0.002064	168.000000	0.015744
0.002065	168.000000	0.015653
0.002066	168.000000	0.015653
0.002067	168.000000	0.015653
0.002068	168.000000	0.015653
0.002069	168.000000	0.015604
0.002070	164.000000	0.015520
0.002071	164.000000	0.015520
0.002072	164.000000	0.015520
0.002073	164.000000	0.015547
0.002074	164.000000	0.015547
0.002075	164.000000	0.015547
0.002076	164.000000	0.015474
0.002077	164.000000	0.015474
0.002078	164.000000	0.015474
0.002079	164.000000	0.015599
0.002080	164.000000	0.015599
0.002081	164.000000	0.015599
0.002082	164.000000	0.015599
0.002083	168.000000	0.015379
0.002084	168.000000	0.015379
0.002085	168.000000	0.015297
0.002086	168.000000	0.015325
0.002087	168.000000	0.015252
0.002088	168.000000	0.015252
0.002089	168.000000	0.015252
0.002090	168.000000	0.015252
0.002091	168.000000	0.015252
0.002092	168.000000	0.015252
0.002093	168.000000	0.015252
0.002094	168.000000	0.015252
0.002095	168.000000	0.015252
0.002096	168.000000	0.015252
0.002097	168.000000	0.015252
0.002098	168.000000	0.015190
0.002099	168.000000	0.015216
0.002100	168.000000	0.015216
0.002101	168.000000	0.015103
0.002102	168.000000	0.015103
0.002103	168.000000	0.015103
0.002104	172.000000	0.014955
0.002105	172.000000	0.014955
0.002106	172.000000	0.014955
0.002107	172.000000	0.014955
0.002108	168.000000	0.015080
0.002109	172.000000	0.015024
0.002110	172.000000	0.015024
0.002111	172.000000	0.015024
0.002112	172.000000	0.015050
0.002113	172.000000	0.015050
0.002114	172.000000	0.015050
0.002115	172.000000	0.015050
0.002116	172.000000	0.015050
0.002117	168.000000	0.014911
0.002118	168.000000	0.014911
0.002119	168.000000	0.014911
0.002120	168.000000	0.014786
0.002121	168.000000	0.014786
0.002122	168.000000	0.014786
0.002123	168.000000	0.014786
0.002124	172.000000	0.014668
0.002125	172.000000	0.014690
0.002126	172.000000	0.014690
0.002127	172.000000	0.014690
0.002128	172.000000	0.014690
0.002129	172.000000	0.014690
0.002130	172.000000	0.014690
0.002131	172.000000	0.014654
0.002132	172.000000	0.014654
0.002133	172.000000	0.014512
0.002134	172.000000	0.014512
0.002135	172.000000	0.014512
0.002136	172.000000	0.014512
0.002137	172.000000	0.014636
0.002138	172.000000	0.014655
0.002139	172.000000	0.014655
0.002140	172.000000	0.014655
0.002141	172.000000	0.014655
0.002142	172.000000	0.014634
0.002143	172.000000	0.014634
0.002144	172.000000	0.014634
0.002145	176.000000	0.014562
0.002146	176.000000	0.014168
0.002147	176.000000	0.014168
0.002148	176.000000	0.014168
0.002149	172.000000	0.014017
0.002150	172.000000	0.014017
0.002151	172.000000	0.014030
0.002152	172.000000	0.014030
0.002153	176.000000	0.014023
0.002154	176.000000	0.014023
0.002155	176.000000	0.014023
0.002156	176.000000	0.014023
0.002157	176.000000	0.014023
0.002158	176.000000	0.014023
0.002159	176.000000	0.014023
0.002160	176.000000	0.014023
0.002161	176.000000	0.014023
0.002162	176.000000	0.014023
0.002163	176.000000	0.014023
0.002164	176.000000	0.014031
0.002165	176.000000	0.013803
0.002166	176.000000	0.013803
0.002167	176.000000	0.013928
0.002168	176.000000	0.013928
0.002169	176.000000	0.013855
0.002170	176.000000	0.013855
0.002171	176.000000	0.013855
0.002172	176.000000	0.013855
0.002173	176.000000	0.013855
0.002174	176.000000	0.013855
0.002175	176.000000	0.013864
0.002176	176.000000	0.013864
0.002177	176.000000	0.013872
0.002178	176.000000	0.013872
0.002179	176.000000	0.013872
0.002180	176.000000	0.013872
0.002181	176.000000	0.013677
0.002182	176.000000	0.013677
0.002183	176.000000	0.013677
0.002184	176.000000	0.013677
0.002185	176.000000	0.013677
0.002186	180.000000	0.013422
0.002187	180.000000	0.013422
0.002188	180.000000	0.013422
0.002189	180.000000	0.013422
0.002190	180.000000	0.013430
0.002191	180.000000	0.013430
0.002192	180.000000	0.013430
0.002193	180.000000	0.013430
0.002194	180.000000	0.013430
0.002195	180.000000	0.013430
0.002196	180.000000	0.013555
0.002197	180.000000	0.013384
0.002198	180.000000	0.013384
0.002199	180.000000	0.013384
0.002200	180.000000	0.013384
0.002201	180.000000	0.013384
0.002202	180.000000	0.013384
0.002203	180.000000	0.013385
0.002204	180.000000	0.013385
0.002205	180.000000	0.013385
0.002206	180.000000	0.013385
0.002207	184.000000	0.013409
0.002208	184.000000	0.013433
0.002209	184.000000	0.013433
0.002210	184.000000	0.013433
0.002211	184.000000	0.013433
0.002212	184.000000	0.013433
0.002213	184.000000	0.013238
0.002214	184.000000	0.013238
0.002215	184.000000	0.013238
0.002216	180.000000	0.013236
0.002217	180.000000	0.013236
0.002218	180.000000	0.013236
0.002219	180.000000	0.013216
0.002220	180.000000	0.013216
0.002221	180.000000	0.013216
0.002222	180.000000	0.013216
0.002223	180.000000	0.013216
0.002224	180.000000	0.013216
0.002225	180.000000	0.013332
0.002226	180.000000	0.013332
0.002227	184.000000	0.013384
0.002228	184.000000	0.013384
0.002229	184.000000	0.013161
0.002230	184.000000	0.013213
0.002231	184.000000	0.013213
0.002232	184.000000	0.013213
0.002233	184.000000	0.013213
0.002234	184.000000	0.013213
0.002235	184.000000	0.013213
0.002236	184.000000	0.013213
0.002237	184.000000	0.013213
0.002238	184.000000	0.013213
0.002239	184.000000	0.013213
0.002240	184.000000	0.013213
0.002241	184.000000	0.013278
0.002242	184.000000	0.013263
0.002243	184.000000	0.013263
0.002244	184.000000	0.013027
0.002245	184.000000	0.013027
0.002246	184.000000	0.013027
0.002247	184.000000	0.013027
0.002248	184.000000	0.013155
0.002249	184.000000	0.013155
0.002250	184.000000	0.013155
0.002251	184.000000	0.013155
0.002252	188.000000	0.013220
0.002253	188.000000	0.013220
0.002254	188.000000	0.013345
0.002255	184.000000	0.013323
0.002256	184.000000	0.013323
0.002257	184.000000	0.013323
0.002258	184.000000	0.013323
0.002259	184.000000	0.013323
0.002260	184.000000	0.013073
0.002261	184.000000	0.013073
0.002262	184.000000	0.013073
0.002263	184.000000	0.013158
0.002264	184.000000	0.013158
0.002265	184.000000	0.013158
0.002266	184.000000	0.013158
0.002267	184.000000	0.013158
0.002268	188.000000	0.012892
0.002269	188.000000	0.012892
0.002270	188.000000	0.012892
0.002271	188.000000	0.012892
0.002272	188.000000	0.012892
0.002273	188.000000	0.012892
0.002274	188.000000	0.012978
0.002275	188.000000	0.012978
0.002276	188.000000	0.012727
0.002277	188.000000	0.012727
0.002278	188.000000	0.012727
0.002279	188.000000	0.012727
0.002280	188.000000	0.012727
0.002281	188.000000	0.012695
0.002282	188.000000	0.012695
0.002283	184.000000	0.012807
0.002284	184.000000	0.012807
0.002285	188.000000	0.012904
0.002286	188.000000	0.012904
0.002287	188.000000	0.012904
0.002288	188.000000	0.012904
0.002289	188.000000	0.013118
0.002290	188.000000	0.013118
0.002291	188.000000	0.013118
0.002292	188.000000	0.012858
0.002293	188.000000	0.012858
0.002294	188.000000	0.012817
0.002295	188.000000	0.012817
0.002296	188.000000	0.012917
0.002297	188.000000	0.012917
0.002298	188.000000	0.012917
0.002299	188.000000	0.012917
0.002300	188.000000	0.012917
0.002301	188.000000	0.012917
0.002302	188.000000	0.012917
0.002303	188.000000	0.012917
0.002304	188.000000	0.012917
0.002305	188.000000	0.012917
0.002306	188.000000	0.012917
0.002307	188.000000	0.012972
0.002308	188.000000	0.012707
0.002309	188.000000	0.012707
0.002310	192.000000	0.012991
0.002311	192.000000	0.012991
0.002312	188.000000	0.013104
0.002313	188.000000	0.013104
0.002314	188.000000	0.013104
0.002315	188.000000	0.013104
0.002316	188.000000	0.013104
0.002317	188.000000	0.013104
0.002318	188.000000	0.013140
0.002319	188.000000	0.013140
0.002320	188.000000	0.013081
0.002321	188.000000	0.013081
0.002322	188.000000	0.013081
0.002323	188.000000	0.013081
0.002324	188.000000	0.012818
0.002325	188.000000	0.012818
0.002326	188.000000	0.012818
0.002327	188.000000	0.012818
0.002328	188.000000	0.012818
0.002329	188.000000	0.012929
0.002330	192.000000	0.013244
0.002331	192.000000	0.013244
0.002332	192.000000	0.013244
0.002333	192.000000	0.013244
0.002334	192.000000	0.013185
0.002335	192.000000	0.013185
0.002336	192.000000	0.013185
0.002337	192.000000	0.013185
0.002338	192.000000	0.013185
0.002339	192.000000	0.013185
0.002340	192.000000	0.013033
0.002341	192.000000	0.013137
0.002342	192.000000	0.013137
0.002343	192.000000	0.013137
0.002344	192.000000	0.013137
0.002345	192.000000	0.013137
0.002346	192.000000	0.013137
0.002347	192.000000	0.013070
0.002348	192.000000	0.013070
0.002349	192.000000	0.013070
0.002350	192.000000	0.013070
0.002351	192.000000	0.013541
0.002352	196.000000	0.013100
0.002353	196.000000	0.013100
0.002354	196.000000	0.013100
0.002355	196.000000	0.013100
0.002356	196.000000	0.012837
0.002357	196.000000	0.012837
0.002358	196.000000	0.012837
0.002359	196.000000	0.012837
0.002360	196.000000	0.012769
0.002361	196.000000	0.012769
0.002362	196.000000	0.012882
0.002363	196.000000	0.012882
0.002364	196.000000	0.012882
0.002365	196.000000	0.012882
0.002366	196.000000	0.012882
0.002367	196.000000	0.012882
0.002368	192.000000	0.012821
0.002369	192.000000	0.012821
0.002370	192.000000	0.012911
0.002371	192.000000	0.012911
0.002372	196.000000	0.013034
0.002373	196.000000	0.013071
0.002374	196.000000	0.013071
0.002375	196.000000	0.013071
0.002376	196.000000	0.013071
0.002377	196.000000	0.013071
0.002378	196.000000	0.013071
0.002379	196.000000	0.013071
0.002380	196.000000	0.013071
0.002381	196.000000	0.013071
0.002382	196.000000	0.013071
0.002383	196.000000	0.013071
0.002384	196.000000	0.013181
0.002385	196.000000	0.013181
0.002386	196.000000	0.013099
0.002387	196.000000	0.013099
0.002388	196.000000	0.012855
0.002389	196.000000	0.012855
0.002390	196.000000	0.012855
0.002391	192.000000	0.012652
0.002392	196.000000	0.013066
0.002393	196.000000	0.013066
0.002394	196.000000	0.013066
0.002395	196.000000	0.013172
0.002396	196.000000	0.013172
0.002397	196.000000	0.013172
0.002398	196.000000	0.013172
0.002399	196.000000	0.013175
0.002400	196.000000	0.013175
0.002401	196.000000	0.013175
0.002402	196.000000	0.013175
0.002403	196.000000	0.013175
0.002404	196.000000	0.012950
0.002405	196.000000	0.012950
0.002406	196.000000	0.013051
0.002407	196.000000	0.013051
0.002408	196.000000	0.013051
0.002409	196.000000	0.013051
0.002410	196.000000	0.013051
0.002411	196.000000	0.013051
0.002412	196.000000	0.012959
0.002413	196.000000	0.013414
0.002414	196.000000	0.013414
0.002415	196.000000	0.013414
0.002416	196.000000	0.013414
0.002417	196.000000	0.013437
0.002418	196.000000	0.013437
0.002419	196.000000	0.013437
0.002420	196.000000	0.013236
0.002421	196.000000	0.013236
0.002422	196.000000	0.013236
0.002423	196.000000	0.013236
0.002424	196.000000	0.013236
0.002425	196.000000	0.013140
0.002426	196.000000	0.013140
0.002427	196.000000	0.013140
0.002428	196.000000	0.013227
0.002429	196.000000	0.013301
0.002430	196.000000	0.013301
0.002431	196.000000	0.013301
0.002432	196.000000	0.013301
0.002433	196.000000	0.013786
0.002434	196.000000	0.013786
0.002435	196.000000	0.013786
0.002436	196.000000	0.013615
0.002437	196.000000	0.013615
0.002438	196.000000	0.013517
0.002439	196.000000	0.013595
0.002440	196.000000	0.013595
0.002441	196.000000	0.013595
0.002442	196.000000	0.013595
0.002443	196.000000	0.013595
0.002444	196.000000	0.013595
0.002445	196.000000	0.013595
0.002446	196.000000	0.013595
0.002447	196.000000	0.013595
0.002448	196.000000	0.013595
0.002449	196.000000	0.013595
0.002450	196.000000	0.013663
0.002451	196.000000	0.013563
0.002452	196.000000	0.013427
0.002453	196.000000	0.013427
0.002454	200.000000	0.013917
0.002455	200.000000	0.013917
0.002456	200.000000	0.013917
0.002457	200.000000	0.013917
0.002458	196.000000	0.013986
0.002459	196.000000	0.013986
0.002460	196.000000	0.013986
0.002461	196.000000	0.014044
0.002462	196.000000	0.014044
0.002463	196.000000	0.014044
0.002464	196.000000	0.013944
0.002465	196.000000	0.013944
0.002466	196.000000	0.013944
0.002467	196.000000	0.013855
0.002468	200.000000	0.013751
0.002469	200.000000	0.013751
0.002470	200.000000	0.013751
0.002471	200.000000	0.013751
0.002472	196.000000	0.013804
0.002473	196.000000	0.013804
0.002474	196.000000	0.013804
0.002475	200.000000	0.014311
0.002476	200.000000	0.014311
0.002477	200.000000	0.014211
0.002478	200.000000	0.014211
0.002479	200.000000	0.014211
0.002480	200.000000	0.014211
0.002481	200.000000	0.014211
0.002482	200.000000	0.014211
0.002483	196.000000	0.014250
0.002484	200.000000	0.014160
0.002485	200.000000	0.014160
0.002486	200.000000	0.014160
0.002487	200.000000	0.014217
0.002488	200.000000	0.014217
0.002489	200.000000	0.014217
0.002490	200.000000	0.014119
0.002491	200.000000	0.014119
0.002492	200.000000	0.014119
0.002493	200.000000	0.014119
0.002494	200.000000	0.014155
0.002495	196.000000	0.014663
0.002496	196.000000	0.014663
0.002497	196.000000	0.014663
0.002498	196.000000	0.014663
0.002499	196.000000	0.014663
0.002500	200.000000	0.014605
0.002501	200.000000	0.014605
0.002502	200.000000	0.014605
0.002503	200.000000	0.014510
0.002504	200.000000	0.014510
0.002505	200.000000	0.014535
0.002506	200.000000	0.014535
0.002507	200.000000	0.014535
0.002508	200.000000	0.014535
0.002509	200.000000	0.014535
0.002510	200.000000	0.014535
0.002511	200.000000	0.014535
0.002512	200.000000	0.014535
0.002513	200.000000	0.014535
0.002514	196.000000	0.014420
0.002515	196.000000	0.014420
0.002516	196.000000	0.014769
0.002517	196.000000	0.014769
0.002518	200.000000	0.014326
0.002519	200.000000	0.014326
0.002520	200.000000	0.014326
0.002521	200.000000	0.014326
0.002522	200.000000	0.014326
0.002523	200.000000	0.014326
0.002524	200.000000	0.014326
0.002525	200.000000	0.014326
0.002526	200.000000	0.014326
0.002527	200.000000	0.014331
0.002528	200.000000	0.014331
0.002529	200.000000	0.014245
0.002530	200.000000	0.014245
0.002531	200.000000	0.014245
0.002532	200.000000	0.014271
0.002533	200.000000	0.014271
0.002534	200.000000	0.014271
0.002535	200.000000	0.014271
0.002536	200.000000	0.014761
0.002537	200.000000	0.014761
0.002538	20.000000	0.014669
0.002539	20.000000	0.014669
0.002540	20.000000	0.014669
0.002541	20.000000	0.014669
0.002542	20.000000	0.014637
0.002543	20.000000	0.014637
0.002544	20.000000	0.014637
0.002545	200.000000	0.014694
0.002546	200.000000	0.014694
0.002547	200.000000	0.014694
0.002548	200.000000	0.014761
0.002549	20.000000	0.014691
0.002550	20.000000	0.014691
0.002551	20.000000	0.014691
0.002552	20.000000	0.014691
0.002553	20.000000	0.014691
0.002554	20.000000	0.014691
0.002555	20.000000	0.014661
0.002556	20.000000	0.014661
0.002557	20.000000	0.015072
0.002558	20.000000	0.015072
0.002559	20.000000	0.015072
0.002560	20.000000	0.014968
0.002561	20.000000	0.014968
0.002562	20.000000	0.014968
0.002563	20.000000	0.014968
0.002564	20.000000	0.015096
0.002565	20.000000	0.015096
0.002566	20.000000	0.014943
0.002567	20.000000	0.014943
0.002568	20.000000	0.014916
0.002569	20.000000	0.014916
0.002570	20.000000	0.014916
0.002571	20.000000	0.014808
0.002572	20.000000	0.014808
0.002573	20.000000	0.014808
0.002574	20.000000	0.014857
0.002575	20.000000	0.014857
0.002576	20.000000	0.014857
0.002577	20.000000	0.014857
0.002578	20.000000	0.015246
0.002579	20.000000	0.015246
0.002580	20.000000	0.015417
0.002581	20.000000	0.015393
0.002582	20.000000	0.015284
0.002583	20.000000	0.015284
0.002584	20.000000	0.015284
0.002585	20.000000	0.015284
0.002586	20.000000	0.015284
0.002587	20.000000	0.015284
0.002588	20.000000	0.015284
0.002589	20.000000	0.015284
0.002590	20.000000	0.015284
0.002591	20.000000	0.015284
0.002592	20.000000	0.015284
0.002593	20.000000	0.015174
0.002594	20.000000	0.015154
0.002595	20.000000	0.015154
0.002596	24.000000	0.015360
0.002597	24.000000	0.015360
0.002598	20.000000	0.015724
0.002599	20.000000	0.015724
0.002600	20.000000	0.015724
0.002601	20.000000	0.015724
0.002602	20.000000	0.015724
0.002603	20.000000	0.015749
0.002604	20.000000	0.015640
0.002605	20.000000	0.015640
0.002606	20.000000	0.015640
0.002607	20.000000	0.015625
0.002608	20.000000	0.015625
0.002609	20.000000	0.015625
0.002610	20.000000	0.015625
0.002611	20.000000	0.015625
0.002612	20.000000	0.015864
0.002613	20.000000	0.015864
0.002614	20.000000	0.015864
0.002615	20.000000	0.015592
0.002616	20.000000	0.015592
0.002617	20.000000	0.015592
0.002618	20.000000	0.015592
0.002619	20.000000	0.015922
0.002620	20.000000	0.015913
0.002621	20.000000	0.015913
0.002622	20.000000	0.015913
0.002623	20.000000	0.015913
0.002624	20.000000	0.015913
0.002625	20.000000	0.015913
0.002626	20.000000	0.015810
0.002627	20.000000	0.016074
0.002628	20.000000	0.016074
0.002629	20.000000	0.016074
0.002630	20.000000	0.016074
0.002631	20.000000	0.016074
0.002632	20.000000	0.016077
0.002633	20.000000	0.016073
0.002634	20.000000	0.016073
0.002635	20.000000	0.016073
0.002636	20.000000	0.016073
0.002637	16.000000	0.015907
0.002638	16.000000	0.015907
0.002639	16.000000	0.015907
0.002640	16.000000	0.016161
0.002641	16.000000	0.016161
0.002642	16.000000	0.016161
0.002643	16.000000	0.016457
0.002644	16.000000	0.016457
0.002645	16.000000	0.016457
0.002646	16.000000	0.016464
0.002647	16.000000	0.016464
0.002648	16.000000	0.016381
0.002649	16.000000	0.016381
0.002650	16.000000	0.016381
0.002651	16.000000	0.016381
0.002652	16.000000	0.016381
0.002653	16.000000	0.016381
0.002654	16.000000	0.016381
0.002655	16.000000	0.016381
0.002656	16.000000	0.016381
0.002657	16.000000	0.016381
0.002658	16.000000	0.016381
0.002659	16.000000	0.016623
0.002660	12.000000	0.016831
0.002661	12.000000	0.016831
0.002662	12.000000	0.016770
0.002663	12.000000	0.016770
0.002664	12.000000	0.016770
0.002665	12.000000	0.016587
0.002666	12.000000	0.016587
0.002667	12.000000	0.016587
0.002668	12.000000	0.016587
0.002669	12.000000	0.016587
0.002670	12.000000	0.016537
0.002671	12.000000	0.016537
0.002672	12.000000	0.016558
0.002673	12.000000	0.016558
0.002674	12.000000	0.016558
0.002675	12.000000	0.016856
0.002676	12.000000	0.016856
0.002677	12.000000	0.016856
0.002678	12.000000	0.016856
0.002679	12.000000	0.016856
0.002680	12.000000	0.016856
0.002681	12.000000	0.016931
0.002682	12.000000	0.016931
0.002683	12.000000	0.016931
0.002684	16.000000	0.016671
0.002685	16.000000	0.016693
0.002686	16.000000	0.016693
0.002687	16.000000	0.016693
0.002688	16.000000	0.016693
0.002689	16.000000	0.016693
0.002690	16.000000	0.016693
0.002691	12.000000	0.016911
0.002692	12.000000	0.016890
0.002693	12.000000	0.016890
0.002694	12.000000	0.016890
0.002695	12.000000	0.016890
0.002696	12.000000	0.016890
0.002697	12.000000	0.016890
0.002698	12.000000	0.016917
0.002699	12.000000	0.016917
0.002700	12.000000	0.016917
0.002701	12.000000	0.016974
0.002702	12.000000	0.016974
0.002703	12.000000	0.016968
0.002704	12.000000	0.016968
0.002705	12.000000	0.016968
0.002706	12.000000	0.016968
0.002707	8.000000	0.017237
0.002708	8.000000	0.017237
0.002709	8.000000	0.017237
0.002710	8.000000	0.017237
0.002711	8.000000	0.017267
0.002712	8.000000	0.017267
0.002713	8.000000	0.017267
0.002714	12.000000	0.017094
0.002715	12.000000	0.017094
0.002716	12.000000	0.017094
0.002717	12.000000	0.017094
0.002718	12.000000	0.017094
0.002719	12.000000	0.017094
0.002720	12.000000	0.016998
0.002721	12.000000	0.016998
0.002722	8.000000	0.016948
0.002723	4.000000	0.017153
0.002724	4.000000	0.017181
0.002725	4.000000	0.017233
0.002726	4.000000	0.017233
0.002727	4.000000	0.017233
0.002728	4.000000	0.017233
0.002729	4.000000	0.017233
0.002730	4.000000	0.017233
0.002731	4.000000	0.017233
0.002732	4.000000	0.017233
0.002733	4.000000	0.017233
0.002734	4.000000	0.017233
0.002735	4.000000	0.017233
0.002736	8.000000	0.017294
0.002737	8.000000	0.017322
0.002738	8.000000	0.017322
0.002739	4.000000	0.017495
0.002740	4.000000	0.017495
0.002741	4.000000	0.017495
0.002742	4.000000	0.017495
0.002743	0.000000	0.017298
0.002744	0.000000	0.017298
0.002745	0.000000	0.017298
0.002746	0.000000	0.017383
0.002747	0.000000	0.017383
0.002748	0.000000	0.017383
0.002749	0.000000	0.017248
0.002750	0.000000	0.017267
0.002751	0.000000	0.017267
0.002752	0.000000	0.017267
0.002753	0.000000	0.017267
0.002754	0.000000	0.017267
0.002755	356.000000	0.017371
0.002756	356.000000	0.017371
0.002757	356.000000	0.017471
0.002758	356.000000	0.017471
0.002759	356.000000	0.017151
0.002760	356.000000	0.017151
0.002761	356.000000	0.017151
0.002762	356.000000	0.017151
0.002763	352.000000	0.016803
0.002764	352.000000	0.016688
0.002765	352.000000	0.016688
0.002766	352.000000	0.016688
0.002767	352.000000	0.016688
0.002768	352.000000	0.016798
0.002769	352.000000	0.016798
0.002770	352.000000	0.016798
0.002771	352.000000	0.016813
0.002772	352.000000	0.016813
0.002773	352.000000	0.016813
0.002774	352.000000	0.016813
0.002775	352.000000	0.016813
0.002776	352.000000	0.016807
0.002777	352.000000	0.016807
0.002778	352.000000	0.016672
0.002779	352.000000	0.016784
0.002780	352.000000	0.016784
0.002781	352.000000	0.016784
0.002782	352.000000	0.016784
0.002783	352.000000	0.016784
0.002784	348.000000	0.016364
0.002785	348.000000	0.016364
0.002786	348.000000	0.016364
0.002787	348.000000	0.016315
0.002788	348.000000	0.016315
0.002789	344.000000	0.016289
0.002790	344.000000	0.016399
0.002791	344.000000	0.016399
0.002792	344.000000	0.016399
0.002793	344.000000	0.016399
0.002794	344.000000	0.016399
0.002795	344.000000	0.016399
0.002796	344.000000	0.016399
0.002797	344.000000	0.016399
0.002798	344.000000	0.016399
0.002799	344.000000	0.016399
0.002800	344.000000	0.016399
0.002801	344.000000	0.016506
0.002802	344.000000	0.016464
0.002803	344.000000	0.016352
0.002804	340.000000	0.015869
0.002805	340.000000	0.015869
0.002806	340.000000	0.015869
0.002807	344.000000	0.015768
0.002808	344.000000	0.015768
0.002809	344.000000	0.015768
0.002810	344.000000	0.015768
0.002811	344.000000	0.015768
0.002812	340.000000	0.015867
0.002813	340.000000	0.015867
0.002814	344.000000	0.015823
0.002815	344.000000	0.015773
0.002816	344.000000	0.015773
0.002817	344.000000	0.015773
0.002818	344.000000	0.015773
0.002819	340.000000	0.015616
0.002820	340.000000	0.015616
0.002821	340.000000	0.015616
0.002822	340.000000	0.015616
0.002823	340.000000	0.015703
0.002824	340.000000	0.015703
0.002825	340.000000	0.015214
0.002826	340.000000	0.015214
0.002827	340.000000	0.015214
0.002828	340.000000	0.015147
0.002829	340.000000	0.015147
0.002830	340.000000	0.015147
0.002831	340.000000	0.015147
0.002832	340.000000	0.015147
0.002833	340.000000	0.015147
0.002834	340.000000	0.015225
0.002835	340.000000	0.015029
0.002836	340.000000	0.014947
0.002837	340.000000	0.014947
0.002838	340.000000	0.014947
0.002839	340.000000	0.014947
0.002840	340.000000	0.014947
0.002841	340.000000	0.014872
0.002842	340.000000	0.014872
0.002843	340.000000	0.014872
0.002844	340.000000	0.014872
0.002845	336.000000	0.014940
0.002846	340.000000	0.014456
0.002847	340.000000	0.014456
0.002848	340.000000	0.014456
0.002849	340.000000	0.014456
0.002850	340.000000	0.014829
0.002851	340.000000	0.014611
0.002852	340.000000	0.014611
0.002853	340.000000	0.014611
0.002854	340.000000	0.014529
0.002855	340.000000	0.014529
0.002856	340.000000	0.014587
0.002857	340.000000	0.014587
0.002858	340.000000	0.014587
0.002859	340.000000	0.014587
0.002860	340.000000	0.014587
0.002861	340.000000	0.014587
0.002862	340.000000	0.014587
0.002863	340.000000	0.014592
0.002864	340.000000	0.014592
0.002865	340.000000	0.014526
0.002866	344.000000	0.014053
0.002867	340.000000	0.013779
0.002868	340.000000	0.013779
0.002869	340.000000	0.013779
0.002870	340.000000	0.013779
0.002871	340.000000	0.013779
0.002872	340.000000	0.013779
0.002873	340.000000	0.013779
0.002874	340.000000	0.013779
0.002875	340.000000	0.013779
0.002876	340.000000	0.013779
0.002877	340.000000	0.013779
0.002878	340.000000	0.013816
0.002879	340.000000	0.013816
0.002880	340.000000	0.013723
0.002881	340.000000	0.013723
0.002882	340.000000	0.013321
0.002883	340.000000	0.013070
0.002884	340.000000	0.013070
0.002885	340.000000	0.013070
0.002886	340.000000	0.013070
0.002887	340.000000	0.012625
0.002888	340.000000	0.012625
0.002889	340.000000	0.012650
0.002890	340.000000	0.012650
0.002891	340.000000	0.012650
0.002892	340.000000	0.012650
0.002893	340.000000	0.012554
0.002894	340.000000	0.012554
0.002895	340.000000	0.012506
0.002896	340.000000	0.012506
0.002897	340.000000	0.012506
0.002898	340.000000	0.012506
0.002899	340.000000	0.012246
0.002900	340.000000	0.012261
0.002901	340.000000	0.012261
0.002902	340.000000	0.012261
0.002903	340.000000	0.012261
0.002904	340.000000	0.012261
0.002905	340.000000	0.012261
0.002906	340.000000	0.012162
0.002907	340.000000	0.012162
0.002908	340.000000	0.011752
0.002909	340.000000	0.011752
0.002910	340.000000	0.011752
0.002911	340.000000	0.011757
0.002912	340.000000	0.011757
0.002913	340.000000	0.011788
0.002914	340.000000	0.011788
0.002915	340.000000	0.011523
0.002916	340.000000	0.011523
0.002917	340.000000	0.011523
0.002918	340.000000	0.011523
0.002919	340.000000	0.011423
0.002920	340.000000	0.011423
0.002921	340.000000	0.011423
0.002922	340.000000	0.011418
0.002923	340.000000	0.011418
0.002924	340.000000	0.011390
0.002925	340.000000	0.011390
0.002926	340.000000	0.011390
0.002927	340.000000	0.011390
0.002928	344.000000	0.011001
0.002929	344.000000	0.011001
0.002930	344.000000	0.011001
0.002931	344.000000	0.010736
0.002932	344.000000	0.010636
0.002933	344.000000	0.010631
0.002934	344.000000	0.010631
0.002935	344.000000	0.010631
0.002936	344.000000	0.010631
0.002937	344.000000	0.010631
0.002938	344.000000	0.010631
0.002939	344.000000	0.010631
0.002940	344.000000	0.010631
0.002941	344.000000	0.010631
0.002942	344.000000	0.010631
0.002943	344.000000	0.010631
0.002944	164.000000	0.010571
0.002945	344.000000	0.010518
0.002946	344.000000	0.010518
0.002947	164.000000	0.010242
0.002948	164.000000	0.010242
0.002949	344.000000	0.009892
0.002950	344.000000	0.009892
0.002951	344.000000	0.009892
0.002952	344.000000	0.009892
0.002953	344.000000	0.009864
0.002954	344.000000	0.009864
0.002955	164.000000	0.009793
0.002956	164.000000	0.009793
0.002957	164.000000	0.009793
0.002958	344.000000	0.009744
0.002959	344.000000	0.009744
0.002960	344.000000	0.009744
0.002961	344.000000	0.009744
0.002962	344.000000	0.009775
0.002963	164.000000	0.009496
0.002964	164.000000	0.009496
0.002965	164.000000	0.009496
0.002966	164.000000	0.009389
0.002967	164.000000	0.009389
0.002968	164.000000	0.009389
0.002969	168.000000	0.009128
0.002970	168.000000	0.009128
0.002971	344.000000	0.009093
0.002972	344.000000	0.009093
0.002973	344.000000	0.009093
0.002974	344.000000	0.009093
0.002975	344.000000	0.009093
0.002976	344.000000	0.009093
0.002977	168.000000	0.008990
0.002978	168.000000	0.008990
0.002979	168.000000	0.008696
0.002980	168.000000	0.008696
0.002981	168.000000	0.008696
0.002982	168.000000	0.008655
0.002983	168.000000	0.008655
0.002984	168.000000	0.008623
0.002985	168.000000	0.008623
0.002986	168.000000	0.008623
0.002987	168.000000	0.008623
0.002988	168.000000	0.008513
0.002989	168.000000	0.008513
0.002990	168.000000	0.008263
0.002991	168.000000	0.008263
0.002992	168.000000	0.008263
0.002993	168.000000	0.008263
0.002994	168.000000	0.008263
0.002995	168.000000	0.007982
0.002996	168.000000	0.007982
0.002997	168.000000	0.007949
0.002998	168.000000	0.007949
0.002999	168.000000	0.007839
0.003000	168.000000	0.007839
0.003001	168.000000	0.007839
0.003002	168.000000	0.007839
0.003003	168.000000	0.007839
0.003004	168.000000	0.007839
0.003005	168.000000	0.007547
0.003006	168.000000	0.007547
0.003007	168.000000	0.007547
0.003008	168.000000	0.007547
0.003009	168.000000	0.007547
0.003010	168.000000	0.007145
0.003011	168.000000	0.006941
0.003012	168.000000	0.006968
0.003013	168.000000	0.006968
0.003014	168.000000	0.006968
0.003015	168.000000	0.006968
0.003016	172.000000	0.007296
0.003017	172.000000	0.007296
0.003018	172.000000	0.007296
0.003019	172.000000	0.007296
0.003020	172.000000	0.007296
0.003021	172.000000	0.007187
0.003022	172.000000	0.007187
0.003023	172.000000	0.007155
0.003024	172.000000	0.007155
0.003025	172.000000	0.007155
0.003026	172.000000	0.006894
0.003027	172.000000	0.006894
0.003028	172.000000	0.006894
0.003029	172.000000	0.006894
0.003030	172.000000	0.006894
0.003031	172.000000	0.006706
0.003032	172.000000	0.006599
0.003033	172.000000	0.006599
0.003034	172.000000	0.006599
0.003035	172.000000	0.006599
0.003036	172.000000	0.006567
0.003037	172.000000	0.006567
0.003038	172.000000	0.006567
0.003039	172.000000	0.006567
0.003040	172.000000	0.006552
0.003041	172.000000	0.006552
0.003042	172.000000	0.006318
0.003043	172.000000	0.006215
0.003044	172.000000	0.006215
0.003045	172.000000	0.006215
0.003046	172.000000	0.006215
0.003047	172.000000	0.006215
0.003048	172.000000	0.006215
0.003049	172.000000	0.006185
0.003050	172.000000	0.006185
0.003051	172.000000	0.006185
0.003052	176.000000	0.006050
0.003053	176.000000	0.006050
0.003054	176.000000	0.005947
0.003055	176.000000	0.005947
0.003056	176.000000	0.005947
0.003057	176.000000	0.005947
0.003058	176.000000	0.005713
0.003059	176.000000	0.005713
0.003060	176.000000	0.005713
0.003061	176.000000	0.005720
0.003062	176.000000	0.005690
0.003063	176.000000	0.005690
0.003064	176.000000	0.005690
0.003065	176.000000	0.005592
0.003066	176.000000	0.005592
0.003067	176.000000	0.005592
0.003068	176.000000	0.005592
0.003069	176.000000	0.005577
0.003070	176.000000	0.005577
0.003071	176.000000	0.005577
0.003072	176.000000	0.005577
0.003073	176.000000	0.005459
0.003074	176.000000	0.005257
0.003075	176.000000	0.005230
0.003076	176.000000	0.005139
0.003077	176.000000	0.005139
0.003078	176.000000	0.005139
0.003079	176.000000	0.005139
0.003080	176.000000	0.005139
0.003081	176.000000	0.005139
0.003082	176.000000	0.005139
0.003083	176.000000	0.005139
0.003084	176.000000	0.005139
0.003085	176.000000	0.005139
0.003086	176.000000	0.005139
0.003087	176.000000	0.005056
0.003088	176.000000	0.005032
0.003089	176.000000	0.005032
0.003090	176.000000	0.004868
0.003091	176.000000	0.004868
0.003092	176.000000	0.004868
0.003093	180.000000	0.004768
0.003094	180.000000	0.004768
0.003095	180.000000	0.004768
0.003096	180.000000	0.004768
0.003097	180.000000	0.004768
0.003098	180.000000	0.004670
0.003099	180.000000	0.004670
0.003100	180.000000	0.004670
0.003101	180.000000	0.004647
0.003102	180.000000	0.004647
0.003103	180.000000	0.004647
0.003104	180.000000	0.004647
0.003105	180.000000	0.004647
0.003106	180.000000	0.004483
0.003107	180.000000	0.004483
0.003108	180.000000	0.004483
0.003109	180.000000	0.004409
0.003110	180.000000	0.004409
0.003111	180.000000	0.004417
0.003112	180.000000	0.004417
0.003113	180.000000	0.004417
0.003114	180.000000	0.004374
0.003115	180.000000	0.004354
0.003116	180.000000	0.004354
0.003117	180.000000	0.004354
0.003118	180.000000	0.004354
0.003119	180.000000	0.004354
0.003120	180.000000	0.004292
0.003121	180.000000	0.004292
0.003122	180.000000	0.004171
0.003123	180.000000	0.004171
0.003124	180.000000	0.004171
0.003125	180.000000	0.004171
0.003126	180.000000	0.004171
0.003127	184.000000	0.004175
0.003128	180.000000	0.004074
0.003129	180.000000	0.004074
0.003130	180.000000	0.004074
0.003131	180.000000	0.004024
0.003132	180.000000	0.004024
0.003133	180.000000	0.004024
0.003134	184.000000	0.004015
0.003135	184.000000	0.004015
0.003136	184.000000	0.004015
0.003137	184.000000	0.004015
0.003138	184.000000	0.003894
0.003139	184.000000	0.003894
0.003140	184.000000	0.003894
0.003141	184.000000	0.003879
0.003142	184.000000	0.003829
0.003143	184.000000	0.003829
0.003144	184.000000	0.003829
0.003145	184.000000	0.003829
0.003146	184.000000	0.003829
0.003147	184.000000	0.003829
0.003148	184.000000	0.003829
0.003149	184.000000	0.003829
0.003150	184.000000	0.003829
0.003151	184.000000	0.003829
0.003152	184.000000	0.003829
0.003153	184.000000	0.003793
0.003154	184.000000	0.003711
0.003155	184.000000	0.003745
0.003156	184.000000	0.003745
0.003157	184.000000	0.003757
0.003158	184.000000	0.003757
0.003159	184.000000	0.003757
0.003160	184.000000	0.003764
0.003161	184.000000	0.003764
0.003162	184.000000	0.003764
0.003163	184.000000	0.003764
0.003164	184.000000	0.003743
0.003165	184.000000	0.003743
0.003166	184.000000	0.003743
0.003167	184.000000	0.003739
0.003168	184.000000	0.003739
0.003169	184.000000	0.003739
0.003170	188.000000	0.003687
0.003171	188.000000	0.003687
0.003172	188.000000	0.003687
0.003173	188.000000	0.003687
0.003174	188.000000	0.003687
0.003175	188.000000	0.003665
0.003176	188.000000	0.003700
0.003177	188.000000	0.003700
0.003178	188.000000	0.003700
0.003179	188.000000	0.003700
0.003180	188.000000	0.003696
0.003181	188.000000	0.003696
0.003182	188.000000	0.003696
0.003183	188.000000	0.003743
0.003184	188.000000	0.003743
0.003185	188.000000	0.003743
0.003186	188.000000	0.003726
0.003187	188.000000	0.003726
0.003188	188.000000	0.003726
0.003189	188.000000	0.003726
0.003190	188.000000	0.003726
0.003191	188.000000	0.003726
0.003192	188.000000	0.003726
0.003193	188.000000	0.003728
0.003194	188.000000	0.003728
0.003195	188.000000	0.003728
0.003196	192.000000	0.003790
0.003197	192.000000	0.003784
0.003198	192.000000	0.003784
0.003199	192.000000	0.003784
0.003200	192.000000	0.003784
0.003201	192.000000	0.003784
0.003202	192.000000	0.003762
0.003203	192.000000	0.003762
0.003204	192.000000	0.003762
0.003205	192.000000	0.003762
0.003206	192.000000	0.003764
0.003207	192.000000	0.003764
0.003208	192.000000	0.003773
0.003209	192.000000	0.003773
0.003210	192.000000	0.003760
0.003211	192.000000	0.003760
0.003212	192.000000	0.003760
0.003213	192.000000	0.003760
0.003214	192.000000	0.003760
0.003215	192.000000	0.003772
0.003216	192.000000	0.003772
0.003217	192.000000	0.003883
0.003218	192.000000	0.003914
0.003219	192.000000	0.003945
0.003220	192.000000	0.003945
0.003221	192.000000	0.003945
0.003222	192.000000	0.003945
0.003223	192.000000	0.003945
0.003224	192.000000	0.003945
0.003225	192.000000	0.003945
0.003226	192.000000	0.003945
0.003227	192.000000	0.003945
0.003228	192.000000	0.003945
0.003229	192.000000	0.003945
0.003230	196.000000	0.003984
0.003231	196.000000	0.003984
0.003232	196.000000	0.003991
0.003233	196.000000	0.003991
0.003234	196.000000	0.004021
0.003235	196.000000	0.004021
0.003236	196.000000	0.004021
0.003237	196.000000	0.004132
0.003238	196.000000	0.004132
0.003239	196.000000	0.004132
0.003240	196.000000	0.004132
0.003241	196.000000	0.004171
0.003242	196.000000	0.004171
0.003243	196.000000	0.004171
0.003244	196.000000	0.004183
0.003245	196.000000	0.004195
0.003246	196.000000	0.004195
0.003247	196.000000	0.004195
0.003248	196.000000	0.004195
0.003249	196.000000	0.004195
0.003250	196.000000	0.004276
0.003251	196.000000	0.004469
0.003252	196.000000	0.004522
0.003253	196.000000	0.004522
0.003254	196.000000	0.004522
0.003255	196.000000	0.004522
0.003256	196.000000	0.004522
0.003257	196.000000	0.004522
0.003258	196.000000	0.004723
0.003259	196.000000	0.004723
0.003260	196.000000	0.004710
0.003261	196.000000	0.004710
0.003262	196.000000	0.004710
0.003263	196.000000	0.004775
0.003264	196.000000	0.004775
0.003265	196.000000	0.004775
0.003266	200.000000	0.004891
0.003267	200.000000	0.004891
0.003268	200.000000	0.004891
0.003269	200.000000	0.004891
0.003270	200.000000	0.004891
0.003271	200.000000	0.004908
0.003272	200.000000	0.004908
0.003273	200.000000	0.004920
0.003274	200.000000	0.004985
0.003275	200.000000	0.004985
0.003276	200.000000	0.004985
0.003277	200.000000	0.004985
0.003278	200.000000	0.004985
0.003279	200.000000	0.005169
0.003280	200.000000	0.005169
0.003281	200.000000	0.005169
0.003282	200.000000	0.005297
0.003283	200.000000	0.005297
0.003284	200.000000	0.005318
0.003285	200.000000	0.005393
0.003286	200.000000	0.005393
0.003287	200.000000	0.005393
0.003288	200.000000	0.005393
0.003289	200.000000	0.005393
0.003290	200.000000	0.005393
0.003291	200.000000	0.005393
0.003292	200.000000	0.005393
0.003293	200.000000	0.005393
0.003294	200.000000	0.005393
0.003295	200.000000	0.005393
0.003296	200.000000	0.005479
0.003297	200.000000	0.005503
0.003298	200.000000	0.005674
0.003299	200.000000	0.005924
0.003300	200.000000	0.005924
0.003301	200.000000	0.005924
0.003302	204.000000	0.005937
0.003303	204.000000	0.005937
0.003304	204.000000	0.005937
0.003305	204.000000	0.005937
0.003306	204.000000	0.005937
0.003307	204.000000	0.006022
0.003308	204.000000	0.006022
0.003309	204.000000	0.005989
0.003310	204.000000	0.006014
0.003311	204.000000	0.006014
0.003312	204.000000	0.006014
0.003313	204.000000	0.006014
0.003314	204.000000	0.006184
0.003315	204.000000	0.006184
0.003316	204.000000	0.006184
0.003317	204.000000	0.006184
0.003318	204.000000	0.006278
0.003319	204.000000	0.006278
0.003320	204.000000	0.006528
0.003321	204.000000	0.006528
0.003322	204.000000	0.006528
0.003323	204.000000	0.006555
0.003324	204.000000	0.006555
0.003325	204.000000	0.006555
0.003326	204.000000	0.006555
0.003327	204.000000	0.006555
0.003328	204.000000	0.006555
0.003329	204.000000	0.006655
0.003330	204.000000	0.006862
0.003331	204.000000	0.006901
0.003332	204.000000	0.006901
0.003333	204.000000	0.006901
0.003334	204.000000	0.006901
0.003335	204.000000	0.006901
0.003336	204.000000	0.006930
0.003337	204.000000	0.006930
0.003338	204.000000	0.006930
0.003339	204.000000	0.006930
0.003340	204.000000	0.007035
0.003341	208.000000	0.007312
0.003342	208.000000	0.007312
0.003343	208.000000	0.007312
0.003344	208.000000	0.007312
0.003345	208.000000	0.007312
0.003346	208.000000	0.007520
0.003347	208.000000	0.007520
0.003348	208.000000	0.007520
0.003349	208.000000	0.007246
0.003350	208.000000	0.007246
0.003351	208.000000	0.007352
0.003352	208.000000	0.007352
0.003353	208.000000	0.007352
0.003354	208.000000	0.007352
0.003355	208.000000	0.007352
0.003356	208.000000	0.007352
0.003357	208.000000	0.007352
0.003358	208.000000	0.007352
0.003359	208.000000	0.007319
0.003360	208.000000	0.007358
0.003361	212.000000	0.007664
0.003362	212.000000	0.008006
0.003363	212.000000	0.008006
0.003364	212.000000	0.008006
0.003365	212.000000	0.008006
0.003366	212.000000	0.008006
0.003367	212.000000	0.008006
0.003368	212.000000	0.008006
0.003369	212.000000	0.008006
0.003370	212.000000	0.008006
0.003371	212.000000	0.008006
0.003372	212.000000	0.008006
0.003373	212.000000	0.008488
0.003374	212.000000	0.008488
0.003375	212.000000	0.008518
0.003376	212.000000	0.008518
0.003377	212.000000	0.008518
0.003378	212.000000	0.008756
0.003379	212.000000	0.008756
0.003380	212.000000	0.008756
0.003381	212.000000	0.008756
0.003382	212.000000	0.009064
0.003383	212.000000	0.009064
0.003384	212.000000	0.009175
0.003385	212.000000	0.009175
0.003386	212.000000	0.009175
0.003387	212.000000	0.009175
0.003388	212.000000	0.009205
0.003389	212.000000	0.009205
0.003390	212.000000	0.009243
0.003391	212.000000	0.009243
0.003392	212.000000	0.009243
0.003393	212.000000	0.009243
0.003394	212.000000	0.009507
0.003395	212.000000	0.009620
0.003396	212.000000	0.009620
0.003397	212.000000	0.009620
0.003398	212.000000	0.009620
0.003399	212.000000	0.009620
0.003400	212.000000	0.009620
0.003401	212.000000	0.009648
0.003402	212.000000	0.010002
0.003403	212.000000	0.010002
0.003404	212.000000	0.010002
0.003405	212.000000	0.010002
0.003406	212.000000	0.010114
0.003407	212.000000	0.010114
0.003408	216.000000	0.010074
0.003409	216.000000	0.010339
0.003410	216.000000	0.010339
0.003411	216.000000	0.010339
0.003412	216.000000	0.010339
0.003413	216.000000	0.010339
0.003414	216.000000	0.010367
0.003415	216.000000	0.010367
0.003416	216.000000	0.010367
0.003417	216.000000	0.010479
0.003418	216.000000	0.010479
0.003419	216.000000	0.010517
0.003420	216.000000	0.010517
0.003421	216.000000	0.010517
0.003422	216.000000	0.010517
0.003423	216.000000	0.010871
0.003424	216.000000	0.010871
0.003425	216.000000	0.011155
0.003426	216.000000	0.011155
0.003427	216.000000	0.011181
0.003428	216.000000	0.011291
0.003429	216.000000	0.011291
0.003430	216.000000	0.011291
0.003431	216.000000	0.011291
0.003432	216.000000	0.011291
0.003433	216.000000	0.011291
0.003434	216.000000	0.011291
0.003435	216.000000	0.011291
0.003436	216.000000	0.011291
0.003437	216.000000	0.011291
0.003438	216.000000	0.011291
0.003439	216.000000	0.011397
0.003440	216.000000	0.011420
0.003441	216.000000	0.011716
0.003442	216.000000	0.011716
0.003443	216.000000	0.011716
0.003444	216.000000	0.012107
0.003445	216.000000	0.012107
0.003446	216.000000	0.012107
0.003447	216.000000	0.012107
0.003448	220.000000	0.012162
0.003449	220.000000	0.012162
0.003450	220.000000	0.012269
0.003451	220.000000	0.012269
0.003452	220.000000	0.012269
0.003453	220.000000	0.012291
0.003454	220.000000	0.012291
0.003455	220.000000	0.012291
0.003456	220.000000	0.012291
0.003457	220.000000	0.012588
0.003458	220.000000	0.012536
0.003459	220.000000	0.012536
0.003460	220.000000	0.012536
0.003461	40.000000	0.012636
0.003462	40.000000	0.012636
0.003463	40.000000	0.012636
0.003464	220.000000	0.013029
0.003465	220.000000	0.013029
0.003466	220.000000	0.013047
0.003467	220.000000	0.013047
0.003468	220.000000	0.013047
0.003469	220.000000	0.013047
0.003470	220.000000	0.013047
0.003471	220.000000	0.013047
0.003472	220.000000	0.013142
0.003473	220.000000	0.013445
0.003474	220.000000	0.013445
0.003475	220.000000	0.013445
0.003476	220.000000	0.013445
0.003477	220.000000	0.013509
0.003478	220.000000	0.013509
0.003479	220.000000	0.013523
0.003480	220.000000	0.013523
0.003481	220.000000	0.013523
0.003482	220.000000	0.013523
0.003483	220.000000	0.013610
0.003484	220.000000	0.013610
0.003485	220.000000	0.014026
0.003486	220.000000	0.014026
0.003487	220.000000	0.014026
0.003488	220.000000	0.014026
0.003489	220.000000	0.014329
0.003490	220.000000	0.014329
0.003491	220.000000	0.014329
0.003492	220.000000	0.014337
0.003493	220.000000	0.014337
0.003494	220.000000	0.014415
0.003495	220.000000	0.014415
0.003496	220.000000	0.014805
0.003497	220.000000	0.014805
0.003498	220.000000	0.014805
0.003499	220.000000	0.014805
0.003500	220.000000	0.014805
0.003501	220.000000	0.014805
0.003502	220.000000	0.014805
0.003503	220.000000	0.014805
0.003504	220.000000	0.014805
0.003505	220.000000	0.015172
0.003506	220.000000	0.015693
0.003507	224.000000	0.015660
0.003508	224.000000	0.015660
0.003509	224.000000	0.015660
0.003510	224.000000	0.015660
0.003511	224.000000	0.015660
0.003512	224.000000	0.015660
0.003513	224.000000	0.015660
0.003514	224.000000	0.015660
0.003515	224.000000	0.015185
0.003516	48.000000	0.015234
0.003517	48.000000	0.015234
0.003518	224.000000	0.015255
0.003519	224.000000	0.015255
0.003520	224.000000	0.015255
0.003521	224.000000	0.015552
0.003522	224.000000	0.015552
0.003523	224.000000	0.015552
0.003524	224.000000	0.015552
0.003525	224.000000	0.015552
0.003526	224.000000	0.015984
0.003527	224.000000	0.016042
0.003528	224.000000	0.016042
0.003529	224.000000	0.016042
0.003530	224.000000	0.016042
0.003531	224.000000	0.016036
0.003532	224.000000	0.016036
0.003533	224.000000	0.016036
0.003534	224.000000	0.016036
0.003535	224.000000	0.016125
0.003536	224.000000	0.016125
0.003537	224.000000	0.016411
0.003538	44.000000	0.016415
0.003539	44.000000	0.016415
0.003540	44.000000	0.016415
0.003541	44.000000	0.016415
0.003542	44.000000	0.016415
0.003543	44.000000	0.016415
0.003544	220.000000	0.016437
0.003545	220.000000	0.016437
0.003546	220.000000	0.016437
0.003547	220.000000	0.016873
0.003548	220.000000	0.016873
0.003549	220.000000	0.016899
0.003550	220.000000	0.016899
0.003551	220.000000	0.016899
0.003552	220.000000	0.016899
0.003553	216.000000	0.017142
0.003554	216.000000	0.017142
0.003555	216.000000	0.017142
0.003556	216.000000	0.017142
0.003557	220.000000	0.017103
0.003558	220.000000	0.017103
0.003559	220.000000	0.017103
0.003560	216.000000	0.017113
0.003561	216.000000	0.017113
0.003562	216.000000	0.017113
0.003563	216.000000	0.017113
0.003564	44.000000	0.017222
0.003565	44.000000	0.017222
0.003566	44.000000	0.017222
0.003567	216.000000	0.017674
0.003568	216.000000	0.017674
0.003569	216.000000	0.017873
0.003570	212.000000	0.017817
0.003571	212.000000	0.017803
0.003572	212.000000	0.017803
0.003573	212.000000	0.017803
0.003574	212.000000	0.017803
0.003575	212.000000	0.017803
0.003576	212.000000	0.017803
0.003577	212.000000	0.017803
0.003578	212.000000	0.017803
0.003579	212.000000	0.017803
0.003580	212.000000	0.017803
0.003581	212.000000	0.017803
0.003582	32.000000	0.017760
0.003583	212.000000	0.017714
0.003584	212.000000	0.017714
0.003585	208.000000	0.017838
0.003586	208.000000	0.017838
0.003587	208.000000	0.017838
0.003588	204.000000	0.018163
0.003589	204.000000	0.018163
0.003590	204.000000	0.018163
0.003591	204.000000	0.018163
0.003592	204.000000	0.018163
0.003593	24.000000	0.018111
0.003594	24.000000	0.018247
0.003595	24.000000	0.018247
0.003596	204.000000	0.018226
0.003597	204.000000	0.018226
0.003598	204.000000	0.018226
0.003599	204.000000	0.018226
0.003600	204.000000	0.018226
0.003601	20.000000	0.018230
0.003602	20.000000	0.018230
0.003603	20.000000	0.018230
0.003604	20.000000	0.018123
0.003605	20.000000	0.018123
0.003606	20.000000	0.018123
0.003607	20.000000	0.018246
0.003608	20.000000	0.018246
0.003609	12.000000	0.018408
0.003610	12.000000	0.018408
0.003611	12.000000	0.018408
0.003612	12.000000	0.018408
0.003613	12.000000	0.018408
0.003614	12.000000	0.018408
0.003615	16.000000	0.018315
0.003616	16.000000	0.018315
0.003617	12.000000	0.018201
0.003618	12.000000	0.018201
0.003619	4.000000	0.018459
0.003620	4.000000	0.018459
0.003621	4.000000	0.018459
0.003622	4.000000	0.018427
0.003623	4.000000	0.018518
0.003624	4.000000	0.018518
0.003625	4.000000	0.018518
0.003626	4.000000	0.018456
0.003627	4.000000	0.018456
0.003628	4.000000	0.018456
0.003629	356.000000	0.018337
0.003630	356.000000	0.018337
0.003631	356.000000	0.018337
0.003632	356.000000	0.018337
0.003633	352.000000	0.018081
0.003634	352.000000	0.018081
0.003635	352.000000	0.018052
0.003636	352.000000	0.018052
0.003637	356.000000	0.018031
0.003638	356.000000	0.018031
0.003639	356.000000	0.018031
0.003640	356.000000	0.018031
0.003641	356.000000	0.018031
0.003642	356.000000	0.018031
0.003643	356.000000	0.018031
0.003644	356.000000	0.018031
0.003645	356.000000	0.018031
0.003646	356.000000	0.018031
0.003647	356.000000	0.018031
0.003648	356.000000	0.017995
0.003649	356.000000	0.017722
0.003650	352.000000	0.017473
0.003651	352.000000	0.017473
0.003652	348.000000	0.017484
0.003653	348.000000	0.017484
0.003654	348.000000	0.017484
0.003655	348.000000	0.017484
0.003656	348.000000	0.017656
0.003657	348.000000	0.017656
0.003658	348.000000	0.017656
0.003659	352.000000	0.017694
0.003660	352.000000	0.017694
0.003661	352.000000	0.017670
0.003662	352.000000	0.017670
0.003663	352.000000	0.017670
0.003664	352.000000	0.017670
0.003665	352.000000	0.017372
0.003666	352.000000	0.017372
0.003667	352.000000	0.017372
0.003668	352.000000	0.017372
0.003669	352.000000	0.017372
0.003670	352.000000	0.017411
0.003671	348.000000	0.017083
0.003672	348.000000	0.017083
0.003673	348.000000	0.017083
0.003674	348.000000	0.017069
0.003675	348.000000	0.017069
0.003676	348.000000	0.017069
0.003677	348.000000	0.017069
0.003678	348.000000	0.017069
0.003679	348.000000	0.017069
0.003680	348.000000	0.017069
0.003681	348.000000	0.017275
0.003682	348.000000	0.017275
0.003683	348.000000	0.017275
0.003684	348.000000	0.017275
0.003685	348.000000	0.017275
0.003686	348.000000	0.017275
0.003687	352.000000	0.017262
0.003688	352.000000	0.017262
0.003689	352.000000	0.017262
0.003690	352.000000	0.017262
0.003691	348.000000	0.016896
0.003692	348.000000	0.016971
0.003693	348.000000	0.016971
0.003694	348.000000	0.016971
0.003695	348.000000	0.016971
0.003696	348.000000	0.016971
0.003697	348.000000	0.016677
0.003698	348.000000	0.016677
0.003699	348.000000	0.016677
0.003700	348.000000	0.016673
0.003701	348.000000	0.016673
0.003702	348.000000	0.016673
0.003703	352.000000	0.016749
0.003704	352.000000	0.016749
0.003705	352.000000	0.016749
0.003706	348.000000	0.016920
0.003707	348.000000	0.016920
0.003708	348.000000	0.016920
0.003709	348.000000	0.016920
0.003710	348.000000	0.016871
0.003711	348.000000	0.016871
0.003712	348.000000	0.016478
0.003713	348.000000	0.016200
0.003714	348.000000	0.016293
0.003715	348.000000	0.016293
0.003716	348.000000	0.016293
0.003717	348.000000	0.016293
0.003718	348.000000	0.016293
0.003719	348.000000	0.016293
0.003720	348.000000	0.016293
0.003721	348.000000	0.016293
0.003722	348.000000	0.016293
0.003723	348.000000	0.016293
0.003724	348.000000	0.016293
0.003725	348.000000	0.016393
0.003726	348.000000	0.016400
0.003727	348.000000	0.016400
0.003728	348.000000	0.016400
0.003729	352.000000	0.016127
0.003730	352.000000	0.016127
0.003731	352.000000	0.016127
0.003732	348.000000	0.015730
0.003733	348.000000	0.015730
0.003734	348.000000	0.015730
0.003735	348.000000	0.015730
0.003736	352.000000	0.015834
0.003737	352.000000	0.015834
0.003738	352.000000	0.015834
0.003739	348.000000	0.015777
0.003740	348.000000	0.015777
0.003741	348.000000	0.015777
0.003742	344.000000	0.015788
0.003743	344.000000	0.015788
0.003744	344.000000	0.015788
0.003745	348.000000	0.015567
0.003746	348.000000	0.015567
0.003747	348.000000	0.015676
0.003748	348.000000	0.015676
0.003749	348.000000	0.015676
0.003750	348.000000	0.015676
0.003751	348.000000	0.015676
0.003752	348.000000	0.015693
0.003753	348.000000	0.015271
0.003754	348.000000	0.015271
0.003755	348.000000	0.015420
0.003756	348.000000	0.015420
0.003757	348.000000	0.015420
0.003758	348.000000	0.015532
0.003759	348.000000	0.015532
0.003760	348.000000	0.015532
0.003761	348.000000	0.015330
0.003762	348.000000	0.015330
0.003763	348.000000	0.015330
0.003764	348.000000	0.015330
0.003765	348.000000	0.015351
0.003766	348.000000	0.015351
0.003767	348.000000	0.015351
0.003768	348.000000	0.015259
0.003769	348.000000	0.015372
0.003770	348.000000	0.015372
0.003771	348.000000	0.015372
0.003772	348.000000	0.015372
0.003773	348.000000	0.015372
0.003774	348.000000	0.014945
0.003775	348.000000	0.014945
0.003776	348.000000	0.014945
0.003777	348.000000	0.014781
0.003778	348.000000	0.014781
0.003779	348.000000	0.014805
0.003780	348.000000	0.014918
0.003781	348.000000	0.014918
0.003782	348.000000	0.014918
0.003783	348.000000	0.014918
0.003784	348.000000	0.014918
0.003785	348.000000	0.014918
0.003786	348.000000	0.014918
0.003787	348.000000	0.014918
0.003788	348.000000	0.014918
0.003789	348.000000	0.014918
0.003790	348.000000	0.014918
0.003791	348.000000	0.015028
0.003792	348.000000	0.015055
0.003793	352.000000	0.014908
0.003794	352.000000	0.014481
0.003795	352.000000	0.014481
0.003796	352.000000	0.014481
0.003797	352.000000	0.014389
0.003798	352.000000	0.014389
0.003799	352.000000	0.014389
0.003800	352.000000	0.014389
0.003801	352.000000	0.014389
0.003802	352.000000	0.014499
0.003803	352.000000	0.014499
0.003804	352.000000	0.014499
0.003805	348.000000	0.014664
0.003806	348.000000	0.014664
0.003807	348.000000	0.014664
0.003808	348.000000	0.014664
0.003809	352.000000	0.014554
0.003810	352.000000	0.014554
0.003811	352.000000	0.014554
0.003812	352.000000	0.014554
0.003813	352.000000	0.014661
0.003814	352.000000	0.014661
0.003815	352.000000	0.014234
0.003816	352.000000	0.014234
0.003817	352.000000	0.014234
0.003818	352.000000	0.014263
0.003819	352.000000	0.014263
0.003820	352.000000	0.014263
0.003821	352.000000	0.014263
0.003822	352.000000	0.014263
0.003823	352.000000	0.014263
0.003824	352.000000	0.014364
0.003825	352.000000	0.014291
0.003826	352.000000	0.014291
0.003827	352.000000	0.014180
0.003828	352.000000	0.014180
0.003829	352.000000	0.014180
0.003830	352.000000	0.014180
0.003831	352.000000	0.014209
0.003832	352.000000	0.014209
0.003833	352.000000	0.014209
0.003834	352.000000	0.014209
0.003835	352.000000	0.014304
0.003836	352.000000	0.013885
0.003837	352.000000	0.013885
0.003838	352.000000	0.013885
0.003839	352.000000	0.013885
0.003840	356.000000	0.013848
0.003841	356.000000	0.013848
0.003842	356.000000	0.013848
0.003843	356.000000	0.013848
0.003844	356.000000	0.013878
0.003845	356.000000	0.013878
0.003846	356.000000	0.013973
0.003847	356.000000	0.013973
0.003848	356.000000	0.014419
0.003849	356.000000	0.014419
0.003850	356.000000	0.014419
0.003851	356.000000	0.014419
0.003852	356.000000	0.014419
0.003853	356.000000	0.014419
0.003854	356.000000	0.014568
0.003855	356.000000	0.014568
0.003856	356.000000	0.014016
0.003857	356.000000	0.014132
0.003858	356.000000	0.014132
0.003859	356.000000	0.014132
0.003860	356.000000	0.014132
0.003861	356.000000	0.014132
0.003862	356.000000	0.014132
0.003863	356.000000	0.014132
0.003864	356.000000	0.014132
0.003865	352.000000	0.014338
0.003866	352.000000	0.014338
0.003867	352.000000	0.014338
0.003868	172.000000	0.014350
0.003869	172.000000	0.014350
0.003870	352.000000	0.014432
0.003871	352.000000	0.014432
0.003872	356.000000	0.014478
0.003873	356.000000	0.014478
0.003874	356.000000	0.014478
0.003875	356.000000	0.014478
0.003876	356.000000	0.014478
0.003877	176.000000	0.014023
0.003878	176.000000	0.014023
0.003879	176.000000	0.013999
0.003880	176.000000	0.013999
0.003881	176.000000	0.013999
0.003882	176.000000	0.013999
0.003883	176.000000	0.014101
0.003884	176.000000	0.014101
0.003885	176.000000	0.014022
0.003886	176.000000	0.014022
0.003887	176.000000	0.014022
0.003888	176.000000	0.014088
0.003889	176.000000	0.014088
0.003890	176.000000	0.014055
0.003891	176.000000	0.014055
0.003892	176.000000	0.014055
0.003893	176.000000	0.014055
0.003894	176.000000	0.014055
0.003895	176.000000	0.014055
0.003896	176.000000	0.014157
0.003897	176.000000	0.013711
0.003898	176.000000	0.013711
0.003899	176.000000	0.013711
0.003900	176.000000	0.013711
0.003901	176.000000	0.013667
0.003902	176.000000	0.013667
0.003903	176.000000	0.013667
0.003904	176.000000	0.013851
0.003905	176.000000	0.013851
0.003906	176.000000	0.013851
0.003907	176.000000	0.013851
0.003908	176.000000	0.013851
0.003909	176.000000	0.013953
0.003910	176.000000	0.013953
0.003911	176.000000	0.013953
0.003912	176.000000	0.013897
0.003913	176.000000	0.013897
0.003914	176.000000	0.013802
0.003915	176.000000	0.013802
0.003916	176.000000	0.013802
0.003917	176.000000	0.013802
0.003918	180.000000	0.013387
0.003919	180.000000	0.013387
0.003920	180.000000	0.013494
0.003921	180.000000	0.013494
0.003922	180.000000	0.013595
0.003923	180.000000	0.013540
0.003924	180.000000	0.013540
0.003925	180.000000	0.013540
0.003926	180.000000	0.013540
0.003927	180.000000	0.013540
0.003928	180.000000	0.013540
0.003929	180.000000	0.013540
0.003930	180.000000	0.013540
0.003931	180.000000	0.013540
0.003932	180.000000	0.013540
0.003933	180.000000	0.013540
0.003934	180.000000	0.013474
0.003935	180.000000	0.013574
0.003936	180.000000	0.013717
0.003937	180.000000	0.013717
0.003938	180.000000	0.013717
0.003939	180.000000	0.013307
0.003940	180.000000	0.013307
0.003941	180.000000	0.013307
0.003942	180.000000	0.013307
0.003943	180.000000	0.013211
0.003944	180.000000	0.013211
0.003945	180.000000	0.013136
0.003946	180.000000	0.013136
0.003947	180.000000	0.013136
0.003948	180.000000	0.013232
0.003949	180.000000	0.013232
0.003950	180.000000	0.013232
0.003951	180.000000	0.013232
0.003952	180.000000	0.013408
0.003953	180.000000	0.013408
0.003954	180.000000	0.013487
0.003955	180.000000	0.013487
0.003956	180.000000	0.013402
0.003957	180.000000	0.013402
0.003958	180.000000	0.013402
0.003959	184.000000	0.013031
0.003960	184.000000	0.013031
0.003961	184.000000	0.013128
0.003962	184.000000	0.013128
0.003963	184.000000	0.013128
0.003964	184.000000	0.013128
0.003965	184.000000	0.013128
0.003966	184.000000	0.013128
0.003967	180.000000	0.013040
0.003968	184.000000	0.013220
0.003969	184.000000	0.013220
0.003970	184.000000	0.013220
0.003971	184.000000	0.013220
0.003972	184.000000	0.013124
0.003973	184.000000	0.013124
0.003974	184.000000	0.013216
0.003975	184.000000	0.013216
0.003976	184.000000	0.013216
0.003977	184.000000	0.013216
0.003978	180.000000	0.013123
0.003979	180.000000	0.013123
0.003980	184.000000	0.012762
0.003981	184.000000	0.012762
0.003982	184.000000	0.012762
0.003983	184.000000	0.012762
0.003984	184.000000	0.012967
0.003985	184.000000	0.012967
0.003986	184.000000	0.012967
0.003987	184.000000	0.013053
0.003988	184.000000	0.013376
0.003989	184.000000	0.013277
0.003990	184.000000	0.013277
0.003991	184.000000	0.013277
0.003992	184.000000	0.013277
0.003993	184.000000	0.013277
0.003994	184.000000	0.013277
0.003995	184.000000	0.013277
0.003996	184.000000	0.013277
0.003997	184.000000	0.013277
0.003998	184.000000	0.013277
0.003999	184.000000	0.013277
0.004000	184.000000	0.013481
0.004001	184.000000	0.013070
0.004002	184.000000	0.013070
0.004003	184.000000	0.013148
0.004004	184.000000	0.013148
0.004005	184.000000	0.013148
0.004006	184.000000	0.013148
0.004007	184.000000	0.013148
0.004008	184.000000	0.013148
0.004009	184.000000	0.013148
0.004010	184.000000	0.013148
0.004011	184.000000	0.013041
0.004012	184.000000	0.013041
0.004013	184.000000	0.013113
0.004014	184.000000	0.013599
0.004015	184.000000	0.013599
0.004016	188.000000	0.013833
0.004017	188.000000	0.013833
0.004018	188.000000	0.013833
0.004019	188.000000	0.013833
0.004020	188.000000	0.013833
0.004021	188.000000	0.013531
0.004022	188.000000	0.013424
0.004023	188.000000	0.013424
0.004024	188.000000	0.013424
0.004025	188.000000	0.013424
0.004026	188.000000	0.013496
0.004027	188.000000	0.013496
0.004028	188.000000	0.013496
0.004029	188.000000	0.013496
0.004030	188.000000	0.013387
0.004031	188.000000	0.013387
0.004032	188.000000	0.013633
0.004033	188.000000	0.013524
0.004034	188.000000	0.013524
0.004035	188.000000	0.013524
0.004036	188.000000	0.013524
0.004037	188.000000	0.013524
0.004038	188.000000	0.013524
0.004039	188.000000	0.013588
0.004040	188.000000	0.013588
0.004041	188.000000	0.013588
0.004042	192.000000	0.013338
0.004043	192.000000	0.013338
0.004044	192.000000	0.013229
0.004045	192.000000	0.013229
0.004046	192.000000	0.013229
0.004047	192.000000	0.013229
0.004048	192.000000	0.013475
0.004049	192.000000	0.013475
0.004050	192.000000	0.013475
0.004051	192.000000	0.013475
0.004052	192.000000	0.013539
0.004053	192.000000	0.013632
0.004054	192.000000	0.013632
0.004055	192.000000	0.013522
0.004056	192.000000	0.013522
0.004057	192.000000	0.013522
0.004058	192.000000	0.013522
0.004059	192.000000	0.013522
0.004060	188.000000	0.013410
0.004061	188.000000	0.013410
0.004062	192.000000	0.013183
0.004063	192.000000	0.013183
0.004064	192.000000	0.013442
0.004065	192.000000	0.013497
0.004066	192.000000	0.013388
0.004067	192.000000	0.013388
0.004068	192.000000	0.013388
0.004069	192.000000	0.013388
0.004070	192.000000	0.013388
0.004071	192.000000	0.013388
0.004072	192.000000	0.013388
0.004073	192.000000	0.013388
0.004074	192.000000	0.013388
0.004075	192.000000	0.013388
0.004076	192.000000	0.013388
0.004077	192.000000	0.013281
0.004078	192.000000	0.013327
0.004079	192.000000	0.013327
0.004080	192.000000	0.013592
0.004081	192.000000	0.013592
0.004082	192.000000	0.013592
0.004083	196.000000	0.013412
0.004084	196.000000	0.013412
0.004085	196.000000	0.013412
0.004086	196.000000	0.013412
0.004087	196.000000	0.013412
0.004088	196.000000	0.013305
0.004089	196.000000	0.013196
0.004090	196.000000	0.013196
0.004091	196.000000	0.013242
0.004092	196.000000	0.013242
0.004093	196.000000	0.013242
0.004094	196.000000	0.013242
0.004095	196.000000	0.013242
0.004096	196.000000	0.013506
0.004097	196.000000	0.013506
0.004098	196.000000	0.013506
0.004099	196.000000	0.013403
0.004100	196.000000	0.013403
0.004101	196.000000	0.013403
0.004102	196.000000	0.013497
0.004103	196.000000	0.013497
0.004104	196.000000	0.013387
0.004105	196.000000	0.013387
0.004106	196.000000	0.013387
0.004107	196.000000	0.013387
0.004108	196.000000	0.013387
0.004109	196.000000	0.013387
0.004110	196.000000	0.013681
0.004111	196.000000	0.013681
0.004112	196.000000	0.013945
0.004113	196.000000	0.013945
0.004114	196.000000	0.013945
0.004115	196.000000	0.013945
0.004116	196.000000	0.013945
0.004117	196.000000	0.013972
0.004118	196.000000	0.013852
0.004119	196.000000	0.013852
0.004120	196.000000	0.013852
0.004121	196.000000	0.013761
0.004122	196.000000	0.013761
0.004123	196.000000	0.013761
0.004124	200.000000	0.013669
0.004125	200.000000	0.013669
0.004126	200.000000	0.013669
0.004127	200.000000	0.013669
0.004128	200.000000	0.013933
0.004129	200.000000	0.013933
0.004130	200.000000	0.013961
0.004131	200.000000	0.013961
0.004132	200.000000	0.013870
0.004133	200.000000	0.013870
0.004134	200.000000	0.013870
0.004135	200.000000	0.013870
0.004136	200.000000	0.013870
0.004137	200.000000	0.013870
0.004138	200.000000	0.013870
0.004139	200.000000	0.013870
0.004140	200.000000	0.013870
0.004141	200.000000	0.013870
0.004142	200.000000	0.013870
0.004143	200.000000	0.013805
0.004144	200.000000	0.014063
0.004145	200.000000	0.014006
0.004146	200.000000	0.014006
0.004147	200.000000	0.013885
0.004148	200.000000	0.013885
0.004149	200.000000	0.013885
0.004150	200.000000	0.013885
0.004151	200.000000	0.013885
0.004152	200.000000	0.013979
0.004153	200.000000	0.013979
0.004154	200.000000	0.013905
0.004155	200.000000	0.013905
0.004156	200.000000	0.013915
0.004157	200.000000	0.013915
0.004158	200.000000	0.013915
0.004159	200.000000	0.013915
0.004160	200.000000	0.014162
0.004161	200.000000	0.014162
0.004162	200.000000	0.014162
0.004163	200.000000	0.014162
0.004164	200.000000	0.014162
0.004165	200.000000	0.014100
0.004166	204.000000	0.014085
0.004167	204.000000	0.014085
0.004168	204.000000	0.014085
0.004169	204.000000	0.014095
0.004170	204.000000	0.014095
0.004171	204.000000	0.014095
0.004172	204.000000	0.014095
0.004173	204.000000	0.014095
0.004174	204.000000	0.014095
0.004175	204.000000	0.014095
0.004176	204.000000	0.014159
0.004177	204.000000	0.014159
0.004178	204.000000	0.014159
0.004179	204.000000	0.014159
0.004180	204.000000	0.014387
0.004181	204.000000	0.014387
0.004182	204.000000	0.014388
0.004183	204.000000	0.014388
0.004184	204.000000	0.014388
0.004185	204.000000	0.014388
0.004186	208.000000	0.014352
0.004187	208.000000	0.014290
0.004188	208.000000	0.014290
0.004189	208.000000	0.014290
0.004190	208.000000	0.014290
0.004191	208.000000	0.014290
0.004192	208.000000	0.014537
0.004193	208.000000	0.014537
0.004194	208.000000	0.014537
0.004195	208.000000	0.014538
0.004196	208.000000	0.014538
0.004197	208.000000	0.014538
0.004198	208.000000	0.014489
0.004199	208.000000	0.014489
0.004200	208.000000	0.014489
0.004201	208.000000	0.014595
0.004202	208.000000	0.014595
0.004203	208.000000	0.014595
0.004204	208.000000	0.014595
0.004205	208.000000	0.014474
0.004206	208.000000	0.014474
0.004207	212.000000	0.014491
0.004208	208.000000	0.014735
0.004209	212.000000	0.014690
0.004210	212.000000	0.014690
0.004211	212.000000	0.014690
0.004212	212.000000	0.014690
0.004213	212.000000	0.014690
0.004214	212.000000	0.014690
0.004215	212.000000	0.014690
0.004216	212.000000	0.014690
0.004217	212.000000	0.014690
0.004218	212.000000	0.014690
0.004219	212.000000	0.014690
0.004220	212.000000	0.014654
0.004221	212.000000	0.014648
0.004222	212.000000	0.014648
0.004223	212.000000	0.014648
0.004224	208.000000	0.014876
0.004225	208.000000	0.014876
0.004226	208.000000	0.014876
0.004227	212.000000	0.014914
0.004228	212.000000	0.014914
0.004229	212.000000	0.014914
0.004230	212.000000	0.014914
0.004231	212.000000	0.014893
0.004232	212.000000	0.014893
0.004233	216.000000	0.015191
0.004234	212.000000	0.015072
0.004235	212.000000	0.015072
0.004236	212.000000	0.015072
0.004237	212.000000	0.015072
0.004238	212.000000	0.015072
0.004239	212.000000	0.015072
0.004240	212.000000	0.015283
0.004241	212.000000	0.015283
0.004242	212.000000	0.015277
0.004243	212.000000	0.015277
0.004244	212.000000	0.015277
0.004245	212.000000	0.015277
0.004246	212.000000	0.015277
0.004247	212.000000	0.015259
0.004248	216.000000	0.015308
0.004249	216.000000	0.015308
0.004250	216.000000	0.015308
0.004251	216.000000	0.015425
0.004252	216.000000	0.015425
0.004253	216.000000	0.015419
0.004254	216.000000	0.015419
0.004255	216.000000	0.015419
0.004256	216.000000	0.015630
0.004257	216.000000	0.015630
0.004258	216.000000	0.015630
0.004259	216.000000	0.015630
0.004260	216.000000	0.015612
0.004261	216.000000	0.015612
0.004262	216.000000	0.015612
0.004263	216.000000	0.015612
0.004264	216.000000	0.015500
0.004265	216.000000	0.015500
0.004266	216.000000	0.015500
0.004267	216.000000	0.015500
0.004268	216.000000	0.015500
0.004269	220.000000	0.015591
0.004270	220.000000	0.015591
0.004271	220.000000	0.015591
0.004272	220.000000	0.015802
0.004273	220.000000	0.015783
0.004274	220.000000	0.015783
0.004275	220.000000	0.015792
0.004276	220.000000	0.015792
0.004277	220.000000	0.015792
0.004278	220.000000	0.015792
0.004279	220.000000	0.015792
0.004280	220.000000	0.015792
0.004281	220.000000	0.015792
0.004282	220.000000	0.015792
0.004283	220.000000	0.015792
0.004284	220.000000	0.015792
0.004285	220.000000	0.015792
0.004286	220.000000	0.015793
0.004287	220.000000	0.015793
0.004288	220.000000	0.015982
0.004289	220.000000	0.016110
0.004290	220.000000	0.016110
0.004291	220.000000	0.016110
0.004292	220.000000	0.016110
0.004293	220.000000	0.015989
0.004294	220.000000	0.015989
0.004295	220.000000	0.015989
0.004296	220.000000	0.015989
0.004297	220.000000	0.016028
0.004298	220.000000	0.016028
0.004299	220.000000	0.016000
0.004300	220.000000	0.016000
0.004301	220.000000	0.016117
0.004302	220.000000	0.016117
0.004303	220.000000	0.016281
0.004304	220.000000	0.016281
0.004305	220.000000	0.016281
0.004306	220.000000	0.016281
0.004307	220.000000	0.016281
0.004308	220.000000	0.016333
0.004309	220.000000	0.016333
0.004310	224.000000	0.016486
0.004311	224.000000	0.016486
0.004312	224.000000	0.016459
0.004313	224.000000	0.016459
0.004314	224.000000	0.016459
0.004315	224.000000	0.016459
0.004316	224.000000	0.016459
0.004317	224.000000	0.016459
0.004318	224.000000	0.016459
0.004319	224.000000	0.016675
0.004320	224.000000	0.016675
0.004321	224.000000	0.016675
0.004322	224.000000	0.016554
0.004323	224.000000	0.016554
0.004324	224.000000	0.016554
0.004325	224.000000	0.016524
0.004326	224.000000	0.016524
0.004327	224.000000	0.016524
0.004328	224.000000	0.016524
0.004329	224.000000	0.016524
0.004330	224.000000	0.016588
0.004331	228.000000	0.016764
0.004332	228.000000	0.016764
0.004333	228.000000	0.016764
0.004334	228.000000	0.016764
0.004335	228.000000	0.016927
0.004336	228.000000	0.016927
0.004337	228.000000	0.016927
0.004338	228.000000	0.016897
0.004339	228.000000	0.016897
0.004340	228.000000	0.016897
0.004341	228.000000	0.016961
0.004342	228.000000	0.016961
0.004343	228.000000	0.016961
0.004344	228.000000	0.016961
0.004345	228.000000	0.016961
0.004346	232.000000	0.016718
0.004347	232.000000	0.016718
0.004348	232.000000	0.016718
0.004349	232.000000	0.016718
0.004350	232.000000	0.016849
0.004351	232.000000	0.017000
0.004352	232.000000	0.017065
0.004353	232.000000	0.017065
0.004354	232.000000	0.017065
0.004355	232.000000	0.017065
0.004356	236.000000	0.017073
0.004357	236.000000	0.017073
0.004358	236.000000	0.017073
0.004359	236.000000	0.017073
0.004360	236.000000	0.017073
0.004361	236.000000	0.017073
0.004362	236.000000	0.017073
0.004363	236.000000	0.017138
0.004364	236.000000	0.017107
0.004365	236.000000	0.017107
0.004366	236.000000	0.017107
0.004367	236.000000	0.017271
0.004368	236.000000	0.017271
0.004369	236.000000	0.017271
0.004370	236.000000	0.017271
0.004371	236.000000	0.017271
0.004372	240.000000	0.017354
0.004373	240.000000	0.017354
0.004374	240.000000	0.017418
0.004375	240.000000	0.017418
0.004376	240.000000	0.017418
0.004377	240.000000	0.017418
0.004378	240.000000	0.017388
0.004379	240.000000	0.017388
0.004380	240.000000	0.017292
0.004381	240.000000	0.017292
0.004382	240.000000	0.017292
0.004383	240.000000	0.017456
0.004384	240.000000	0.017456
0.004385	240.000000	0.017531
0.004386	240.000000	0.017531
0.004387	240.000000	0.017531
0.004388	240.000000	0.017531
0.004389	240.000000	0.017531
0.004390	240.000000	0.017531
0.004391	240.000000	0.017499
0.004392	244.000000	0.017579
0.004393	244.000000	0.017579
0.004394	244.000000	0.017579
0.004395	244.000000	0.017579
0.004396	248.000000	0.017654
0.004397	248.000000	0.017654
0.004398	248.000000	0.017654
0.004399	244.000000	0.017817
0.004400	244.000000	0.017951
0.004401	244.000000	0.017951
0.004402	244.000000	0.017951
0.004403	244.000000	0.017951
0.004404	244.000000	0.017919
0.004405	244.000000	0.017919
0.004406	244.000000	0.017919
0.004407	244.000000	0.018004
0.004408	244.000000	0.018004
0.004409	244.000000	0.017909
0.004410	244.000000	0.017909
0.004411	244.000000	0.017909
0.004412	244.000000	0.017909
0.004413	252.000000	0.017962
0.004414	252.000000	0.017962
0.004415	248.000000	0.018138
0.004416	248.000000	0.018138
0.004417	248.000000	0.018106
0.004418	248.000000	0.018191
0.004419	248.000000	0.018191
0.004420	248.000000	0.018191
0.004421	248.000000	0.018191
0.004422	248.000000	0.018191
0.004423	248.000000	0.018191
0.004424	248.000000	0.018191
0.004425	248.000000	0.018191
0.004426	248.000000	0.018191
0.004427	248.000000	0.018191
0.004428	248.000000	0.018191
0.004429	252.000000	0.018281
0.004430	252.000000	0.018249
0.004431	248.000000	0.018388
0.004432	248.000000	0.018388
0.004433	248.000000	0.018388
0.004434	256.000000	0.018419
0.004435	256.000000	0.018419
0.004436	256.000000	0.018419
0.004437	256.000000	0.018419
0.004438	256.000000	0.018357
0.004439	256.000000	0.018357
0.004440	256.000000	0.018443
0.004441	256.000000	0.018443
0.004442	256.000000	0.018443
0.004443	256.000000	0.018410
0.004444	256.000000	0.018410
0.004445	256.000000	0.018410
0.004446	256.000000	0.018410
0.004447	252.000000	0.018565
0.004448	252.000000	0.018565
0.004449	252.000000	0.018696
0.004450	256.000000	0.018793
0.004451	256.000000	0.018793
0.004452	256.000000	0.018793
0.004453	256.000000	0.018793
0.004454	268.000000	0.018715
0.004455	268.000000	0.018715
0.004456	268.000000	0.018687
0.004457	268.000000	0.018687
0.004458	268.000000	0.018687
0.004459	268.000000	0.018687
0.004460	268.000000	0.018687
0.004461	272.000000	0.018761
0.004462	272.000000	0.018761
0.004463	320.000000	0.018940
0.004464	320.000000	0.018940
0.004465	320.000000	0.018940
0.004466	320.000000	0.018940
0.004467	76.000000	0.018888
0.004468	76.000000	0.018888
0.004469	76.000000	0.018802
0.004470	76.000000	0.018802
0.004471	76.000000	0.018802
0.004472	76.000000	0.018842
0.004473	76.000000	0.018842
0.004474	76.000000	0.018842
0.004475	312.000000	0.018671
0.004476	312.000000	0.018671
0.004477	312.000000	0.018671
0.004478	312.000000	0.018671
0.004479	280.000000	0.018592
0.004480	280.000000	0.018592
0.004481	280.000000	0.018592
0.004482	280.000000	0.018568
0.004483	296.000000	0.018622
0.004484	296.000000	0.018622
0.004485	296.000000	0.018622
0.004486	296.000000	0.018622
0.004487	296.000000	0.018622
0.004488	296.000000	0.018622
0.004489	296.000000	0.018622
0.004490	296.000000	0.018622
0.004491	296.000000	0.018622
0.004492	296.000000	0.018622
0.004493	296.000000	0.018622
0.004494	308.000000	0.018619
0.004495	88.000000	0.018789
0.004496	308.000000	0.018381
0.004497	304.000000	0.018538
0.004498	304.000000	0.018538
0.004499	308.000000	0.018475
0.004500	308.000000	0.018475
0.004501	308.000000	0.018475
0.004502	308.000000	0.018475
0.004503	308.000000	0.018475
0.004504	308.000000	0.018475
0.004505	312.000000	0.018454
0.004506	312.000000	0.018454
0.004507	312.000000	0.018454
0.004508	312.000000	0.018473
0.004509	312.000000	0.018473
0.004510	312.000000	0.018473
0.004511	316.000000	0.018690
0.004512	316.000000	0.018690
0.004513	92.000000	0.018412
0.004514	92.000000	0.018412
0.004515	92.000000	0.018412
0.004516	300.000000	0.018153
0.004517	300.000000	0.018153
0.004518	300.000000	0.018153
0.004519	300.000000	0.018153
0.004520	300.000000	0.018153
0.004521	300.000000	0.018140
0.004522	300.000000	0.018140
0.004523	300.000000	0.018140
0.004524	300.000000	0.018140
0.004525	300.000000	0.018140
0.004526	100.000000	0.018159
0.004527	96.000000	0.018418
0.004528	96.000000	0.018418
0.004529	96.000000	0.018418
0.004530	96.000000	0.018418
0.004531	96.000000	0.018418
0.004532	96.000000	0.018418
0.004533	96.000000	0.018418
0.004534	100.000000	0.018332
0.004535	100.000000	0.018332
0.004536	100.000000	0.018332
0.004537	304.000000	0.018101
0.004538	308.000000	0.018152
0.004539	308.000000	0.018152
0.004540	308.000000	0.018152
0.004541	308.000000	0.018152
0.004542	308.000000	0.018152
0.004543	308.000000	0.018416
0.004544	308.000000	0.018416
0.004545	308.000000	0.018416
0.004546	308.000000	0.018416
0.004547	104.000000	0.018345
0.004548	104.000000	0.018345
0.004549	312.000000	0.018390
0.004550	312.000000	0.018390
0.004551	312.000000	0.018390
0.004552	312.000000	0.018390
0.004553	312.000000	0.018390
0.004554	312.000000	0.018390
0.004555	104.000000	0.018417
0.004556	104.000000	0.018417
0.004557	312.000000	0.018054
0.004558	312.000000	0.018054
0.004559	312.000000	0.018319
0.004560	316.000000	0.018357
0.004561	316.000000	0.018357
0.004562	316.000000	0.018357
0.004563	316.000000	0.018357
0.004564	316.000000	0.018357
0.004565	316.000000	0.018357
0.004566	316.000000	0.018357
0.004567	316.000000	0.018357
0.004568	316.000000	0.018357
0.004569	316.000000	0.018357
0.004570	316.000000	0.018357
0.004571	316.000000	0.018409
0.004572	316.000000	0.018409
0.004573	112.000000	0.018344
0.004574	112.000000	0.018344
0.004575	108.000000	0.018561
0.004576	108.000000	0.018561
0.004577	108.000000	0.018561
0.004578	320.000000	0.018176
0.004579	320.000000	0.018176
0.004580	320.000000	0.018176
0.004581	320.000000	0.018176
0.004582	320.000000	0.018228
0.004583	320.000000	0.018228
0.004584	116.000000	0.018388
0.004585	116.000000	0.018388
0.004586	116.000000	0.018297
0.004587	116.000000	0.018297
0.004588	116.000000	0.018297
0.004589	116.000000	0.018297
0.004590	116.000000	0.018297
0.004591	112.000000	0.018507
0.004592	112.000000	0.018507
0.004593	112.000000	0.018546
0.004594	112.000000	0.018546
0.004595	112.000000	0.018546
0.004596	112.000000	0.018546
0.004597	112.000000	0.018546
0.004598	116.000000	0.018593
0.004599	324.000000	0.018115
0.004600	324.000000	0.018115
0.004601	324.000000	0.018115
0.004602	120.000000	0.018017
0.004603	120.000000	0.018017
0.004604	120.000000	0.018057
0.004605	120.000000	0.018057
0.004606	120.000000	0.018057
0.004607	116.000000	0.018263
0.004608	116.000000	0.018263
0.004609	116.000000	0.018263
0.004610	116.000000	0.018263
0.004611	116.000000	0.018263
0.004612	116.000000	0.018184
0.004613	116.000000	0.018158
0.004614	116.000000	0.018158
0.004615	116.000000	0.018193
0.004616	116.000000	0.018193
0.004617	116.000000	0.018193
0.004618	116.000000	0.018193
0.004619	120.000000	0.018041
0.004620	120.000000	0.018041
0.004621	120.000000	0.018041
0.004622	120.000000	0.018041
0.004623	120.000000	0.018240
0.004624	120.000000	0.018240
0.004625	120.000000	0.018162
0.004626	120.000000	0.018197
0.004627	120.000000	0.018197
0.004628	120.000000	0.018197
0.004629	120.000000	0.018197
0.004630	120.000000	0.018197
0.004631	120.000000	0.018197
0.004632	120.000000	0.018197
0.004633	120.000000	0.018197
0.004634	120.000000	0.018197
0.004635	120.000000	0.018197
0.004636	120.000000	0.018197
0.004637	120.000000	0.018229
0.004638	120.000000	0.018158
0.004639	116.000000	0.018315
0.004640	124.000000	0.018194
0.004641	124.000000	0.018194
0.004642	120.000000	0.018185
0.004643	120.000000	0.018185
0.004644	120.000000	0.018185
0.004645	120.000000	0.018185
0.004646	120.000000	0.018185
0.004647	120.000000	0.018185
0.004648	124.000000	0.018227
0.004649	124.000000	0.018227
0.004650	124.000000	0.018227
0.004651	124.000000	0.018156
0.004652	124.000000	0.018156
0.004653	124.000000	0.018156
0.004654	124.000000	0.018156
0.004655	120.000000	0.018323
0.004656	120.000000	0.018323
0.004657	120.000000	0.018323
0.004658	120.000000	0.018323
0.004659	120.000000	0.018344
0.004660	120.000000	0.018344
0.004661	128.000000	0.018214
0.004662	128.000000	0.018214
0.004663	128.000000	0.018214
0.004664	128.000000	0.018144
0.004665	128.000000	0.018144
0.004666	128.000000	0.018144
0.004667	128.000000	0.018144
0.004668	128.000000	0.018144
0.004669	128.000000	0.018144
0.004670	128.000000	0.018171
0.004671	124.000000	0.018311
0.004672	124.000000	0.018311
0.004673	124.000000	0.018311
0.004674	124.000000	0.018311
0.004675	124.000000	0.018311
0.004676	124.000000	0.018311
0.004677	124.000000	0.018260
0.004678	124.000000	0.018260
0.004679	120.000000	0.018029
0.004680	120.000000	0.018029
0.004681	124.000000	0.018031
0.004682	124.000000	0.018031
0.004683	124.000000	0.018031
0.004684	124.000000	0.018031
0.004685	124.000000	0.018031
0.004686	124.000000	0.018031
0.004687	124.000000	0.018143
0.004688	124.000000	0.018143
0.004689	124.000000	0.018143
0.004690	124.000000	0.018103
0.004691	124.000000	0.018103
0.004692	124.000000	0.018109
0.004693	124.000000	0.018109
0.004694	124.000000	0.018109
0.004695	124.000000	0.018109
0.004696	124.000000	0.018109
0.004697	124.000000	0.018140
0.004698	124.000000	0.018140
0.004699	124.000000	0.018140
0.004700	124.000000	0.018140
0.004701	124.000000	0.018091
0.004702	128.000000	0.018081
0.004703	128.000000	0.018159
0.004704	128.000000	0.018159
0.004705	128.000000	0.018159
0.004706	128.000000	0.018159
0.004707	128.000000	0.018159
0.004708	128.000000	0.018159
0.004709	128.000000	0.018159
0.004710	128.000000	0.018159
0.004711	128.000000	0.018159
0.004712	128.000000	0.018159
0.004713	128.000000	0.018159
0.004714	128.000000	0.018157
0.004715	128.000000	0.018157
0.004716	128.000000	0.018129
0.004717	128.000000	0.018129
0.004718	128.000000	0.018129
0.004719	124.000000	0.018198
0.004720	124.000000	0.018198
0.004721	124.000000	0.018198
0.004722	124.000000	0.018198
0.004723	132.000000	0.018225
0.004724	132.000000	0.018225
0.004725	124.000000	0.018136
0.004726	124.000000	0.018136
0.004727	124.000000	0.018136
0.004728	124.000000	0.018136
0.004729	128.000000	0.018123
0.004730	124.000000	0.018065
0.004731	124.000000	0.018065
0.004732	124.000000	0.018065
0.004733	124.000000	0.018065
0.004734	124.000000	0.018065
0.004735	124.000000	0.018080
0.004736	120.000000	0.018037
0.004737	120.000000	0.018037
0.004738	120.000000	0.018037
0.004739	120.000000	0.018037
0.004740	120.000000	0.018037
0.004741	120.000000	0.018037
0.004742	124.000000	0.018059
0.004743	128.000000	0.018210
0.004744	128.000000	0.018210
0.004745	128.000000	0.018210
0.004746	128.000000	0.018210
0.004747	132.000000	0.018202
0.004748	132.000000	0.018202
0.004749	132.000000	0.018202
0.004750	132.000000	0.018202
0.004751	128.000000	0.018223
0.004752	128.000000	0.018223
0.004753	128.000000	0.018223
0.004754	128.000000	0.018223
0.004755	128.000000	0.018236
0.004756	128.000000	0.018236
0.004757	128.000000	0.018236
0.004758	128.000000	0.018191
0.004759	124.000000	0.018116
0.004760	124.000000	0.018116
0.004761	124.000000	0.018116
0.004762	124.000000	0.018116
0.004763	124.000000	0.018116
0.004764	132.000000	0.018279
0.004765	132.000000	0.018279
0.004766	132.000000	0.018279
0.004767	128.000000	0.018287
0.004768	132.000000	0.018307
0.004769	128.000000	0.018258
0.004770	128.000000	0.018258
0.004771	128.000000	0.018258
0.004772	128.000000	0.018258
0.004773	128.000000	0.018258
0.004774	128.000000	0.018258
0.004775	128.000000	0.018258
0.004776	128.000000	0.018258
0.004777	128.000000	0.018258
0.004778	128.000000	0.018258
0.004779	128.000000	0.018258
0.004780	128.000000	0.018192
0.004781	128.000000	0.018230
0.004782	128.000000	0.018180
0.004783	128.000000	0.018180
0.004784	132.000000	0.018399
0.004785	132.000000	0.018399
0.004786	132.000000	0.018399
0.004787	132.000000	0.018399
0.004788	132.000000	0.018329
0.004789	132.000000	0.018329
0.004790	132.000000	0.018329
0.004791	132.000000	0.018263
0.004792	132.000000	0.018263
0.004793	132.000000	0.018263
0.004794	132.000000	0.018301
0.004795	132.000000	0.018301
0.004796	136.000000	0.018329
0.004797	136.000000	0.018329
0.004798	132.000000	0.018283
0.004799	132.000000	0.018283
0.004800	132.000000	0.018283
0.004801	132.000000	0.018283
0.004802	128.000000	0.018203
0.004803	128.000000	0.018203
0.004804	128.000000	0.018203
0.004805	136.000000	0.018430
0.004806	136.000000	0.018430
0.004807	140.000000	0.018461
0.004808	140.000000	0.018461
0.004809	140.000000	0.018461
0.004810	140.000000	0.018461
0.004811	140.000000	0.018461
0.004812	140.000000	0.018461
0.004813	136.000000	0.018392
0.004814	132.000000	0.018341
0.004815	132.000000	0.018341
0.004816	132.000000	0.018341
0.004817	132.000000	0.018249
0.004818	132.000000	0.018249
0.004819	132.000000	0.018249
0.004820	132.000000	0.018309
0.004821	132.000000	0.018309
0.004822	132.000000	0.018309
0.004823	132.000000	0.018309
0.004824	132.000000	0.018217
0.004825	132.000000	0.018217
0.004826	140.000000	0.018476
0.004827	140.000000	0.018476
0.004828	140.000000	0.018476
0.004829	140.000000	0.018476
0.004830	136.000000	0.018406
0.004831	136.000000	0.018406
0.004832	136.000000	0.018406
0.004833	136.000000	0.018467
0.004834	136.000000	0.018467
0.004835	136.000000	0.018374
0.004836	136.000000	0.018374
0.004837	136.000000	0.018374
0.004838	136.000000	0.018374
0.004839	136.000000	0.018374
0.004840	136.000000	0.018374
0.004841	136.000000	0.018374
0.004842	136.000000	0.018374
0.004843	136.000000	0.018374
0.004844	136.000000	0.018374
0.004845	120.000000	0.018194
0.004846	124.000000	0.018356
0.004847	96.000000	0.018028
0.004848	96.000000	0.018028
0.004849	96.000000	0.018028
0.004850	96.000000	0.018028
0.004851	96.000000	0.018028
0.004852	96.000000	0.018028
0.004853	96.000000	0.018028
0.004854	96.000000	0.018028
0.004855	96.000000	0.018028
0.004856	96.000000	0.018028
0.004857	100.000000	0.017954
0.004858	100.000000	0.017954
0.004859	96.000000	0.018047
0.004860	96.000000	0.018047
0.004861	96.000000	0.018047
0.004862	100.000000	0.017793
0.004863	100.000000	0.017793
0.004864	100.000000	0.017793
0.004865	100.000000	0.017793
0.004866	100.000000	0.017793
0.004867	92.000000	0.018126
0.004868	96.000000	0.018071
0.004869	96.000000	0.018071
0.004870	96.000000	0.018071
0.004871	96.000000	0.018071
0.004872	92.000000	0.018156
0.004873	92.000000	0.018156
0.004874	92.000000	0.018156
0.004875	96.000000	0.017984
0.004876	96.000000	0.017984
0.004877	96.000000	0.017984
0.004878	100.000000	0.017749
0.004879	100.000000	0.017687
0.004880	100.000000	0.017687
0.004881	100.000000	0.017687
0.004882	100.000000	0.017687
0.004883	100.000000	0.017687
0.004884	100.000000	0.017687
0.004885	100.000000	0.017774
0.004886	100.000000	0.017774
0.004887	100.000000	0.017774
0.004888	92.000000	0.018083
0.004889	92.000000	0.018083
0.004890	96.000000	0.018047
0.004891	96.000000	0.018047
0.004892	96.000000	0.018047
0.004893	96.000000	0.018047
0.004894	100.000000	0.017829
0.004895	100.000000	0.017829
0.004896	100.000000	0.018013
0.004897	100.000000	0.018013
0.004898	100.000000	0.018093
0.004899	100.000000	0.018093
0.004900	100.000000	0.018093
0.004901	104.000000	0.018055
0.004902	104.000000	0.018055
0.004903	104.000000	0.018055
0.004904	104.000000	0.018055
0.004905	104.000000	0.017874
0.004906	104.000000	0.017874
0.004907	104.000000	0.017874
0.004908	96.000000	0.018172
0.004909	96.000000	0.018172
0.004910	100.000000	0.017977
0.004911	100.000000	0.018049
0.004912	104.000000	0.018023
0.004913	104.000000	0.018023
0.004914	104.000000	0.018023
0.004915	104.000000	0.018023
0.004916	104.000000	0.018023
0.004917	104.000000	0.018023
0.004918	104.000000	0.018023
0.004919	104.000000	0.018023
0.004920	104.000000	0.018023
0.004921	104.000000	0.018023
0.004922	104.000000	0.018023
0.004923	104.000000	0.018001
0.004924	104.000000	0.018001
0.004925	104.000000	0.018073
0.004926	108.000000	0.017860
0.004927	108.000000	0.017860
0.004928	108.000000	0.017860
0.004929	104.000000	0.018167
0.004930	104.000000	0.018167
0.004931	104.000000	0.018167
0.004932	104.000000	0.018167
0.004933	104.000000	0.018167
0.004934	104.000000	0.017987
0.004935	104.000000	0.017987
0.004936	104.000000	0.017987
0.004937	104.000000	0.017987
0.004938	104.000000	0.018051
0.004939	104.000000	0.018051
0.004940	104.000000	0.018051
0.004941	104.000000	0.018051
0.004942	108.000000	0.017859
0.004943	108.000000	0.017859
0.004944	108.000000	0.017859
0.004945	112.000000	0.018023
0.004946	112.000000	0.018023
0.004947	112.000000	0.018023
0.004948	112.000000	0.018023
0.004949	104.000000	0.018328
0.004950	104.000000	0.018328
0.004951	104.000000	0.018383
0.004952	104.000000	0.018383
0.004953	104.000000	0.018383
0.004954	104.000000	0.018383
0.004955	104.000000	0.018383
0.004956	108.000000	0.018402
0.004957	108.000000	0.018402
0.004958	112.000000	0.018218
0.004959	112.000000	0.018218
0.004960	112.000000	0.018218
0.004961	112.000000	0.018218
0.004962	112.000000	0.018218
0.004963	112.000000	0.018037
0.004964	112.000000	0.018101
0.004965	112.000000	0.018101
0.004966	112.000000	0.018101
0.004967	112.000000	0.018111
0.004968	112.000000	0.018111
0.004969	112.000000	0.018111
0.004970	104.000000	0.018111
0.004971	104.000000	0.018111
0.004972	104.000000	0.018111
0.004973	104.000000	0.018111
0.004974	108.000000	0.018004
0.004975	108.000000	0.018004
0.004976	108.000000	0.018004
0.004977	104.000000	0.018049
0.004978	108.000000	0.018089
0.004979	108.000000	0.018089
0.004980	108.000000	0.018089
0.004981	108.000000	0.018089
0.004982	108.000000	0.018089
0.004983	108.000000	0.018089
0.004984	108.000000	0.018089
0.004985	108.000000	0.018089
0.004986	108.000000	0.018089
0.004987	108.000000	0.018089
0.004988	108.000000	0.018089
0.004989	108.000000	0.018142
0.004990	112.000000	0.018059
0.004991	108.000000	0.018290
0.004992	108.000000	0.018128
0.004993	108.000000	0.018128
0.004994	108.000000	0.018128
0.004995	108.000000	0.018312
0.004996	108.000000	0.018312
0.004997	108.000000	0.018312
0.004998	108.000000	0.018312
0.004999	108.000000	0.018312


==> img/periodogram/eros/oc.dat <==
-0.005000	244.000000	0.126316
-0.004999	236.000000	0.128092
-0.004998	232.000000	0.129019
-0.004997	224.000000	0.128849
-0.004996	220.000000	0.130059
-0.004995	212.000000	0.130247
-0.004994	208.000000	0.131144
-0.004993	200.000000	0.133155
-0.004992	196.000000	0.133535
-0.004991	188.000000	0.134803
-0.004990	184.000000	0.134821
-0.004989	176.000000	0.135331
-0.004988	172.000000	0.136850
-0.004987	164.000000	0.137542
-0.004986	160.000000	0.139180
-0.004985	152.000000	0.139625
-0.004984	148.000000	0.139859
-0.004983	144.000000	0.141518
-0.004982	136.000000	0.142460
-0.004981	132.000000	0.143448
-0.004980	124.000000	0.144624
-0.004979	120.000000	0.146815
-0.004978	116.000000	0.148444
-0.004977	108.000000	0.149934
-0.004976	104.000000	0.149960
-0.004975	100.000000	0.151792
-0.004974	96.000000	0.154234
-0.004973	92.000000	0.156229
-0.004972	88.000000	0.157761
-0.004971	84.000000	0.158234
-0.004970	80.000000	0.159622
-0.004969	76.000000	0.161180
-0.004968	72.000000	0.162766
-0.004967	68.000000	0.164513
-0.004966	64.000000	0.165409
-0.004965	60.000000	0.166060
-0.004964	56.000000	0.167549
-0.004963	52.000000	0.167092
-0.004962	52.000000	0.167335
-0.004961	48.000000	0.167428
-0.004960	44.000000	0.167577
-0.004959	44.000000	0.166682
-0.004958	40.000000	0.165370
-0.004957	36.000000	0.163598
-0.004956	228.000000	0.161887
-0.004955	224.000000	0.160329
-0.004954	220.000000	0.156087
-0.004953	216.000000	0.152599
-0.004952	212.000000	0.149397
-0.004951	204.000000	0.147654
-0.004950	200.000000	0.145616
-0.004949	192.000000	0.142228
-0.004948	188.000000	0.140101
-0.004947	184.000000	0.136737
-0.004946	176.000000	0.134688
-0.004945	172.000000	0.132945
-0.004944	168.000000	0.129966
-0.004943	160.000000	0.128596
-0.004942	156.000000	0.127394
-0.004941	148.000000	0.126417
-0.004940	144.000000	0.124502
-0.004939	140.000000	0.122422
-0.004938	132.000000	0.120791
-0.004937	128.000000	0.120725
-0.004936	120.000000	0.121328
-0.004935	116.000000	0.120333
-0.004934	112.000000	0.120065
-0.004933	284.000000	0.118629
-0.004932	276.000000	0.118232
-0.004931	272.000000	0.119761
-0.004930	264.000000	0.120149
-0.004929	260.000000	0.120322
-0.004928	256.000000	0.121148
-0.004927	248.000000	0.120856
-0.004926	244.000000	0.123216
-0.004925	240.000000	0.124002
-0.004924	232.000000	0.126140
-0.004923	228.000000	0.126951
-0.004922	220.000000	0.128637
-0.004921	216.000000	0.131078
-0.004920	212.000000	0.131195
-0.004919	204.000000	0.134560
-0.004918	200.000000	0.136046
-0.004917	192.000000	0.137876
-0.004916	188.000000	0.141157
-0.004915	180.000000	0.142355
-0.004914	176.000000	0.144164
-0.004913	168.000000	0.145176
-0.004912	160.000000	0.147611
-0.004911	156.000000	0.150400
-0.004910	152.000000	0.152728
-0.004909	144.000000	0.154296
-0.004908	136.000000	0.155004
-0.004907	132.000000	0.156234
-0.004906	124.000000	0.158628
-0.004905	120.000000	0.161457
-0.004904	112.000000	0.162508
-0.004903	112.000000	0.162893
-0.004902	280.000000	0.165243
-0.004901	104.000000	0.166817
-0.004900	100.000000	0.167902
-0.004899	92.000000	0.169174
-0.004898	92.000000	0.170088
-0.004897	88.000000	0.172011
-0.004896	88.000000	0.172704
-0.004895	84.000000	0.173912
-0.004894	80.000000	0.172706
-0.004893	76.000000	0.172792
-0.004892	72.000000	0.174194
-0.004891	72.000000	0.173326
-0.004890	68.000000	0.172962
-0.004889	64.000000	0.172311
-0.004888	60.000000	0.170855
-0.004887	60.000000	0.170129
-0.004886	252.000000	0.167797
-0.004885	248.000000	0.163712
-0.004884	240.000000	0.161333
-0.004883	236.000000	0.158154
-0.004882	232.000000	0.155402
-0.004881	228.000000	0.152581
-0.004880	220.000000	0.150558
-0.004879	216.000000	0.147981
-0.004878	208.000000	0.144903
-0.004877	204.000000	0.141559
-0.004876	16.000000	0.138523
-0.004875	12.000000	0.136184
-0.004874	4.000000	0.134434
-0.004873	0.000000	0.133896
-0.004872	352.000000	0.130461
-0.004871	348.000000	0.127671
-0.004870	340.000000	0.125673
-0.004869	332.000000	0.123741
-0.004868	328.000000	0.122470
-0.004867	324.000000	0.121200
-0.004866	320.000000	0.120241
-0.004865	312.000000	0.118755
-0.004864	304.000000	0.117154
-0.004863	300.000000	0.116819
-0.004862	296.000000	0.116487
-0.004861	288.000000	0.115710
-0.004860	284.000000	0.115117
-0.004859	280.000000	0.114772
-0.004858	272.000000	0.114966
-0.004857	268.000000	0.115745
-0.004856	260.000000	0.116954
-0.004855	256.000000	0.117348
-0.004854	252.000000	0.117094
-0.004853	244.000000	0.118395
-0.004852	240.000000	0.120352
-0.004851	236.000000	0.121956
-0.004850	232.000000	0.122451
-0.004849	224.000000	0.124780
-0.004848	220.000000	0.126271
-0.004847	216.000000	0.129356
-0.004846	208.000000	0.131348
-0.004845	204.000000	0.131553
-0.004844	200.000000	0.134933
-0.004843	192.000000	0.137801
-0.004842	192.000000	0.141909
-0.004841	184.000000	0.143697
-0.004840	180.000000	0.144775
-0.004839	176.000000	0.147954
-0.004838	172.000000	0.150060
-0.004837	164.000000	0.153741
-0.004836	160.000000	0.155680
-0.004835	156.000000	0.157058
-0.004834	152.000000	0.160086
-0.004833	148.000000	0.162491
-0.004832	140.000000	0.164701
-0.004831	136.000000	0.165728
-0.004830	132.000000	0.167370
-0.004829	128.000000	0.169769
-0.004828	124.000000	0.171142
-0.004827	120.000000	0.172625
-0.004826	116.000000	0.174400
-0.004825	112.000000	0.173980
-0.004824	112.000000	0.174150
-0.004823	344.000000	0.172284
-0.004822	336.000000	0.170638
-0.004821	328.000000	0.170752
-0.004820	324.000000	0.168754
-0.004819	312.000000	0.166660
-0.004818	308.000000	0.164272
-0.004817	300.000000	0.163536
-0.004816	284.000000	0.161973
-0.004815	280.000000	0.158914
-0.004814	272.000000	0.157264
-0.004813	268.000000	0.155263
-0.004812	260.000000	0.152717
-0.004811	252.000000	0.151978
-0.004810	244.000000	0.149859
-0.004809	240.000000	0.146281
-0.004808	232.000000	0.143868
-0.004807	228.000000	0.142455
-0.004806	220.000000	0.139916
-0.004805	212.000000	0.137126
-0.004804	208.000000	0.135539
-0.004803	204.000000	0.133984
-0.004802	196.000000	0.131742
-0.004801	192.000000	0.129220
-0.004800	184.000000	0.126868
-0.004799	180.000000	0.125810
-0.004798	172.000000	0.124827
-0.004797	168.000000	0.124383
-0.004796	340.000000	0.122264
-0.004795	336.000000	0.119887
-0.004794	328.000000	0.119032
-0.004793	324.000000	0.118559
-0.004792	316.000000	0.117101
-0.004791	312.000000	0.116284
-0.004790	304.000000	0.115841
-0.004789	300.000000	0.116165
-0.004788	296.000000	0.116475
-0.004787	288.000000	0.115190
-0.004786	284.000000	0.115292
-0.004785	276.000000	0.115448
-0.004784	272.000000	0.116815
-0.004783	268.000000	0.117486
-0.004782	260.000000	0.117742
-0.004781	256.000000	0.118504
-0.004780	252.000000	0.119795
-0.004779	244.000000	0.121479
-0.004778	240.000000	0.123411
-0.004777	236.000000	0.123663
-0.004776	228.000000	0.124726
-0.004775	224.000000	0.128305
-0.004774	220.000000	0.131253
-0.004773	212.000000	0.133525
-0.004772	208.000000	0.134882
-0.004771	204.000000	0.136322
-0.004770	200.000000	0.139234
-0.004769	196.000000	0.141608
-0.004768	192.000000	0.144691
-0.004767	188.000000	0.146746
-0.004766	184.000000	0.148435
-0.004765	180.000000	0.151781
-0.004764	172.000000	0.154660
-0.004763	172.000000	0.155018
-0.004762	168.000000	0.156629
-0.004761	164.000000	0.158221
-0.004760	160.000000	0.161300
-0.004759	156.000000	0.161978
-0.004758	152.000000	0.162680
-0.004757	148.000000	0.164172
-0.004756	144.000000	0.164247
-0.004755	144.000000	0.166190
-0.004754	332.000000	0.165039
-0.004753	328.000000	0.164181
-0.004752	324.000000	0.163034
-0.004751	328.000000	0.161637
-0.004750	328.000000	0.158598
-0.004749	324.000000	0.157378
-0.004748	320.000000	0.155284
-0.004747	312.000000	0.152473
-0.004746	308.000000	0.150168
-0.004745	300.000000	0.148572
-0.004744	296.000000	0.146579
-0.004743	292.000000	0.145503
-0.004742	284.000000	0.144365
-0.004741	276.000000	0.143017
-0.004740	272.000000	0.140762
-0.004739	268.000000	0.138684
-0.004738	260.000000	0.138735
-0.004737	252.000000	0.137070
-0.004736	248.000000	0.136563
-0.004735	60.000000	0.135710
-0.004734	236.000000	0.134554
-0.004733	48.000000	0.133808
-0.004732	40.000000	0.131907
-0.004731	32.000000	0.131942
-0.004730	28.000000	0.129579
-0.004729	20.000000	0.128633
-0.004728	16.000000	0.127728
-0.004727	8.000000	0.127041
-0.004726	0.000000	0.125963
-0.004725	356.000000	0.124972
-0.004724	348.000000	0.123849
-0.004723	344.000000	0.121980
-0.004722	340.000000	0.121937
-0.004721	332.000000	0.121657
-0.004720	328.000000	0.121899
-0.004719	320.000000	0.121276
-0.004718	316.000000	0.120201
-0.004717	308.000000	0.121169
-0.004716	304.000000	0.120861
-0.004715	300.000000	0.121588
-0.004714	292.000000	0.122343
-0.004713	288.000000	0.122821
-0.004712	280.000000	0.123783
-0.004711	276.000000	0.124878
-0.004710	272.000000	0.126257
-0.004709	264.000000	0.126407
-0.004708	260.000000	0.126378
-0.004707	256.000000	0.128465
-0.004706	248.000000	0.130689
-0.004705	244.000000	0.131668
-0.004704	240.000000	0.132972
-0.004703	232.000000	0.133680
-0.004702	228.000000	0.136319
-0.004701	224.000000	0.137786
-0.004700	220.000000	0.140023
-0.004699	212.000000	0.142122
-0.004698	208.000000	0.144657
-0.004697	204.000000	0.145811
-0.004696	200.000000	0.147551
-0.004695	196.000000	0.150517
-0.004694	192.000000	0.150854
-0.004693	188.000000	0.152523
-0.004692	184.000000	0.154584
-0.004691	180.000000	0.157255
-0.004690	176.000000	0.158236
-0.004689	172.000000	0.159109
-0.004688	172.000000	0.161226
-0.004687	168.000000	0.161528
-0.004686	164.000000	0.162013
-0.004685	164.000000	0.162032
-0.004684	160.000000	0.161954
-0.004683	156.000000	0.161971
-0.004682	344.000000	0.160807
-0.004681	344.000000	0.157753
-0.004680	340.000000	0.156894
-0.004679	336.000000	0.154238
-0.004678	332.000000	0.151302
-0.004677	328.000000	0.147637
-0.004676	324.000000	0.145156
-0.004675	320.000000	0.142526
-0.004674	312.000000	0.141019
-0.004673	308.000000	0.139209
-0.004672	304.000000	0.136005
-0.004671	296.000000	0.133841
-0.004670	292.000000	0.131478
-0.004669	284.000000	0.130581
-0.004668	280.000000	0.128806
-0.004667	276.000000	0.127003
-0.004666	268.000000	0.126686
-0.004665	264.000000	0.125512
-0.004664	256.000000	0.124832
-0.004663	252.000000	0.124314
-0.004662	248.000000	0.123703
-0.004661	240.000000	0.122863
-0.004660	236.000000	0.122618
-0.004659	228.000000	0.124119
-0.004658	224.000000	0.123890
-0.004657	216.000000	0.124239
-0.004656	28.000000	0.123603
-0.004655	24.000000	0.123177
-0.004654	16.000000	0.124301
-0.004653	8.000000	0.123875
-0.004652	4.000000	0.124323
-0.004651	356.000000	0.123163
-0.004650	352.000000	0.124636
-0.004649	344.000000	0.125688
-0.004648	340.000000	0.124878
-0.004647	332.000000	0.125385
-0.004646	328.000000	0.124547
-0.004645	320.000000	0.126217
-0.004644	316.000000	0.126740
-0.004643	308.000000	0.127411
-0.004642	304.000000	0.127377
-0.004641	296.000000	0.126908
-0.004640	292.000000	0.128886
-0.004639	288.000000	0.130011
-0.004638	280.000000	0.131447
-0.004637	276.000000	0.132559
-0.004636	268.000000	0.133434
-0.004635	264.000000	0.134359
-0.004634	260.000000	0.135939
-0.004633	252.000000	0.138622
-0.004632	248.000000	0.139714
-0.004631	244.000000	0.140562
-0.004630	236.000000	0.143718
-0.004629	232.000000	0.146138
-0.004628	228.000000	0.147381
-0.004627	224.000000	0.147434
-0.004626	220.000000	0.150218
-0.004625	216.000000	0.152803
-0.004624	212.000000	0.153980
-0.004623	208.000000	0.155848
-0.004622	204.000000	0.155887
-0.004621	200.000000	0.158407
-0.004620	196.000000	0.159290
-0.004619	196.000000	0.160517
-0.004618	192.000000	0.160359
-0.004617	188.000000	0.159508
-0.004616	184.000000	0.160649
-0.004615	180.000000	0.160630
-0.004614	176.000000	0.161686
-0.004613	172.000000	0.161155
-0.004612	172.000000	0.159327
-0.004611	168.000000	0.158875
-0.004610	352.000000	0.156810
-0.004609	352.000000	0.154098
-0.004608	348.000000	0.151550
-0.004607	344.000000	0.147818
-0.004606	340.000000	0.146084
-0.004605	336.000000	0.142644
-0.004604	332.000000	0.140041
-0.004603	324.000000	0.136780
-0.004602	320.000000	0.133814
-0.004601	312.000000	0.132397
-0.004600	308.000000	0.128877
-0.004599	124.000000	0.126635
-0.004598	116.000000	0.123363
-0.004597	292.000000	0.122711
-0.004596	104.000000	0.121588
-0.004595	100.000000	0.119056
-0.004594	276.000000	0.117561
-0.004593	88.000000	0.114276
-0.004592	84.000000	0.114357
-0.004591	76.000000	0.113440
-0.004590	72.000000	0.113675
-0.004589	68.000000	0.112846
-0.004588	60.000000	0.111166
-0.004587	56.000000	0.111579
-0.004586	48.000000	0.111955
-0.004585	44.000000	0.112428
-0.004584	40.000000	0.112498
-0.004583	32.000000	0.112528
-0.004582	28.000000	0.114377
-0.004581	20.000000	0.114746
-0.004580	16.000000	0.116572
-0.004579	8.000000	0.117073
-0.004578	4.000000	0.118210
-0.004577	0.000000	0.120440
-0.004576	352.000000	0.122613
-0.004575	348.000000	0.124518
-0.004574	340.000000	0.123533
-0.004573	336.000000	0.126384
-0.004572	328.000000	0.128416
-0.004571	324.000000	0.130491
-0.004570	320.000000	0.133034
-0.004569	312.000000	0.132673
-0.004568	308.000000	0.135788
-0.004567	300.000000	0.136595
-0.004566	296.000000	0.139367
-0.004565	288.000000	0.140817
-0.004564	284.000000	0.140933
-0.004563	276.000000	0.144110
-0.004562	272.000000	0.145757
-0.004561	268.000000	0.148718
-0.004560	260.000000	0.149793
-0.004559	256.000000	0.150008
-0.004558	252.000000	0.152717
-0.004557	248.000000	0.154630
-0.004556	244.000000	0.157239
-0.004555	240.000000	0.157905
-0.004554	236.000000	0.158773
-0.004553	232.000000	0.161534
-0.004552	228.000000	0.162615
-0.004551	224.000000	0.164414
-0.004550	220.000000	0.164639
-0.004549	216.000000	0.164604
-0.004548	212.000000	0.166074
-0.004547	208.000000	0.167438
-0.004546	208.000000	0.168520
-0.004545	204.000000	0.166135
-0.004544	204.000000	0.165225
-0.004543	200.000000	0.165178
-0.004542	24.000000	0.164411
-0.004541	24.000000	0.161694
-0.004540	20.000000	0.159069
-0.004539	16.000000	0.155180
-0.004538	12.000000	0.152164
-0.004537	8.000000	0.149715
-0.004536	4.000000	0.146840
-0.004535	356.000000	0.143410
-0.004534	352.000000	0.139716
-0.004533	348.000000	0.137544
-0.004532	344.000000	0.135001
-0.004531	336.000000	0.131843
-0.004530	332.000000	0.129228
-0.004529	324.000000	0.125206
-0.004528	320.000000	0.124220
-0.004527	312.000000	0.122883
-0.004526	308.000000	0.119471
-0.004525	300.000000	0.117471
-0.004524	296.000000	0.115391
-0.004523	292.000000	0.114401
-0.004522	284.000000	0.113607
-0.004521	280.000000	0.110984
-0.004520	272.000000	0.110433
-0.004519	268.000000	0.109448
-0.004518	264.000000	0.108603
-0.004517	76.000000	0.108991
-0.004516	68.000000	0.107369
-0.004515	64.000000	0.106195
-0.004514	60.000000	0.107685
-0.004513	52.000000	0.107205
-0.004512	48.000000	0.107998
-0.004511	40.000000	0.106987
-0.004510	36.000000	0.108292
-0.004509	32.000000	0.110078
-0.004508	24.000000	0.111111
-0.004507	20.000000	0.112821
-0.004506	16.000000	0.112926
-0.004505	12.000000	0.114597
-0.004504	4.000000	0.117037
-0.004503	0.000000	0.119345
-0.004502	352.000000	0.122044
-0.004501	348.000000	0.123747
-0.004500	344.000000	0.126277
-0.004499	336.000000	0.129059
-0.004498	332.000000	0.131363
-0.004497	324.000000	0.133790
-0.004496	320.000000	0.137050
-0.004495	316.000000	0.140245
-0.004494	312.000000	0.143670
-0.004493	304.000000	0.146535
-0.004492	300.000000	0.147735
-0.004491	292.000000	0.150540
-0.004490	292.000000	0.154009
-0.004489	284.000000	0.157184
-0.004488	284.000000	0.159842
-0.004487	276.000000	0.160736
-0.004486	272.000000	0.162385
-0.004485	268.000000	0.164212
-0.004484	264.000000	0.167462
-0.004483	260.000000	0.168987
-0.004482	256.000000	0.168377
-0.004481	252.000000	0.169846
-0.004480	252.000000	0.170076
-0.004479	244.000000	0.172247
-0.004478	240.000000	0.172012
-0.004477	236.000000	0.172313
-0.004476	236.000000	0.172104
-0.004475	64.000000	0.170113
-0.004474	84.000000	0.170390
-0.004473	76.000000	0.167844
-0.004472	68.000000	0.166649
-0.004471	60.000000	0.163656
-0.004470	52.000000	0.160377
-0.004469	48.000000	0.158554
-0.004468	40.000000	0.156032
-0.004467	32.000000	0.153626
-0.004466	28.000000	0.150721
-0.004465	20.000000	0.147677
-0.004464	16.000000	0.146314
-0.004463	8.000000	0.142560
-0.004462	4.000000	0.139766
-0.004461	176.000000	0.137303
-0.004460	352.000000	0.134810
-0.004459	164.000000	0.132677
-0.004458	160.000000	0.130050
-0.004457	152.000000	0.126537
-0.004456	148.000000	0.124141
-0.004455	140.000000	0.123606
-0.004454	136.000000	0.121095
-0.004453	128.000000	0.118933
-0.004452	124.000000	0.116245
-0.004451	120.000000	0.114982
-0.004450	112.000000	0.114750
-0.004449	108.000000	0.112175
-0.004448	100.000000	0.111535
-0.004447	96.000000	0.110043
-0.004446	88.000000	0.108850
-0.004445	84.000000	0.109076
-0.004444	80.000000	0.107371
-0.004443	72.000000	0.107189
-0.004442	68.000000	0.107433
-0.004441	60.000000	0.107710
-0.004440	56.000000	0.108736
-0.004439	52.000000	0.108144
-0.004438	44.000000	0.108697
-0.004437	40.000000	0.109456
-0.004436	36.000000	0.110592
-0.004435	28.000000	0.112831
-0.004434	24.000000	0.113023
-0.004433	16.000000	0.114588
-0.004432	12.000000	0.116566
-0.004431	8.000000	0.118246
-0.004430	4.000000	0.119751
-0.004429	356.000000	0.121423
-0.004428	352.000000	0.123801
-0.004427	348.000000	0.126424
-0.004426	344.000000	0.130288
-0.004425	336.000000	0.131742
-0.004424	332.000000	0.134117
-0.004423	328.000000	0.136339
-0.004422	324.000000	0.139819
-0.004421	320.000000	0.143616
-0.004420	316.000000	0.144865
-0.004419	312.000000	0.147916
-0.004418	304.000000	0.150480
-0.004417	304.000000	0.152366
-0.004416	300.000000	0.155709
-0.004415	292.000000	0.157036
-0.004414	288.000000	0.159455
-0.004413	288.000000	0.161712
-0.004412	284.000000	0.162728
-0.004411	280.000000	0.165103
-0.004410	104.000000	0.165104
-0.004409	100.000000	0.166618
-0.004408	100.000000	0.166150
-0.004407	100.000000	0.164962
-0.004406	100.000000	0.164447
-0.004405	100.000000	0.161146
-0.004404	100.000000	0.160540
-0.004403	92.000000	0.158161
-0.004402	92.000000	0.155059
-0.004401	84.000000	0.153548
-0.004400	80.000000	0.150466
-0.004399	72.000000	0.149864
-0.004398	68.000000	0.146550
-0.004397	64.000000	0.144773
-0.004396	56.000000	0.143790
-0.004395	48.000000	0.140153
-0.004394	44.000000	0.139908
-0.004393	36.000000	0.137814
-0.004392	32.000000	0.136056
-0.004391	24.000000	0.134026
-0.004390	16.000000	0.131633
-0.004389	12.000000	0.131572
-0.004388	4.000000	0.128977
-0.004387	0.000000	0.127455
-0.004386	352.000000	0.125786
-0.004385	348.000000	0.123640
-0.004384	340.000000	0.122463
-0.004383	336.000000	0.120857
-0.004382	328.000000	0.119451
-0.004381	324.000000	0.118109
-0.004380	136.000000	0.116627
-0.004379	128.000000	0.115586
-0.004378	124.000000	0.113897
-0.004377	116.000000	0.112229
-0.004376	112.000000	0.111238
-0.004375	108.000000	0.111314
-0.004374	100.000000	0.110612
-0.004373	96.000000	0.110287
-0.004372	88.000000	0.109220
-0.004371	84.000000	0.109024
-0.004370	76.000000	0.109221
-0.004369	72.000000	0.109624
-0.004368	68.000000	0.110472
-0.004367	60.000000	0.110914
-0.004366	56.000000	0.110877
-0.004365	48.000000	0.111608
-0.004364	44.000000	0.113161
-0.004363	40.000000	0.114607
-0.004362	32.000000	0.114424
-0.004361	28.000000	0.116746
-0.004360	20.000000	0.118360
-0.004359	16.000000	0.120247
-0.004358	12.000000	0.122182
-0.004357	8.000000	0.123506
-0.004356	0.000000	0.126408
-0.004355	356.000000	0.128638
-0.004354	352.000000	0.131002
-0.004353	348.000000	0.133492
-0.004352	344.000000	0.135539
-0.004351	336.000000	0.138655
-0.004350	332.000000	0.141281
-0.004349	328.000000	0.143875
-0.004348	328.000000	0.144765
-0.004347	324.000000	0.146787
-0.004346	320.000000	0.149203
-0.004345	316.000000	0.150390
-0.004344	312.000000	0.152694
-0.004343	308.000000	0.153685
-0.004342	304.000000	0.154175
-0.004341	300.000000	0.155534
-0.004340	296.000000	0.156143
-0.004339	296.000000	0.157261
-0.004338	292.000000	0.155884
-0.004337	116.000000	0.156819
-0.004336	116.000000	0.155257
-0.004335	108.000000	0.153938
-0.004334	108.000000	0.152211
-0.004333	108.000000	0.148644
-0.004332	104.000000	0.146298
-0.004331	100.000000	0.145019
-0.004330	96.000000	0.142464
-0.004329	92.000000	0.138498
-0.004328	84.000000	0.135691
-0.004327	80.000000	0.134822
-0.004326	76.000000	0.132865
-0.004325	68.000000	0.130841
-0.004324	64.000000	0.127808
-0.004323	60.000000	0.125564
-0.004322	52.000000	0.124290
-0.004321	48.000000	0.124143
-0.004320	44.000000	0.123443
-0.004319	36.000000	0.120412
-0.004318	32.000000	0.119545
-0.004317	24.000000	0.119933
-0.004316	20.000000	0.118823
-0.004315	12.000000	0.118092
-0.004314	8.000000	0.117283
-0.004313	0.000000	0.117898
-0.004312	356.000000	0.117565
-0.004311	168.000000	0.117695
-0.004310	160.000000	0.116457
-0.004309	156.000000	0.114214
-0.004308	148.000000	0.115655
-0.004307	140.000000	0.115858
-0.004306	136.000000	0.115849
-0.004305	128.000000	0.115778
-0.004304	124.000000	0.113669
-0.004303	116.000000	0.114327
-0.004302	112.000000	0.114684
-0.004301	104.000000	0.115106
-0.004300	100.000000	0.114706
-0.004299	96.000000	0.114895
-0.004298	88.000000	0.116139
-0.004297	84.000000	0.117275
-0.004296	76.000000	0.117176
-0.004295	72.000000	0.118285
-0.004294	68.000000	0.118834
-0.004293	60.000000	0.120465
-0.004292	56.000000	0.121838
-0.004291	48.000000	0.123648
-0.004290	44.000000	0.124859
-0.004289	40.000000	0.125462
-0.004288	32.000000	0.128425
-0.004287	28.000000	0.129800
-0.004286	24.000000	0.131702
-0.004285	20.000000	0.133796
-0.004284	12.000000	0.135626
-0.004283	8.000000	0.137424
-0.004282	4.000000	0.139734
-0.004281	356.000000	0.142516
-0.004280	356.000000	0.143745
-0.004279	352.000000	0.145333
-0.004278	344.000000	0.148206
-0.004277	340.000000	0.149509
-0.004276	336.000000	0.151317
-0.004275	336.000000	0.152547
-0.004274	332.000000	0.154464
-0.004273	328.000000	0.155591
-0.004272	324.000000	0.156224
-0.004271	320.000000	0.156714
-0.004270	316.000000	0.156734
-0.004269	312.000000	0.158220
-0.004268	312.000000	0.158198
-0.004267	312.000000	0.157278
-0.004266	132.000000	0.155067
-0.004265	132.000000	0.152464
-0.004264	128.000000	0.151369
-0.004263	124.000000	0.148685
-0.004262	124.000000	0.146703
-0.004261	120.000000	0.141229
-0.004260	116.000000	0.137343
-0.004259	108.000000	0.137416
-0.004258	104.000000	0.134237
-0.004257	100.000000	0.130457
-0.004256	92.000000	0.126268
-0.004255	88.000000	0.124104
-0.004254	84.000000	0.122973
-0.004253	76.000000	0.120440
-0.004252	72.000000	0.118409
-0.004251	68.000000	0.115508
-0.004250	60.000000	0.114000
-0.004249	56.000000	0.113691
-0.004248	52.000000	0.112061
-0.004247	44.000000	0.109365
-0.004246	40.000000	0.108170
-0.004245	36.000000	0.108714
-0.004244	28.000000	0.109428
-0.004243	24.000000	0.109136
-0.004242	16.000000	0.106680
-0.004241	12.000000	0.106405
-0.004240	4.000000	0.108128
-0.004239	0.000000	0.109633
-0.004238	172.000000	0.109724
-0.004237	168.000000	0.109739
-0.004236	160.000000	0.110232
-0.004235	156.000000	0.111260
-0.004234	148.000000	0.112275
-0.004233	144.000000	0.113623
-0.004232	136.000000	0.113914
-0.004231	132.000000	0.115461
-0.004230	124.000000	0.117670
-0.004229	120.000000	0.118787
-0.004228	112.000000	0.118597
-0.004227	108.000000	0.120015
-0.004226	100.000000	0.121790
-0.004225	96.000000	0.123918
-0.004224	88.000000	0.124872
-0.004223	84.000000	0.126181
-0.004222	76.000000	0.127758
-0.004221	72.000000	0.128793
-0.004220	64.000000	0.131389
-0.004219	60.000000	0.132322
-0.004218	56.000000	0.133770
-0.004217	48.000000	0.135907
-0.004216	44.000000	0.139101
-0.004215	36.000000	0.140749
-0.004214	32.000000	0.141595
-0.004213	28.000000	0.144623
-0.004212	24.000000	0.147419
-0.004211	20.000000	0.149248
-0.004210	12.000000	0.151561
-0.004209	12.000000	0.152368
-0.004208	8.000000	0.154463
-0.004207	4.000000	0.156362
-0.004206	4.000000	0.158826
-0.004205	356.000000	0.160317
-0.004204	352.000000	0.158619
-0.004203	352.000000	0.159678
-0.004202	348.000000	0.160433
-0.004201	344.000000	0.162218
-0.004200	340.000000	0.162182
-0.004199	336.000000	0.160314
-0.004198	332.000000	0.160777
-0.004197	328.000000	0.160148
-0.004196	152.000000	0.160812
-0.004195	148.000000	0.158798
-0.004194	148.000000	0.154914
-0.004193	148.000000	0.151691
-0.004192	144.000000	0.148513
-0.004191	140.000000	0.147106
-0.004190	132.000000	0.144010
-0.004189	128.000000	0.139612
-0.004188	124.000000	0.135750
-0.004187	120.000000	0.133532
-0.004186	112.000000	0.131837
-0.004185	108.000000	0.127691
-0.004184	104.000000	0.124551
-0.004183	96.000000	0.120803
-0.004182	92.000000	0.118868
-0.004181	264.000000	0.117413
-0.004180	260.000000	0.114536
-0.004179	252.000000	0.111355
-0.004178	72.000000	0.108670
-0.004177	64.000000	0.108366
-0.004176	236.000000	0.107140
-0.004175	232.000000	0.104262
-0.004174	224.000000	0.102504
-0.004173	220.000000	0.101871
-0.004172	216.000000	0.101298
-0.004171	208.000000	0.100735
-0.004170	204.000000	0.099479
-0.004169	200.000000	0.098865
-0.004168	192.000000	0.099403
-0.004167	188.000000	0.100306
-0.004166	180.000000	0.101152
-0.004165	176.000000	0.100347
-0.004164	168.000000	0.101308
-0.004163	164.000000	0.103082
-0.004162	160.000000	0.105358
-0.004161	152.000000	0.105606
-0.004160	148.000000	0.106731
-0.004159	144.000000	0.108637
-0.004158	136.000000	0.111759
-0.004157	132.000000	0.113939
-0.004156	124.000000	0.115447
-0.004155	120.000000	0.116950
-0.004154	116.000000	0.119289
-0.004153	108.000000	0.123357
-0.004152	104.000000	0.125430
-0.004151	96.000000	0.128077
-0.004150	92.000000	0.129610
-0.004149	88.000000	0.132509
-0.004148	80.000000	0.136484
-0.004147	76.000000	0.138545
-0.004146	68.000000	0.140118
-0.004145	68.000000	0.142635
-0.004144	60.000000	0.146749
-0.004143	56.000000	0.149880
-0.004142	48.000000	0.150610
-0.004141	44.000000	0.151937
-0.004140	40.000000	0.154108
-0.004139	36.000000	0.156830
-0.004138	32.000000	0.159711
-0.004137	28.000000	0.161034
-0.004136	24.000000	0.162072
-0.004135	20.000000	0.162318
-0.004134	16.000000	0.165140
-0.004133	16.000000	0.166817
-0.004132	8.000000	0.164856
-0.004131	8.000000	0.165736
-0.004130	4.000000	0.165158
-0.004129	0.000000	0.166268
-0.004128	188.000000	0.165137
-0.004127	184.000000	0.163418
-0.004126	180.000000	0.160770
-0.004125	176.000000	0.158192
-0.004124	176.000000	0.156004
-0.004123	172.000000	0.152016
-0.004122	164.000000	0.149715
-0.004121	160.000000	0.146025
-0.004120	156.000000	0.142231
-0.004119	152.000000	0.140776
-0.004118	148.000000	0.138035
-0.004117	140.000000	0.133103
-0.004116	136.000000	0.129318
-0.004115	132.000000	0.126987
-0.004114	124.000000	0.124787
-0.004113	120.000000	0.121319
-0.004112	112.000000	0.119275
-0.004111	108.000000	0.116701
-0.004110	104.000000	0.113385
-0.004109	96.000000	0.112076
-0.004108	92.000000	0.110491
-0.004107	84.000000	0.107564
-0.004106	80.000000	0.105653
-0.004105	76.000000	0.104957
-0.004104	68.000000	0.104033
-0.004103	240.000000	0.101566
-0.004102	236.000000	0.100454
-0.004101	228.000000	0.099321
-0.004100	224.000000	0.098146
-0.004099	220.000000	0.098153
-0.004098	212.000000	0.096782
-0.004097	208.000000	0.096808
-0.004096	200.000000	0.096838
-0.004095	196.000000	0.097082
-0.004094	192.000000	0.097744
-0.004093	184.000000	0.096425
-0.004092	180.000000	0.097642
-0.004091	172.000000	0.099282
-0.004090	168.000000	0.101536
-0.004089	164.000000	0.103191
-0.004088	156.000000	0.102673
-0.004087	152.000000	0.105045
-0.004086	148.000000	0.106727
-0.004085	144.000000	0.110297
-0.004084	136.000000	0.112138
-0.004083	132.000000	0.114217
-0.004082	128.000000	0.118101
-0.004081	120.000000	0.120586
-0.004080	116.000000	0.124086
-0.004079	112.000000	0.127014
-0.004078	108.000000	0.129161
-0.004077	100.000000	0.132933
-0.004076	96.000000	0.137369
-0.004075	92.000000	0.140823
-0.004074	88.000000	0.142771
-0.004073	84.000000	0.145682
-0.004072	80.000000	0.148540
-0.004071	76.000000	0.150755
-0.004070	72.000000	0.154176
-0.004069	68.000000	0.155143
-0.004068	64.000000	0.156612
-0.004067	60.000000	0.160034
-0.004066	56.000000	0.161746
-0.004065	56.000000	0.162550
-0.004064	52.000000	0.162460
-0.004063	48.000000	0.162767
-0.004062	232.000000	0.163688
-0.004061	232.000000	0.164294
-0.004060	232.000000	0.162592
-0.004059	228.000000	0.161216
-0.004058	224.000000	0.159403
-0.004057	224.000000	0.158572
-0.004056	220.000000	0.154673
-0.004055	216.000000	0.151805
-0.004054	208.000000	0.150622
-0.004053	204.000000	0.148320
-0.004052	200.000000	0.146324
-0.004051	192.000000	0.143032
-0.004050	188.000000	0.141682
-0.004049	180.000000	0.139235
-0.004048	172.000000	0.137006
-0.004047	168.000000	0.135084
-0.004046	164.000000	0.131919
-0.004045	156.000000	0.129236
-0.004044	148.000000	0.127273
-0.004043	144.000000	0.126278
-0.004042	136.000000	0.124081
-0.004041	132.000000	0.120619
-0.004040	304.000000	0.118325
-0.004039	120.000000	0.115902
-0.004038	112.000000	0.114130
-0.004037	108.000000	0.113811
-0.004036	280.000000	0.111250
-0.004035	276.000000	0.109202
-0.004034	268.000000	0.106876
-0.004033	264.000000	0.106024
-0.004032	256.000000	0.104846
-0.004031	252.000000	0.103880
-0.004030	244.000000	0.102650
-0.004029	240.000000	0.101678
-0.004028	232.000000	0.102581
-0.004027	228.000000	0.101231
-0.004026	224.000000	0.100438
-0.004025	216.000000	0.099903
-0.004024	212.000000	0.099723
-0.004023	204.000000	0.101500
-0.004022	200.000000	0.102442
-0.004021	196.000000	0.102669
-0.004020	188.000000	0.102219
-0.004019	184.000000	0.102982
-0.004018	176.000000	0.104962
-0.004017	172.000000	0.106074
-0.004016	168.000000	0.107466
-0.004015	160.000000	0.109536
-0.004014	156.000000	0.110454
-0.004013	152.000000	0.113477
-0.004012	148.000000	0.115085
-0.004011	140.000000	0.116867
-0.004010	136.000000	0.119021
-0.004009	132.000000	0.121390
-0.004008	128.000000	0.125787
-0.004007	124.000000	0.128221
-0.004006	116.000000	0.130226
-0.004005	112.000000	0.131878
-0.004004	108.000000	0.135458
-0.004003	104.000000	0.139533
-0.004002	100.000000	0.140832
-0.004001	96.000000	0.142960
-0.004000	92.000000	0.145107
-0.003999	88.000000	0.147921
-0.003998	84.000000	0.151481
-0.003997	80.000000	0.152113
-0.003996	80.000000	0.153650
-0.003995	260.000000	0.153726
-0.003994	256.000000	0.154129
-0.003993	256.000000	0.156279
-0.003992	252.000000	0.155295
-0.003991	248.000000	0.155563
-0.003990	248.000000	0.154184
-0.003989	244.000000	0.152084
-0.003988	244.000000	0.149140
-0.003987	240.000000	0.145841
-0.003986	236.000000	0.145322
-0.003985	232.000000	0.142551
-0.003984	228.000000	0.139527
-0.003983	224.000000	0.135698
-0.003982	220.000000	0.133880
-0.003981	212.000000	0.133299
-0.003980	208.000000	0.130722
-0.003979	204.000000	0.128063
-0.003978	200.000000	0.124653
-0.003977	192.000000	0.123430
-0.003976	184.000000	0.122868
-0.003975	180.000000	0.121538
-0.003974	176.000000	0.120980
-0.003973	168.000000	0.117797
-0.003972	164.000000	0.116461
-0.003971	156.000000	0.116494
-0.003970	148.000000	0.115063
-0.003969	144.000000	0.114032
-0.003968	140.000000	0.113876
-0.003967	132.000000	0.112154
-0.003966	124.000000	0.111889
-0.003965	120.000000	0.110034
-0.003964	112.000000	0.109327
-0.003963	108.000000	0.108404
-0.003962	100.000000	0.107231
-0.003961	272.000000	0.107721
-0.003960	268.000000	0.107008
-0.003959	264.000000	0.106026
-0.003958	256.000000	0.103728
-0.003957	252.000000	0.103848
-0.003956	244.000000	0.103248
-0.003955	240.000000	0.103483
-0.003954	232.000000	0.105175
-0.003953	228.000000	0.104543
-0.003952	220.000000	0.103838
-0.003951	216.000000	0.102802
-0.003950	212.000000	0.104797
-0.003949	204.000000	0.106625
-0.003948	200.000000	0.107434
-0.003947	192.000000	0.108929
-0.003946	188.000000	0.109611
-0.003945	184.000000	0.110812
-0.003944	176.000000	0.113442
-0.003943	172.000000	0.113990
-0.003942	164.000000	0.116207
-0.003941	160.000000	0.118365
-0.003940	156.000000	0.121227
-0.003939	152.000000	0.124545
-0.003938	144.000000	0.125205
-0.003937	140.000000	0.127110
-0.003936	136.000000	0.129946
-0.003935	132.000000	0.133864
-0.003934	128.000000	0.136779
-0.003933	124.000000	0.137045
-0.003932	120.000000	0.139689
-0.003931	116.000000	0.141992
-0.003930	112.000000	0.145098
-0.003929	108.000000	0.146578
-0.003928	108.000000	0.146686
-0.003927	100.000000	0.147215
-0.003926	96.000000	0.148062
-0.003925	96.000000	0.149440
-0.003924	92.000000	0.151193
-0.003923	88.000000	0.151095
-0.003922	84.000000	0.150691
-0.003921	84.000000	0.150688
-0.003920	264.000000	0.149430
-0.003919	260.000000	0.147491
-0.003918	256.000000	0.145227
-0.003917	256.000000	0.144370
-0.003916	252.000000	0.140067
-0.003915	248.000000	0.136771
-0.003914	244.000000	0.134503
-0.003913	240.000000	0.131566
-0.003912	236.000000	0.129553
-0.003911	232.000000	0.126110
-0.003910	228.000000	0.122339
-0.003909	220.000000	0.119945
-0.003908	216.000000	0.117629
-0.003907	212.000000	0.115672
-0.003906	204.000000	0.112451
-0.003905	200.000000	0.110480
-0.003904	196.000000	0.109057
-0.003903	188.000000	0.107377
-0.003902	184.000000	0.105539
-0.003901	180.000000	0.103338
-0.003900	172.000000	0.102768
-0.003899	168.000000	0.102677
-0.003898	160.000000	0.102733
-0.003897	156.000000	0.101618
-0.003896	152.000000	0.100014
-0.003895	144.000000	0.100197
-0.003894	140.000000	0.100720
-0.003893	132.000000	0.101776
-0.003892	128.000000	0.101441
-0.003891	120.000000	0.102307
-0.003890	116.000000	0.101989
-0.003889	108.000000	0.101745
-0.003888	280.000000	0.103677
-0.003887	276.000000	0.104299
-0.003886	268.000000	0.105035
-0.003885	264.000000	0.106429
-0.003884	256.000000	0.106262
-0.003883	252.000000	0.106911
-0.003882	244.000000	0.108387
-0.003881	240.000000	0.109481
-0.003880	232.000000	0.111000
-0.003879	228.000000	0.112423
-0.003878	220.000000	0.112719
-0.003877	216.000000	0.114287
-0.003876	212.000000	0.116114
-0.003875	204.000000	0.117463
-0.003874	200.000000	0.118985
-0.003873	196.000000	0.121528
-0.003872	188.000000	0.123024
-0.003871	184.000000	0.125718
-0.003870	180.000000	0.126387
-0.003869	172.000000	0.128646
-0.003868	168.000000	0.131786
-0.003867	164.000000	0.134384
-0.003866	160.000000	0.137336
-0.003865	152.000000	0.138945
-0.003864	148.000000	0.139990
-0.003863	144.000000	0.142444
-0.003862	140.000000	0.144961
-0.003861	136.000000	0.148862
-0.003860	132.000000	0.149055
-0.003859	128.000000	0.149551
-0.003858	128.000000	0.151300
-0.003857	124.000000	0.152482
-0.003856	120.000000	0.154760
-0.003855	116.000000	0.154764
-0.003854	112.000000	0.154732
-0.003853	108.000000	0.155091
-0.003852	108.000000	0.153988
-0.003851	288.000000	0.153250
-0.003850	284.000000	0.151433
-0.003849	284.000000	0.150485
-0.003848	284.000000	0.146920
-0.003847	280.000000	0.142987
-0.003846	276.000000	0.140370
-0.003845	272.000000	0.137201
-0.003844	264.000000	0.134490
-0.003843	260.000000	0.131542
-0.003842	256.000000	0.127634
-0.003841	252.000000	0.124383
-0.003840	248.000000	0.120687
-0.003839	240.000000	0.117858
-0.003838	236.000000	0.114505
-0.003837	232.000000	0.111771
-0.003836	224.000000	0.110599
-0.003835	220.000000	0.106682
-0.003834	216.000000	0.104917
-0.003833	208.000000	0.102065
-0.003832	204.000000	0.099658
-0.003831	196.000000	0.099449
-0.003830	192.000000	0.096683
-0.003829	188.000000	0.096679
-0.003828	180.000000	0.094607
-0.003827	176.000000	0.093355
-0.003826	168.000000	0.092711
-0.003825	164.000000	0.092086
-0.003824	160.000000	0.093402
-0.003823	332.000000	0.092356
-0.003822	148.000000	0.092561
-0.003821	320.000000	0.092278
-0.003820	316.000000	0.092699
-0.003819	312.000000	0.094678
-0.003818	304.000000	0.095259
-0.003817	300.000000	0.096471
-0.003816	292.000000	0.096819
-0.003815	288.000000	0.098493
-0.003814	280.000000	0.101461
-0.003813	276.000000	0.103510
-0.003812	272.000000	0.105750
-0.003811	264.000000	0.107140
-0.003810	260.000000	0.109111
-0.003809	252.000000	0.110443
-0.003808	248.000000	0.113640
-0.003807	240.000000	0.116684
-0.003806	236.000000	0.118385
-0.003805	228.000000	0.121266
-0.003804	224.000000	0.124434
-0.003803	220.000000	0.126884
-0.003802	212.000000	0.128390
-0.003801	208.000000	0.130687
-0.003800	200.000000	0.134430
-0.003799	196.000000	0.137555
-0.003798	192.000000	0.140346
-0.003797	184.000000	0.142019
-0.003796	180.000000	0.144086
-0.003795	176.000000	0.146332
-0.003794	172.000000	0.149430
-0.003793	168.000000	0.152127
-0.003792	164.000000	0.153571
-0.003791	160.000000	0.155099
-0.003790	160.000000	0.156302
-0.003789	156.000000	0.158138
-0.003788	152.000000	0.158453
-0.003787	148.000000	0.158803
-0.003786	144.000000	0.159314
-0.003785	140.000000	0.159816
-0.003784	136.000000	0.159826
-0.003783	132.000000	0.159501
-0.003782	128.000000	0.159651
-0.003781	312.000000	0.158722
-0.003780	308.000000	0.156940
-0.003779	308.000000	0.154069
-0.003778	304.000000	0.151043
-0.003777	300.000000	0.148410
-0.003776	296.000000	0.146245
-0.003775	292.000000	0.144043
-0.003774	288.000000	0.140030
-0.003773	284.000000	0.135254
-0.003772	280.000000	0.131510
-0.003771	272.000000	0.129356
-0.003770	268.000000	0.126464
-0.003769	264.000000	0.122957
-0.003768	76.000000	0.119854
-0.003767	72.000000	0.116432
-0.003766	64.000000	0.113875
-0.003765	60.000000	0.111264
-0.003764	236.000000	0.107812
-0.003763	48.000000	0.104483
-0.003762	224.000000	0.102557
-0.003761	36.000000	0.100922
-0.003760	32.000000	0.099559
-0.003759	208.000000	0.096581
-0.003758	20.000000	0.093702
-0.003757	196.000000	0.093059
-0.003756	8.000000	0.091367
-0.003755	4.000000	0.090778
-0.003754	0.000000	0.089844
-0.003753	352.000000	0.088813
-0.003752	168.000000	0.088604
-0.003751	340.000000	0.088123
-0.003750	336.000000	0.088641
-0.003749	332.000000	0.087977
-0.003748	324.000000	0.088154
-0.003747	320.000000	0.089173
-0.003746	312.000000	0.090583
-0.003745	308.000000	0.092422
-0.003744	304.000000	0.093541
-0.003743	296.000000	0.093990
-0.003742	292.000000	0.095754
-0.003741	284.000000	0.097782
-0.003740	280.000000	0.100080
-0.003739	276.000000	0.103121
-0.003738	268.000000	0.105506
-0.003737	264.000000	0.108085
-0.003736	260.000000	0.111512
-0.003735	256.000000	0.114364
-0.003734	248.000000	0.116090
-0.003733	244.000000	0.119381
-0.003732	240.000000	0.123483
-0.003731	232.000000	0.127962
-0.003730	228.000000	0.131847
-0.003729	224.000000	0.134059
-0.003728	220.000000	0.136461
-0.003727	212.000000	0.139120
-0.003726	208.000000	0.143064
-0.003725	208.000000	0.146496
-0.003724	200.000000	0.148880
-0.003723	196.000000	0.151343
-0.003722	192.000000	0.153679
-0.003721	188.000000	0.155849
-0.003720	184.000000	0.158140
-0.003719	180.000000	0.158395
-0.003718	4.000000	0.160518
-0.003717	0.000000	0.161006
-0.003716	356.000000	0.161152
-0.003715	356.000000	0.162483
-0.003714	348.000000	0.161368
-0.003713	348.000000	0.161186
-0.003712	348.000000	0.159353
-0.003711	348.000000	0.156619
-0.003710	344.000000	0.153773
-0.003709	340.000000	0.151837
-0.003708	336.000000	0.149425
-0.003707	328.000000	0.147459
-0.003706	324.000000	0.144584
-0.003705	320.000000	0.141118
-0.003704	312.000000	0.138139
-0.003703	308.000000	0.134193
-0.003702	304.000000	0.132624
-0.003701	296.000000	0.128783
-0.003700	292.000000	0.126324
-0.003699	284.000000	0.123687
-0.003698	280.000000	0.120159
-0.003697	272.000000	0.116827
-0.003696	268.000000	0.114136
-0.003695	264.000000	0.111398
-0.003694	256.000000	0.108549
-0.003693	252.000000	0.106845
-0.003692	244.000000	0.103609
-0.003691	240.000000	0.102232
-0.003690	232.000000	0.099832
-0.003689	228.000000	0.097640
-0.003688	224.000000	0.096066
-0.003687	216.000000	0.093293
-0.003686	212.000000	0.094096
-0.003685	204.000000	0.092067
-0.003684	200.000000	0.091227
-0.003683	12.000000	0.090239
-0.003682	8.000000	0.089107
-0.003681	4.000000	0.088930
-0.003680	356.000000	0.087605
-0.003679	352.000000	0.087828
-0.003678	344.000000	0.087521
-0.003677	340.000000	0.088216
-0.003676	332.000000	0.089434
-0.003675	328.000000	0.088687
-0.003674	324.000000	0.088610
-0.003673	316.000000	0.090259
-0.003672	312.000000	0.091927
-0.003671	308.000000	0.093820
-0.003670	300.000000	0.094988
-0.003669	296.000000	0.097045
-0.003668	292.000000	0.099257
-0.003667	284.000000	0.102437
-0.003666	280.000000	0.104110
-0.003665	276.000000	0.106172
-0.003664	268.000000	0.109464
-0.003663	264.000000	0.113222
-0.003662	260.000000	0.118282
-0.003661	256.000000	0.120612
-0.003660	252.000000	0.123322
-0.003659	244.000000	0.126206
-0.003658	240.000000	0.128945
-0.003657	240.000000	0.133665
-0.003656	236.000000	0.137154
-0.003655	232.000000	0.140114
-0.003654	228.000000	0.141553
-0.003653	224.000000	0.144153
-0.003652	220.000000	0.146567
-0.003651	216.000000	0.147287
-0.003650	212.000000	0.148173
-0.003649	208.000000	0.150258
-0.003648	208.000000	0.150825
-0.003647	28.000000	0.152289
-0.003646	24.000000	0.152881
-0.003645	20.000000	0.151462
-0.003644	20.000000	0.151543
-0.003643	20.000000	0.148640
-0.003642	16.000000	0.147307
-0.003641	12.000000	0.146036
-0.003640	8.000000	0.143223
-0.003639	4.000000	0.140625
-0.003638	0.000000	0.138700
-0.003637	356.000000	0.136400
-0.003636	352.000000	0.134830
-0.003635	348.000000	0.131261
-0.003634	340.000000	0.128449
-0.003633	336.000000	0.125971
-0.003632	332.000000	0.125667
-0.003631	324.000000	0.124432
-0.003630	320.000000	0.120874
-0.003629	312.000000	0.118117
-0.003628	308.000000	0.115760
-0.003627	300.000000	0.115649
-0.003626	296.000000	0.113281
-0.003625	288.000000	0.111693
-0.003624	284.000000	0.109488
-0.003623	276.000000	0.108162
-0.003622	272.000000	0.106768
-0.003621	264.000000	0.103860
-0.003620	260.000000	0.102634
-0.003619	252.000000	0.100533
-0.003618	248.000000	0.100408
-0.003617	240.000000	0.099990
-0.003616	236.000000	0.097168
-0.003615	228.000000	0.096404
-0.003614	224.000000	0.094754
-0.003613	36.000000	0.094836
-0.003612	28.000000	0.094643
-0.003611	24.000000	0.093443
-0.003610	20.000000	0.093227
-0.003609	12.000000	0.092777
-0.003608	8.000000	0.093572
-0.003607	0.000000	0.093234
-0.003606	356.000000	0.092954
-0.003605	348.000000	0.093300
-0.003604	344.000000	0.095216
-0.003603	340.000000	0.096921
-0.003602	332.000000	0.096519
-0.003601	328.000000	0.097878
-0.003600	320.000000	0.099479
-0.003599	316.000000	0.101864
-0.003598	312.000000	0.103637
-0.003597	308.000000	0.103887
-0.003596	300.000000	0.106675
-0.003595	296.000000	0.109039
-0.003594	292.000000	0.112512
-0.003593	284.000000	0.114077
-0.003592	280.000000	0.116055
-0.003591	276.000000	0.119167
-0.003590	272.000000	0.121333
-0.003589	268.000000	0.125552
-0.003588	260.000000	0.128182
-0.003587	256.000000	0.130236
-0.003586	252.000000	0.133382
-0.003585	248.000000	0.135722
-0.003584	248.000000	0.138396
-0.003583	240.000000	0.138774
-0.003582	236.000000	0.141004
-0.003581	236.000000	0.143387
-0.003580	232.000000	0.145739
-0.003579	52.000000	0.146513
-0.003578	48.000000	0.146677
-0.003577	44.000000	0.146363
-0.003576	40.000000	0.146091
-0.003575	40.000000	0.146495
-0.003574	40.000000	0.145226
-0.003573	36.000000	0.143856
-0.003572	32.000000	0.140864
-0.003571	28.000000	0.138364
-0.003570	28.000000	0.135353
-0.003569	24.000000	0.133641
-0.003568	16.000000	0.131124
-0.003567	16.000000	0.126883
-0.003566	8.000000	0.122895
-0.003565	4.000000	0.120828
-0.003564	0.000000	0.118409
-0.003563	356.000000	0.117109
-0.003562	348.000000	0.113794
-0.003561	344.000000	0.110468
-0.003560	340.000000	0.108039
-0.003559	332.000000	0.106143
-0.003558	328.000000	0.105337
-0.003557	324.000000	0.102980
-0.003556	316.000000	0.102216
-0.003555	312.000000	0.100535
-0.003554	304.000000	0.100109
-0.003553	300.000000	0.098859
-0.003552	296.000000	0.097368
-0.003551	288.000000	0.097644
-0.003550	284.000000	0.096765
-0.003549	276.000000	0.097427
-0.003548	272.000000	0.097024
-0.003547	264.000000	0.096050
-0.003546	260.000000	0.095985
-0.003545	252.000000	0.096669
-0.003544	248.000000	0.096518
-0.003543	60.000000	0.096732
-0.003542	52.000000	0.096451
-0.003541	48.000000	0.096904
-0.003540	44.000000	0.097139
-0.003539	36.000000	0.096071
-0.003538	28.000000	0.097172
-0.003537	24.000000	0.097501
-0.003536	16.000000	0.098879
-0.003535	12.000000	0.099311
-0.003534	8.000000	0.099155
-0.003533	0.000000	0.100188
-0.003532	356.000000	0.101823
-0.003531	348.000000	0.103924
-0.003530	344.000000	0.104241
-0.003529	340.000000	0.105874
-0.003528	332.000000	0.108056
-0.003527	328.000000	0.110555
-0.003526	320.000000	0.113295
-0.003525	316.000000	0.115077
-0.003524	312.000000	0.116645
-0.003523	304.000000	0.120185
-0.003522	300.000000	0.122367
-0.003521	296.000000	0.125775
-0.003520	292.000000	0.127374
-0.003519	284.000000	0.129807
-0.003518	280.000000	0.133514
-0.003517	276.000000	0.136151
-0.003516	276.000000	0.138870
-0.003515	268.000000	0.138922
-0.003514	268.000000	0.140665
-0.003513	264.000000	0.143445
-0.003512	260.000000	0.145715
-0.003511	256.000000	0.146667
-0.003510	252.000000	0.145766
-0.003509	248.000000	0.146944
-0.003508	244.000000	0.146800
-0.003507	240.000000	0.147870
-0.003506	240.000000	0.148619
-0.003505	236.000000	0.146424
-0.003504	56.000000	0.145840
-0.003503	52.000000	0.144658
-0.003502	52.000000	0.141873
-0.003501	48.000000	0.139433
-0.003500	44.000000	0.136137
-0.003499	40.000000	0.132873
-0.003498	36.000000	0.130185
-0.003497	32.000000	0.127413
-0.003496	28.000000	0.123106
-0.003495	24.000000	0.120088
-0.003494	20.000000	0.117612
-0.003493	12.000000	0.114229
-0.003492	8.000000	0.110239
-0.003491	4.000000	0.106146
-0.003490	0.000000	0.104174
-0.003489	352.000000	0.101915
-0.003488	348.000000	0.099620
-0.003487	344.000000	0.097196
-0.003486	336.000000	0.093787
-0.003485	332.000000	0.091410
-0.003484	328.000000	0.090216
-0.003483	320.000000	0.088895
-0.003482	316.000000	0.087695
-0.003481	308.000000	0.085628
-0.003480	304.000000	0.085684
-0.003479	300.000000	0.085411
-0.003478	292.000000	0.085028
-0.003477	288.000000	0.084525
-0.003476	280.000000	0.083797
-0.003475	276.000000	0.084732
-0.003474	272.000000	0.086341
-0.003473	264.000000	0.087780
-0.003472	260.000000	0.087550
-0.003471	252.000000	0.088075
-0.003470	248.000000	0.089869
-0.003469	60.000000	0.092177
-0.003468	56.000000	0.094777
-0.003467	48.000000	0.094771
-0.003466	44.000000	0.096233
-0.003465	36.000000	0.098496
-0.003464	32.000000	0.100820
-0.003463	24.000000	0.103199
-0.003462	20.000000	0.104250
-0.003461	12.000000	0.105728
-0.003460	8.000000	0.107827
-0.003459	0.000000	0.111281
-0.003458	356.000000	0.113749
-0.003457	352.000000	0.114801
-0.003456	344.000000	0.117191
-0.003455	340.000000	0.119326
-0.003454	336.000000	0.122993
-0.003453	328.000000	0.125636
-0.003452	324.000000	0.126592
-0.003451	320.000000	0.129702
-0.003450	316.000000	0.133121
-0.003449	312.000000	0.136252
-0.003448	304.000000	0.138826
-0.003447	300.000000	0.139517
-0.003446	296.000000	0.141316
-0.003445	292.000000	0.144060
-0.003444	288.000000	0.147314
-0.003443	288.000000	0.148979
-0.003442	280.000000	0.148739
-0.003441	280.000000	0.150756
-0.003440	276.000000	0.151003
-0.003439	272.000000	0.152249
-0.003438	268.000000	0.151949
-0.003437	88.000000	0.151449
-0.003436	88.000000	0.151416
-0.003435	84.000000	0.150234
-0.003434	84.000000	0.149022
-0.003433	80.000000	0.145831
-0.003432	76.000000	0.142853
-0.003431	72.000000	0.140331
-0.003430	68.000000	0.137328
-0.003429	64.000000	0.133962
-0.003428	60.000000	0.129589
-0.003427	56.000000	0.126186
-0.003426	52.000000	0.123690
-0.003425	44.000000	0.120633
-0.003424	40.000000	0.116476
-0.003423	36.000000	0.111571
-0.003422	28.000000	0.108594
-0.003421	24.000000	0.106197
-0.003420	20.000000	0.103488
-0.003419	16.000000	0.101731
-0.003418	8.000000	0.096887
-0.003417	4.000000	0.094065
-0.003416	356.000000	0.091900
-0.003415	352.000000	0.090033
-0.003414	348.000000	0.087697
-0.003413	340.000000	0.084930
-0.003412	336.000000	0.084448
-0.003411	328.000000	0.082919
-0.003410	324.000000	0.081973
-0.003409	320.000000	0.079958
-0.003408	312.000000	0.078305
-0.003407	308.000000	0.078151
-0.003406	304.000000	0.078970
-0.003405	116.000000	0.079497
-0.003404	112.000000	0.078206
-0.003403	104.000000	0.077597
-0.003402	100.000000	0.078609
-0.003401	92.000000	0.079859
-0.003400	88.000000	0.080941
-0.003399	84.000000	0.082316
-0.003398	76.000000	0.083091
-0.003397	72.000000	0.084949
-0.003396	64.000000	0.088326
-0.003395	60.000000	0.090651
-0.003394	56.000000	0.092691
-0.003393	48.000000	0.094971
-0.003392	44.000000	0.097744
-0.003391	40.000000	0.101913
-0.003390	32.000000	0.104621
-0.003389	28.000000	0.107713
-0.003388	20.000000	0.111984
-0.003387	16.000000	0.114173
-0.003386	12.000000	0.119080
-0.003385	4.000000	0.122528
-0.003384	0.000000	0.124273
-0.003383	356.000000	0.128504
-0.003382	352.000000	0.132426
-0.003381	344.000000	0.136494
-0.003380	340.000000	0.139409
-0.003379	336.000000	0.141511
-0.003378	332.000000	0.144611
-0.003377	328.000000	0.146531
-0.003376	324.000000	0.149793
-0.003375	320.000000	0.151691
-0.003374	320.000000	0.152680
-0.003373	316.000000	0.154229
-0.003372	308.000000	0.155129
-0.003371	304.000000	0.155902
-0.003370	300.000000	0.156801
-0.003369	296.000000	0.156908
-0.003368	296.000000	0.156732
-0.003367	116.000000	0.156729
-0.003366	112.000000	0.155604
-0.003365	112.000000	0.153643
-0.003364	108.000000	0.152533
-0.003363	104.000000	0.149979
-0.003362	100.000000	0.147414
-0.003361	96.000000	0.143440
-0.003360	92.000000	0.141097
-0.003359	88.000000	0.138296
-0.003358	84.000000	0.134655
-0.003357	76.000000	0.132698
-0.003356	72.000000	0.127774
-0.003355	68.000000	0.124144
-0.003354	64.000000	0.120892
-0.003353	56.000000	0.117579
-0.003352	52.000000	0.114405
-0.003351	48.000000	0.110617
-0.003350	44.000000	0.108636
-0.003349	36.000000	0.104478
-0.003348	32.000000	0.100972
-0.003347	24.000000	0.098774
-0.003346	20.000000	0.095186
-0.003345	16.000000	0.093863
-0.003344	8.000000	0.090531
-0.003343	4.000000	0.088994
-0.003342	356.000000	0.087454
-0.003341	352.000000	0.084298
-0.003340	344.000000	0.084033
-0.003339	340.000000	0.081565
-0.003338	336.000000	0.080851
-0.003337	328.000000	0.079912
-0.003336	324.000000	0.078344
-0.003335	316.000000	0.078527
-0.003334	312.000000	0.076941
-0.003333	308.000000	0.077821
-0.003332	300.000000	0.078096
-0.003331	296.000000	0.078028
-0.003330	108.000000	0.078483
-0.003329	284.000000	0.078384
-0.003328	96.000000	0.080537
-0.003327	92.000000	0.081957
-0.003326	84.000000	0.082710
-0.003325	80.000000	0.085157
-0.003324	76.000000	0.085751
-0.003323	72.000000	0.088335
-0.003322	64.000000	0.090768
-0.003321	60.000000	0.093640
-0.003320	56.000000	0.097267
-0.003319	48.000000	0.099562
-0.003318	44.000000	0.103328
-0.003317	40.000000	0.105443
-0.003316	32.000000	0.108296
-0.003315	28.000000	0.112800
-0.003314	24.000000	0.117262
-0.003313	20.000000	0.121100
-0.003312	16.000000	0.124094
-0.003311	12.000000	0.127706
-0.003310	8.000000	0.130421
-0.003309	4.000000	0.133244
-0.003308	0.000000	0.136786
-0.003307	356.000000	0.139970
-0.003306	352.000000	0.142557
-0.003305	348.000000	0.144163
-0.003304	168.000000	0.146502
-0.003303	164.000000	0.148092
-0.003302	160.000000	0.148662
-0.003301	156.000000	0.150500
-0.003300	156.000000	0.150176
-0.003299	152.000000	0.150300
-0.003298	152.000000	0.149754
-0.003297	148.000000	0.148925
-0.003296	148.000000	0.147877
-0.003295	144.000000	0.145851
-0.003294	140.000000	0.142344
-0.003293	136.000000	0.139779
-0.003292	132.000000	0.137935
-0.003291	128.000000	0.135477
-0.003290	120.000000	0.133181
-0.003289	116.000000	0.130786
-0.003288	112.000000	0.128173
-0.003287	104.000000	0.124976
-0.003286	100.000000	0.122799
-0.003285	96.000000	0.119507
-0.003284	88.000000	0.116760
-0.003283	84.000000	0.115243
-0.003282	76.000000	0.112981
-0.003281	72.000000	0.110444
-0.003280	64.000000	0.107077
-0.003279	60.000000	0.103935
-0.003278	52.000000	0.102682
-0.003277	48.000000	0.100215
-0.003276	40.000000	0.098019
-0.003275	36.000000	0.095501
-0.003274	32.000000	0.093125
-0.003273	24.000000	0.091207
-0.003272	20.000000	0.090280
-0.003271	12.000000	0.088423
-0.003270	8.000000	0.086396
-0.003269	180.000000	0.085062
-0.003268	356.000000	0.084767
-0.003267	168.000000	0.082653
-0.003266	164.000000	0.082069
-0.003265	156.000000	0.081319
-0.003264	152.000000	0.080702
-0.003263	148.000000	0.080528
-0.003262	140.000000	0.079055
-0.003261	136.000000	0.079839
-0.003260	128.000000	0.080559
-0.003259	124.000000	0.080929
-0.003258	116.000000	0.082016
-0.003257	112.000000	0.082345
-0.003256	108.000000	0.083488
-0.003255	100.000000	0.084403
-0.003254	96.000000	0.085652
-0.003253	92.000000	0.088648
-0.003252	84.000000	0.089440
-0.003251	80.000000	0.092717
-0.003250	76.000000	0.095318
-0.003249	68.000000	0.096399
-0.003248	64.000000	0.100046
-0.003247	60.000000	0.101560
-0.003246	52.000000	0.106606
-0.003245	48.000000	0.109512
-0.003244	44.000000	0.112743
-0.003243	40.000000	0.116197
-0.003242	36.000000	0.117865
-0.003241	32.000000	0.122535
-0.003240	28.000000	0.125376
-0.003239	24.000000	0.128744
-0.003238	20.000000	0.130412
-0.003237	16.000000	0.132531
-0.003236	12.000000	0.135296
-0.003235	12.000000	0.136906
-0.003234	8.000000	0.138549
-0.003233	4.000000	0.139080
-0.003232	0.000000	0.139509
-0.003231	180.000000	0.140645
-0.003230	176.000000	0.140382
-0.003229	172.000000	0.141620
-0.003228	168.000000	0.140438
-0.003227	168.000000	0.138303
-0.003226	164.000000	0.136786
-0.003225	160.000000	0.134623
-0.003224	160.000000	0.132805
-0.003223	152.000000	0.130320
-0.003222	148.000000	0.127366
-0.003221	144.000000	0.124524
-0.003220	140.000000	0.121930
-0.003219	136.000000	0.119358
-0.003218	132.000000	0.116520
-0.003217	128.000000	0.113521
-0.003216	124.000000	0.110981
-0.003215	116.000000	0.109350
-0.003214	112.000000	0.106618
-0.003213	108.000000	0.104799
-0.003212	100.000000	0.101914
-0.003211	96.000000	0.099558
-0.003210	92.000000	0.098708
-0.003209	84.000000	0.096787
-0.003208	80.000000	0.095052
-0.003207	72.000000	0.092837
-0.003206	68.000000	0.092371
-0.003205	60.000000	0.091905
-0.003204	56.000000	0.090246
-0.003203	48.000000	0.088955
-0.003202	44.000000	0.087378
-0.003201	40.000000	0.087391
-0.003200	32.000000	0.087379
-0.003199	28.000000	0.087035
-0.003198	20.000000	0.085412
-0.003197	16.000000	0.085230
-0.003196	8.000000	0.085404
-0.003195	4.000000	0.084940
-0.003194	356.000000	0.084689
-0.003193	352.000000	0.084180
-0.003192	344.000000	0.084455
-0.003191	340.000000	0.086039
-0.003190	152.000000	0.086365
-0.003189	328.000000	0.086365
-0.003188	140.000000	0.086322
-0.003187	136.000000	0.088202
-0.003186	128.000000	0.089779
-0.003185	124.000000	0.091042
-0.003184	116.000000	0.092698
-0.003183	112.000000	0.094246
-0.003182	108.000000	0.096325
-0.003181	100.000000	0.098154
-0.003180	96.000000	0.100259
-0.003179	92.000000	0.102103
-0.003178	84.000000	0.104822
-0.003177	80.000000	0.108716
-0.003176	76.000000	0.110993
-0.003175	68.000000	0.112830
-0.003174	64.000000	0.115311
-0.003173	60.000000	0.118784
-0.003172	56.000000	0.121943
-0.003171	52.000000	0.124583
-0.003170	48.000000	0.126894
-0.003169	44.000000	0.128905
-0.003168	40.000000	0.131496
-0.003167	36.000000	0.134456
-0.003166	32.000000	0.136372
-0.003165	28.000000	0.137154
-0.003164	24.000000	0.138463
-0.003163	204.000000	0.139178
-0.003162	20.000000	0.141290
-0.003161	196.000000	0.141151
-0.003160	196.000000	0.140628
-0.003159	192.000000	0.139132
-0.003158	188.000000	0.138215
-0.003157	188.000000	0.136720
-0.003156	184.000000	0.135277
-0.003155	180.000000	0.132104
-0.003154	176.000000	0.129483
-0.003153	172.000000	0.126040
-0.003152	168.000000	0.123292
-0.003151	164.000000	0.120143
-0.003150	160.000000	0.115358
-0.003149	156.000000	0.112814
-0.003148	152.000000	0.108937
-0.003147	148.000000	0.106524
-0.003146	140.000000	0.103512
-0.003145	136.000000	0.100502
-0.003144	132.000000	0.097056
-0.003143	128.000000	0.094033
-0.003142	120.000000	0.092252
-0.003141	116.000000	0.089518
-0.003140	112.000000	0.087308
-0.003139	104.000000	0.085346
-0.003138	100.000000	0.084173
-0.003137	96.000000	0.083138
-0.003136	88.000000	0.081874
-0.003135	84.000000	0.080552
-0.003134	76.000000	0.079148
-0.003133	72.000000	0.079175
-0.003132	68.000000	0.080522
-0.003131	60.000000	0.079696
-0.003130	56.000000	0.079412
-0.003129	48.000000	0.079914
-0.003128	44.000000	0.079479
-0.003127	40.000000	0.081189
-0.003126	212.000000	0.081086
-0.003125	204.000000	0.082417
-0.003124	200.000000	0.083182
-0.003123	192.000000	0.084071
-0.003122	188.000000	0.085340
-0.003121	180.000000	0.085666
-0.003120	176.000000	0.086988
-0.003119	168.000000	0.089014
-0.003118	164.000000	0.090516
-0.003117	156.000000	0.092900
-0.003116	152.000000	0.094065
-0.003115	144.000000	0.095735
-0.003114	140.000000	0.097679
-0.003113	136.000000	0.099294
-0.003112	128.000000	0.101962
-0.003111	124.000000	0.103705
-0.003110	116.000000	0.106567
-0.003109	112.000000	0.109747
-0.003108	108.000000	0.111651
-0.003107	100.000000	0.114717
-0.003106	96.000000	0.117302
-0.003105	92.000000	0.120552
-0.003104	88.000000	0.123597
-0.003103	84.000000	0.126601
-0.003102	80.000000	0.129278
-0.003101	72.000000	0.131166
-0.003100	68.000000	0.134803
-0.003099	68.000000	0.137484
-0.003098	64.000000	0.138440
-0.003097	60.000000	0.140669
-0.003096	56.000000	0.141661
-0.003095	52.000000	0.143204
-0.003094	48.000000	0.144022
-0.003093	44.000000	0.144197
-0.003092	40.000000	0.144820
-0.003091	36.000000	0.144251
-0.003090	32.000000	0.144326
-0.003089	216.000000	0.143817
-0.003088	212.000000	0.142857
-0.003087	208.000000	0.141329
-0.003086	204.000000	0.138780
-0.003085	204.000000	0.135271
-0.003084	200.000000	0.132830
-0.003083	196.000000	0.129410
-0.003082	192.000000	0.125902
-0.003081	184.000000	0.123320
-0.003080	180.000000	0.119248
-0.003079	176.000000	0.115307
-0.003078	172.000000	0.111755
-0.003077	168.000000	0.109623
-0.003076	164.000000	0.105149
-0.003075	156.000000	0.101487
-0.003074	152.000000	0.098165
-0.003073	148.000000	0.094267
-0.003072	140.000000	0.091865
-0.003071	136.000000	0.088794
-0.003070	132.000000	0.085758
-0.003069	124.000000	0.083313
-0.003068	120.000000	0.080691
-0.003067	116.000000	0.077886
-0.003066	108.000000	0.076344
-0.003065	104.000000	0.073808
-0.003064	100.000000	0.072200
-0.003063	92.000000	0.071594
-0.003062	88.000000	0.071060
-0.003061	84.000000	0.070164
-0.003060	76.000000	0.068384
-0.003059	72.000000	0.068686
-0.003058	64.000000	0.069107
-0.003057	60.000000	0.069822
-0.003056	56.000000	0.070839
-0.003055	48.000000	0.071678
-0.003054	44.000000	0.071979
-0.003053	40.000000	0.074068
-0.003052	32.000000	0.075433
-0.003051	28.000000	0.078492
-0.003050	20.000000	0.080263
-0.003049	16.000000	0.082630
-0.003048	8.000000	0.085234
-0.003047	184.000000	0.087854
-0.003046	176.000000	0.091145
-0.003045	172.000000	0.093610
-0.003044	164.000000	0.096779
-0.003043	160.000000	0.099572
-0.003042	156.000000	0.103453
-0.003041	148.000000	0.105936
-0.003040	144.000000	0.107910
-0.003039	136.000000	0.112084
-0.003038	132.000000	0.114971
-0.003037	128.000000	0.118734
-0.003036	120.000000	0.122090
-0.003035	116.000000	0.125115
-0.003034	112.000000	0.127027
-0.003033	104.000000	0.130722
-0.003032	100.000000	0.134209
-0.003031	96.000000	0.136388
-0.003030	96.000000	0.139393
-0.003029	88.000000	0.140723
-0.003028	84.000000	0.143152
-0.003027	80.000000	0.144969
-0.003026	80.000000	0.146735
-0.003025	76.000000	0.147923
-0.003024	72.000000	0.148594
-0.003023	68.000000	0.149427
-0.003022	248.000000	0.149493
-0.003021	244.000000	0.148329
-0.003020	240.000000	0.148872
-0.003019	240.000000	0.147312
-0.003018	236.000000	0.146047
-0.003017	232.000000	0.143506
-0.003016	228.000000	0.140017
-0.003015	228.000000	0.137616
-0.003014	224.000000	0.134379
-0.003013	216.000000	0.131816
-0.003012	212.000000	0.127427
-0.003011	208.000000	0.122191
-0.003010	204.000000	0.119366
-0.003009	200.000000	0.116188
-0.003008	196.000000	0.112906
-0.003007	188.000000	0.108842
-0.003006	184.000000	0.104252
-0.003005	180.000000	0.101042
-0.003004	172.000000	0.097891
-0.003003	168.000000	0.095338
-0.003002	164.000000	0.091313
-0.003001	156.000000	0.087327
-0.003000	152.000000	0.086394
-0.002999	148.000000	0.082935
-0.002998	140.000000	0.081159
-0.002997	136.000000	0.077453
-0.002996	132.000000	0.074590
-0.002995	124.000000	0.074885
-0.002994	120.000000	0.072256
-0.002993	112.000000	0.071543
-0.002992	108.000000	0.068826
-0.002991	104.000000	0.067787
-0.002990	96.000000	0.067465
-0.002989	92.000000	0.066742
-0.002988	264.000000	0.067496
-0.002987	260.000000	0.065445
-0.002986	256.000000	0.065758
-0.002985	248.000000	0.065813
-0.002984	244.000000	0.066164
-0.002983	236.000000	0.067564
-0.002982	232.000000	0.067932
-0.002981	228.000000	0.070663
-0.002980	220.000000	0.071337
-0.002979	216.000000	0.073107
-0.002978	208.000000	0.075506
-0.002977	204.000000	0.077862
-0.002976	200.000000	0.081936
-0.002975	192.000000	0.084246
-0.002974	188.000000	0.088094
-0.002973	184.000000	0.090131
-0.002972	176.000000	0.093723
-0.002971	172.000000	0.099044
-0.002970	168.000000	0.102571
-0.002969	160.000000	0.107729
-0.002968	156.000000	0.110684
-0.002967	152.000000	0.114366
-0.002966	148.000000	0.118027
-0.002965	144.000000	0.122257
-0.002964	320.000000	0.126557
-0.002963	320.000000	0.129430
-0.002962	316.000000	0.133627
-0.002961	312.000000	0.135751
-0.002960	308.000000	0.138371
-0.002959	304.000000	0.141562
-0.002958	300.000000	0.142673
-0.002957	296.000000	0.144695
-0.002956	292.000000	0.146805
-0.002955	288.000000	0.147277
-0.002954	284.000000	0.147552
-0.002953	280.000000	0.147701
-0.002952	280.000000	0.148154
-0.002951	276.000000	0.148655
-0.002950	272.000000	0.147088
-0.002949	268.000000	0.145212
-0.002948	268.000000	0.141658
-0.002947	264.000000	0.140459
-0.002946	260.000000	0.139650
-0.002945	252.000000	0.137228
-0.002944	248.000000	0.133555
-0.002943	244.000000	0.129708
-0.002942	240.000000	0.126724
-0.002941	236.000000	0.123931
-0.002940	228.000000	0.122220
-0.002939	224.000000	0.118564
-0.002938	220.000000	0.115180
-0.002937	216.000000	0.111335
-0.002936	208.000000	0.108973
-0.002935	204.000000	0.105614
-0.002934	196.000000	0.102154
-0.002933	192.000000	0.098847
-0.002932	188.000000	0.096108
-0.002931	180.000000	0.093519
-0.002930	176.000000	0.090029
-0.002929	168.000000	0.086455
-0.002928	164.000000	0.084154
-0.002927	160.000000	0.083066
-0.002926	152.000000	0.080800
-0.002925	148.000000	0.077847
-0.002924	140.000000	0.075646
-0.002923	136.000000	0.074590
-0.002922	132.000000	0.073005
-0.002921	124.000000	0.072023
-0.002920	120.000000	0.070943
-0.002919	112.000000	0.069481
-0.002918	108.000000	0.069531
-0.002917	104.000000	0.069160
-0.002916	96.000000	0.068559
-0.002915	92.000000	0.068157
-0.002914	84.000000	0.069431
-0.002913	80.000000	0.070988
-0.002912	72.000000	0.070159
-0.002911	68.000000	0.071136
-0.002910	240.000000	0.072089
-0.002909	236.000000	0.073764
-0.002908	232.000000	0.076380
-0.002907	224.000000	0.078502
-0.002906	220.000000	0.079882
-0.002905	212.000000	0.080639
-0.002904	208.000000	0.084039
-0.002903	204.000000	0.087365
-0.002902	200.000000	0.090531
-0.002901	192.000000	0.093555
-0.002900	188.000000	0.096648
-0.002899	184.000000	0.099492
-0.002898	180.000000	0.103058
-0.002897	172.000000	0.106521
-0.002896	168.000000	0.110056
-0.002895	164.000000	0.113679
-0.002894	160.000000	0.118492
-0.002893	156.000000	0.120867
-0.002892	152.000000	0.123599
-0.002891	148.000000	0.126361
-0.002890	144.000000	0.129295
-0.002889	144.000000	0.132494
-0.002888	324.000000	0.133818
-0.002887	320.000000	0.135226
-0.002886	316.000000	0.135082
-0.002885	312.000000	0.136899
-0.002884	308.000000	0.137824
-0.002883	304.000000	0.137236
-0.002882	304.000000	0.138106
-0.002881	300.000000	0.136097
-0.002880	296.000000	0.134305
-0.002879	296.000000	0.132543
-0.002878	292.000000	0.131598
-0.002877	288.000000	0.129152
-0.002876	284.000000	0.126060
-0.002875	280.000000	0.123213
-0.002874	276.000000	0.119015
-0.002873	268.000000	0.116733
-0.002872	264.000000	0.115325
-0.002871	260.000000	0.112537
-0.002870	256.000000	0.110164
-0.002869	248.000000	0.106971
-0.002868	244.000000	0.104663
-0.002867	240.000000	0.100962
-0.002866	232.000000	0.099214
-0.002865	228.000000	0.098250
-0.002864	224.000000	0.094827
-0.002863	216.000000	0.094526
-0.002862	212.000000	0.091041
-0.002861	204.000000	0.088776
-0.002860	200.000000	0.087885
-0.002859	192.000000	0.085279
-0.002858	188.000000	0.085351
-0.002857	180.000000	0.082763
-0.002856	176.000000	0.081792
-0.002855	172.000000	0.080686
-0.002854	164.000000	0.078486
-0.002853	160.000000	0.078265
-0.002852	152.000000	0.076662
-0.002851	148.000000	0.076004
-0.002850	320.000000	0.075719
-0.002849	316.000000	0.074598
-0.002848	308.000000	0.073173
-0.002847	304.000000	0.073109
-0.002846	296.000000	0.073465
-0.002845	292.000000	0.073543
-0.002844	288.000000	0.073294
-0.002843	280.000000	0.073587
-0.002842	276.000000	0.074435
-0.002841	268.000000	0.075311
-0.002840	264.000000	0.077685
-0.002839	256.000000	0.078622
-0.002838	252.000000	0.078938
-0.002837	244.000000	0.081069
-0.002836	240.000000	0.083579
-0.002835	236.000000	0.085776
-0.002834	228.000000	0.088105
-0.002833	224.000000	0.091029
-0.002832	220.000000	0.093424
-0.002831	212.000000	0.095935
-0.002830	208.000000	0.099311
-0.002829	204.000000	0.101856
-0.002828	200.000000	0.104570
-0.002827	192.000000	0.108884
-0.002826	188.000000	0.112838
-0.002825	184.000000	0.116064
-0.002824	180.000000	0.116841
-0.002823	176.000000	0.120092
-0.002822	172.000000	0.123443
-0.002821	168.000000	0.126460
-0.002820	168.000000	0.128442
-0.002819	164.000000	0.129665
-0.002818	160.000000	0.131709
-0.002817	156.000000	0.132300
-0.002816	152.000000	0.132825
-0.002815	332.000000	0.133176
-0.002814	328.000000	0.133032
-0.002813	324.000000	0.133247
-0.002812	320.000000	0.132973
-0.002811	320.000000	0.131526
-0.002810	316.000000	0.129748
-0.002809	312.000000	0.127574
-0.002808	308.000000	0.125621
-0.002807	304.000000	0.123359
-0.002806	300.000000	0.119012
-0.002805	296.000000	0.115522
-0.002804	292.000000	0.113010
-0.002803	288.000000	0.110887
-0.002802	284.000000	0.107888
-0.002801	280.000000	0.104080
-0.002800	276.000000	0.100504
-0.002799	268.000000	0.097631
-0.002798	264.000000	0.094746
-0.002797	260.000000	0.093073
-0.002796	256.000000	0.088864
-0.002795	252.000000	0.086780
-0.002794	244.000000	0.084799
-0.002793	240.000000	0.081696
-0.002792	236.000000	0.080088
-0.002791	228.000000	0.077338
-0.002790	224.000000	0.076425
-0.002789	216.000000	0.076857
-0.002788	212.000000	0.075520
-0.002787	208.000000	0.074147
-0.002786	200.000000	0.072472
-0.002785	196.000000	0.072087
-0.002784	188.000000	0.071711
-0.002783	184.000000	0.073074
-0.002782	176.000000	0.072840
-0.002781	172.000000	0.071858
-0.002780	164.000000	0.072590
-0.002779	160.000000	0.072600
-0.002778	156.000000	0.072969
-0.002777	148.000000	0.073279
-0.002776	144.000000	0.074690
-0.002775	136.000000	0.075656
-0.002774	132.000000	0.076401
-0.002773	124.000000	0.077811
-0.002772	120.000000	0.079351
-0.002771	112.000000	0.079224
-0.002770	284.000000	0.081474
-0.002769	280.000000	0.083345
-0.002768	276.000000	0.085566
-0.002767	268.000000	0.086943
-0.002766	264.000000	0.088993
-0.002765	256.000000	0.091678
-0.002764	252.000000	0.093187
-0.002763	248.000000	0.096451
-0.002762	244.000000	0.098766
-0.002761	236.000000	0.101204
-0.002760	232.000000	0.103843
-0.002759	228.000000	0.108007
-0.002758	220.000000	0.111256
-0.002757	216.000000	0.114257
-0.002756	212.000000	0.116259
-0.002755	208.000000	0.118462
-0.002754	204.000000	0.121560
-0.002753	200.000000	0.124420
-0.002752	196.000000	0.127692
-0.002751	192.000000	0.130508
-0.002750	188.000000	0.132467
-0.002749	184.000000	0.133462
-0.002748	180.000000	0.133852
-0.002747	176.000000	0.134901
-0.002746	172.000000	0.135804
-0.002745	352.000000	0.135841
-0.002744	348.000000	0.137122
-0.002743	348.000000	0.135597
-0.002742	344.000000	0.133472
-0.002741	340.000000	0.132728
-0.002740	336.000000	0.130232
-0.002739	332.000000	0.128444
-0.002738	332.000000	0.124727
-0.002737	328.000000	0.120849
-0.002736	324.000000	0.117965
-0.002735	316.000000	0.115259
-0.002734	316.000000	0.111950
-0.002733	308.000000	0.107992
-0.002732	304.000000	0.103528
-0.002731	300.000000	0.099652
-0.002730	296.000000	0.095955
-0.002729	292.000000	0.092986
-0.002728	284.000000	0.089106
-0.002727	280.000000	0.085884
-0.002726	276.000000	0.083777
-0.002725	268.000000	0.079707
-0.002724	264.000000	0.076227
-0.002723	260.000000	0.073041
-0.002722	252.000000	0.071981
-0.002721	248.000000	0.070502
-0.002720	244.000000	0.068017
-0.002719	236.000000	0.066280
-0.002718	232.000000	0.063771
-0.002717	228.000000	0.063024
-0.002716	220.000000	0.062254
-0.002715	216.000000	0.061989
-0.002714	212.000000	0.062001
-0.002713	204.000000	0.061683
-0.002712	200.000000	0.062563
-0.002711	192.000000	0.063149
-0.002710	188.000000	0.062474
-0.002709	184.000000	0.064117
-0.002708	180.000000	0.065480
-0.002707	172.000000	0.066802
-0.002706	344.000000	0.069288
-0.002705	340.000000	0.070961
-0.002704	332.000000	0.071545
-0.002703	328.000000	0.074165
-0.002702	320.000000	0.076481
-0.002701	316.000000	0.078585
-0.002700	308.000000	0.082194
-0.002699	304.000000	0.084288
-0.002698	300.000000	0.087564
-0.002697	292.000000	0.089649
-0.002696	288.000000	0.093109
-0.002695	280.000000	0.095524
-0.002694	276.000000	0.098037
-0.002693	272.000000	0.102427
-0.002692	264.000000	0.105043
-0.002691	260.000000	0.108688
-0.002690	256.000000	0.111443
-0.002689	248.000000	0.115274
-0.002688	244.000000	0.119096
-0.002687	240.000000	0.120371
-0.002686	236.000000	0.123607
-0.002685	232.000000	0.126452
-0.002684	228.000000	0.130570
-0.002683	224.000000	0.134018
-0.002682	40.000000	0.135804
-0.002681	36.000000	0.137102
-0.002680	212.000000	0.137719
-0.002679	208.000000	0.139535
-0.002678	204.000000	0.140253
-0.002677	24.000000	0.140897
-0.002676	20.000000	0.141840
-0.002675	16.000000	0.141098
-0.002674	12.000000	0.141186
-0.002673	8.000000	0.139278
-0.002672	4.000000	0.137634
-0.002671	4.000000	0.136858
-0.002670	0.000000	0.134015
-0.002669	356.000000	0.131568
-0.002668	352.000000	0.128173
-0.002667	348.000000	0.125914
-0.002666	344.000000	0.122265
-0.002665	340.000000	0.118225
-0.002664	336.000000	0.115596
-0.002663	332.000000	0.111024
-0.002662	324.000000	0.106902
-0.002661	320.000000	0.102694
-0.002660	316.000000	0.099938
-0.002659	312.000000	0.097595
-0.002658	308.000000	0.093473
-0.002657	300.000000	0.089903
-0.002656	296.000000	0.084766
-0.002655	292.000000	0.081162
-0.002654	288.000000	0.078684
-0.002653	280.000000	0.075621
-0.002652	276.000000	0.073104
-0.002651	268.000000	0.069687
-0.002650	264.000000	0.067086
-0.002649	260.000000	0.064377
-0.002648	252.000000	0.062098
-0.002647	248.000000	0.060387
-0.002646	244.000000	0.058580
-0.002645	236.000000	0.058693
-0.002644	232.000000	0.057377
-0.002643	224.000000	0.055724
-0.002642	220.000000	0.054871
-0.002641	216.000000	0.053685
-0.002640	208.000000	0.055566
-0.002639	204.000000	0.055693
-0.002638	200.000000	0.056835
-0.002637	192.000000	0.057037
-0.002636	188.000000	0.057695
-0.002635	180.000000	0.061321
-0.002634	176.000000	0.062018
-0.002633	172.000000	0.064061
-0.002632	164.000000	0.067089
-0.002631	160.000000	0.070100
-0.002630	156.000000	0.073618
-0.002629	328.000000	0.076305
-0.002628	320.000000	0.080228
-0.002627	316.000000	0.082636
-0.002626	312.000000	0.087104
-0.002625	308.000000	0.091430
-0.002624	300.000000	0.094390
-0.002623	296.000000	0.097605
-0.002622	292.000000	0.102052
-0.002621	284.000000	0.107722
-0.002620	280.000000	0.111600
-0.002619	276.000000	0.113895
-0.002618	272.000000	0.117889
-0.002617	268.000000	0.120771
-0.002616	260.000000	0.125742
-0.002615	256.000000	0.129706
-0.002614	252.000000	0.132115
-0.002613	248.000000	0.134693
-0.002612	244.000000	0.136439
-0.002611	68.000000	0.139658
-0.002610	64.000000	0.141418
-0.002609	60.000000	0.141986
-0.002608	56.000000	0.142762
-0.002607	52.000000	0.143473
-0.002606	48.000000	0.144167
-0.002605	44.000000	0.143249
-0.002604	40.000000	0.142378
-0.002603	36.000000	0.141609
-0.002602	36.000000	0.140058
-0.002601	32.000000	0.137850
-0.002600	28.000000	0.135405
-0.002599	24.000000	0.132836
-0.002598	20.000000	0.129835
-0.002597	16.000000	0.126948
-0.002596	12.000000	0.123890
-0.002595	4.000000	0.119731
-0.002594	0.000000	0.115389
-0.002593	356.000000	0.111434
-0.002592	348.000000	0.107917
-0.002591	344.000000	0.105376
-0.002590	340.000000	0.101904
-0.002589	332.000000	0.097919
-0.002588	328.000000	0.093256
-0.002587	324.000000	0.089426
-0.002586	320.000000	0.086585
-0.002585	312.000000	0.084623
-0.002584	308.000000	0.080126
-0.002583	304.000000	0.078028
-0.002582	296.000000	0.075730
-0.002581	292.000000	0.072512
-0.002580	284.000000	0.069877
-0.002579	280.000000	0.067025
-0.002578	276.000000	0.065925
-0.002577	268.000000	0.064398
-0.002576	264.000000	0.063190
-0.002575	260.000000	0.061227
-0.002574	252.000000	0.058945
-0.002573	248.000000	0.058004
-0.002572	60.000000	0.058715
-0.002571	236.000000	0.057947
-0.002570	48.000000	0.056652
-0.002569	44.000000	0.056170
-0.002568	40.000000	0.056904
-0.002567	32.000000	0.057556
-0.002566	28.000000	0.057239
-0.002565	20.000000	0.057922
-0.002564	16.000000	0.059101
-0.002563	8.000000	0.061232
-0.002562	4.000000	0.063319
-0.002561	0.000000	0.064521
-0.002560	352.000000	0.066987
-0.002559	348.000000	0.069214
-0.002558	344.000000	0.073355
-0.002557	336.000000	0.076358
-0.002556	332.000000	0.078053
-0.002555	328.000000	0.081537
-0.002554	320.000000	0.086244
-0.002553	316.000000	0.091298
-0.002552	312.000000	0.096021
-0.002551	308.000000	0.098542
-0.002550	124.000000	0.101747
-0.002549	120.000000	0.105672
-0.002548	116.000000	0.110584
-0.002547	112.000000	0.115287
-0.002546	108.000000	0.117265
-0.002545	104.000000	0.121063
-0.002544	104.000000	0.122976
-0.002543	100.000000	0.126050
-0.002542	96.000000	0.128585
-0.002541	92.000000	0.129271
-0.002540	88.000000	0.131512
-0.002539	84.000000	0.133353
-0.002538	80.000000	0.134168
-0.002537	76.000000	0.134989
-0.002536	72.000000	0.134617
-0.002535	68.000000	0.134760
-0.002534	68.000000	0.134064
-0.002533	64.000000	0.132538
-0.002532	60.000000	0.131357
-0.002531	56.000000	0.127772
-0.002530	52.000000	0.126954
-0.002529	48.000000	0.125014
-0.002528	44.000000	0.121809
-0.002527	40.000000	0.119994
-0.002526	36.000000	0.115595
-0.002525	28.000000	0.112966
-0.002524	24.000000	0.111418
-0.002523	20.000000	0.108336
-0.002522	16.000000	0.106628
-0.002521	8.000000	0.102670
-0.002520	4.000000	0.099363
-0.002519	0.000000	0.095686
-0.002518	356.000000	0.093035
-0.002517	348.000000	0.091054
-0.002516	344.000000	0.087261
-0.002515	336.000000	0.085636
-0.002514	332.000000	0.082436
-0.002513	328.000000	0.080000
-0.002512	320.000000	0.076330
-0.002511	316.000000	0.073641
-0.002510	308.000000	0.072667
-0.002509	304.000000	0.070514
-0.002508	296.000000	0.068728
-0.002507	292.000000	0.066126
-0.002506	288.000000	0.064718
-0.002505	280.000000	0.063329
-0.002504	276.000000	0.062934
-0.002503	268.000000	0.061920
-0.002502	264.000000	0.060046
-0.002501	260.000000	0.059713
-0.002500	252.000000	0.060186
-0.002499	248.000000	0.060589
-0.002498	240.000000	0.060789
-0.002497	236.000000	0.060100
-0.002496	228.000000	0.060876
-0.002495	224.000000	0.061977
-0.002494	220.000000	0.064138
-0.002493	212.000000	0.064599
-0.002492	208.000000	0.066188
-0.002491	20.000000	0.068840
-0.002490	16.000000	0.070811
-0.002489	8.000000	0.073191
-0.002488	4.000000	0.074174
-0.002487	0.000000	0.076571
-0.002486	352.000000	0.079717
-0.002485	348.000000	0.083985
-0.002484	344.000000	0.087878
-0.002483	336.000000	0.087971
-0.002482	332.000000	0.091401
-0.002481	328.000000	0.094754
-0.002480	324.000000	0.099875
-0.002479	320.000000	0.103600
-0.002478	316.000000	0.106189
-0.002477	312.000000	0.110010
-0.002476	308.000000	0.112463
-0.002475	304.000000	0.116179
-0.002474	300.000000	0.118410
-0.002473	296.000000	0.120523
-0.002472	292.000000	0.122690
-0.002471	112.000000	0.124172
-0.002470	108.000000	0.126679
-0.002469	104.000000	0.125666
-0.002468	100.000000	0.126543
-0.002467	96.000000	0.126238
-0.002466	96.000000	0.126361
-0.002465	92.000000	0.126054
-0.002464	88.000000	0.123668
-0.002463	84.000000	0.122738
-0.002462	80.000000	0.120808
-0.002461	80.000000	0.118599
-0.002460	76.000000	0.115507
-0.002459	72.000000	0.112377
-0.002458	64.000000	0.109697
-0.002457	60.000000	0.105680
-0.002456	56.000000	0.103453
-0.002455	52.000000	0.100279
-0.002454	48.000000	0.097117
-0.002453	44.000000	0.094689
-0.002452	36.000000	0.091244
-0.002451	32.000000	0.087620
-0.002450	28.000000	0.085000
-0.002449	24.000000	0.083897
-0.002448	16.000000	0.082012
-0.002447	12.000000	0.078989
-0.002446	8.000000	0.077377
-0.002445	0.000000	0.074649
-0.002444	356.000000	0.073759
-0.002443	348.000000	0.071735
-0.002442	344.000000	0.070574
-0.002441	340.000000	0.070664
-0.002440	332.000000	0.068185
-0.002439	328.000000	0.067403
-0.002438	320.000000	0.066838
-0.002437	316.000000	0.066081
-0.002436	312.000000	0.066316
-0.002435	304.000000	0.064636
-0.002434	300.000000	0.064391
-0.002433	292.000000	0.063986
-0.002432	288.000000	0.064684
-0.002431	100.000000	0.065779
-0.002430	276.000000	0.064783
-0.002429	88.000000	0.064867
-0.002428	84.000000	0.064855
-0.002427	76.000000	0.065736
-0.002426	72.000000	0.067233
-0.002425	64.000000	0.067617
-0.002424	60.000000	0.068531
-0.002423	52.000000	0.069898
-0.002422	48.000000	0.072009
-0.002421	44.000000	0.073858
-0.002420	36.000000	0.076000
-0.002419	32.000000	0.077568
-0.002418	24.000000	0.081194
-0.002417	20.000000	0.084555
-0.002416	16.000000	0.087220
-0.002415	8.000000	0.089080
-0.002414	4.000000	0.090879
-0.002413	0.000000	0.095279
-0.002412	356.000000	0.099328
-0.002411	352.000000	0.103117
-0.002410	344.000000	0.105522
-0.002409	340.000000	0.108625
-0.002408	336.000000	0.112018
-0.002407	332.000000	0.115101
-0.002406	328.000000	0.118013
-0.002405	324.000000	0.119725
-0.002404	144.000000	0.122594
-0.002403	140.000000	0.125265
-0.002402	136.000000	0.126851
-0.002401	132.000000	0.127034
-0.002400	128.000000	0.126980
-0.002399	124.000000	0.127738
-0.002398	120.000000	0.128365
-0.002397	120.000000	0.127726
-0.002396	116.000000	0.127335
-0.002395	112.000000	0.125884
-0.002394	108.000000	0.124410
-0.002393	104.000000	0.123659
-0.002392	100.000000	0.120057
-0.002391	96.000000	0.117460
-0.002390	92.000000	0.114461
-0.002389	88.000000	0.110789
-0.002388	84.000000	0.108875
-0.002387	80.000000	0.104189
-0.002386	76.000000	0.101029
-0.002385	72.000000	0.097082
-0.002384	68.000000	0.093970
-0.002383	64.000000	0.090463
-0.002382	60.000000	0.085901
-0.002381	52.000000	0.083862
-0.002380	48.000000	0.080667
-0.002379	44.000000	0.076902
-0.002378	40.000000	0.073506
-0.002377	32.000000	0.069767
-0.002376	28.000000	0.066936
-0.002375	24.000000	0.065040
-0.002374	16.000000	0.063462
-0.002373	12.000000	0.061299
-0.002372	8.000000	0.059170
-0.002371	0.000000	0.058085
-0.002370	356.000000	0.057006
-0.002369	352.000000	0.056722
-0.002368	344.000000	0.055009
-0.002367	340.000000	0.054830
-0.002366	332.000000	0.055201
-0.002365	328.000000	0.055243
-0.002364	324.000000	0.056937
-0.002363	316.000000	0.056484
-0.002362	312.000000	0.057393
-0.002361	304.000000	0.058259
-0.002360	300.000000	0.059786
-0.002359	292.000000	0.062117
-0.002358	288.000000	0.063011
-0.002357	284.000000	0.065440
-0.002356	276.000000	0.066619
-0.002355	268.000000	0.070262
-0.002354	264.000000	0.071562
-0.002353	260.000000	0.073792
-0.002352	252.000000	0.076066
-0.002351	64.000000	0.079332
-0.002350	60.000000	0.081324
-0.002349	56.000000	0.084863
-0.002348	48.000000	0.087240
-0.002347	44.000000	0.088571
-0.002346	40.000000	0.091793
-0.002345	32.000000	0.095118
-0.002344	28.000000	0.099235
-0.002343	24.000000	0.101753
-0.002342	16.000000	0.104904
-0.002341	12.000000	0.107947
-0.002340	8.000000	0.110871
-0.002339	4.000000	0.114089
-0.002338	0.000000	0.117506
-0.002337	356.000000	0.120944
-0.002336	352.000000	0.123119
-0.002335	348.000000	0.126839
-0.002334	344.000000	0.128953
-0.002333	340.000000	0.129931
-0.002332	160.000000	0.131199
-0.002331	156.000000	0.132198
-0.002330	152.000000	0.132437
-0.002329	148.000000	0.133038
-0.002328	144.000000	0.132534
-0.002327	140.000000	0.131601
-0.002326	136.000000	0.131222
-0.002325	136.000000	0.129833
-0.002324	132.000000	0.127386
-0.002323	128.000000	0.125060
-0.002322	124.000000	0.122282
-0.002321	120.000000	0.119917
-0.002320	116.000000	0.115659
-0.002319	112.000000	0.112610
-0.002318	108.000000	0.108109
-0.002317	104.000000	0.104269
-0.002316	100.000000	0.101565
-0.002315	92.000000	0.096211
-0.002314	88.000000	0.091697
-0.002313	84.000000	0.088827
-0.002312	80.000000	0.085763
-0.002311	72.000000	0.082021
-0.002310	68.000000	0.077108
-0.002309	64.000000	0.073738
-0.002308	60.000000	0.069408
-0.002307	52.000000	0.067700
-0.002306	48.000000	0.065195
-0.002305	44.000000	0.061997
-0.002304	36.000000	0.058865
-0.002303	32.000000	0.055611
-0.002302	28.000000	0.054792
-0.002301	20.000000	0.052359
-0.002300	16.000000	0.050524
-0.002299	12.000000	0.049545
-0.002298	4.000000	0.047997
-0.002297	0.000000	0.048021
-0.002296	356.000000	0.047336
-0.002295	348.000000	0.046914
-0.002294	344.000000	0.046373
-0.002293	340.000000	0.046865
-0.002292	332.000000	0.048320
-0.002291	328.000000	0.049293
-0.002290	324.000000	0.050896
-0.002289	316.000000	0.051877
-0.002288	312.000000	0.053604
-0.002287	304.000000	0.056447
-0.002286	300.000000	0.059278
-0.002285	296.000000	0.061387
-0.002284	288.000000	0.064215
-0.002283	284.000000	0.068283
-0.002282	280.000000	0.071094
-0.002281	272.000000	0.075390
-0.002280	268.000000	0.079298
-0.002279	260.000000	0.081809
-0.002278	256.000000	0.086146
-0.002277	68.000000	0.090325
-0.002276	64.000000	0.095374
-0.002275	240.000000	0.098302
-0.002274	236.000000	0.101863
-0.002273	48.000000	0.106827
-0.002272	224.000000	0.109270
-0.002271	220.000000	0.113990
-0.002270	216.000000	0.117317
-0.002269	212.000000	0.120490
-0.002268	208.000000	0.123579
-0.002267	204.000000	0.126861
-0.002266	200.000000	0.129821
-0.002265	196.000000	0.130560
-0.002264	192.000000	0.132816
-0.002263	188.000000	0.134883
-0.002262	184.000000	0.135831
-0.002261	180.000000	0.136826
-0.002260	176.000000	0.137482
-0.002259	172.000000	0.137168
-0.002258	168.000000	0.136263
-0.002257	164.000000	0.135946
-0.002256	164.000000	0.135174
-0.002255	160.000000	0.132681
-0.002254	156.000000	0.131465
-0.002253	152.000000	0.128541
-0.002252	148.000000	0.125536
-0.002251	144.000000	0.123612
-0.002250	140.000000	0.118812
-0.002249	136.000000	0.115470
-0.002248	128.000000	0.112310
-0.002247	124.000000	0.108890
-0.002246	120.000000	0.104279
-0.002245	116.000000	0.101411
-0.002244	112.000000	0.097527
-0.002243	108.000000	0.093976
-0.002242	104.000000	0.090323
-0.002241	96.000000	0.086171
-0.002240	92.000000	0.081288
-0.002239	88.000000	0.077351
-0.002238	80.000000	0.075456
-0.002237	76.000000	0.071476
-0.002236	72.000000	0.068133
-0.002235	64.000000	0.064414
-0.002234	60.000000	0.061288
-0.002233	56.000000	0.058923
-0.002232	48.000000	0.056536
-0.002231	44.000000	0.054189
-0.002230	40.000000	0.052345
-0.002229	32.000000	0.049136
-0.002228	28.000000	0.047980
-0.002227	20.000000	0.047788
-0.002226	16.000000	0.045569
-0.002225	12.000000	0.044978
-0.002224	4.000000	0.043753
-0.002223	0.000000	0.044203
-0.002222	352.000000	0.045089
-0.002221	348.000000	0.044447
-0.002220	344.000000	0.045084
-0.002219	336.000000	0.045575
-0.002218	332.000000	0.047582
-0.002217	324.000000	0.050434
-0.002216	320.000000	0.051237
-0.002215	316.000000	0.053601
-0.002214	308.000000	0.056443
-0.002213	304.000000	0.059453
-0.002212	300.000000	0.064019
-0.002211	112.000000	0.066420
-0.002210	108.000000	0.070058
-0.002209	104.000000	0.073598
-0.002208	96.000000	0.077416
-0.002207	92.000000	0.080950
-0.002206	88.000000	0.085484
-0.002205	84.000000	0.089829
-0.002204	76.000000	0.093713
-0.002203	72.000000	0.098896
-0.002202	68.000000	0.103311
-0.002201	64.000000	0.106996
-0.002200	60.000000	0.110718
-0.002199	56.000000	0.115343
-0.002198	236.000000	0.119218
-0.002197	232.000000	0.121600
-0.002196	228.000000	0.124160
-0.002195	224.000000	0.125756
-0.002194	220.000000	0.128711
-0.002193	216.000000	0.130117
-0.002192	212.000000	0.131727
-0.002191	208.000000	0.131629
-0.002190	204.000000	0.131065
-0.002189	200.000000	0.132286
-0.002188	200.000000	0.132666
-0.002187	196.000000	0.132649
-0.002186	192.000000	0.129735
-0.002185	188.000000	0.127676
-0.002184	184.000000	0.126587
-0.002183	180.000000	0.124034
-0.002182	176.000000	0.121690
-0.002181	172.000000	0.117585
-0.002180	168.000000	0.114712
-0.002179	160.000000	0.112292
-0.002178	156.000000	0.109018
-0.002177	152.000000	0.105553
-0.002176	148.000000	0.101913
-0.002175	140.000000	0.098873
-0.002174	136.000000	0.095311
-0.002173	132.000000	0.092255
-0.002172	124.000000	0.088666
-0.002171	120.000000	0.084072
-0.002170	116.000000	0.082680
-0.002169	108.000000	0.079167
-0.002168	104.000000	0.075880
-0.002167	100.000000	0.073092
-0.002166	92.000000	0.068733
-0.002165	88.000000	0.066752
-0.002164	80.000000	0.064488
-0.002163	76.000000	0.062828
-0.002162	72.000000	0.060480
-0.002161	64.000000	0.056911
-0.002160	60.000000	0.055637
-0.002159	56.000000	0.054324
-0.002158	48.000000	0.053232
-0.002157	44.000000	0.051610
-0.002156	40.000000	0.050594
-0.002155	32.000000	0.051057
-0.002154	28.000000	0.049301
-0.002153	20.000000	0.049431
-0.002152	16.000000	0.049712
-0.002151	12.000000	0.049694
-0.002150	4.000000	0.050508
-0.002149	176.000000	0.051128
-0.002148	172.000000	0.051766
-0.002147	348.000000	0.052850
-0.002146	160.000000	0.054143
-0.002145	156.000000	0.056180
-0.002144	148.000000	0.058438
-0.002143	144.000000	0.060780
-0.002142	136.000000	0.063414
-0.002141	132.000000	0.065927
-0.002140	128.000000	0.068362
-0.002139	120.000000	0.071925
-0.002138	116.000000	0.075813
-0.002137	112.000000	0.079152
-0.002136	108.000000	0.082670
-0.002135	284.000000	0.086112
-0.002134	280.000000	0.089611
-0.002133	276.000000	0.093716
-0.002132	272.000000	0.096970
-0.002131	268.000000	0.102140
-0.002130	264.000000	0.105346
-0.002129	260.000000	0.107258
-0.002128	256.000000	0.110677
-0.002127	252.000000	0.113113
-0.002126	248.000000	0.116693
-0.002125	244.000000	0.117800
-0.002124	240.000000	0.119818
-0.002123	236.000000	0.120667
-0.002122	236.000000	0.121271
-0.002121	232.000000	0.122121
-0.002120	228.000000	0.122773
-0.002119	224.000000	0.123071
-0.002118	220.000000	0.122054
-0.002117	216.000000	0.120966
-0.002116	212.000000	0.119579
-0.002115	208.000000	0.117716
-0.002114	208.000000	0.115799
-0.002113	204.000000	0.114087
-0.002112	200.000000	0.110301
-0.002111	192.000000	0.107828
-0.002110	188.000000	0.104932
-0.002109	184.000000	0.101889
-0.002108	180.000000	0.100135
-0.002107	176.000000	0.097160
-0.002106	172.000000	0.094320
-0.002105	164.000000	0.090827
-0.002104	160.000000	0.087927
-0.002103	156.000000	0.084962
-0.002102	152.000000	0.083505
-0.002101	144.000000	0.080702
-0.002100	140.000000	0.077579
-0.002099	136.000000	0.074307
-0.002098	128.000000	0.072024
-0.002097	124.000000	0.069946
-0.002096	116.000000	0.067697
-0.002095	112.000000	0.066359
-0.002094	108.000000	0.063656
-0.002093	100.000000	0.062153
-0.002092	96.000000	0.060047
-0.002091	88.000000	0.058534
-0.002090	84.000000	0.057242
-0.002089	76.000000	0.055662
-0.002088	72.000000	0.054936
-0.002087	68.000000	0.053656
-0.002086	60.000000	0.052583
-0.002085	56.000000	0.051832
-0.002084	48.000000	0.052019
-0.002083	44.000000	0.052111
-0.002082	36.000000	0.052097
-0.002081	32.000000	0.052468
-0.002080	28.000000	0.053072
-0.002079	20.000000	0.053758
-0.002078	16.000000	0.055752
-0.002077	8.000000	0.057228
-0.002076	4.000000	0.059043
-0.002075	0.000000	0.060647
-0.002074	352.000000	0.062759
-0.002073	168.000000	0.065419
-0.002072	160.000000	0.067279
-0.002071	156.000000	0.070116
-0.002070	148.000000	0.073087
-0.002069	144.000000	0.076342
-0.002068	140.000000	0.079066
-0.002067	136.000000	0.081744
-0.002066	128.000000	0.084362
-0.002065	124.000000	0.087960
-0.002064	120.000000	0.092440
-0.002063	116.000000	0.096037
-0.002062	108.000000	0.098860
-0.002061	104.000000	0.101013
-0.002060	100.000000	0.105339
-0.002059	96.000000	0.108437
-0.002058	92.000000	0.111678
-0.002057	88.000000	0.114066
-0.002056	88.000000	0.115739
-0.002055	264.000000	0.118071
-0.002054	264.000000	0.118721
-0.002053	260.000000	0.119350
-0.002052	256.000000	0.119580
-0.002051	252.000000	0.119236
-0.002050	248.000000	0.119488
-0.002049	244.000000	0.118645
-0.002048	240.000000	0.116986
-0.002047	236.000000	0.116290
-0.002046	232.000000	0.113665
-0.002045	228.000000	0.112284
-0.002044	228.000000	0.109176
-0.002043	224.000000	0.104941
-0.002042	220.000000	0.102377
-0.002041	212.000000	0.098396
-0.002040	208.000000	0.095496
-0.002039	204.000000	0.091918
-0.002038	200.000000	0.087729
-0.002037	196.000000	0.083575
-0.002036	192.000000	0.079948
-0.002035	188.000000	0.077360
-0.002034	180.000000	0.075692
-0.002033	176.000000	0.071450
-0.002032	172.000000	0.068469
-0.002031	168.000000	0.065839
-0.002030	160.000000	0.062776
-0.002029	156.000000	0.060429
-0.002028	152.000000	0.058895
-0.002027	144.000000	0.057443
-0.002026	140.000000	0.055569
-0.002025	136.000000	0.054728
-0.002024	128.000000	0.052931
-0.002023	124.000000	0.051408
-0.002022	120.000000	0.050728
-0.002021	112.000000	0.051049
-0.002020	108.000000	0.051185
-0.002019	100.000000	0.050100
-0.002018	96.000000	0.050346
-0.002017	92.000000	0.050463
-0.002016	84.000000	0.051596
-0.002015	80.000000	0.052358
-0.002014	72.000000	0.052380
-0.002013	68.000000	0.053486
-0.002012	60.000000	0.054088
-0.002011	56.000000	0.056118
-0.002010	52.000000	0.057970
-0.002009	44.000000	0.059013
-0.002008	216.000000	0.060157
-0.002007	212.000000	0.061955
-0.002006	204.000000	0.063708
-0.002005	200.000000	0.065972
-0.002004	192.000000	0.068241
-0.002003	188.000000	0.069904
-0.002002	184.000000	0.073911
-0.002001	176.000000	0.077313
-0.002000	172.000000	0.079247
-0.001999	168.000000	0.082423
-0.001998	344.000000	0.084696
-0.001997	340.000000	0.089271
-0.001996	332.000000	0.093448
-0.001995	328.000000	0.096087
-0.001994	324.000000	0.099141
-0.001993	320.000000	0.101641
-0.001992	316.000000	0.105772
-0.001991	312.000000	0.109612
-0.001990	308.000000	0.111925
-0.001989	304.000000	0.115599
-0.001988	300.000000	0.117218
-0.001987	296.000000	0.119184
-0.001986	292.000000	0.120294
-0.001985	288.000000	0.121921
-0.001984	284.000000	0.122201
-0.001983	280.000000	0.123442
-0.001982	276.000000	0.124122
-0.001981	272.000000	0.123748
-0.001980	268.000000	0.123022
-0.001979	264.000000	0.121352
-0.001978	264.000000	0.120633
-0.001977	260.000000	0.119177
-0.001976	256.000000	0.116901
-0.001975	252.000000	0.113368
-0.001974	248.000000	0.110526
-0.001973	244.000000	0.107511
-0.001972	240.000000	0.104356
-0.001971	236.000000	0.101107
-0.001970	232.000000	0.096611
-0.001969	224.000000	0.092152
-0.001968	220.000000	0.089268
-0.001967	216.000000	0.085764
-0.001966	212.000000	0.083012
-0.001965	208.000000	0.078183
-0.001964	204.000000	0.073749
-0.001963	196.000000	0.070378
-0.001962	192.000000	0.065503
-0.001961	188.000000	0.062749
-0.001960	184.000000	0.058957
-0.001959	176.000000	0.056408
-0.001958	172.000000	0.053536
-0.001957	168.000000	0.050587
-0.001956	160.000000	0.047839
-0.001955	156.000000	0.044338
-0.001954	152.000000	0.042961
-0.001953	144.000000	0.041974
-0.001952	140.000000	0.040985
-0.001951	136.000000	0.039499
-0.001950	128.000000	0.038201
-0.001949	124.000000	0.037900
-0.001948	120.000000	0.038439
-0.001947	112.000000	0.039085
-0.001946	108.000000	0.039079
-0.001945	104.000000	0.039954
-0.001944	96.000000	0.041455
-0.001943	92.000000	0.043501
-0.001942	84.000000	0.045659
-0.001941	80.000000	0.047878
-0.001940	72.000000	0.050213
-0.001939	68.000000	0.053003
-0.001938	64.000000	0.055824
-0.001937	56.000000	0.059316
-0.001936	52.000000	0.061697
-0.001935	44.000000	0.066321
-0.001934	40.000000	0.070288
-0.001933	212.000000	0.073844
-0.001932	208.000000	0.076606
-0.001931	204.000000	0.079317
-0.001930	196.000000	0.083838
-0.001929	192.000000	0.087816
-0.001928	184.000000	0.092124
-0.001927	180.000000	0.094567
-0.001926	176.000000	0.098310
-0.001925	168.000000	0.101350
-0.001924	164.000000	0.105472
-0.001923	160.000000	0.109171
-0.001922	156.000000	0.112491
-0.001921	152.000000	0.116481
-0.001920	148.000000	0.119161
-0.001919	144.000000	0.121943
-0.001918	140.000000	0.124497
-0.001917	136.000000	0.125987
-0.001916	316.000000	0.127359
-0.001915	312.000000	0.129930
-0.001914	308.000000	0.129948
-0.001913	304.000000	0.129823
-0.001912	300.000000	0.128891
-0.001911	296.000000	0.128841
-0.001910	292.000000	0.128230
-0.001909	292.000000	0.127731
-0.001908	288.000000	0.125328
-0.001907	284.000000	0.122549
-0.001906	280.000000	0.120476
-0.001905	276.000000	0.118150
-0.001904	272.000000	0.114806
-0.001903	268.000000	0.110905
-0.001902	264.000000	0.106609
-0.001901	260.000000	0.102226
-0.001900	252.000000	0.099411
-0.001899	248.000000	0.095270
-0.001898	244.000000	0.091493
-0.001897	240.000000	0.087277
-0.001896	236.000000	0.083143
-0.001895	228.000000	0.078709
-0.001894	224.000000	0.074578
-0.001893	220.000000	0.070543
-0.001892	212.000000	0.067400
-0.001891	208.000000	0.064968
-0.001890	204.000000	0.061197
-0.001889	196.000000	0.058392
-0.001888	192.000000	0.052934
-0.001887	188.000000	0.050895
-0.001886	180.000000	0.049225
-0.001885	176.000000	0.046808
-0.001884	172.000000	0.045067
-0.001883	164.000000	0.041216
-0.001882	160.000000	0.039948
-0.001881	156.000000	0.038801
-0.001880	148.000000	0.038197
-0.001879	144.000000	0.036459
-0.001878	140.000000	0.034615
-0.001877	132.000000	0.035829
-0.001876	128.000000	0.035167
-0.001875	124.000000	0.036556
-0.001874	116.000000	0.036143
-0.001873	112.000000	0.036066
-0.001872	108.000000	0.038967
-0.001871	100.000000	0.040530
-0.001870	96.000000	0.042600
-0.001869	92.000000	0.044001
-0.001868	84.000000	0.045876
-0.001867	80.000000	0.050074
-0.001866	76.000000	0.054015
-0.001865	68.000000	0.057647
-0.001864	64.000000	0.059373
-0.001863	60.000000	0.062990
-0.001862	52.000000	0.068470
-0.001861	48.000000	0.073571
-0.001860	44.000000	0.078725
-0.001859	36.000000	0.080967
-0.001858	32.000000	0.085989
-0.001857	28.000000	0.089696
-0.001856	24.000000	0.095039
-0.001855	20.000000	0.100195
-0.001854	16.000000	0.102749
-0.001853	12.000000	0.108154
-0.001852	8.000000	0.111647
-0.001851	4.000000	0.115939
-0.001850	356.000000	0.117056
-0.001849	352.000000	0.119147
-0.001848	352.000000	0.123023
-0.001847	348.000000	0.125580
-0.001846	344.000000	0.126983
-0.001845	340.000000	0.128039
-0.001844	336.000000	0.127391
-0.001843	332.000000	0.129128
-0.001842	328.000000	0.130080
-0.001841	324.000000	0.129249
-0.001840	320.000000	0.129050
-0.001839	316.000000	0.126427
-0.001838	312.000000	0.125805
-0.001837	308.000000	0.124107
-0.001836	304.000000	0.122137
-0.001835	300.000000	0.118916
-0.001834	296.000000	0.114850
-0.001833	292.000000	0.111999
-0.001832	288.000000	0.109415
-0.001831	280.000000	0.105848
-0.001830	276.000000	0.103102
-0.001829	272.000000	0.098249
-0.001828	268.000000	0.094783
-0.001827	264.000000	0.091137
-0.001826	256.000000	0.086216
-0.001825	252.000000	0.082956
-0.001824	248.000000	0.077990
-0.001823	244.000000	0.076875
-0.001822	236.000000	0.072629
-0.001821	232.000000	0.067784
-0.001820	228.000000	0.063570
-0.001819	220.000000	0.059435
-0.001818	216.000000	0.057290
-0.001817	212.000000	0.054369
-0.001816	204.000000	0.052834
-0.001815	200.000000	0.048481
-0.001814	196.000000	0.045529
-0.001813	188.000000	0.043994
-0.001812	184.000000	0.042003
-0.001811	176.000000	0.040439
-0.001810	172.000000	0.038257
-0.001809	168.000000	0.037182
-0.001808	160.000000	0.037030
-0.001807	156.000000	0.036482
-0.001806	148.000000	0.035421
-0.001805	144.000000	0.034913
-0.001804	140.000000	0.035946
-0.001803	132.000000	0.036680
-0.001802	128.000000	0.037616
-0.001801	120.000000	0.037950
-0.001800	116.000000	0.039478
-0.001799	112.000000	0.042346
-0.001798	104.000000	0.045128
-0.001797	100.000000	0.047675
-0.001796	96.000000	0.047618
-0.001795	88.000000	0.051622
-0.001794	84.000000	0.056316
-0.001793	256.000000	0.059902
-0.001792	252.000000	0.063771
-0.001791	248.000000	0.065593
-0.001790	244.000000	0.070317
-0.001789	236.000000	0.073215
-0.001788	232.000000	0.078468
-0.001787	228.000000	0.082945
-0.001786	224.000000	0.086933
-0.001785	220.000000	0.091447
-0.001784	216.000000	0.095775
-0.001783	32.000000	0.100464
-0.001782	28.000000	0.102339
-0.001781	24.000000	0.106283
-0.001780	24.000000	0.109265
-0.001779	20.000000	0.112278
-0.001778	16.000000	0.115015
-0.001777	12.000000	0.115634
-0.001776	8.000000	0.117980
-0.001775	4.000000	0.117700
-0.001774	0.000000	0.118577
-0.001773	356.000000	0.119960
-0.001772	352.000000	0.119147
-0.001771	348.000000	0.119634
-0.001770	344.000000	0.117608
-0.001769	340.000000	0.116800
-0.001768	336.000000	0.115968
-0.001767	332.000000	0.112741
-0.001766	332.000000	0.111083
-0.001765	328.000000	0.106707
-0.001764	324.000000	0.103955
-0.001763	316.000000	0.102181
-0.001762	312.000000	0.100907
-0.001761	308.000000	0.096933
-0.001760	304.000000	0.091552
-0.001759	300.000000	0.088790
-0.001758	292.000000	0.085999
-0.001757	288.000000	0.083264
-0.001756	280.000000	0.080936
-0.001755	276.000000	0.077722
-0.001754	272.000000	0.074209
-0.001753	264.000000	0.071524
-0.001752	260.000000	0.068505
-0.001751	256.000000	0.066282
-0.001750	248.000000	0.062819
-0.001749	244.000000	0.060503
-0.001748	240.000000	0.059301
-0.001747	232.000000	0.056344
-0.001746	228.000000	0.054128
-0.001745	224.000000	0.051241
-0.001744	216.000000	0.049574
-0.001743	212.000000	0.047504
-0.001742	204.000000	0.046778
-0.001741	200.000000	0.045592
-0.001740	196.000000	0.043982
-0.001739	188.000000	0.042886
-0.001738	184.000000	0.042406
-0.001737	176.000000	0.041857
-0.001736	172.000000	0.042138
-0.001735	168.000000	0.042156
-0.001734	160.000000	0.042110
-0.001733	156.000000	0.043153
-0.001732	148.000000	0.044718
-0.001731	144.000000	0.045939
-0.001730	140.000000	0.047347
-0.001729	132.000000	0.048196
-0.001728	128.000000	0.049204
-0.001727	300.000000	0.052189
-0.001726	116.000000	0.055529
-0.001725	112.000000	0.058135
-0.001724	108.000000	0.060727
-0.001723	100.000000	0.062884
-0.001722	96.000000	0.066078
-0.001721	92.000000	0.069772
-0.001720	84.000000	0.074299
-0.001719	80.000000	0.077280
-0.001718	76.000000	0.080459
-0.001717	72.000000	0.084634
-0.001716	68.000000	0.088467
-0.001715	60.000000	0.092230
-0.001714	56.000000	0.094105
-0.001713	52.000000	0.097471
-0.001712	48.000000	0.101604
-0.001711	48.000000	0.105261
-0.001710	44.000000	0.106928
-0.001709	40.000000	0.108884
-0.001708	36.000000	0.110651
-0.001707	32.000000	0.111249
-0.001706	28.000000	0.112940
-0.001705	24.000000	0.112472
-0.001704	20.000000	0.113420
-0.001703	16.000000	0.114433
-0.001702	12.000000	0.114000
-0.001701	8.000000	0.112762
-0.001700	4.000000	0.110386
-0.001699	4.000000	0.109442
-0.001698	0.000000	0.108222
-0.001697	356.000000	0.105385
-0.001696	352.000000	0.102481
-0.001695	348.000000	0.098611
-0.001694	344.000000	0.097450
-0.001693	336.000000	0.094425
-0.001692	332.000000	0.089986
-0.001691	328.000000	0.086430
-0.001690	324.000000	0.082711
-0.001689	320.000000	0.080303
-0.001688	316.000000	0.077452
-0.001687	312.000000	0.075147
-0.001686	304.000000	0.071235
-0.001685	300.000000	0.067298
-0.001684	296.000000	0.065019
-0.001683	292.000000	0.063298
-0.001682	284.000000	0.060407
-0.001681	280.000000	0.056786
-0.001680	276.000000	0.055785
-0.001679	268.000000	0.054612
-0.001678	264.000000	0.052541
-0.001677	260.000000	0.050871
-0.001676	252.000000	0.047950
-0.001675	248.000000	0.046617
-0.001674	240.000000	0.046864
-0.001673	236.000000	0.046614
-0.001672	228.000000	0.046008
-0.001671	224.000000	0.044002
-0.001670	220.000000	0.043585
-0.001669	212.000000	0.043543
-0.001668	208.000000	0.044066
-0.001667	200.000000	0.045226
-0.001666	196.000000	0.044501
-0.001665	188.000000	0.045277
-0.001664	184.000000	0.046633
-0.001663	176.000000	0.047656
-0.001662	172.000000	0.048466
-0.001661	168.000000	0.049875
-0.001660	160.000000	0.051028
-0.001659	156.000000	0.053787
-0.001658	148.000000	0.056610
-0.001657	144.000000	0.058262
-0.001656	140.000000	0.061090
-0.001655	312.000000	0.064544
-0.001654	308.000000	0.067407
-0.001653	300.000000	0.069721
-0.001652	296.000000	0.073268
-0.001651	292.000000	0.076748
-0.001650	284.000000	0.079522
-0.001649	280.000000	0.082921
-0.001648	276.000000	0.086436
-0.001647	268.000000	0.090642
-0.001646	264.000000	0.092880
-0.001645	260.000000	0.096473
-0.001644	256.000000	0.100416
-0.001643	252.000000	0.104073
-0.001642	248.000000	0.106915
-0.001641	244.000000	0.109412
-0.001640	64.000000	0.111647
-0.001639	60.000000	0.113126
-0.001638	56.000000	0.115016
-0.001637	52.000000	0.116057
-0.001636	48.000000	0.115963
-0.001635	44.000000	0.116757
-0.001634	40.000000	0.117570
-0.001633	36.000000	0.115541
-0.001632	36.000000	0.114398
-0.001631	32.000000	0.112604
-0.001630	28.000000	0.111542
-0.001629	24.000000	0.110651
-0.001628	20.000000	0.106355
-0.001627	16.000000	0.103136
-0.001626	12.000000	0.100123
-0.001625	8.000000	0.096473
-0.001624	4.000000	0.093491
-0.001623	0.000000	0.088269
-0.001622	356.000000	0.084808
-0.001621	352.000000	0.080614
-0.001620	344.000000	0.075759
-0.001619	340.000000	0.074383
-0.001618	336.000000	0.068720
-0.001617	332.000000	0.064429
-0.001616	324.000000	0.061486
-0.001615	320.000000	0.058025
-0.001614	316.000000	0.055565
-0.001613	312.000000	0.050877
-0.001612	304.000000	0.048876
-0.001611	300.000000	0.046300
-0.001610	296.000000	0.044443
-0.001609	288.000000	0.042543
-0.001608	284.000000	0.039398
-0.001607	280.000000	0.037400
-0.001606	272.000000	0.036588
-0.001605	268.000000	0.037131
-0.001604	264.000000	0.036092
-0.001603	256.000000	0.035003
-0.001602	252.000000	0.034351
-0.001601	248.000000	0.034841
-0.001600	240.000000	0.035874
-0.001599	236.000000	0.036239
-0.001598	232.000000	0.037683
-0.001597	224.000000	0.038415
-0.001596	220.000000	0.040015
-0.001595	212.000000	0.042508
-0.001594	208.000000	0.043319
-0.001593	204.000000	0.045985
-0.001592	196.000000	0.047868
-0.001591	192.000000	0.050857
-0.001590	184.000000	0.053537
-0.001589	180.000000	0.055192
-0.001588	176.000000	0.058632
-0.001587	168.000000	0.061644
-0.001586	164.000000	0.065592
-0.001585	156.000000	0.068252
-0.001584	152.000000	0.071322
-0.001583	148.000000	0.074558
-0.001582	140.000000	0.078430
-0.001581	136.000000	0.082769
-0.001580	132.000000	0.085867
-0.001579	124.000000	0.089542
-0.001578	120.000000	0.092336
-0.001577	116.000000	0.096404
-0.001576	112.000000	0.100649
-0.001575	108.000000	0.102812
-0.001574	104.000000	0.106986
-0.001573	100.000000	0.109494
-0.001572	96.000000	0.112886
-0.001571	92.000000	0.114735
-0.001570	88.000000	0.116251
-0.001569	84.000000	0.118544
-0.001568	80.000000	0.118720
-0.001567	76.000000	0.120104
-0.001566	72.000000	0.121405
-0.001565	68.000000	0.120664
-0.001564	64.000000	0.119923
-0.001563	60.000000	0.119884
-0.001562	56.000000	0.118962
-0.001561	52.000000	0.117446
-0.001560	48.000000	0.115479
-0.001559	48.000000	0.113317
-0.001558	44.000000	0.109754
-0.001557	40.000000	0.107515
-0.001556	36.000000	0.103751
-0.001555	28.000000	0.100457
-0.001554	24.000000	0.096331
-0.001553	20.000000	0.091679
-0.001552	16.000000	0.088172
-0.001551	12.000000	0.084708
-0.001550	8.000000	0.081166
-0.001549	0.000000	0.076434
-0.001548	356.000000	0.072507
-0.001547	352.000000	0.068130
-0.001546	348.000000	0.063445
-0.001545	344.000000	0.059958
-0.001544	336.000000	0.056476
-0.001543	332.000000	0.052468
-0.001542	328.000000	0.049067
-0.001541	320.000000	0.046160
-0.001540	316.000000	0.042188
-0.001539	312.000000	0.038637
-0.001538	308.000000	0.036414
-0.001537	300.000000	0.033878
-0.001536	296.000000	0.031917
-0.001535	292.000000	0.030217
-0.001534	284.000000	0.027726
-0.001533	280.000000	0.026546
-0.001532	272.000000	0.025416
-0.001531	268.000000	0.025240
-0.001530	264.000000	0.024389
-0.001529	256.000000	0.025188
-0.001528	252.000000	0.026134
-0.001527	248.000000	0.027046
-0.001526	240.000000	0.028476
-0.001525	236.000000	0.030161
-0.001524	232.000000	0.032488
-0.001523	224.000000	0.034525
-0.001522	220.000000	0.037752
-0.001521	212.000000	0.041056
-0.001520	208.000000	0.044213
-0.001519	204.000000	0.048679
-0.001518	196.000000	0.053667
-0.001517	192.000000	0.056102
-0.001516	188.000000	0.060397
-0.001515	180.000000	0.064905
-0.001514	176.000000	0.069829
-0.001513	172.000000	0.074288
-0.001512	344.000000	0.079196
-0.001511	340.000000	0.083366
-0.001510	156.000000	0.086646
-0.001509	328.000000	0.092104
-0.001508	324.000000	0.096024
-0.001507	320.000000	0.100232
-0.001506	136.000000	0.104769
-0.001505	132.000000	0.107768
-0.001504	128.000000	0.112057
-0.001503	124.000000	0.114908
-0.001502	120.000000	0.118032
-0.001501	116.000000	0.119955
-0.001500	112.000000	0.121406
-0.001499	112.000000	0.123856
-0.001498	108.000000	0.124664
-0.001497	104.000000	0.125120
-0.001496	96.000000	0.126195
-0.001495	96.000000	0.125239
-0.001494	92.000000	0.124756
-0.001493	88.000000	0.123987
-0.001492	84.000000	0.122664
-0.001491	80.000000	0.120759
-0.001490	76.000000	0.118463
-0.001489	72.000000	0.115492
-0.001488	68.000000	0.112408
-0.001487	64.000000	0.110153
-0.001486	60.000000	0.106716
-0.001485	56.000000	0.101139
-0.001484	48.000000	0.097448
-0.001483	44.000000	0.093890
-0.001482	40.000000	0.090075
-0.001481	36.000000	0.085605
-0.001480	32.000000	0.081662
-0.001479	24.000000	0.076900
-0.001478	20.000000	0.072377
-0.001477	16.000000	0.069551
-0.001476	8.000000	0.066374
-0.001475	4.000000	0.061997
-0.001474	0.000000	0.057984
-0.001473	356.000000	0.055583
-0.001472	348.000000	0.052428
-0.001471	344.000000	0.048402
-0.001470	340.000000	0.045614
-0.001469	332.000000	0.043054
-0.001468	328.000000	0.040076
-0.001467	324.000000	0.039236
-0.001466	316.000000	0.035944
-0.001465	312.000000	0.033526
-0.001464	308.000000	0.032398
-0.001463	300.000000	0.030519
-0.001462	296.000000	0.030029
-0.001461	288.000000	0.029206
-0.001460	284.000000	0.028158
-0.001459	280.000000	0.028235
-0.001458	272.000000	0.028213
-0.001457	268.000000	0.028359
-0.001456	264.000000	0.029196
-0.001455	256.000000	0.030020
-0.001454	252.000000	0.031816
-0.001453	248.000000	0.033542
-0.001452	240.000000	0.035038
-0.001451	236.000000	0.037799
-0.001450	228.000000	0.039869
-0.001449	224.000000	0.042385
-0.001448	220.000000	0.045976
-0.001447	212.000000	0.049804
-0.001446	208.000000	0.053293
-0.001445	204.000000	0.057153
-0.001444	200.000000	0.061387
-0.001443	196.000000	0.065039
-0.001442	188.000000	0.069238
-0.001441	184.000000	0.074405
-0.001440	180.000000	0.078756
-0.001439	176.000000	0.082937
-0.001438	172.000000	0.088236
-0.001437	164.000000	0.092194
-0.001436	164.000000	0.096400
-0.001435	160.000000	0.100225
-0.001434	156.000000	0.104266
-0.001433	152.000000	0.106629
-0.001432	148.000000	0.109824
-0.001431	144.000000	0.112415
-0.001430	140.000000	0.115034
-0.001429	136.000000	0.116791
-0.001428	132.000000	0.118397
-0.001427	128.000000	0.119438
-0.001426	124.000000	0.118846
-0.001425	120.000000	0.119426
-0.001424	116.000000	0.119866
-0.001423	112.000000	0.119568
-0.001422	108.000000	0.118697
-0.001421	104.000000	0.115751
-0.001420	100.000000	0.113900
-0.001419	96.000000	0.112620
-0.001418	92.000000	0.109849
-0.001417	88.000000	0.107338
-0.001416	84.000000	0.103241
-0.001415	80.000000	0.100623
-0.001414	72.000000	0.097194
-0.001413	68.000000	0.094756
-0.001412	64.000000	0.091868
-0.001411	60.000000	0.086449
-0.001410	56.000000	0.082987
-0.001409	48.000000	0.080213
-0.001408	44.000000	0.076542
-0.001407	40.000000	0.072704
-0.001406	32.000000	0.069055
-0.001405	28.000000	0.065370
-0.001404	24.000000	0.061542
-0.001403	16.000000	0.058281
-0.001402	12.000000	0.055495
-0.001401	8.000000	0.051486
-0.001400	0.000000	0.048380
-0.001399	356.000000	0.045678
-0.001398	352.000000	0.043414
-0.001397	344.000000	0.040071
-0.001396	340.000000	0.037620
-0.001395	336.000000	0.036265
-0.001394	328.000000	0.033611
-0.001393	324.000000	0.032999
-0.001392	316.000000	0.032222
-0.001391	312.000000	0.030651
-0.001390	308.000000	0.030164
-0.001389	300.000000	0.029430
-0.001388	296.000000	0.029659
-0.001387	288.000000	0.030807
-0.001386	284.000000	0.031237
-0.001385	280.000000	0.032004
-0.001384	272.000000	0.032889
-0.001383	268.000000	0.034379
-0.001382	260.000000	0.036972
-0.001381	256.000000	0.038666
-0.001380	252.000000	0.041373
-0.001379	244.000000	0.043760
-0.001378	240.000000	0.045933
-0.001377	236.000000	0.050201
-0.001376	48.000000	0.053820
-0.001375	224.000000	0.056095
-0.001374	36.000000	0.060133
-0.001373	32.000000	0.064088
-0.001372	28.000000	0.068382
-0.001371	24.000000	0.071228
-0.001370	200.000000	0.075522
-0.001369	12.000000	0.078918
-0.001368	8.000000	0.082461
-0.001367	4.000000	0.088156
-0.001366	184.000000	0.090926
-0.001365	180.000000	0.093194
-0.001364	176.000000	0.096581
-0.001363	172.000000	0.100424
-0.001362	168.000000	0.103064
-0.001361	164.000000	0.104555
-0.001360	160.000000	0.106361
-0.001359	156.000000	0.107069
-0.001358	152.000000	0.108176
-0.001357	148.000000	0.109532
-0.001356	144.000000	0.109476
-0.001355	144.000000	0.108866
-0.001354	140.000000	0.107991
-0.001353	136.000000	0.106548
-0.001352	132.000000	0.105148
-0.001351	128.000000	0.103537
-0.001350	124.000000	0.100855
-0.001349	120.000000	0.098625
-0.001348	116.000000	0.095621
-0.001347	112.000000	0.092068
-0.001346	108.000000	0.087897
-0.001345	104.000000	0.085130
-0.001344	100.000000	0.083624
-0.001343	92.000000	0.079298
-0.001342	88.000000	0.075103
-0.001341	84.000000	0.072354
-0.001340	80.000000	0.069404
-0.001339	72.000000	0.067277
-0.001338	68.000000	0.064181
-0.001337	64.000000	0.062141
-0.001336	56.000000	0.058267
-0.001335	52.000000	0.055852
-0.001334	48.000000	0.055262
-0.001333	40.000000	0.051644
-0.001332	36.000000	0.050098
-0.001331	32.000000	0.047979
-0.001330	24.000000	0.045509
-0.001329	20.000000	0.044459
-0.001328	16.000000	0.042784
-0.001327	8.000000	0.041100
-0.001326	4.000000	0.039494
-0.001325	356.000000	0.038188
-0.001324	352.000000	0.038009
-0.001323	348.000000	0.037381
-0.001322	340.000000	0.036020
-0.001321	336.000000	0.035401
-0.001320	328.000000	0.035310
-0.001319	324.000000	0.035952
-0.001318	316.000000	0.036939
-0.001317	312.000000	0.036509
-0.001316	308.000000	0.036675
-0.001315	300.000000	0.038058
-0.001314	296.000000	0.039911
-0.001313	292.000000	0.041957
-0.001312	284.000000	0.043398
-0.001311	280.000000	0.044677
-0.001310	272.000000	0.046659
-0.001309	268.000000	0.049385
-0.001308	264.000000	0.053595
-0.001307	256.000000	0.055259
-0.001306	252.000000	0.058172
-0.001305	248.000000	0.062117
-0.001304	240.000000	0.065586
-0.001303	236.000000	0.069231
-0.001302	232.000000	0.072633
-0.001301	228.000000	0.075196
-0.001300	224.000000	0.079901
-0.001299	216.000000	0.084667
-0.001298	212.000000	0.087617
-0.001297	208.000000	0.089722
-0.001296	204.000000	0.093287
-0.001295	200.000000	0.097329
-0.001294	196.000000	0.100329
-0.001293	192.000000	0.102654
-0.001292	188.000000	0.104603
-0.001291	184.000000	0.104673
-0.001290	180.000000	0.106870
-0.001289	180.000000	0.108557
-0.001288	176.000000	0.108928
-0.001287	168.000000	0.108110
-0.001286	168.000000	0.107375
-0.001285	164.000000	0.107285
-0.001284	160.000000	0.106727
-0.001283	156.000000	0.105471
-0.001282	152.000000	0.103186
-0.001281	148.000000	0.100039
-0.001280	144.000000	0.097948
-0.001279	140.000000	0.094408
-0.001278	136.000000	0.091895
-0.001277	132.000000	0.088176
-0.001276	128.000000	0.084225
-0.001275	124.000000	0.081169
-0.001274	120.000000	0.076404
-0.001273	112.000000	0.074037
-0.001272	108.000000	0.068731
-0.001271	104.000000	0.065587
-0.001270	100.000000	0.063309
-0.001269	96.000000	0.059636
-0.001268	88.000000	0.055602
-0.001267	84.000000	0.051686
-0.001266	80.000000	0.048776
-0.001265	76.000000	0.046227
-0.001264	72.000000	0.044516
-0.001263	64.000000	0.041845
-0.001262	60.000000	0.038589
-0.001261	56.000000	0.036295
-0.001260	48.000000	0.035805
-0.001259	44.000000	0.034044
-0.001258	36.000000	0.033069
-0.001257	32.000000	0.031845
-0.001256	28.000000	0.031054
-0.001255	20.000000	0.031573
-0.001254	16.000000	0.031570
-0.001253	8.000000	0.031371
-0.001252	4.000000	0.031220
-0.001251	0.000000	0.032656
-0.001250	352.000000	0.034126
-0.001249	348.000000	0.034856
-0.001248	340.000000	0.035686
-0.001247	336.000000	0.037634
-0.001246	332.000000	0.040045
-0.001245	324.000000	0.042433
-0.001244	320.000000	0.044571
-0.001243	312.000000	0.045268
-0.001242	308.000000	0.047769
-0.001241	300.000000	0.051748
-0.001240	296.000000	0.055545
-0.001239	292.000000	0.058146
-0.001238	284.000000	0.059847
-0.001237	280.000000	0.063380
-0.001236	276.000000	0.067224
-0.001235	88.000000	0.070953
-0.001234	80.000000	0.074889
-0.001233	76.000000	0.077309
-0.001232	72.000000	0.081633
-0.001231	68.000000	0.085491
-0.001230	64.000000	0.088933
-0.001229	56.000000	0.090680
-0.001228	52.000000	0.095231
-0.001227	48.000000	0.100414
-0.001226	44.000000	0.103230
-0.001225	40.000000	0.106791
-0.001224	220.000000	0.107665
-0.001223	216.000000	0.110049
-0.001222	212.000000	0.112558
-0.001221	208.000000	0.114057
-0.001220	204.000000	0.115465
-0.001219	200.000000	0.114898
-0.001218	196.000000	0.114851
-0.001217	192.000000	0.115154
-0.001216	188.000000	0.114687
-0.001215	184.000000	0.114011
-0.001214	180.000000	0.111452
-0.001213	180.000000	0.109108
-0.001212	176.000000	0.107030
-0.001211	172.000000	0.104377
-0.001210	168.000000	0.102005
-0.001209	160.000000	0.098584
-0.001208	160.000000	0.094117
-0.001207	156.000000	0.089415
-0.001206	152.000000	0.085291
-0.001205	144.000000	0.081467
-0.001204	140.000000	0.077885
-0.001203	136.000000	0.072997
-0.001202	132.000000	0.069061
-0.001201	124.000000	0.064486
-0.001200	120.000000	0.059754
-0.001199	116.000000	0.055976
-0.001198	112.000000	0.052527
-0.001197	104.000000	0.049135
-0.001196	100.000000	0.045629
-0.001195	96.000000	0.042875
-0.001194	88.000000	0.038920
-0.001193	84.000000	0.035208
-0.001192	80.000000	0.033045
-0.001191	76.000000	0.031029
-0.001190	68.000000	0.028855
-0.001189	64.000000	0.026418
-0.001188	60.000000	0.024836
-0.001187	52.000000	0.023417
-0.001186	48.000000	0.022719
-0.001185	44.000000	0.022693
-0.001184	36.000000	0.021899
-0.001183	32.000000	0.021824
-0.001182	28.000000	0.022498
-0.001181	20.000000	0.023520
-0.001180	16.000000	0.024995
-0.001179	12.000000	0.026618
-0.001178	4.000000	0.028104
-0.001177	0.000000	0.030533
-0.001176	352.000000	0.032315
-0.001175	348.000000	0.034432
-0.001174	344.000000	0.038591
-0.001173	336.000000	0.041980
-0.001172	332.000000	0.045197
-0.001171	328.000000	0.048208
-0.001170	320.000000	0.050892
-0.001169	316.000000	0.055416
-0.001168	312.000000	0.059531
-0.001167	304.000000	0.064601
-0.001166	300.000000	0.068223
-0.001165	292.000000	0.071136
-0.001164	288.000000	0.076624
-0.001163	284.000000	0.079895
-0.001162	280.000000	0.084689
-0.001161	272.000000	0.087655
-0.001160	268.000000	0.092270
-0.001159	264.000000	0.097526
-0.001158	260.000000	0.100446
-0.001157	256.000000	0.103805
-0.001156	252.000000	0.105919
-0.001155	248.000000	0.109029
-0.001154	244.000000	0.112103
-0.001153	240.000000	0.115119
-0.001152	236.000000	0.115604
-0.001151	232.000000	0.116969
-0.001150	228.000000	0.117682
-0.001149	224.000000	0.118184
-0.001148	220.000000	0.119106
-0.001147	216.000000	0.117957
-0.001146	212.000000	0.117008
-0.001145	208.000000	0.116782
-0.001144	204.000000	0.114868
-0.001143	200.000000	0.113078
-0.001142	196.000000	0.110602
-0.001141	192.000000	0.107801
-0.001140	188.000000	0.104516
-0.001139	184.000000	0.100021
-0.001138	180.000000	0.097396
-0.001137	176.000000	0.092775
-0.001136	172.000000	0.090171
-0.001135	168.000000	0.086137
-0.001134	164.000000	0.081183
-0.001133	160.000000	0.075991
-0.001132	152.000000	0.071680
-0.001131	148.000000	0.068333
-0.001130	144.000000	0.064315
-0.001129	140.000000	0.060847
-0.001128	132.000000	0.055910
-0.001127	128.000000	0.051802
-0.001126	124.000000	0.047793
-0.001125	116.000000	0.044122
-0.001124	112.000000	0.040399
-0.001123	108.000000	0.037072
-0.001122	104.000000	0.034241
-0.001121	96.000000	0.030851
-0.001120	92.000000	0.028142
-0.001119	88.000000	0.025736
-0.001118	80.000000	0.022477
-0.001117	76.000000	0.021159
-0.001116	68.000000	0.019855
-0.001115	64.000000	0.018290
-0.001114	60.000000	0.017805
-0.001113	52.000000	0.016707
-0.001112	48.000000	0.016114
-0.001111	40.000000	0.017021
-0.001110	36.000000	0.017585
-0.001109	32.000000	0.017922
-0.001108	24.000000	0.019429
-0.001107	20.000000	0.020720
-0.001106	16.000000	0.023296
-0.001105	8.000000	0.026681
-0.001104	4.000000	0.028858
-0.001103	0.000000	0.031990
-0.001102	352.000000	0.033985
-0.001101	348.000000	0.038473
-0.001100	344.000000	0.043749
-0.001099	340.000000	0.048960
-0.001098	332.000000	0.052541
-0.001097	328.000000	0.056424
-0.001096	324.000000	0.061071
-0.001095	320.000000	0.066227
-0.001094	312.000000	0.071448
-0.001093	308.000000	0.075767
-0.001092	304.000000	0.080012
-0.001091	300.000000	0.085498
-0.001090	296.000000	0.090292
-0.001089	292.000000	0.092923
-0.001088	288.000000	0.097805
-0.001087	280.000000	0.102016
-0.001086	280.000000	0.105588
-0.001085	276.000000	0.109527
-0.001084	272.000000	0.111874
-0.001083	268.000000	0.113411
-0.001082	264.000000	0.115138
-0.001081	260.000000	0.117050
-0.001080	256.000000	0.117918
-0.001079	252.000000	0.118116
-0.001078	248.000000	0.119117
-0.001077	244.000000	0.118121
-0.001076	240.000000	0.117126
-0.001075	236.000000	0.116323
-0.001074	232.000000	0.114292
-0.001073	228.000000	0.112207
-0.001072	224.000000	0.110059
-0.001071	220.000000	0.105837
-0.001070	216.000000	0.103235
-0.001069	212.000000	0.101763
-0.001068	208.000000	0.097794
-0.001067	200.000000	0.092964
-0.001066	196.000000	0.088250
-0.001065	192.000000	0.084215
-0.001064	188.000000	0.080076
-0.001063	180.000000	0.076716
-0.001062	176.000000	0.074026
-0.001061	172.000000	0.068878
-0.001060	168.000000	0.064385
-0.001059	160.000000	0.060858
-0.001058	156.000000	0.057030
-0.001057	152.000000	0.053441
-0.001056	144.000000	0.050279
-0.001055	140.000000	0.047805
-0.001054	136.000000	0.044256
-0.001053	128.000000	0.040778
-0.001052	124.000000	0.038142
-0.001051	120.000000	0.034669
-0.001050	112.000000	0.032942
-0.001049	108.000000	0.031485
-0.001048	104.000000	0.029208
-0.001047	96.000000	0.027449
-0.001046	92.000000	0.025567
-0.001045	88.000000	0.025161
-0.001044	80.000000	0.023898
-0.001043	76.000000	0.023154
-0.001042	72.000000	0.023481
-0.001041	64.000000	0.022854
-0.001040	60.000000	0.023753
-0.001039	52.000000	0.024423
-0.001038	48.000000	0.024516
-0.001037	44.000000	0.027181
-0.001036	36.000000	0.028107
-0.001035	32.000000	0.029060
-0.001034	24.000000	0.031173
-0.001033	20.000000	0.033629
-0.001032	16.000000	0.036227
-0.001031	12.000000	0.039951
-0.001030	4.000000	0.043184
-0.001029	0.000000	0.045151
-0.001028	356.000000	0.048058
-0.001027	348.000000	0.053103
-0.001026	344.000000	0.058179
-0.001025	340.000000	0.061431
-0.001024	336.000000	0.065764
-0.001023	332.000000	0.070445
-0.001022	324.000000	0.072785
-0.001021	320.000000	0.078263
-0.001020	316.000000	0.083402
-0.001019	312.000000	0.086828
-0.001018	308.000000	0.090471
-0.001017	304.000000	0.095045
-0.001016	300.000000	0.098103
-0.001015	296.000000	0.099596
-0.001014	292.000000	0.102664
-0.001013	292.000000	0.105174
-0.001012	288.000000	0.106922
-0.001011	284.000000	0.108724
-0.001010	280.000000	0.109839
-0.001009	276.000000	0.109626
-0.001008	272.000000	0.109801
-0.001007	268.000000	0.109188
-0.001006	264.000000	0.108507
-0.001005	260.000000	0.108257
-0.001004	256.000000	0.106332
-0.001003	252.000000	0.103912
-0.001002	248.000000	0.101249
-0.001001	244.000000	0.100495
-0.001000	240.000000	0.097498
-0.000999	236.000000	0.093599
-0.000998	232.000000	0.090755
-0.000997	228.000000	0.086099
-0.000996	220.000000	0.083472
-0.000995	216.000000	0.083680
-0.000994	212.000000	0.079110
-0.000993	208.000000	0.074400
-0.000992	200.000000	0.070785
-0.000991	196.000000	0.067738
-0.000990	192.000000	0.064738
-0.000989	184.000000	0.062238
-0.000988	180.000000	0.060030
-0.000987	176.000000	0.055557
-0.000986	172.000000	0.052459
-0.000985	164.000000	0.049453
-0.000984	160.000000	0.046983
-0.000983	152.000000	0.043087
-0.000982	148.000000	0.040418
-0.000981	144.000000	0.039541
-0.000980	136.000000	0.036646
-0.000979	132.000000	0.034164
-0.000978	124.000000	0.032515
-0.000977	120.000000	0.030180
-0.000976	116.000000	0.029688
-0.000975	108.000000	0.028257
-0.000974	104.000000	0.027163
-0.000973	96.000000	0.027117
-0.000972	92.000000	0.026578
-0.000971	88.000000	0.027326
-0.000970	80.000000	0.027127
-0.000969	76.000000	0.027802
-0.000968	68.000000	0.029128
-0.000967	64.000000	0.030003
-0.000966	60.000000	0.031985
-0.000965	52.000000	0.033993
-0.000964	48.000000	0.035624
-0.000963	40.000000	0.039272
-0.000962	36.000000	0.041909
-0.000961	32.000000	0.042470
-0.000960	24.000000	0.046852
-0.000959	20.000000	0.050323
-0.000958	16.000000	0.054784
-0.000957	12.000000	0.058822
-0.000956	4.000000	0.061800
-0.000955	0.000000	0.064967
-0.000954	356.000000	0.067673
-0.000953	168.000000	0.072697
-0.000952	348.000000	0.076544
-0.000951	340.000000	0.080177
-0.000950	336.000000	0.083502
-0.000949	332.000000	0.087658
-0.000948	328.000000	0.090893
-0.000947	324.000000	0.093417
-0.000946	320.000000	0.095725
-0.000945	316.000000	0.098468
-0.000944	316.000000	0.101179
-0.000943	312.000000	0.102432
-0.000942	308.000000	0.103741
-0.000941	304.000000	0.104031
-0.000940	300.000000	0.103616
-0.000939	296.000000	0.103315
-0.000938	292.000000	0.103311
-0.000937	288.000000	0.102538
-0.000936	284.000000	0.101089
-0.000935	280.000000	0.099205
-0.000934	276.000000	0.096690
-0.000933	272.000000	0.093875
-0.000932	268.000000	0.091301
-0.000931	264.000000	0.087848
-0.000930	260.000000	0.085025
-0.000929	256.000000	0.079566
-0.000928	252.000000	0.075645
-0.000927	248.000000	0.073987
-0.000926	244.000000	0.070393
-0.000925	236.000000	0.066651
-0.000924	232.000000	0.061119
-0.000923	228.000000	0.057857
-0.000922	224.000000	0.054729
-0.000921	220.000000	0.053325
-0.000920	212.000000	0.051058
-0.000919	208.000000	0.046784
-0.000918	204.000000	0.043943
-0.000917	200.000000	0.042108
-0.000916	192.000000	0.039735
-0.000915	188.000000	0.038448
-0.000914	184.000000	0.036544
-0.000913	176.000000	0.034406
-0.000912	172.000000	0.033848
-0.000911	164.000000	0.032390
-0.000910	160.000000	0.030921
-0.000909	156.000000	0.030066
-0.000908	148.000000	0.029580
-0.000907	144.000000	0.029304
-0.000906	136.000000	0.029396
-0.000905	132.000000	0.028816
-0.000904	128.000000	0.029003
-0.000903	120.000000	0.029629
-0.000902	116.000000	0.030175
-0.000901	108.000000	0.031064
-0.000900	104.000000	0.031213
-0.000899	100.000000	0.033025
-0.000898	92.000000	0.034726
-0.000897	88.000000	0.035969
-0.000896	80.000000	0.038030
-0.000895	76.000000	0.039954
-0.000894	72.000000	0.041782
-0.000893	64.000000	0.044017
-0.000892	60.000000	0.046105
-0.000891	56.000000	0.049814
-0.000890	48.000000	0.053644
-0.000889	44.000000	0.056969
-0.000888	40.000000	0.060088
-0.000887	32.000000	0.062217
-0.000886	28.000000	0.065689
-0.000885	24.000000	0.070705
-0.000884	20.000000	0.075525
-0.000883	12.000000	0.078923
-0.000882	8.000000	0.081855
-0.000881	4.000000	0.085794
-0.000880	0.000000	0.088991
-0.000879	356.000000	0.092833
-0.000878	352.000000	0.095389
-0.000877	348.000000	0.098109
-0.000876	344.000000	0.100738
-0.000875	340.000000	0.103591
-0.000874	336.000000	0.105317
-0.000873	332.000000	0.105080
-0.000872	328.000000	0.106222
-0.000871	324.000000	0.106965
-0.000870	320.000000	0.107529
-0.000869	320.000000	0.106811
-0.000868	312.000000	0.106059
-0.000867	308.000000	0.104725
-0.000866	304.000000	0.103652
-0.000865	304.000000	0.101488
-0.000864	300.000000	0.097836
-0.000863	296.000000	0.094943
-0.000862	292.000000	0.092060
-0.000861	288.000000	0.089030
-0.000860	284.000000	0.085718
-0.000859	280.000000	0.081291
-0.000858	272.000000	0.077002
-0.000857	268.000000	0.073117
-0.000856	264.000000	0.068760
-0.000855	260.000000	0.063756
-0.000854	256.000000	0.059197
-0.000853	248.000000	0.056645
-0.000852	244.000000	0.053099
-0.000851	240.000000	0.049126
-0.000850	236.000000	0.044264
-0.000849	232.000000	0.040148
-0.000848	224.000000	0.036649
-0.000847	220.000000	0.034129
-0.000846	216.000000	0.032478
-0.000845	212.000000	0.028568
-0.000844	204.000000	0.025227
-0.000843	200.000000	0.022991
-0.000842	192.000000	0.021665
-0.000841	188.000000	0.020258
-0.000840	184.000000	0.018762
-0.000839	180.000000	0.017850
-0.000838	172.000000	0.017582
-0.000837	168.000000	0.017676
-0.000836	160.000000	0.018152
-0.000835	156.000000	0.018701
-0.000834	152.000000	0.019424
-0.000833	144.000000	0.020705
-0.000832	140.000000	0.022434
-0.000831	132.000000	0.024955
-0.000830	128.000000	0.026952
-0.000829	124.000000	0.029085
-0.000828	116.000000	0.031892
-0.000827	112.000000	0.035025
-0.000826	104.000000	0.038246
-0.000825	100.000000	0.040767
-0.000824	96.000000	0.044424
-0.000823	88.000000	0.048334
-0.000822	84.000000	0.052668
-0.000821	76.000000	0.057403
-0.000820	72.000000	0.059389
-0.000819	68.000000	0.062428
-0.000818	64.000000	0.067588
-0.000817	56.000000	0.071785
-0.000816	52.000000	0.076767
-0.000815	48.000000	0.080191
-0.000814	44.000000	0.083943
-0.000813	36.000000	0.086484
-0.000812	32.000000	0.090227
-0.000811	28.000000	0.094996
-0.000810	24.000000	0.098067
-0.000809	20.000000	0.101488
-0.000808	16.000000	0.105275
-0.000807	12.000000	0.108285
-0.000806	8.000000	0.109801
-0.000805	4.000000	0.111214
-0.000804	0.000000	0.112331
-0.000803	356.000000	0.114056
-0.000802	352.000000	0.115316
-0.000801	348.000000	0.115456
-0.000800	344.000000	0.114464
-0.000799	340.000000	0.113622
-0.000798	336.000000	0.112528
-0.000797	336.000000	0.111536
-0.000796	332.000000	0.108750
-0.000795	328.000000	0.105009
-0.000794	324.000000	0.102112
-0.000793	316.000000	0.100398
-0.000792	316.000000	0.097304
-0.000791	312.000000	0.093232
-0.000790	304.000000	0.088321
-0.000789	300.000000	0.083444
-0.000788	296.000000	0.079292
-0.000787	292.000000	0.074542
-0.000786	288.000000	0.071754
-0.000785	280.000000	0.067560
-0.000784	276.000000	0.061977
-0.000783	272.000000	0.058159
-0.000782	268.000000	0.053836
-0.000781	260.000000	0.048928
-0.000780	256.000000	0.045360
-0.000779	252.000000	0.042694
-0.000778	248.000000	0.040156
-0.000777	240.000000	0.036198
-0.000776	236.000000	0.031779
-0.000775	232.000000	0.028991
-0.000774	224.000000	0.025685
-0.000773	220.000000	0.024273
-0.000772	216.000000	0.022229
-0.000771	208.000000	0.019674
-0.000770	204.000000	0.017571
-0.000769	200.000000	0.016189
-0.000768	192.000000	0.015415
-0.000767	188.000000	0.014612
-0.000766	184.000000	0.014121
-0.000765	176.000000	0.014135
-0.000764	172.000000	0.014225
-0.000763	168.000000	0.015740
-0.000762	160.000000	0.016616
-0.000761	156.000000	0.017850
-0.000760	152.000000	0.020188
-0.000759	144.000000	0.021518
-0.000758	140.000000	0.024575
-0.000757	136.000000	0.027347
-0.000756	128.000000	0.030443
-0.000755	124.000000	0.034330
-0.000754	120.000000	0.038343
-0.000753	112.000000	0.041865
-0.000752	108.000000	0.044453
-0.000751	104.000000	0.049400
-0.000750	96.000000	0.054658
-0.000749	92.000000	0.059560
-0.000748	88.000000	0.065116
-0.000747	80.000000	0.068973
-0.000746	76.000000	0.072778
-0.000745	72.000000	0.077222
-0.000744	68.000000	0.082162
-0.000743	64.000000	0.087073
-0.000742	56.000000	0.091737
-0.000741	52.000000	0.096506
-0.000740	48.000000	0.100539
-0.000739	44.000000	0.102606
-0.000738	40.000000	0.105838
-0.000737	36.000000	0.108163
-0.000736	32.000000	0.111493
-0.000735	28.000000	0.114074
-0.000734	24.000000	0.115349
-0.000733	20.000000	0.116804
-0.000732	16.000000	0.116574
-0.000731	12.000000	0.116856
-0.000730	8.000000	0.116731
-0.000729	4.000000	0.116448
-0.000728	0.000000	0.115341
-0.000727	356.000000	0.113689
-0.000726	352.000000	0.111724
-0.000725	348.000000	0.110035
-0.000724	344.000000	0.107357
-0.000723	340.000000	0.103805
-0.000722	336.000000	0.099787
-0.000721	332.000000	0.095763
-0.000720	328.000000	0.091326
-0.000719	324.000000	0.088979
-0.000718	320.000000	0.084902
-0.000717	316.000000	0.080838
-0.000716	308.000000	0.076069
-0.000715	304.000000	0.070218
-0.000714	300.000000	0.066210
-0.000713	296.000000	0.061881
-0.000712	288.000000	0.059192
-0.000711	284.000000	0.054664
-0.000710	280.000000	0.050943
-0.000709	276.000000	0.046723
-0.000708	268.000000	0.042086
-0.000707	264.000000	0.037897
-0.000706	260.000000	0.034444
-0.000705	252.000000	0.032288
-0.000704	248.000000	0.028770
-0.000703	244.000000	0.026078
-0.000702	236.000000	0.022792
-0.000701	232.000000	0.019952
-0.000700	228.000000	0.018422
-0.000699	220.000000	0.016391
-0.000698	216.000000	0.015295
-0.000697	212.000000	0.014546
-0.000696	204.000000	0.013098
-0.000695	200.000000	0.012781
-0.000694	192.000000	0.012486
-0.000693	188.000000	0.012819
-0.000692	184.000000	0.013476
-0.000691	176.000000	0.014455
-0.000690	172.000000	0.015042
-0.000689	164.000000	0.017431
-0.000688	160.000000	0.019080
-0.000687	156.000000	0.022134
-0.000686	148.000000	0.024899
-0.000685	144.000000	0.026648
-0.000684	140.000000	0.030413
-0.000683	132.000000	0.034042
-0.000682	128.000000	0.038420
-0.000681	124.000000	0.043011
-0.000680	120.000000	0.047581
-0.000679	116.000000	0.051788
-0.000678	108.000000	0.055438
-0.000677	104.000000	0.059895
-0.000676	100.000000	0.064673
-0.000675	96.000000	0.069343
-0.000674	92.000000	0.074391
-0.000673	88.000000	0.079340
-0.000672	84.000000	0.083500
-0.000671	80.000000	0.086975
-0.000670	72.000000	0.090718
-0.000669	68.000000	0.094816
-0.000668	68.000000	0.099028
-0.000667	64.000000	0.101929
-0.000666	60.000000	0.104602
-0.000665	56.000000	0.105987
-0.000664	52.000000	0.106864
-0.000663	48.000000	0.108262
-0.000662	44.000000	0.109056
-0.000661	40.000000	0.109247
-0.000660	36.000000	0.109041
-0.000659	32.000000	0.109059
-0.000658	28.000000	0.107368
-0.000657	24.000000	0.106105
-0.000656	20.000000	0.103641
-0.000655	16.000000	0.101297
-0.000654	12.000000	0.098478
-0.000653	8.000000	0.094410
-0.000652	4.000000	0.092159
-0.000651	0.000000	0.089341
-0.000650	356.000000	0.086123
-0.000649	348.000000	0.082770
-0.000648	344.000000	0.078108
-0.000647	340.000000	0.073540
-0.000646	336.000000	0.069862
-0.000645	328.000000	0.066685
-0.000644	324.000000	0.064541
-0.000643	320.000000	0.060946
-0.000642	312.000000	0.057448
-0.000641	308.000000	0.053269
-0.000640	304.000000	0.049542
-0.000639	296.000000	0.046597
-0.000638	292.000000	0.043542
-0.000637	288.000000	0.041237
-0.000636	280.000000	0.038672
-0.000635	276.000000	0.034851
-0.000634	272.000000	0.032058
-0.000633	264.000000	0.029354
-0.000632	260.000000	0.027058
-0.000631	256.000000	0.025857
-0.000630	248.000000	0.024049
-0.000629	244.000000	0.022743
-0.000628	236.000000	0.021815
-0.000627	232.000000	0.020311
-0.000626	228.000000	0.019980
-0.000625	220.000000	0.019291
-0.000624	216.000000	0.019785
-0.000623	212.000000	0.020580
-0.000622	204.000000	0.020645
-0.000621	200.000000	0.021646
-0.000620	192.000000	0.023232
-0.000619	188.000000	0.024563
-0.000618	184.000000	0.026373
-0.000617	176.000000	0.027863
-0.000616	172.000000	0.030356
-0.000615	168.000000	0.032047
-0.000614	160.000000	0.035669
-0.000613	156.000000	0.039574
-0.000612	152.000000	0.041951
-0.000611	144.000000	0.045133
-0.000610	140.000000	0.047686
-0.000609	136.000000	0.051934
-0.000608	132.000000	0.056347
-0.000607	124.000000	0.061055
-0.000606	120.000000	0.065190
-0.000605	116.000000	0.068772
-0.000604	112.000000	0.072714
-0.000603	108.000000	0.076075
-0.000602	104.000000	0.080052
-0.000601	100.000000	0.083932
-0.000600	96.000000	0.088018
-0.000599	92.000000	0.091363
-0.000598	88.000000	0.093567
-0.000597	84.000000	0.095522
-0.000596	80.000000	0.096734
-0.000595	76.000000	0.099148
-0.000594	72.000000	0.100821
-0.000593	68.000000	0.101417
-0.000592	64.000000	0.101727
-0.000591	60.000000	0.101662
-0.000590	56.000000	0.101229
-0.000589	52.000000	0.100496
-0.000588	48.000000	0.099264
-0.000587	48.000000	0.097076
-0.000586	44.000000	0.094953
-0.000585	40.000000	0.091921
-0.000584	36.000000	0.090171
-0.000583	32.000000	0.087997
-0.000582	28.000000	0.084320
-0.000581	20.000000	0.081107
-0.000580	16.000000	0.076825
-0.000579	12.000000	0.072544
-0.000578	8.000000	0.069445
-0.000577	4.000000	0.067635
-0.000576	0.000000	0.064935
-0.000575	352.000000	0.061731
-0.000574	348.000000	0.057529
-0.000573	344.000000	0.053953
-0.000572	340.000000	0.051230
-0.000571	332.000000	0.047717
-0.000570	328.000000	0.046065
-0.000569	324.000000	0.043709
-0.000568	316.000000	0.041240
-0.000567	312.000000	0.038769
-0.000566	308.000000	0.036411
-0.000565	300.000000	0.033439
-0.000564	296.000000	0.032496
-0.000563	288.000000	0.031149
-0.000562	284.000000	0.029159
-0.000561	280.000000	0.028448
-0.000560	272.000000	0.027012
-0.000559	268.000000	0.025992
-0.000558	260.000000	0.024916
-0.000557	256.000000	0.024614
-0.000556	248.000000	0.025174
-0.000555	244.000000	0.024552
-0.000554	240.000000	0.025118
-0.000553	232.000000	0.025859
-0.000552	228.000000	0.026197
-0.000551	220.000000	0.027975
-0.000550	216.000000	0.029370
-0.000549	212.000000	0.030934
-0.000548	204.000000	0.033080
-0.000547	200.000000	0.034995
-0.000546	192.000000	0.038587
-0.000545	188.000000	0.041432
-0.000544	184.000000	0.043932
-0.000543	176.000000	0.047657
-0.000542	172.000000	0.050052
-0.000541	168.000000	0.053303
-0.000540	164.000000	0.057849
-0.000539	156.000000	0.061947
-0.000538	152.000000	0.066095
-0.000537	148.000000	0.068811
-0.000536	144.000000	0.072921
-0.000535	136.000000	0.075627
-0.000534	132.000000	0.079604
-0.000533	128.000000	0.083870
-0.000532	124.000000	0.087407
-0.000531	120.000000	0.091463
-0.000530	116.000000	0.092825
-0.000529	112.000000	0.095699
-0.000528	108.000000	0.098530
-0.000527	104.000000	0.100480
-0.000526	100.000000	0.102284
-0.000525	96.000000	0.103643
-0.000524	92.000000	0.104533
-0.000523	88.000000	0.104232
-0.000522	84.000000	0.104216
-0.000521	84.000000	0.103304
-0.000520	80.000000	0.101937
-0.000519	76.000000	0.100263
-0.000518	72.000000	0.098162
-0.000517	68.000000	0.095731
-0.000516	64.000000	0.093072
-0.000515	60.000000	0.089998
-0.000514	56.000000	0.086198
-0.000513	52.000000	0.082417
-0.000512	48.000000	0.077758
-0.000511	44.000000	0.072884
-0.000510	36.000000	0.070035
-0.000509	32.000000	0.065307
-0.000508	28.000000	0.061995
-0.000507	24.000000	0.057702
-0.000506	20.000000	0.053328
-0.000505	12.000000	0.049304
-0.000504	8.000000	0.045002
-0.000503	4.000000	0.043022
-0.000502	0.000000	0.039638
-0.000501	352.000000	0.036673
-0.000500	348.000000	0.034087
-0.000499	344.000000	0.030634
-0.000498	340.000000	0.028592
-0.000497	332.000000	0.026174
-0.000496	328.000000	0.024396
-0.000495	324.000000	0.023805
-0.000494	316.000000	0.022243
-0.000493	312.000000	0.021209
-0.000492	308.000000	0.020253
-0.000491	300.000000	0.019397
-0.000490	296.000000	0.019678
-0.000489	292.000000	0.019949
-0.000488	284.000000	0.020403
-0.000487	280.000000	0.020999
-0.000486	272.000000	0.021998
-0.000485	268.000000	0.022927
-0.000484	264.000000	0.024615
-0.000483	256.000000	0.025798
-0.000482	252.000000	0.027348
-0.000481	244.000000	0.029621
-0.000480	240.000000	0.031952
-0.000479	236.000000	0.034395
-0.000478	228.000000	0.036576
-0.000477	224.000000	0.039375
-0.000476	216.000000	0.042482
-0.000475	212.000000	0.044832
-0.000474	208.000000	0.048047
-0.000473	200.000000	0.050890
-0.000472	196.000000	0.054567
-0.000471	192.000000	0.059187
-0.000470	184.000000	0.062905
-0.000469	180.000000	0.065655
-0.000468	176.000000	0.068794
-0.000467	172.000000	0.072859
-0.000466	168.000000	0.077587
-0.000465	160.000000	0.082088
-0.000464	156.000000	0.085637
-0.000463	152.000000	0.088293
-0.000462	148.000000	0.091823
-0.000461	144.000000	0.095317
-0.000460	140.000000	0.098212
-0.000459	136.000000	0.100648
-0.000458	132.000000	0.102789
-0.000457	128.000000	0.104840
-0.000456	124.000000	0.106048
-0.000455	120.000000	0.107269
-0.000454	116.000000	0.107212
-0.000453	112.000000	0.107518
-0.000452	108.000000	0.106839
-0.000451	104.000000	0.106487
-0.000450	100.000000	0.105377
-0.000449	96.000000	0.103429
-0.000448	92.000000	0.101737
-0.000447	88.000000	0.098996
-0.000446	84.000000	0.096515
-0.000445	84.000000	0.092341
-0.000444	76.000000	0.088924
-0.000443	72.000000	0.085332
-0.000442	68.000000	0.081509
-0.000441	64.000000	0.077320
-0.000440	60.000000	0.072685
-0.000439	56.000000	0.068322
-0.000438	52.000000	0.063770
-0.000437	44.000000	0.058661
-0.000436	40.000000	0.055294
-0.000435	36.000000	0.050420
-0.000434	32.000000	0.046403
-0.000433	24.000000	0.043267
-0.000432	20.000000	0.038396
-0.000431	16.000000	0.034212
-0.000430	12.000000	0.030519
-0.000429	4.000000	0.027259
-0.000428	0.000000	0.023531
-0.000427	356.000000	0.020704
-0.000426	352.000000	0.018886
-0.000425	344.000000	0.015221
-0.000424	340.000000	0.013002
-0.000423	332.000000	0.011695
-0.000422	328.000000	0.010059
-0.000421	324.000000	0.009111
-0.000420	316.000000	0.008961
-0.000419	312.000000	0.008177
-0.000418	308.000000	0.008815
-0.000417	300.000000	0.009699
-0.000416	296.000000	0.010312
-0.000415	292.000000	0.011638
-0.000414	284.000000	0.013409
-0.000413	280.000000	0.015616
-0.000412	276.000000	0.018686
-0.000411	268.000000	0.021088
-0.000410	264.000000	0.024448
-0.000409	256.000000	0.028219
-0.000408	252.000000	0.031556
-0.000407	248.000000	0.036332
-0.000406	240.000000	0.040107
-0.000405	236.000000	0.043960
-0.000404	232.000000	0.048353
-0.000403	224.000000	0.053528
-0.000402	220.000000	0.057700
-0.000401	216.000000	0.062287
-0.000400	212.000000	0.067133
-0.000399	204.000000	0.070934
-0.000398	200.000000	0.075999
-0.000397	196.000000	0.079968
-0.000396	192.000000	0.084953
-0.000395	188.000000	0.087667
-0.000394	180.000000	0.092511
-0.000393	176.000000	0.096306
-0.000392	172.000000	0.099509
-0.000391	168.000000	0.102709
-0.000390	164.000000	0.106457
-0.000389	160.000000	0.108477
-0.000388	156.000000	0.111124
-0.000387	152.000000	0.112689
-0.000386	148.000000	0.112868
-0.000385	144.000000	0.114071
-0.000384	140.000000	0.114833
-0.000383	136.000000	0.114874
-0.000382	132.000000	0.114243
-0.000381	128.000000	0.112774
-0.000380	128.000000	0.110706
-0.000379	124.000000	0.108952
-0.000378	120.000000	0.106221
-0.000377	116.000000	0.103391
-0.000376	112.000000	0.099609
-0.000375	108.000000	0.096471
-0.000374	104.000000	0.092477
-0.000373	96.000000	0.088039
-0.000372	92.000000	0.083939
-0.000371	88.000000	0.079609
-0.000370	84.000000	0.074616
-0.000369	80.000000	0.071182
-0.000368	72.000000	0.066994
-0.000367	68.000000	0.061936
-0.000366	64.000000	0.056803
-0.000365	60.000000	0.053792
-0.000364	52.000000	0.050093
-0.000363	48.000000	0.045944
-0.000362	44.000000	0.041688
-0.000361	36.000000	0.038648
-0.000360	32.000000	0.034656
-0.000359	28.000000	0.031705
-0.000358	24.000000	0.029081
-0.000357	16.000000	0.025632
-0.000356	12.000000	0.022404
-0.000355	8.000000	0.020295
-0.000354	0.000000	0.018161
-0.000353	356.000000	0.016139
-0.000352	348.000000	0.014965
-0.000351	344.000000	0.013203
-0.000350	340.000000	0.012134
-0.000349	332.000000	0.011688
-0.000348	328.000000	0.010884
-0.000347	324.000000	0.010662
-0.000346	316.000000	0.011290
-0.000345	312.000000	0.011917
-0.000344	308.000000	0.013033
-0.000343	300.000000	0.014700
-0.000342	296.000000	0.015635
-0.000341	292.000000	0.017938
-0.000340	284.000000	0.020527
-0.000339	280.000000	0.023819
-0.000338	276.000000	0.026462
-0.000337	268.000000	0.029538
-0.000336	264.000000	0.033564
-0.000335	260.000000	0.037192
-0.000334	256.000000	0.041671
-0.000333	248.000000	0.045737
-0.000332	244.000000	0.051160
-0.000331	240.000000	0.055308
-0.000330	236.000000	0.060307
-0.000329	228.000000	0.065678
-0.000328	224.000000	0.069878
-0.000327	220.000000	0.074660
-0.000326	216.000000	0.080369
-0.000325	212.000000	0.084607
-0.000324	208.000000	0.088519
-0.000323	204.000000	0.092496
-0.000322	200.000000	0.096608
-0.000321	196.000000	0.100561
-0.000320	192.000000	0.103659
-0.000319	188.000000	0.106938
-0.000318	184.000000	0.108359
-0.000317	180.000000	0.110308
-0.000316	176.000000	0.112135
-0.000315	172.000000	0.113051
-0.000314	168.000000	0.113802
-0.000313	164.000000	0.113957
-0.000312	160.000000	0.113146
-0.000311	156.000000	0.112631
-0.000310	152.000000	0.111355
-0.000309	148.000000	0.110047
-0.000308	144.000000	0.107565
-0.000307	140.000000	0.104712
-0.000306	136.000000	0.102164
-0.000305	132.000000	0.098028
-0.000304	124.000000	0.096558
-0.000303	120.000000	0.092107
-0.000302	116.000000	0.087568
-0.000301	112.000000	0.083638
-0.000300	108.000000	0.079791
-0.000299	100.000000	0.075902
-0.000298	96.000000	0.071667
-0.000297	92.000000	0.067845
-0.000296	88.000000	0.063135
-0.000295	80.000000	0.059740
-0.000294	76.000000	0.055328
-0.000293	72.000000	0.050711
-0.000292	68.000000	0.046586
-0.000291	60.000000	0.043351
-0.000290	56.000000	0.039938
-0.000289	52.000000	0.036960
-0.000288	44.000000	0.032882
-0.000287	40.000000	0.029147
-0.000286	36.000000	0.026557
-0.000285	28.000000	0.023402
-0.000284	24.000000	0.021796
-0.000283	20.000000	0.020026
-0.000282	12.000000	0.017388
-0.000281	8.000000	0.016175
-0.000280	0.000000	0.015134
-0.000279	356.000000	0.013665
-0.000278	352.000000	0.013809
-0.000277	344.000000	0.013619
-0.000276	340.000000	0.013442
-0.000275	332.000000	0.014059
-0.000274	328.000000	0.014370
-0.000273	324.000000	0.015776
-0.000272	316.000000	0.017760
-0.000271	312.000000	0.019480
-0.000270	308.000000	0.020811
-0.000269	300.000000	0.022419
-0.000268	296.000000	0.025676
-0.000267	292.000000	0.029171
-0.000266	284.000000	0.032811
-0.000265	280.000000	0.035983
-0.000264	276.000000	0.038991
-0.000263	268.000000	0.042692
-0.000262	264.000000	0.046784
-0.000261	260.000000	0.051433
-0.000260	256.000000	0.054977
-0.000259	252.000000	0.059472
-0.000258	248.000000	0.064749
-0.000257	240.000000	0.068294
-0.000256	236.000000	0.072340
-0.000255	232.000000	0.075849
-0.000254	228.000000	0.080324
-0.000253	224.000000	0.084346
-0.000252	220.000000	0.088231
-0.000251	216.000000	0.091678
-0.000250	212.000000	0.093944
-0.000249	208.000000	0.096520
-0.000248	204.000000	0.098917
-0.000247	200.000000	0.100766
-0.000246	196.000000	0.102033
-0.000245	196.000000	0.102390
-0.000244	192.000000	0.102378
-0.000243	188.000000	0.102178
-0.000242	184.000000	0.101617
-0.000241	180.000000	0.100013
-0.000240	176.000000	0.098368
-0.000239	172.000000	0.096386
-0.000238	168.000000	0.093504
-0.000237	164.000000	0.090888
-0.000236	160.000000	0.088298
-0.000235	156.000000	0.085456
-0.000234	152.000000	0.081313
-0.000233	148.000000	0.078099
-0.000232	144.000000	0.074950
-0.000231	136.000000	0.071064
-0.000230	132.000000	0.068649
-0.000229	128.000000	0.064813
-0.000228	120.000000	0.060963
-0.000227	116.000000	0.057779
-0.000226	112.000000	0.055190
-0.000225	104.000000	0.052080
-0.000224	100.000000	0.048119
-0.000223	96.000000	0.046165
-0.000222	92.000000	0.043781
-0.000221	84.000000	0.040574
-0.000220	80.000000	0.037839
-0.000219	72.000000	0.035174
-0.000218	68.000000	0.032595
-0.000217	64.000000	0.030659
-0.000216	56.000000	0.028856
-0.000215	52.000000	0.026896
-0.000214	48.000000	0.025093
-0.000213	40.000000	0.023307
-0.000212	36.000000	0.022099
-0.000211	28.000000	0.021103
-0.000210	24.000000	0.020102
-0.000209	20.000000	0.020143
-0.000208	12.000000	0.020157
-0.000207	8.000000	0.019535
-0.000206	4.000000	0.020131
-0.000205	356.000000	0.020923
-0.000204	352.000000	0.022374
-0.000203	344.000000	0.024018
-0.000202	340.000000	0.024159
-0.000201	336.000000	0.025945
-0.000200	328.000000	0.028849
-0.000199	324.000000	0.031068
-0.000198	320.000000	0.033246
-0.000197	312.000000	0.036329
-0.000196	308.000000	0.037692
-0.000195	304.000000	0.041307
-0.000194	296.000000	0.045629
-0.000193	292.000000	0.048992
-0.000192	288.000000	0.052188
-0.000191	280.000000	0.055885
-0.000190	276.000000	0.060120
-0.000189	272.000000	0.063624
-0.000188	268.000000	0.067284
-0.000187	264.000000	0.071402
-0.000186	260.000000	0.075948
-0.000185	256.000000	0.079258
-0.000184	252.000000	0.083797
-0.000183	244.000000	0.086147
-0.000182	240.000000	0.089073
-0.000181	236.000000	0.091711
-0.000180	236.000000	0.094372
-0.000179	232.000000	0.096387
-0.000178	228.000000	0.097122
-0.000177	224.000000	0.098425
-0.000176	220.000000	0.099098
-0.000175	216.000000	0.099763
-0.000174	212.000000	0.098987
-0.000173	208.000000	0.098341
-0.000172	204.000000	0.097229
-0.000171	200.000000	0.095871
-0.000170	196.000000	0.093959
-0.000169	192.000000	0.091727
-0.000168	188.000000	0.089078
-0.000167	184.000000	0.085931
-0.000166	180.000000	0.081850
-0.000165	176.000000	0.079005
-0.000164	172.000000	0.074744
-0.000163	168.000000	0.071474
-0.000162	164.000000	0.067552
-0.000161	160.000000	0.063383
-0.000160	156.000000	0.059672
-0.000159	148.000000	0.055429
-0.000158	144.000000	0.053452
-0.000157	140.000000	0.048628
-0.000156	136.000000	0.045108
-0.000155	128.000000	0.043046
-0.000154	124.000000	0.039861
-0.000153	120.000000	0.036719
-0.000152	116.000000	0.034081
-0.000151	108.000000	0.031637
-0.000150	104.000000	0.028666
-0.000149	100.000000	0.027153
-0.000148	92.000000	0.025859
-0.000147	88.000000	0.023811
-0.000146	84.000000	0.023011
-0.000145	76.000000	0.021550
-0.000144	72.000000	0.020839
-0.000143	64.000000	0.020631
-0.000142	60.000000	0.019909
-0.000141	56.000000	0.020658
-0.000140	48.000000	0.020544
-0.000139	44.000000	0.021315
-0.000138	36.000000	0.021545
-0.000137	32.000000	0.022719
-0.000136	24.000000	0.024136
-0.000135	20.000000	0.025243
-0.000134	16.000000	0.026952
-0.000133	8.000000	0.028407
-0.000132	4.000000	0.031214
-0.000131	356.000000	0.033633
-0.000130	352.000000	0.035685
-0.000129	348.000000	0.038429
-0.000128	340.000000	0.040682
-0.000127	336.000000	0.043949
-0.000126	332.000000	0.048688
-0.000125	324.000000	0.051919
-0.000124	320.000000	0.054474
-0.000123	316.000000	0.058216
-0.000122	308.000000	0.063430
-0.000121	304.000000	0.066189
-0.000120	300.000000	0.070122
-0.000119	296.000000	0.074135
-0.000118	292.000000	0.076984
-0.000117	288.000000	0.082195
-0.000116	280.000000	0.085619
-0.000115	276.000000	0.089930
-0.000114	272.000000	0.091592
-0.000113	268.000000	0.094686
-0.000112	264.000000	0.098443
-0.000111	260.000000	0.100690
-0.000110	256.000000	0.103051
-0.000109	252.000000	0.104448
-0.000108	248.000000	0.105927
-0.000107	244.000000	0.106674
-0.000106	240.000000	0.107130
-0.000105	236.000000	0.107016
-0.000104	232.000000	0.105960
-0.000103	232.000000	0.104489
-0.000102	228.000000	0.102720
-0.000101	224.000000	0.101240
-0.000100	220.000000	0.098134
-0.000099	216.000000	0.094934
-0.000098	212.000000	0.091760
-0.000097	208.000000	0.087670
-0.000096	204.000000	0.083819
-0.000095	200.000000	0.079009
-0.000094	192.000000	0.076221
-0.000093	188.000000	0.070922
-0.000092	184.000000	0.065880
-0.000091	180.000000	0.062253
-0.000090	176.000000	0.057825
-0.000089	168.000000	0.053465
-0.000088	164.000000	0.048423
-0.000087	160.000000	0.044790
-0.000086	156.000000	0.041204
-0.000085	148.000000	0.037888
-0.000084	144.000000	0.034218
-0.000083	140.000000	0.030246
-0.000082	136.000000	0.027226
-0.000081	128.000000	0.024616
-0.000080	124.000000	0.022212
-0.000079	120.000000	0.019811
-0.000078	116.000000	0.017959
-0.000077	108.000000	0.015990
-0.000076	104.000000	0.014508
-0.000075	96.000000	0.014119
-0.000074	92.000000	0.012885
-0.000073	88.000000	0.012179
-0.000072	84.000000	0.013160
-0.000071	76.000000	0.013047
-0.000070	72.000000	0.013804
-0.000069	64.000000	0.015095
-0.000068	60.000000	0.016171
-0.000067	56.000000	0.017657
-0.000066	48.000000	0.020625
-0.000065	44.000000	0.022112
-0.000064	40.000000	0.024092
-0.000063	32.000000	0.027093
-0.000062	28.000000	0.030408
-0.000061	24.000000	0.033536
-0.000060	16.000000	0.035249
-0.000059	12.000000	0.039557
-0.000058	4.000000	0.043479
-0.000057	0.000000	0.046697
-0.000056	356.000000	0.050288
-0.000055	348.000000	0.053793
-0.000054	344.000000	0.057315
-0.000053	340.000000	0.062080
-0.000052	332.000000	0.066352
-0.000051	328.000000	0.070301
-0.000050	324.000000	0.073588
-0.000049	320.000000	0.078357
-0.000048	312.000000	0.082978
-0.000047	308.000000	0.086856
-0.000046	304.000000	0.090165
-0.000045	300.000000	0.092614
-0.000044	296.000000	0.096058
-0.000043	292.000000	0.099815
-0.000042	288.000000	0.103725
-0.000041	284.000000	0.105004
-0.000040	280.000000	0.106376
-0.000039	276.000000	0.108427
-0.000038	272.000000	0.109328
-0.000037	268.000000	0.110400
-0.000036	264.000000	0.110909
-0.000035	260.000000	0.109865
-0.000034	256.000000	0.109073
-0.000033	252.000000	0.108220
-0.000032	248.000000	0.106669
-0.000031	244.000000	0.104725
-0.000030	240.000000	0.102204
-0.000029	236.000000	0.098958
-0.000028	232.000000	0.095651
-0.000027	232.000000	0.092269
-0.000026	224.000000	0.088964
-0.000025	220.000000	0.084217
-0.000024	216.000000	0.079729
-0.000023	212.000000	0.075402
-0.000022	208.000000	0.070069
-0.000021	204.000000	0.066297
-0.000020	196.000000	0.061608
-0.000019	192.000000	0.057297
-0.000018	188.000000	0.052057
-0.000017	184.000000	0.048843
-0.000016	176.000000	0.044621
-0.000015	172.000000	0.039107
-0.000014	168.000000	0.035418
-0.000013	164.000000	0.032453
-0.000012	156.000000	0.028646
-0.000011	152.000000	0.024758
-0.000010	148.000000	0.021218
-0.000009	140.000000	0.018033
-0.000008	136.000000	0.014852
-0.000007	132.000000	0.012660
-0.000006	124.000000	0.010635
-0.000005	120.000000	0.008217
-0.000004	116.000000	0.007067
-0.000003	108.000000	0.006076
-0.000002	104.000000	0.005218
-0.000001	100.000000	0.004953
0.000000	92.000000	0.004022
0.000001	88.000000	0.004887
0.000002	84.000000	0.006520
0.000003	76.000000	0.007387
0.000004	72.000000	0.008584
0.000005	64.000000	0.011013
0.000006	60.000000	0.013364
0.000007	56.000000	0.016594
0.000008	48.000000	0.019767
0.000009	44.000000	0.023338
0.000010	40.000000	0.026399
0.000011	36.000000	0.031043
0.000012	28.000000	0.035878
0.000013	24.000000	0.040051
0.000014	20.000000	0.044879
0.000015	12.000000	0.048824
0.000016	8.000000	0.054990
0.000017	4.000000	0.059301
0.000018	0.000000	0.064180
0.000019	352.000000	0.069051
0.000020	348.000000	0.073564
0.000021	344.000000	0.078176
0.000022	340.000000	0.083145
0.000023	336.000000	0.087080
0.000024	332.000000	0.091094
0.000025	324.000000	0.095534
0.000026	324.000000	0.099775
0.000027	320.000000	0.103723
0.000028	312.000000	0.105581
0.000029	308.000000	0.108086
0.000030	304.000000	0.110285
0.000031	304.000000	0.112363
0.000032	300.000000	0.113676
0.000033	296.000000	0.114214
0.000034	292.000000	0.113864
0.000035	288.000000	0.113512
0.000036	284.000000	0.111908
0.000037	280.000000	0.111589
0.000038	276.000000	0.109439
0.000039	272.000000	0.106733
0.000040	268.000000	0.103548
0.000041	264.000000	0.100545
0.000042	260.000000	0.096986
0.000043	256.000000	0.092849
0.000044	248.000000	0.090075
0.000045	244.000000	0.084946
0.000046	240.000000	0.079636
0.000047	236.000000	0.075779
0.000048	232.000000	0.073148
0.000049	224.000000	0.067938
0.000050	220.000000	0.062873
0.000051	216.000000	0.059250
0.000052	212.000000	0.054815
0.000053	204.000000	0.050838
0.000054	200.000000	0.047074
0.000055	196.000000	0.043180
0.000056	188.000000	0.039370
0.000057	184.000000	0.035543
0.000058	180.000000	0.032494
0.000059	172.000000	0.029249
0.000060	168.000000	0.026016
0.000061	164.000000	0.023620
0.000062	160.000000	0.021759
0.000063	152.000000	0.018810
0.000064	148.000000	0.016654
0.000065	144.000000	0.015478
0.000066	136.000000	0.013821
0.000067	132.000000	0.012665
0.000068	124.000000	0.011878
0.000069	120.000000	0.011189
0.000070	116.000000	0.011270
0.000071	108.000000	0.011299
0.000072	104.000000	0.011582
0.000073	100.000000	0.012446
0.000074	92.000000	0.013172
0.000075	88.000000	0.014775
0.000076	84.000000	0.017082
0.000077	76.000000	0.018286
0.000078	72.000000	0.020292
0.000079	68.000000	0.023277
0.000080	60.000000	0.026249
0.000081	56.000000	0.028949
0.000082	52.000000	0.032064
0.000083	44.000000	0.036471
0.000084	40.000000	0.040377
0.000085	36.000000	0.043433
0.000086	32.000000	0.048975
0.000087	24.000000	0.053183
0.000088	20.000000	0.057174
0.000089	16.000000	0.062425
0.000090	12.000000	0.067604
0.000091	8.000000	0.072110
0.000092	4.000000	0.076335
0.000093	0.000000	0.081028
0.000094	356.000000	0.085405
0.000095	352.000000	0.089375
0.000096	348.000000	0.092960
0.000097	344.000000	0.096628
0.000098	340.000000	0.098996
0.000099	336.000000	0.101886
0.000100	332.000000	0.103739
0.000101	328.000000	0.105373
0.000102	324.000000	0.106661
0.000103	320.000000	0.107044
0.000104	316.000000	0.107391
0.000105	312.000000	0.107880
0.000106	308.000000	0.107142
0.000107	304.000000	0.106216
0.000108	300.000000	0.104560
0.000109	296.000000	0.101964
0.000110	292.000000	0.099592
0.000111	288.000000	0.097701
0.000112	284.000000	0.095406
0.000113	280.000000	0.091184
0.000114	276.000000	0.088157
0.000115	272.000000	0.084543
0.000116	264.000000	0.081251
0.000117	260.000000	0.077443
0.000118	256.000000	0.073662
0.000119	252.000000	0.069740
0.000120	244.000000	0.065808
0.000121	240.000000	0.063110
0.000122	236.000000	0.059015
0.000123	228.000000	0.055170
0.000124	224.000000	0.051101
0.000125	220.000000	0.047818
0.000126	212.000000	0.044908
0.000127	208.000000	0.041905
0.000128	204.000000	0.037779
0.000129	196.000000	0.034596
0.000130	192.000000	0.031549
0.000131	188.000000	0.029103
0.000132	180.000000	0.026770
0.000133	176.000000	0.023898
0.000134	172.000000	0.022379
0.000135	164.000000	0.020540
0.000136	160.000000	0.019296
0.000137	152.000000	0.018539
0.000138	148.000000	0.017182
0.000139	144.000000	0.016981
0.000140	136.000000	0.016826
0.000141	132.000000	0.016656
0.000142	124.000000	0.017517
0.000143	120.000000	0.018162
0.000144	116.000000	0.019789
0.000145	108.000000	0.020270
0.000146	104.000000	0.022172
0.000147	100.000000	0.024244
0.000148	92.000000	0.026043
0.000149	88.000000	0.029474
0.000150	80.000000	0.031858
0.000151	76.000000	0.033921
0.000152	72.000000	0.037278
0.000153	68.000000	0.041532
0.000154	60.000000	0.044503
0.000155	56.000000	0.047769
0.000156	52.000000	0.052714
0.000157	48.000000	0.056334
0.000158	40.000000	0.059826
0.000159	36.000000	0.064015
0.000160	32.000000	0.066856
0.000161	28.000000	0.071656
0.000162	24.000000	0.075881
0.000163	20.000000	0.079884
0.000164	16.000000	0.083899
0.000165	8.000000	0.086529
0.000166	8.000000	0.090010
0.000167	4.000000	0.092353
0.000168	0.000000	0.094691
0.000169	356.000000	0.096938
0.000170	352.000000	0.098701
0.000171	348.000000	0.100050
0.000172	344.000000	0.100929
0.000173	340.000000	0.100877
0.000174	336.000000	0.100632
0.000175	332.000000	0.099395
0.000176	328.000000	0.097915
0.000177	328.000000	0.095812
0.000178	324.000000	0.093605
0.000179	320.000000	0.091460
0.000180	316.000000	0.088737
0.000181	312.000000	0.085320
0.000182	308.000000	0.081348
0.000183	304.000000	0.076968
0.000184	296.000000	0.073695
0.000185	292.000000	0.071004
0.000186	288.000000	0.066556
0.000187	284.000000	0.063259
0.000188	280.000000	0.059225
0.000189	272.000000	0.056257
0.000190	268.000000	0.052699
0.000191	264.000000	0.049588
0.000192	260.000000	0.046228
0.000193	252.000000	0.043076
0.000194	248.000000	0.041562
0.000195	244.000000	0.039491
0.000196	236.000000	0.036088
0.000197	232.000000	0.033729
0.000198	228.000000	0.031475
0.000199	220.000000	0.030385
0.000200	216.000000	0.028777
0.000201	212.000000	0.027015
0.000202	204.000000	0.025332
0.000203	200.000000	0.023873
0.000204	192.000000	0.023753
0.000205	188.000000	0.022523
0.000206	184.000000	0.022095
0.000207	176.000000	0.021722
0.000208	172.000000	0.021111
0.000209	164.000000	0.021510
0.000210	160.000000	0.021758
0.000211	156.000000	0.022355
0.000212	148.000000	0.023060
0.000213	144.000000	0.024078
0.000214	140.000000	0.025172
0.000215	132.000000	0.026488
0.000216	128.000000	0.028760
0.000217	120.000000	0.031135
0.000218	116.000000	0.032862
0.000219	112.000000	0.035052
0.000220	104.000000	0.037716
0.000221	100.000000	0.040676
0.000222	96.000000	0.043679
0.000223	88.000000	0.047499
0.000224	84.000000	0.050357
0.000225	80.000000	0.053253
0.000226	76.000000	0.057558
0.000227	68.000000	0.061288
0.000228	64.000000	0.065168
0.000229	60.000000	0.069321
0.000230	56.000000	0.073806
0.000231	52.000000	0.077722
0.000232	44.000000	0.081138
0.000233	40.000000	0.084367
0.000234	36.000000	0.087174
0.000235	32.000000	0.090446
0.000236	28.000000	0.093905
0.000237	24.000000	0.096650
0.000238	20.000000	0.098380
0.000239	16.000000	0.100122
0.000240	12.000000	0.100819
0.000241	8.000000	0.101812
0.000242	8.000000	0.101740
0.000243	4.000000	0.101946
0.000244	0.000000	0.101166
0.000245	356.000000	0.100181
0.000246	352.000000	0.098149
0.000247	348.000000	0.096488
0.000248	344.000000	0.093843
0.000249	340.000000	0.090934
0.000250	336.000000	0.087483
0.000251	332.000000	0.083568
0.000252	328.000000	0.079847
0.000253	324.000000	0.076938
0.000254	320.000000	0.072521
0.000255	316.000000	0.067976
0.000256	308.000000	0.063404
0.000257	304.000000	0.058733
0.000258	300.000000	0.054817
0.000259	296.000000	0.050460
0.000260	292.000000	0.047027
0.000261	284.000000	0.043011
0.000262	280.000000	0.039122
0.000263	276.000000	0.035195
0.000264	272.000000	0.031818
0.000265	264.000000	0.028959
0.000266	260.000000	0.025806
0.000267	256.000000	0.023076
0.000268	252.000000	0.021628
0.000269	244.000000	0.019583
0.000270	240.000000	0.017284
0.000271	236.000000	0.016466
0.000272	228.000000	0.015342
0.000273	224.000000	0.015011
0.000274	216.000000	0.015115
0.000275	212.000000	0.014491
0.000276	208.000000	0.014710
0.000277	200.000000	0.015531
0.000278	196.000000	0.016649
0.000279	188.000000	0.018024
0.000280	184.000000	0.019093
0.000281	180.000000	0.020922
0.000282	172.000000	0.022627
0.000283	168.000000	0.025041
0.000284	160.000000	0.027741
0.000285	156.000000	0.029965
0.000286	152.000000	0.032889
0.000287	144.000000	0.035691
0.000288	140.000000	0.038551
0.000289	132.000000	0.041821
0.000290	128.000000	0.046098
0.000291	124.000000	0.049397
0.000292	116.000000	0.052667
0.000293	112.000000	0.055944
0.000294	108.000000	0.059022
0.000295	104.000000	0.064584
0.000296	96.000000	0.068005
0.000297	92.000000	0.071846
0.000298	88.000000	0.075890
0.000299	84.000000	0.079366
0.000300	80.000000	0.083937
0.000301	72.000000	0.087745
0.000302	68.000000	0.091431
0.000303	64.000000	0.094817
0.000304	60.000000	0.097695
0.000305	56.000000	0.101566
0.000306	52.000000	0.103557
0.000307	48.000000	0.105830
0.000308	44.000000	0.108119
0.000309	40.000000	0.109153
0.000310	36.000000	0.110857
0.000311	32.000000	0.111212
0.000312	28.000000	0.111287
0.000313	28.000000	0.110856
0.000314	24.000000	0.109331
0.000315	20.000000	0.107001
0.000316	16.000000	0.105055
0.000317	12.000000	0.102704
0.000318	8.000000	0.099308
0.000319	4.000000	0.096704
0.000320	0.000000	0.091448
0.000321	356.000000	0.087532
0.000322	352.000000	0.083863
0.000323	348.000000	0.079464
0.000324	340.000000	0.075362
0.000325	336.000000	0.070045
0.000326	332.000000	0.065877
0.000327	328.000000	0.061667
0.000328	324.000000	0.057416
0.000329	316.000000	0.052914
0.000330	312.000000	0.047862
0.000331	308.000000	0.043424
0.000332	300.000000	0.040027
0.000333	296.000000	0.036612
0.000334	292.000000	0.033082
0.000335	288.000000	0.029057
0.000336	280.000000	0.025870
0.000337	276.000000	0.022976
0.000338	272.000000	0.020199
0.000339	264.000000	0.017549
0.000340	260.000000	0.015377
0.000341	256.000000	0.014049
0.000342	248.000000	0.012496
0.000343	244.000000	0.010948
0.000344	240.000000	0.010097
0.000345	232.000000	0.009850
0.000346	228.000000	0.009622
0.000347	224.000000	0.010183
0.000348	216.000000	0.011175
0.000349	212.000000	0.011776
0.000350	208.000000	0.012846
0.000351	200.000000	0.015343
0.000352	196.000000	0.017178
0.000353	192.000000	0.019325
0.000354	184.000000	0.022828
0.000355	180.000000	0.025237
0.000356	176.000000	0.028285
0.000357	168.000000	0.032147
0.000358	164.000000	0.035340
0.000359	160.000000	0.039714
0.000360	152.000000	0.043753
0.000361	148.000000	0.046861
0.000362	144.000000	0.051646
0.000363	136.000000	0.056249
0.000364	132.000000	0.061506
0.000365	128.000000	0.065742
0.000366	120.000000	0.069706
0.000367	116.000000	0.074655
0.000368	112.000000	0.078890
0.000369	108.000000	0.084272
0.000370	104.000000	0.088253
0.000371	96.000000	0.092077
0.000372	92.000000	0.096218
0.000373	88.000000	0.099683
0.000374	84.000000	0.103509
0.000375	80.000000	0.106122
0.000376	76.000000	0.108591
0.000377	72.000000	0.110610
0.000378	68.000000	0.112812
0.000379	64.000000	0.114469
0.000380	60.000000	0.115167
0.000381	56.000000	0.115044
0.000382	52.000000	0.115867
0.000383	48.000000	0.114943
0.000384	44.000000	0.113750
0.000385	40.000000	0.112353
0.000386	36.000000	0.110375
0.000387	36.000000	0.108061
0.000388	32.000000	0.105178
0.000389	28.000000	0.101270
0.000390	24.000000	0.098161
0.000391	16.000000	0.094526
0.000392	12.000000	0.090189
0.000393	8.000000	0.085368
0.000394	4.000000	0.080582
0.000395	0.000000	0.076332
0.000396	356.000000	0.072666
0.000397	348.000000	0.067610
0.000398	344.000000	0.062176
0.000399	340.000000	0.058039
0.000400	336.000000	0.053005
0.000401	328.000000	0.050497
0.000402	324.000000	0.045270
0.000403	320.000000	0.040636
0.000404	316.000000	0.036666
0.000405	308.000000	0.033503
0.000406	304.000000	0.029940
0.000407	300.000000	0.026437
0.000408	292.000000	0.023575
0.000409	288.000000	0.020076
0.000410	284.000000	0.017830
0.000411	276.000000	0.015244
0.000412	272.000000	0.013214
0.000413	268.000000	0.011278
0.000414	260.000000	0.009823
0.000415	256.000000	0.008764
0.000416	248.000000	0.008471
0.000417	244.000000	0.007485
0.000418	240.000000	0.007563
0.000419	232.000000	0.008017
0.000420	228.000000	0.008188
0.000421	224.000000	0.009511
0.000422	216.000000	0.010883
0.000423	212.000000	0.012786
0.000424	208.000000	0.015152
0.000425	200.000000	0.017073
0.000426	196.000000	0.020146
0.000427	192.000000	0.023743
0.000428	184.000000	0.027607
0.000429	180.000000	0.030797
0.000430	176.000000	0.034315
0.000431	172.000000	0.039372
0.000432	164.000000	0.043371
0.000433	160.000000	0.048785
0.000434	156.000000	0.053532
0.000435	152.000000	0.056928
0.000436	148.000000	0.062031
0.000437	140.000000	0.067821
0.000438	136.000000	0.073683
0.000439	132.000000	0.076915
0.000440	128.000000	0.081546
0.000441	124.000000	0.086668
0.000442	120.000000	0.090870
0.000443	116.000000	0.094774
0.000444	112.000000	0.098461
0.000445	108.000000	0.102079
0.000446	104.000000	0.104854
0.000447	100.000000	0.107398
0.000448	96.000000	0.109426
0.000449	92.000000	0.111069
0.000450	88.000000	0.112092
0.000451	84.000000	0.112274
0.000452	80.000000	0.112149
0.000453	76.000000	0.111531
0.000454	72.000000	0.110217
0.000455	68.000000	0.108627
0.000456	68.000000	0.106915
0.000457	60.000000	0.103906
0.000458	56.000000	0.100108
0.000459	52.000000	0.097605
0.000460	48.000000	0.093733
0.000461	44.000000	0.089570
0.000462	40.000000	0.086575
0.000463	36.000000	0.082698
0.000464	28.000000	0.079134
0.000465	24.000000	0.075333
0.000466	20.000000	0.070308
0.000467	16.000000	0.065807
0.000468	8.000000	0.061905
0.000469	4.000000	0.058742
0.000470	0.000000	0.054891
0.000471	352.000000	0.050113
0.000472	348.000000	0.045975
0.000473	344.000000	0.042791
0.000474	336.000000	0.039456
0.000475	332.000000	0.036577
0.000476	328.000000	0.033106
0.000477	320.000000	0.030402
0.000478	316.000000	0.027547
0.000479	312.000000	0.025577
0.000480	304.000000	0.023206
0.000481	300.000000	0.020799
0.000482	296.000000	0.020110
0.000483	288.000000	0.018541
0.000484	284.000000	0.017049
0.000485	276.000000	0.016577
0.000486	272.000000	0.015477
0.000487	268.000000	0.015360
0.000488	260.000000	0.015643
0.000489	256.000000	0.015457
0.000490	252.000000	0.015974
0.000491	244.000000	0.017299
0.000492	240.000000	0.018511
0.000493	236.000000	0.020115
0.000494	228.000000	0.021377
0.000495	224.000000	0.022753
0.000496	220.000000	0.025611
0.000497	212.000000	0.028130
0.000498	208.000000	0.030859
0.000499	204.000000	0.033670
0.000500	196.000000	0.036858
0.000501	192.000000	0.040947
0.000502	188.000000	0.043178
0.000503	180.000000	0.047009
0.000504	176.000000	0.051273
0.000505	172.000000	0.054979
0.000506	168.000000	0.060200
0.000507	164.000000	0.065631
0.000508	156.000000	0.069079
0.000509	152.000000	0.072723
0.000510	148.000000	0.076645
0.000511	144.000000	0.081415
0.000512	140.000000	0.085393
0.000513	136.000000	0.089297
0.000514	132.000000	0.092247
0.000515	128.000000	0.094956
0.000516	124.000000	0.097259
0.000517	120.000000	0.099753
0.000518	120.000000	0.101325
0.000519	116.000000	0.102373
0.000520	112.000000	0.102943
0.000521	108.000000	0.103321
0.000522	104.000000	0.103702
0.000523	100.000000	0.103213
0.000524	96.000000	0.101623
0.000525	92.000000	0.099675
0.000526	88.000000	0.097428
0.000527	84.000000	0.094868
0.000528	80.000000	0.093096
0.000529	76.000000	0.089966
0.000530	256.000000	0.086297
0.000531	68.000000	0.083308
0.000532	64.000000	0.079708
0.000533	240.000000	0.075774
0.000534	236.000000	0.072274
0.000535	232.000000	0.067808
0.000536	44.000000	0.066087
0.000537	40.000000	0.062287
0.000538	36.000000	0.059416
0.000539	28.000000	0.055736
0.000540	24.000000	0.050980
0.000541	20.000000	0.049019
0.000542	12.000000	0.046587
0.000543	8.000000	0.043718
0.000544	4.000000	0.040956
0.000545	356.000000	0.038199
0.000546	352.000000	0.035512
0.000547	344.000000	0.033004
0.000548	340.000000	0.030968
0.000549	336.000000	0.029369
0.000550	328.000000	0.027496
0.000551	324.000000	0.026193
0.000552	316.000000	0.025000
0.000553	312.000000	0.023170
0.000554	308.000000	0.022261
0.000555	300.000000	0.021624
0.000556	296.000000	0.021474
0.000557	292.000000	0.021914
0.000558	284.000000	0.021536
0.000559	280.000000	0.021905
0.000560	272.000000	0.022914
0.000561	268.000000	0.024042
0.000562	264.000000	0.025793
0.000563	256.000000	0.026672
0.000564	252.000000	0.028686
0.000565	244.000000	0.030991
0.000566	240.000000	0.033717
0.000567	236.000000	0.036852
0.000568	228.000000	0.040060
0.000569	224.000000	0.041729
0.000570	220.000000	0.044539
0.000571	212.000000	0.049018
0.000572	208.000000	0.051877
0.000573	204.000000	0.056920
0.000574	200.000000	0.061087
0.000575	192.000000	0.063462
0.000576	188.000000	0.067674
0.000577	184.000000	0.070977
0.000578	180.000000	0.075453
0.000579	176.000000	0.079205
0.000580	172.000000	0.083553
0.000581	168.000000	0.087660
0.000582	160.000000	0.089541
0.000583	156.000000	0.093142
0.000584	152.000000	0.095480
0.000585	148.000000	0.097811
0.000586	148.000000	0.100740
0.000587	144.000000	0.102296
0.000588	140.000000	0.103523
0.000589	136.000000	0.104172
0.000590	132.000000	0.104020
0.000591	128.000000	0.103671
0.000592	124.000000	0.102903
0.000593	120.000000	0.100699
0.000594	116.000000	0.099285
0.000595	112.000000	0.097205
0.000596	112.000000	0.093567
0.000597	108.000000	0.091038
0.000598	104.000000	0.086484
0.000599	96.000000	0.083342
0.000600	92.000000	0.078354
0.000601	88.000000	0.073615
0.000602	84.000000	0.070585
0.000603	80.000000	0.066041
0.000604	76.000000	0.063884
0.000605	72.000000	0.059621
0.000606	68.000000	0.054377
0.000607	60.000000	0.050152
0.000608	56.000000	0.046312
0.000609	52.000000	0.044103
0.000610	44.000000	0.041617
0.000611	40.000000	0.038258
0.000612	36.000000	0.035342
0.000613	32.000000	0.032546
0.000614	24.000000	0.030835
0.000615	20.000000	0.028675
0.000616	16.000000	0.027175
0.000617	8.000000	0.026303
0.000618	4.000000	0.024728
0.000619	356.000000	0.024261
0.000620	352.000000	0.022803
0.000621	348.000000	0.022491
0.000622	340.000000	0.022389
0.000623	336.000000	0.022419
0.000624	332.000000	0.022915
0.000625	324.000000	0.022898
0.000626	320.000000	0.023421
0.000627	312.000000	0.024415
0.000628	308.000000	0.025287
0.000629	304.000000	0.026546
0.000630	296.000000	0.027664
0.000631	292.000000	0.028905
0.000632	284.000000	0.031124
0.000633	280.000000	0.032811
0.000634	276.000000	0.035147
0.000635	268.000000	0.037178
0.000636	264.000000	0.039395
0.000637	260.000000	0.041862
0.000638	252.000000	0.044792
0.000639	248.000000	0.047451
0.000640	244.000000	0.051938
0.000641	236.000000	0.054351
0.000642	232.000000	0.058293
0.000643	228.000000	0.062221
0.000644	220.000000	0.064425
0.000645	216.000000	0.069038
0.000646	212.000000	0.073242
0.000647	208.000000	0.078033
0.000648	200.000000	0.082140
0.000649	196.000000	0.085432
0.000650	192.000000	0.089039
0.000651	188.000000	0.091468
0.000652	184.000000	0.095361
0.000653	180.000000	0.098619
0.000654	176.000000	0.101630
0.000655	172.000000	0.103236
0.000656	168.000000	0.105087
0.000657	164.000000	0.105677
0.000658	160.000000	0.107072
0.000659	160.000000	0.107580
0.000660	156.000000	0.107384
0.000661	152.000000	0.107202
0.000662	148.000000	0.105997
0.000663	144.000000	0.104598
0.000664	140.000000	0.102902
0.000665	136.000000	0.100020
0.000666	132.000000	0.096782
0.000667	128.000000	0.093733
0.000668	124.000000	0.089792
0.000669	120.000000	0.085369
0.000670	116.000000	0.081310
0.000671	112.000000	0.077727
0.000672	108.000000	0.074008
0.000673	100.000000	0.068725
0.000674	96.000000	0.063127
0.000675	92.000000	0.058243
0.000676	88.000000	0.053467
0.000677	84.000000	0.051348
0.000678	76.000000	0.046520
0.000679	72.000000	0.041644
0.000680	68.000000	0.036861
0.000681	64.000000	0.032873
0.000682	56.000000	0.030345
0.000683	52.000000	0.026079
0.000684	48.000000	0.023700
0.000685	40.000000	0.021418
0.000686	36.000000	0.018182
0.000687	32.000000	0.016445
0.000688	24.000000	0.014646
0.000689	20.000000	0.012649
0.000690	16.000000	0.011925
0.000691	12.000000	0.011576
0.000692	4.000000	0.011246
0.000693	0.000000	0.010992
0.000694	352.000000	0.011596
0.000695	348.000000	0.012005
0.000696	344.000000	0.013424
0.000697	336.000000	0.015188
0.000698	332.000000	0.016456
0.000699	328.000000	0.018734
0.000700	320.000000	0.021015
0.000701	316.000000	0.023821
0.000702	308.000000	0.027246
0.000703	304.000000	0.030332
0.000704	300.000000	0.033618
0.000705	292.000000	0.036274
0.000706	288.000000	0.040157
0.000707	284.000000	0.044709
0.000708	276.000000	0.049469
0.000709	272.000000	0.052867
0.000710	268.000000	0.056431
0.000711	260.000000	0.060321
0.000712	256.000000	0.064898
0.000713	252.000000	0.069727
0.000714	244.000000	0.074006
0.000715	240.000000	0.078140
0.000716	236.000000	0.081478
0.000717	232.000000	0.085853
0.000718	228.000000	0.090020
0.000719	220.000000	0.093767
0.000720	216.000000	0.097312
0.000721	212.000000	0.100731
0.000722	208.000000	0.104241
0.000723	204.000000	0.107963
0.000724	200.000000	0.109525
0.000725	196.000000	0.111280
0.000726	192.000000	0.113125
0.000727	188.000000	0.115194
0.000728	188.000000	0.115881
0.000729	184.000000	0.116133
0.000730	180.000000	0.115529
0.000731	176.000000	0.114151
0.000732	172.000000	0.113136
0.000733	168.000000	0.110635
0.000734	164.000000	0.108065
0.000735	160.000000	0.104593
0.000736	156.000000	0.101548
0.000737	152.000000	0.097379
0.000738	148.000000	0.093572
0.000739	144.000000	0.089705
0.000740	140.000000	0.085342
0.000741	136.000000	0.080733
0.000742	128.000000	0.076133
0.000743	124.000000	0.071453
0.000744	120.000000	0.067701
0.000745	116.000000	0.063202
0.000746	112.000000	0.058811
0.000747	104.000000	0.054236
0.000748	100.000000	0.048546
0.000749	96.000000	0.045457
0.000750	88.000000	0.041570
0.000751	84.000000	0.037889
0.000752	80.000000	0.034588
0.000753	72.000000	0.031575
0.000754	68.000000	0.027701
0.000755	64.000000	0.024485
0.000756	56.000000	0.022556
0.000757	52.000000	0.019711
0.000758	48.000000	0.017655
0.000759	40.000000	0.016610
0.000760	36.000000	0.014386
0.000761	32.000000	0.013143
0.000762	24.000000	0.012311
0.000763	20.000000	0.011441
0.000764	16.000000	0.011619
0.000765	8.000000	0.011254
0.000766	4.000000	0.011680
0.000767	0.000000	0.012528
0.000768	352.000000	0.014016
0.000769	348.000000	0.015129
0.000770	344.000000	0.017069
0.000771	336.000000	0.019750
0.000772	332.000000	0.021796
0.000773	328.000000	0.024550
0.000774	324.000000	0.028077
0.000775	316.000000	0.031334
0.000776	312.000000	0.034677
0.000777	308.000000	0.039785
0.000778	300.000000	0.043772
0.000779	296.000000	0.047226
0.000780	292.000000	0.050916
0.000781	284.000000	0.057135
0.000782	280.000000	0.062359
0.000783	276.000000	0.066603
0.000784	272.000000	0.071903
0.000785	264.000000	0.076218
0.000786	260.000000	0.081065
0.000787	256.000000	0.086254
0.000788	252.000000	0.091415
0.000789	248.000000	0.095558
0.000790	244.000000	0.098932
0.000791	240.000000	0.103268
0.000792	236.000000	0.106457
0.000793	232.000000	0.109273
0.000794	228.000000	0.112600
0.000795	224.000000	0.114766
0.000796	220.000000	0.116309
0.000797	216.000000	0.118112
0.000798	212.000000	0.118148
0.000799	208.000000	0.118610
0.000800	204.000000	0.118709
0.000801	200.000000	0.117395
0.000802	196.000000	0.116400
0.000803	192.000000	0.115318
0.000804	188.000000	0.112743
0.000805	184.000000	0.109757
0.000806	180.000000	0.106853
0.000807	176.000000	0.103635
0.000808	172.000000	0.099487
0.000809	168.000000	0.095445
0.000810	344.000000	0.091357
0.000811	340.000000	0.086773
0.000812	152.000000	0.083263
0.000813	148.000000	0.079343
0.000814	144.000000	0.074215
0.000815	140.000000	0.069274
0.000816	136.000000	0.065146
0.000817	128.000000	0.059915
0.000818	124.000000	0.056258
0.000819	120.000000	0.053382
0.000820	112.000000	0.048280
0.000821	108.000000	0.044444
0.000822	104.000000	0.040903
0.000823	96.000000	0.037492
0.000824	92.000000	0.034354
0.000825	88.000000	0.031182
0.000826	80.000000	0.028635
0.000827	76.000000	0.026341
0.000828	68.000000	0.023830
0.000829	64.000000	0.021427
0.000830	60.000000	0.019451
0.000831	52.000000	0.018345
0.000832	48.000000	0.016927
0.000833	44.000000	0.016847
0.000834	36.000000	0.015165
0.000835	32.000000	0.014841
0.000836	28.000000	0.015622
0.000837	20.000000	0.015577
0.000838	16.000000	0.016534
0.000839	8.000000	0.016927
0.000840	4.000000	0.017801
0.000841	0.000000	0.020230
0.000842	352.000000	0.022203
0.000843	348.000000	0.023915
0.000844	344.000000	0.026691
0.000845	336.000000	0.029578
0.000846	332.000000	0.032214
0.000847	328.000000	0.035525
0.000848	320.000000	0.039766
0.000849	316.000000	0.042787
0.000850	312.000000	0.047246
0.000851	308.000000	0.052118
0.000852	300.000000	0.056656
0.000853	296.000000	0.059487
0.000854	292.000000	0.063784
0.000855	288.000000	0.069783
0.000856	284.000000	0.074709
0.000857	280.000000	0.078904
0.000858	276.000000	0.083132
0.000859	272.000000	0.086628
0.000860	268.000000	0.091110
0.000861	264.000000	0.095252
0.000862	260.000000	0.099183
0.000863	256.000000	0.101669
0.000864	252.000000	0.104156
0.000865	248.000000	0.106153
0.000866	244.000000	0.108400
0.000867	240.000000	0.109872
0.000868	236.000000	0.110371
0.000869	232.000000	0.110305
0.000870	232.000000	0.109969
0.000871	228.000000	0.108237
0.000872	224.000000	0.107085
0.000873	220.000000	0.105493
0.000874	216.000000	0.102754
0.000875	212.000000	0.098879
0.000876	208.000000	0.095970
0.000877	204.000000	0.093347
0.000878	196.000000	0.090029
0.000879	192.000000	0.086616
0.000880	188.000000	0.082856
0.000881	184.000000	0.079177
0.000882	180.000000	0.075538
0.000883	172.000000	0.071937
0.000884	168.000000	0.067670
0.000885	164.000000	0.064465
0.000886	160.000000	0.061488
0.000887	152.000000	0.058022
0.000888	148.000000	0.054268
0.000889	140.000000	0.051038
0.000890	136.000000	0.047327
0.000891	132.000000	0.044882
0.000892	124.000000	0.042484
0.000893	120.000000	0.038806
0.000894	116.000000	0.036563
0.000895	108.000000	0.034037
0.000896	104.000000	0.031764
0.000897	100.000000	0.030443
0.000898	92.000000	0.028103
0.000899	88.000000	0.026545
0.000900	80.000000	0.025158
0.000901	76.000000	0.023932
0.000902	72.000000	0.023668
0.000903	64.000000	0.022455
0.000904	60.000000	0.022097
0.000905	56.000000	0.022393
0.000906	48.000000	0.022587
0.000907	44.000000	0.023210
0.000908	36.000000	0.023611
0.000909	32.000000	0.024565
0.000910	28.000000	0.026151
0.000911	20.000000	0.027677
0.000912	16.000000	0.029108
0.000913	12.000000	0.031009
0.000914	4.000000	0.033501
0.000915	0.000000	0.035858
0.000916	356.000000	0.039031
0.000917	348.000000	0.042055
0.000918	344.000000	0.044332
0.000919	340.000000	0.047782
0.000920	332.000000	0.052038
0.000921	328.000000	0.054506
0.000922	324.000000	0.059336
0.000923	320.000000	0.063295
0.000924	312.000000	0.067751
0.000925	308.000000	0.070780
0.000926	304.000000	0.074848
0.000927	300.000000	0.079636
0.000928	296.000000	0.082114
0.000929	292.000000	0.086547
0.000930	288.000000	0.090109
0.000931	284.000000	0.093045
0.000932	280.000000	0.095848
0.000933	276.000000	0.098295
0.000934	272.000000	0.100345
0.000935	268.000000	0.102288
0.000936	264.000000	0.103636
0.000937	260.000000	0.104776
0.000938	256.000000	0.104428
0.000939	256.000000	0.104041
0.000940	252.000000	0.103612
0.000941	248.000000	0.102728
0.000942	244.000000	0.100923
0.000943	240.000000	0.098168
0.000944	236.000000	0.094794
0.000945	232.000000	0.093586
0.000946	228.000000	0.089792
0.000947	48.000000	0.085475
0.000948	44.000000	0.082446
0.000949	36.000000	0.077578
0.000950	32.000000	0.073270
0.000951	28.000000	0.070867
0.000952	24.000000	0.067258
0.000953	20.000000	0.062478
0.000954	192.000000	0.058353
0.000955	188.000000	0.056178
0.000956	184.000000	0.053161
0.000957	176.000000	0.049835
0.000958	172.000000	0.046244
0.000959	168.000000	0.043692
0.000960	160.000000	0.041277
0.000961	156.000000	0.039104
0.000962	152.000000	0.037732
0.000963	144.000000	0.034931
0.000964	140.000000	0.032833
0.000965	136.000000	0.033242
0.000966	128.000000	0.031391
0.000967	124.000000	0.029767
0.000968	116.000000	0.028766
0.000969	112.000000	0.027635
0.000970	104.000000	0.027715
0.000971	100.000000	0.027254
0.000972	96.000000	0.027275
0.000973	88.000000	0.026696
0.000974	84.000000	0.026828
0.000975	76.000000	0.027743
0.000976	72.000000	0.028235
0.000977	68.000000	0.029231
0.000978	60.000000	0.030390
0.000979	56.000000	0.031307
0.000980	48.000000	0.033340
0.000981	44.000000	0.035443
0.000982	40.000000	0.037398
0.000983	32.000000	0.040461
0.000984	28.000000	0.042331
0.000985	24.000000	0.044790
0.000986	16.000000	0.048483
0.000987	12.000000	0.051521
0.000988	8.000000	0.055340
0.000989	0.000000	0.058358
0.000990	356.000000	0.061999
0.000991	352.000000	0.065895
0.000992	348.000000	0.068932
0.000993	340.000000	0.074205
0.000994	336.000000	0.076994
0.000995	332.000000	0.080402
0.000996	328.000000	0.085017
0.000997	324.000000	0.088653
0.000998	320.000000	0.092273
0.000999	312.000000	0.095055
0.001000	308.000000	0.098429
0.001001	304.000000	0.102238
0.001002	304.000000	0.104558
0.001003	300.000000	0.106869
0.001004	292.000000	0.108426
0.001005	288.000000	0.109674
0.001006	288.000000	0.110517
0.001007	284.000000	0.111002
0.001008	280.000000	0.110657
0.001009	276.000000	0.109913
0.001010	272.000000	0.108444
0.001011	272.000000	0.106564
0.001012	268.000000	0.103922
0.001013	264.000000	0.100072
0.001014	260.000000	0.097367
0.001015	256.000000	0.093689
0.001016	252.000000	0.089052
0.001017	248.000000	0.084592
0.001018	244.000000	0.080784
0.001019	236.000000	0.077183
0.001020	232.000000	0.072553
0.001021	228.000000	0.066729
0.001022	224.000000	0.063060
0.001023	220.000000	0.058194
0.001024	212.000000	0.054474
0.001025	208.000000	0.051604
0.001026	204.000000	0.046368
0.001027	200.000000	0.042630
0.001028	192.000000	0.038724
0.001029	188.000000	0.037140
0.001030	184.000000	0.033999
0.001031	176.000000	0.031020
0.001032	172.000000	0.028659
0.001033	168.000000	0.026512
0.001034	160.000000	0.025799
0.001035	156.000000	0.023909
0.001036	152.000000	0.022800
0.001037	144.000000	0.022244
0.001038	140.000000	0.021630
0.001039	136.000000	0.022202
0.001040	128.000000	0.022075
0.001041	124.000000	0.022034
0.001042	120.000000	0.023085
0.001043	112.000000	0.024006
0.001044	108.000000	0.024982
0.001045	100.000000	0.026597
0.001046	96.000000	0.028002
0.001047	92.000000	0.030399
0.001048	84.000000	0.032798
0.001049	80.000000	0.034214
0.001050	76.000000	0.036884
0.001051	68.000000	0.039052
0.001052	64.000000	0.042245
0.001053	56.000000	0.045207
0.001054	52.000000	0.047275
0.001055	48.000000	0.051479
0.001056	40.000000	0.053847
0.001057	36.000000	0.058548
0.001058	32.000000	0.060484
0.001059	24.000000	0.063424
0.001060	20.000000	0.068092
0.001061	16.000000	0.072005
0.001062	8.000000	0.077295
0.001063	4.000000	0.080323
0.001064	0.000000	0.082933
0.001065	356.000000	0.087181
0.001066	348.000000	0.091073
0.001067	344.000000	0.096307
0.001068	340.000000	0.099489
0.001069	336.000000	0.101839
0.001070	332.000000	0.105657
0.001071	328.000000	0.107624
0.001072	324.000000	0.111154
0.001073	320.000000	0.112585
0.001074	316.000000	0.113442
0.001075	312.000000	0.115753
0.001076	312.000000	0.115779
0.001077	308.000000	0.116411
0.001078	304.000000	0.116390
0.001079	300.000000	0.114791
0.001080	296.000000	0.113421
0.001081	292.000000	0.111485
0.001082	288.000000	0.109387
0.001083	284.000000	0.106352
0.001084	280.000000	0.102850
0.001085	276.000000	0.099696
0.001086	272.000000	0.095145
0.001087	268.000000	0.090948
0.001088	264.000000	0.086726
0.001089	260.000000	0.081872
0.001090	76.000000	0.077073
0.001091	252.000000	0.072484
0.001092	248.000000	0.068775
0.001093	240.000000	0.064255
0.001094	236.000000	0.058796
0.001095	232.000000	0.053608
0.001096	224.000000	0.049357
0.001097	220.000000	0.045595
0.001098	216.000000	0.042177
0.001099	208.000000	0.038298
0.001100	204.000000	0.034530
0.001101	200.000000	0.030234
0.001102	192.000000	0.027761
0.001103	188.000000	0.024961
0.001104	184.000000	0.021872
0.001105	180.000000	0.020503
0.001106	172.000000	0.017955
0.001107	168.000000	0.016884
0.001108	160.000000	0.015385
0.001109	156.000000	0.013867
0.001110	152.000000	0.013216
0.001111	144.000000	0.013435
0.001112	140.000000	0.013615
0.001113	136.000000	0.013842
0.001114	128.000000	0.015066
0.001115	124.000000	0.016167
0.001116	120.000000	0.017776
0.001117	112.000000	0.020530
0.001118	108.000000	0.021979
0.001119	104.000000	0.024951
0.001120	96.000000	0.028059
0.001121	92.000000	0.031669
0.001122	88.000000	0.036318
0.001123	80.000000	0.039337
0.001124	76.000000	0.042907
0.001125	72.000000	0.046647
0.001126	64.000000	0.051401
0.001127	60.000000	0.056203
0.001128	56.000000	0.060474
0.001129	48.000000	0.065793
0.001130	44.000000	0.069123
0.001131	40.000000	0.074244
0.001132	36.000000	0.078829
0.001133	28.000000	0.082609
0.001134	24.000000	0.087772
0.001135	20.000000	0.092688
0.001136	16.000000	0.096654
0.001137	12.000000	0.101095
0.001138	8.000000	0.103646
0.001139	0.000000	0.107809
0.001140	0.000000	0.110827
0.001141	356.000000	0.114694
0.001142	352.000000	0.117545
0.001143	348.000000	0.118319
0.001144	344.000000	0.120658
0.001145	340.000000	0.121270
0.001146	336.000000	0.121533
0.001147	332.000000	0.121884
0.001148	328.000000	0.121193
0.001149	324.000000	0.119039
0.001150	320.000000	0.118036
0.001151	320.000000	0.114871
0.001152	316.000000	0.113084
0.001153	312.000000	0.109904
0.001154	308.000000	0.104592
0.001155	304.000000	0.101181
0.001156	296.000000	0.096661
0.001157	292.000000	0.093201
0.001158	288.000000	0.089663
0.001159	284.000000	0.083918
0.001160	280.000000	0.080008
0.001161	272.000000	0.075314
0.001162	268.000000	0.070315
0.001163	264.000000	0.066718
0.001164	260.000000	0.061065
0.001165	252.000000	0.058509
0.001166	248.000000	0.054159
0.001167	244.000000	0.050349
0.001168	236.000000	0.046541
0.001169	232.000000	0.041694
0.001170	228.000000	0.039070
0.001171	220.000000	0.036181
0.001172	216.000000	0.033275
0.001173	212.000000	0.031413
0.001174	204.000000	0.028609
0.001175	200.000000	0.025649
0.001176	196.000000	0.024336
0.001177	188.000000	0.022922
0.001178	184.000000	0.021024
0.001179	180.000000	0.020324
0.001180	172.000000	0.019415
0.001181	168.000000	0.018313
0.001182	164.000000	0.018920
0.001183	156.000000	0.018068
0.001184	152.000000	0.018119
0.001185	144.000000	0.018939
0.001186	140.000000	0.019762
0.001187	136.000000	0.021324
0.001188	128.000000	0.023104
0.001189	124.000000	0.024560
0.001190	120.000000	0.026131
0.001191	116.000000	0.029467
0.001192	108.000000	0.031698
0.001193	104.000000	0.034028
0.001194	100.000000	0.038271
0.001195	92.000000	0.041573
0.001196	88.000000	0.045407
0.001197	84.000000	0.050374
0.001198	80.000000	0.053573
0.001199	72.000000	0.057458
0.001200	68.000000	0.062552
0.001201	64.000000	0.068297
0.001202	60.000000	0.073718
0.001203	52.000000	0.078327
0.001204	48.000000	0.083083
0.001205	44.000000	0.086681
0.001206	40.000000	0.091350
0.001207	36.000000	0.095806
0.001208	32.000000	0.100414
0.001209	28.000000	0.103679
0.001210	24.000000	0.107147
0.001211	20.000000	0.110500
0.001212	16.000000	0.112831
0.001213	12.000000	0.114708
0.001214	8.000000	0.116298
0.001215	4.000000	0.117987
0.001216	0.000000	0.119230
0.001217	0.000000	0.119166
0.001218	356.000000	0.118433
0.001219	352.000000	0.116840
0.001220	348.000000	0.115839
0.001221	344.000000	0.113585
0.001222	340.000000	0.110863
0.001223	160.000000	0.107973
0.001224	156.000000	0.104819
0.001225	148.000000	0.102445
0.001226	144.000000	0.098131
0.001227	140.000000	0.095090
0.001228	136.000000	0.089987
0.001229	132.000000	0.086515
0.001230	124.000000	0.082305
0.001231	120.000000	0.078306
0.001232	116.000000	0.075495
0.001233	288.000000	0.071450
0.001234	284.000000	0.066795
0.001235	276.000000	0.062276
0.001236	272.000000	0.058436
0.001237	268.000000	0.055035
0.001238	260.000000	0.052293
0.001239	256.000000	0.048265
0.001240	252.000000	0.045572
0.001241	244.000000	0.042436
0.001242	240.000000	0.039453
0.001243	236.000000	0.036790
0.001244	228.000000	0.034086
0.001245	224.000000	0.032895
0.001246	216.000000	0.031013
0.001247	212.000000	0.029057
0.001248	208.000000	0.027643
0.001249	200.000000	0.025841
0.001250	196.000000	0.024929
0.001251	192.000000	0.025391
0.001252	184.000000	0.024470
0.001253	180.000000	0.024481
0.001254	172.000000	0.024778
0.001255	168.000000	0.024769
0.001256	164.000000	0.026224
0.001257	156.000000	0.027817
0.001258	152.000000	0.028358
0.001259	148.000000	0.029981
0.001260	140.000000	0.031471
0.001261	136.000000	0.034315
0.001262	128.000000	0.038172
0.001263	124.000000	0.040182
0.001264	120.000000	0.042109
0.001265	116.000000	0.044723
0.001266	108.000000	0.048770
0.001267	104.000000	0.052300
0.001268	100.000000	0.056730
0.001269	92.000000	0.059100
0.001270	88.000000	0.063409
0.001271	84.000000	0.067756
0.001272	80.000000	0.071816
0.001273	76.000000	0.075752
0.001274	72.000000	0.079657
0.001275	64.000000	0.084045
0.001276	60.000000	0.088106
0.001277	56.000000	0.093227
0.001278	52.000000	0.095152
0.001279	48.000000	0.098158
0.001280	44.000000	0.101783
0.001281	40.000000	0.105093
0.001282	40.000000	0.107796
0.001283	36.000000	0.109652
0.001284	32.000000	0.110178
0.001285	28.000000	0.110869
0.001286	24.000000	0.111488
0.001287	20.000000	0.111013
0.001288	20.000000	0.109025
0.001289	16.000000	0.108082
0.001290	12.000000	0.106052
0.001291	8.000000	0.103422
0.001292	4.000000	0.100521
0.001293	0.000000	0.096437
0.001294	356.000000	0.093442
0.001295	352.000000	0.090266
0.001296	348.000000	0.086640
0.001297	344.000000	0.082183
0.001298	340.000000	0.079948
0.001299	332.000000	0.076242
0.001300	328.000000	0.072710
0.001301	324.000000	0.069828
0.001302	320.000000	0.064966
0.001303	312.000000	0.061400
0.001304	308.000000	0.058527
0.001305	300.000000	0.057463
0.001306	296.000000	0.054490
0.001307	292.000000	0.051392
0.001308	284.000000	0.048751
0.001309	280.000000	0.045857
0.001310	276.000000	0.044643
0.001311	268.000000	0.042886
0.001312	264.000000	0.040923
0.001313	256.000000	0.038561
0.001314	252.000000	0.037409
0.001315	248.000000	0.036316
0.001316	240.000000	0.034894
0.001317	236.000000	0.033721
0.001318	228.000000	0.032898
0.001319	224.000000	0.031924
0.001320	220.000000	0.031645
0.001321	212.000000	0.031816
0.001322	208.000000	0.031731
0.001323	204.000000	0.031295
0.001324	196.000000	0.031683
0.001325	192.000000	0.032709
0.001326	184.000000	0.034115
0.001327	180.000000	0.035224
0.001328	176.000000	0.035950
0.001329	168.000000	0.037265
0.001330	164.000000	0.039783
0.001331	160.000000	0.042424
0.001332	152.000000	0.044527
0.001333	148.000000	0.045950
0.001334	144.000000	0.048966
0.001335	136.000000	0.051821
0.001336	132.000000	0.055688
0.001337	128.000000	0.060127
0.001338	120.000000	0.061317
0.001339	116.000000	0.064314
0.001340	112.000000	0.069744
0.001341	108.000000	0.073435
0.001342	100.000000	0.078234
0.001343	96.000000	0.080116
0.001344	92.000000	0.083551
0.001345	88.000000	0.087771
0.001346	84.000000	0.092594
0.001347	80.000000	0.096015
0.001348	76.000000	0.097536
0.001349	72.000000	0.100989
0.001350	68.000000	0.103827
0.001351	64.000000	0.106523
0.001352	60.000000	0.107772
0.001353	56.000000	0.108614
0.001354	52.000000	0.109457
0.001355	48.000000	0.110608
0.001356	44.000000	0.110881
0.001357	44.000000	0.109765
0.001358	40.000000	0.108437
0.001359	36.000000	0.106562
0.001360	32.000000	0.103707
0.001361	28.000000	0.101223
0.001362	24.000000	0.097906
0.001363	20.000000	0.094824
0.001364	16.000000	0.090769
0.001365	192.000000	0.087319
0.001366	188.000000	0.082290
0.001367	184.000000	0.078058
0.001368	180.000000	0.073888
0.001369	176.000000	0.069084
0.001370	172.000000	0.064863
0.001371	168.000000	0.060892
0.001372	160.000000	0.057810
0.001373	156.000000	0.054077
0.001374	328.000000	0.050768
0.001375	324.000000	0.046918
0.001376	320.000000	0.043221
0.001377	316.000000	0.041556
0.001378	308.000000	0.039208
0.001379	304.000000	0.037299
0.001380	300.000000	0.034670
0.001381	292.000000	0.032988
0.001382	288.000000	0.031832
0.001383	284.000000	0.030927
0.001384	276.000000	0.030125
0.001385	272.000000	0.029283
0.001386	268.000000	0.029184
0.001387	260.000000	0.029159
0.001388	256.000000	0.029317
0.001389	248.000000	0.029109
0.001390	244.000000	0.029624
0.001391	240.000000	0.031366
0.001392	232.000000	0.032158
0.001393	228.000000	0.032922
0.001394	220.000000	0.034054
0.001395	216.000000	0.035911
0.001396	208.000000	0.038608
0.001397	204.000000	0.040172
0.001398	200.000000	0.041898
0.001399	192.000000	0.043690
0.001400	188.000000	0.046710
0.001401	180.000000	0.049852
0.001402	176.000000	0.052525
0.001403	172.000000	0.054593
0.001404	164.000000	0.057601
0.001405	160.000000	0.061646
0.001406	156.000000	0.065831
0.001407	148.000000	0.069156
0.001408	144.000000	0.071678
0.001409	140.000000	0.075065
0.001410	136.000000	0.079452
0.001411	128.000000	0.084130
0.001412	124.000000	0.087424
0.001413	120.000000	0.090343
0.001414	116.000000	0.094006
0.001415	112.000000	0.098688
0.001416	108.000000	0.102725
0.001417	100.000000	0.105754
0.001418	96.000000	0.107096
0.001419	92.000000	0.110255
0.001420	92.000000	0.113425
0.001421	88.000000	0.116104
0.001422	84.000000	0.117486
0.001423	80.000000	0.118493
0.001424	76.000000	0.118519
0.001425	72.000000	0.118325
0.001426	72.000000	0.118840
0.001427	68.000000	0.117128
0.001428	64.000000	0.115021
0.001429	60.000000	0.111893
0.001430	56.000000	0.109189
0.001431	52.000000	0.106622
0.001432	48.000000	0.102732
0.001433	44.000000	0.098694
0.001434	40.000000	0.094192
0.001435	36.000000	0.089466
0.001436	32.000000	0.085648
0.001437	28.000000	0.080948
0.001438	20.000000	0.077057
0.001439	16.000000	0.071439
0.001440	12.000000	0.066933
0.001441	8.000000	0.063851
0.001442	0.000000	0.058339
0.001443	356.000000	0.054406
0.001444	352.000000	0.050131
0.001445	344.000000	0.046751
0.001446	340.000000	0.043828
0.001447	336.000000	0.039438
0.001448	328.000000	0.036967
0.001449	324.000000	0.033408
0.001450	320.000000	0.031274
0.001451	312.000000	0.030430
0.001452	308.000000	0.027396
0.001453	304.000000	0.025732
0.001454	300.000000	0.024386
0.001455	292.000000	0.024061
0.001456	288.000000	0.023906
0.001457	284.000000	0.023648
0.001458	276.000000	0.022589
0.001459	272.000000	0.022880
0.001460	268.000000	0.024318
0.001461	260.000000	0.025696
0.001462	256.000000	0.027335
0.001463	252.000000	0.028209
0.001464	244.000000	0.029660
0.001465	240.000000	0.032615
0.001466	232.000000	0.035531
0.001467	228.000000	0.037961
0.001468	224.000000	0.039828
0.001469	216.000000	0.043389
0.001470	212.000000	0.047234
0.001471	208.000000	0.050464
0.001472	200.000000	0.054625
0.001473	196.000000	0.056986
0.001474	192.000000	0.061391
0.001475	184.000000	0.065606
0.001476	180.000000	0.069557
0.001477	172.000000	0.073433
0.001478	168.000000	0.076547
0.001479	164.000000	0.081815
0.001480	156.000000	0.086328
0.001481	152.000000	0.089752
0.001482	148.000000	0.094368
0.001483	144.000000	0.097767
0.001484	140.000000	0.101663
0.001485	136.000000	0.106207
0.001486	132.000000	0.109525
0.001487	128.000000	0.113324
0.001488	124.000000	0.114632
0.001489	116.000000	0.117489
0.001490	116.000000	0.120826
0.001491	112.000000	0.122743
0.001492	108.000000	0.124048
0.001493	104.000000	0.123870
0.001494	100.000000	0.124990
0.001495	96.000000	0.125408
0.001496	92.000000	0.124758
0.001497	88.000000	0.124171
0.001498	84.000000	0.121583
0.001499	84.000000	0.118784
0.001500	80.000000	0.117025
0.001501	76.000000	0.113307
0.001502	72.000000	0.109630
0.001503	68.000000	0.105086
0.001504	244.000000	0.101397
0.001505	240.000000	0.097279
0.001506	236.000000	0.092809
0.001507	232.000000	0.087338
0.001508	224.000000	0.083148
0.001509	220.000000	0.078944
0.001510	216.000000	0.073897
0.001511	212.000000	0.070068
0.001512	204.000000	0.065349
0.001513	20.000000	0.060302
0.001514	16.000000	0.056765
0.001515	8.000000	0.053409
0.001516	4.000000	0.049525
0.001517	356.000000	0.045518
0.001518	352.000000	0.041879
0.001519	348.000000	0.038698
0.001520	340.000000	0.036065
0.001521	336.000000	0.033564
0.001522	332.000000	0.031297
0.001523	324.000000	0.028360
0.001524	320.000000	0.026549
0.001525	316.000000	0.025290
0.001526	308.000000	0.023682
0.001527	304.000000	0.022952
0.001528	300.000000	0.021509
0.001529	292.000000	0.021476
0.001530	288.000000	0.021655
0.001531	284.000000	0.021939
0.001532	276.000000	0.022650
0.001533	272.000000	0.022698
0.001534	264.000000	0.024806
0.001535	260.000000	0.026296
0.001536	256.000000	0.027911
0.001537	252.000000	0.031584
0.001538	244.000000	0.032716
0.001539	240.000000	0.036153
0.001540	236.000000	0.039984
0.001541	228.000000	0.042708
0.001542	224.000000	0.047002
0.001543	220.000000	0.050942
0.001544	212.000000	0.055069
0.001545	208.000000	0.060057
0.001546	204.000000	0.063171
0.001547	200.000000	0.069498
0.001548	192.000000	0.073311
0.001549	188.000000	0.077742
0.001550	184.000000	0.083144
0.001551	180.000000	0.087371
0.001552	176.000000	0.093049
0.001553	168.000000	0.096238
0.001554	164.000000	0.100990
0.001555	160.000000	0.105612
0.001556	156.000000	0.109116
0.001557	152.000000	0.114011
0.001558	148.000000	0.115776
0.001559	144.000000	0.119095
0.001560	140.000000	0.122300
0.001561	136.000000	0.124190
0.001562	132.000000	0.125884
0.001563	132.000000	0.125871
0.001564	128.000000	0.126720
0.001565	124.000000	0.126186
0.001566	120.000000	0.125943
0.001567	116.000000	0.124375
0.001568	112.000000	0.120949
0.001569	108.000000	0.119251
0.001570	108.000000	0.115835
0.001571	104.000000	0.112478
0.001572	96.000000	0.109322
0.001573	92.000000	0.105494
0.001574	88.000000	0.101275
0.001575	84.000000	0.096962
0.001576	80.000000	0.093244
0.001577	76.000000	0.088573
0.001578	68.000000	0.084810
0.001579	64.000000	0.080119
0.001580	60.000000	0.075792
0.001581	52.000000	0.071540
0.001582	48.000000	0.068328
0.001583	44.000000	0.063571
0.001584	36.000000	0.059528
0.001585	32.000000	0.056560
0.001586	28.000000	0.053690
0.001587	20.000000	0.049910
0.001588	16.000000	0.046803
0.001589	8.000000	0.044722
0.001590	4.000000	0.041532
0.001591	0.000000	0.039145
0.001592	352.000000	0.037502
0.001593	348.000000	0.034320
0.001594	344.000000	0.033277
0.001595	336.000000	0.032523
0.001596	332.000000	0.031147
0.001597	328.000000	0.030412
0.001598	320.000000	0.028432
0.001599	316.000000	0.028385
0.001600	312.000000	0.028920
0.001601	304.000000	0.028876
0.001602	300.000000	0.029318
0.001603	292.000000	0.029077
0.001604	288.000000	0.029952
0.001605	284.000000	0.031418
0.001606	276.000000	0.033244
0.001607	272.000000	0.035394
0.001608	268.000000	0.035832
0.001609	260.000000	0.037888
0.001610	256.000000	0.040985
0.001611	252.000000	0.043686
0.001612	244.000000	0.047141
0.001613	240.000000	0.048368
0.001614	236.000000	0.052955
0.001615	228.000000	0.057085
0.001616	224.000000	0.060782
0.001617	220.000000	0.065562
0.001618	216.000000	0.068089
0.001619	212.000000	0.073320
0.001620	204.000000	0.078036
0.001621	200.000000	0.082717
0.001622	196.000000	0.086714
0.001623	192.000000	0.089938
0.001624	188.000000	0.096146
0.001625	184.000000	0.098858
0.001626	180.000000	0.103052
0.001627	176.000000	0.107206
0.001628	172.000000	0.108178
0.001629	168.000000	0.112022
0.001630	164.000000	0.114908
0.001631	160.000000	0.116930
0.001632	160.000000	0.118350
0.001633	156.000000	0.118269
0.001634	152.000000	0.118872
0.001635	148.000000	0.119142
0.001636	148.000000	0.118004
0.001637	144.000000	0.115909
0.001638	320.000000	0.114277
0.001639	316.000000	0.111675
0.001640	312.000000	0.108576
0.001641	308.000000	0.105072
0.001642	304.000000	0.101961
0.001643	300.000000	0.098086
0.001644	296.000000	0.094129
0.001645	292.000000	0.091276
0.001646	288.000000	0.087212
0.001647	280.000000	0.084074
0.001648	276.000000	0.081008
0.001649	272.000000	0.077451
0.001650	264.000000	0.073579
0.001651	260.000000	0.069638
0.001652	252.000000	0.068140
0.001653	248.000000	0.065260
0.001654	64.000000	0.061928
0.001655	56.000000	0.059390
0.001656	52.000000	0.055789
0.001657	44.000000	0.053328
0.001658	40.000000	0.050927
0.001659	32.000000	0.049184
0.001660	28.000000	0.046260
0.001661	24.000000	0.044156
0.001662	16.000000	0.042911
0.001663	12.000000	0.040443
0.001664	8.000000	0.039269
0.001665	0.000000	0.037729
0.001666	356.000000	0.037092
0.001667	348.000000	0.037028
0.001668	344.000000	0.035274
0.001669	340.000000	0.035106
0.001670	332.000000	0.034967
0.001671	328.000000	0.036086
0.001672	320.000000	0.036724
0.001673	316.000000	0.036583
0.001674	312.000000	0.037826
0.001675	304.000000	0.038955
0.001676	300.000000	0.040600
0.001677	296.000000	0.042816
0.001678	288.000000	0.044083
0.001679	284.000000	0.045889
0.001680	276.000000	0.048974
0.001681	272.000000	0.052670
0.001682	268.000000	0.054915
0.001683	260.000000	0.057105
0.001684	256.000000	0.060531
0.001685	252.000000	0.063628
0.001686	248.000000	0.068167
0.001687	240.000000	0.070791
0.001688	236.000000	0.074555
0.001689	232.000000	0.077634
0.001690	228.000000	0.081929
0.001691	220.000000	0.086850
0.001692	216.000000	0.089505
0.001693	212.000000	0.092836
0.001694	208.000000	0.096649
0.001695	204.000000	0.099978
0.001696	200.000000	0.104234
0.001697	196.000000	0.107164
0.001698	192.000000	0.109391
0.001699	188.000000	0.111817
0.001700	184.000000	0.113239
0.001701	184.000000	0.115621
0.001702	180.000000	0.116609
0.001703	176.000000	0.116213
0.001704	172.000000	0.115637
0.001705	172.000000	0.114766
0.001706	168.000000	0.113151
0.001707	164.000000	0.111947
0.001708	160.000000	0.107598
0.001709	156.000000	0.105004
0.001710	152.000000	0.101648
0.001711	148.000000	0.098114
0.001712	144.000000	0.095284
0.001713	140.000000	0.090773
0.001714	136.000000	0.085856
0.001715	132.000000	0.081937
0.001716	128.000000	0.078939
0.001717	124.000000	0.075001
0.001718	116.000000	0.071012
0.001719	112.000000	0.067247
0.001720	108.000000	0.064158
0.001721	100.000000	0.060856
0.001722	96.000000	0.058334
0.001723	92.000000	0.055529
0.001724	84.000000	0.052864
0.001725	80.000000	0.050727
0.001726	76.000000	0.048997
0.001727	68.000000	0.047746
0.001728	64.000000	0.044948
0.001729	60.000000	0.044565
0.001730	52.000000	0.043209
0.001731	48.000000	0.043368
0.001732	40.000000	0.042440
0.001733	36.000000	0.041331
0.001734	32.000000	0.040853
0.001735	24.000000	0.040485
0.001736	20.000000	0.040945
0.001737	12.000000	0.041218
0.001738	8.000000	0.040913
0.001739	4.000000	0.041222
0.001740	356.000000	0.041842
0.001741	352.000000	0.042871
0.001742	344.000000	0.043885
0.001743	340.000000	0.043617
0.001744	336.000000	0.045172
0.001745	328.000000	0.047117
0.001746	324.000000	0.048811
0.001747	320.000000	0.050919
0.001748	312.000000	0.052324
0.001749	308.000000	0.054643
0.001750	300.000000	0.056854
0.001751	296.000000	0.059286
0.001752	292.000000	0.062307
0.001753	284.000000	0.064759
0.001754	280.000000	0.068214
0.001755	276.000000	0.072492
0.001756	268.000000	0.074457
0.001757	264.000000	0.078478
0.001758	260.000000	0.081782
0.001759	252.000000	0.085312
0.001760	248.000000	0.089630
0.001761	244.000000	0.093927
0.001762	240.000000	0.097614
0.001763	236.000000	0.100070
0.001764	232.000000	0.103906
0.001765	228.000000	0.107072
0.001766	224.000000	0.109970
0.001767	220.000000	0.113177
0.001768	216.000000	0.114832
0.001769	212.000000	0.116692
0.001770	208.000000	0.118674
0.001771	204.000000	0.119217
0.001772	200.000000	0.120396
0.001773	196.000000	0.119941
0.001774	196.000000	0.120021
0.001775	192.000000	0.118749
0.001776	188.000000	0.117651
0.001777	184.000000	0.115384
0.001778	180.000000	0.111779
0.001779	176.000000	0.109469
0.001780	176.000000	0.105218
0.001781	352.000000	0.100560
0.001782	348.000000	0.096410
0.001783	344.000000	0.092608
0.001784	340.000000	0.087699
0.001785	332.000000	0.083796
0.001786	328.000000	0.078631
0.001787	324.000000	0.073989
0.001788	320.000000	0.069407
0.001789	312.000000	0.065971
0.001790	308.000000	0.061962
0.001791	304.000000	0.058249
0.001792	116.000000	0.054746
0.001793	112.000000	0.050337
0.001794	108.000000	0.046917
0.001795	100.000000	0.044415
0.001796	96.000000	0.041638
0.001797	92.000000	0.039334
0.001798	84.000000	0.037513
0.001799	80.000000	0.035815
0.001800	76.000000	0.033935
0.001801	72.000000	0.032483
0.001802	64.000000	0.032021
0.001803	60.000000	0.031862
0.001804	56.000000	0.031644
0.001805	48.000000	0.031451
0.001806	44.000000	0.031571
0.001807	36.000000	0.032672
0.001808	32.000000	0.033541
0.001809	28.000000	0.034734
0.001810	20.000000	0.036177
0.001811	16.000000	0.038235
0.001812	12.000000	0.040513
0.001813	4.000000	0.042581
0.001814	0.000000	0.044838
0.001815	352.000000	0.047453
0.001816	348.000000	0.050172
0.001817	344.000000	0.052699
0.001818	336.000000	0.055846
0.001819	332.000000	0.059016
0.001820	324.000000	0.062001
0.001821	320.000000	0.066741
0.001822	316.000000	0.069154
0.001823	308.000000	0.071889
0.001824	304.000000	0.075606
0.001825	300.000000	0.079669
0.001826	292.000000	0.083660
0.001827	288.000000	0.087310
0.001828	284.000000	0.091772
0.001829	276.000000	0.094725
0.001830	272.000000	0.097524
0.001831	268.000000	0.102360
0.001832	264.000000	0.105631
0.001833	260.000000	0.109727
0.001834	256.000000	0.113748
0.001835	252.000000	0.116350
0.001836	248.000000	0.119015
0.001837	244.000000	0.122109
0.001838	240.000000	0.124388
0.001839	236.000000	0.125623
0.001840	232.000000	0.127274
0.001841	228.000000	0.128866
0.001842	224.000000	0.128690
0.001843	224.000000	0.128772
0.001844	220.000000	0.127076
0.001845	216.000000	0.124738
0.001846	212.000000	0.123483
0.001847	212.000000	0.121095
0.001848	208.000000	0.117682
0.001849	204.000000	0.113120
0.001850	200.000000	0.110260
0.001851	196.000000	0.105968
0.001852	192.000000	0.102052
0.001853	184.000000	0.097120
0.001854	180.000000	0.091482
0.001855	176.000000	0.086621
0.001856	172.000000	0.082753
0.001857	164.000000	0.079434
0.001858	160.000000	0.074680
0.001859	156.000000	0.069879
0.001860	152.000000	0.065176
0.001861	144.000000	0.060681
0.001862	140.000000	0.058298
0.001863	136.000000	0.054951
0.001864	128.000000	0.050264
0.001865	124.000000	0.047456
0.001866	120.000000	0.044442
0.001867	112.000000	0.041442
0.001868	108.000000	0.039122
0.001869	100.000000	0.036789
0.001870	96.000000	0.034662
0.001871	92.000000	0.033441
0.001872	84.000000	0.032222
0.001873	80.000000	0.030493
0.001874	76.000000	0.029241
0.001875	68.000000	0.029229
0.001876	64.000000	0.029403
0.001877	60.000000	0.029371
0.001878	56.000000	0.030222
0.001879	48.000000	0.030119
0.001880	44.000000	0.030754
0.001881	36.000000	0.033149
0.001882	32.000000	0.034998
0.001883	28.000000	0.036383
0.001884	24.000000	0.038615
0.001885	16.000000	0.041161
0.001886	12.000000	0.044184
0.001887	4.000000	0.047862
0.001888	0.000000	0.051378
0.001889	356.000000	0.054095
0.001890	352.000000	0.057825
0.001891	344.000000	0.061712
0.001892	340.000000	0.066819
0.001893	332.000000	0.071259
0.001894	328.000000	0.075476
0.001895	324.000000	0.079587
0.001896	320.000000	0.083955
0.001897	312.000000	0.088283
0.001898	308.000000	0.092808
0.001899	304.000000	0.097924
0.001900	300.000000	0.102259
0.001901	292.000000	0.106871
0.001902	288.000000	0.110045
0.001903	284.000000	0.113977
0.001904	280.000000	0.117119
0.001905	276.000000	0.120496
0.001906	272.000000	0.124073
0.001907	268.000000	0.127071
0.001908	268.000000	0.128917
0.001909	260.000000	0.129940
0.001910	256.000000	0.131585
0.001911	252.000000	0.132985
0.001912	252.000000	0.133264
0.001913	248.000000	0.132918
0.001914	244.000000	0.131326
0.001915	240.000000	0.129859
0.001916	240.000000	0.128515
0.001917	236.000000	0.126090
0.001918	52.000000	0.122223
0.001919	48.000000	0.117679
0.001920	44.000000	0.114195
0.001921	40.000000	0.110654
0.001922	36.000000	0.106368
0.001923	32.000000	0.101142
0.001924	24.000000	0.097722
0.001925	20.000000	0.092936
0.001926	16.000000	0.088707
0.001927	12.000000	0.084079
0.001928	4.000000	0.079565
0.001929	0.000000	0.075890
0.001930	356.000000	0.072441
0.001931	348.000000	0.069247
0.001932	164.000000	0.063843
0.001933	156.000000	0.060443
0.001934	152.000000	0.056534
0.001935	148.000000	0.054159
0.001936	140.000000	0.051418
0.001937	136.000000	0.047998
0.001938	132.000000	0.045249
0.001939	124.000000	0.042534
0.001940	120.000000	0.040703
0.001941	112.000000	0.039475
0.001942	108.000000	0.037967
0.001943	104.000000	0.035716
0.001944	96.000000	0.034653
0.001945	92.000000	0.033609
0.001946	88.000000	0.033283
0.001947	80.000000	0.032751
0.001948	76.000000	0.032651
0.001949	72.000000	0.033051
0.001950	64.000000	0.032908
0.001951	60.000000	0.034411
0.001952	52.000000	0.035758
0.001953	48.000000	0.036615
0.001954	44.000000	0.038236
0.001955	36.000000	0.039937
0.001956	32.000000	0.042783
0.001957	28.000000	0.044866
0.001958	20.000000	0.048226
0.001959	16.000000	0.051085
0.001960	12.000000	0.053686
0.001961	8.000000	0.058091
0.001962	0.000000	0.061666
0.001963	356.000000	0.066542
0.001964	352.000000	0.069310
0.001965	348.000000	0.074457
0.001966	340.000000	0.078832
0.001967	336.000000	0.083567
0.001968	332.000000	0.087236
0.001969	328.000000	0.091760
0.001970	324.000000	0.096666
0.001971	320.000000	0.101400
0.001972	316.000000	0.106300
0.001973	312.000000	0.110209
0.001974	304.000000	0.113555
0.001975	300.000000	0.116942
0.001976	300.000000	0.120818
0.001977	296.000000	0.123431
0.001978	292.000000	0.125844
0.001979	288.000000	0.127663
0.001980	284.000000	0.128870
0.001981	284.000000	0.129506
0.001982	280.000000	0.129296
0.001983	276.000000	0.127507
0.001984	272.000000	0.127593
0.001985	272.000000	0.125079
0.001986	268.000000	0.122680
0.001987	264.000000	0.120215
0.001988	260.000000	0.116891
0.001989	256.000000	0.113904
0.001990	252.000000	0.109866
0.001991	248.000000	0.106193
0.001992	240.000000	0.102589
0.001993	236.000000	0.098492
0.001994	232.000000	0.095849
0.001995	224.000000	0.092144
0.001996	220.000000	0.087652
0.001997	216.000000	0.084572
0.001998	208.000000	0.079972
0.001999	204.000000	0.076996
0.002000	196.000000	0.074412
0.002001	192.000000	0.070679
0.002002	188.000000	0.067602
0.002003	180.000000	0.063705
0.002004	176.000000	0.061331
0.002005	168.000000	0.058838
0.002006	164.000000	0.055433
0.002007	160.000000	0.053701
0.002008	152.000000	0.051289
0.002009	148.000000	0.049461
0.002010	140.000000	0.047996
0.002011	136.000000	0.045605
0.002012	132.000000	0.044942
0.002013	124.000000	0.043730
0.002014	120.000000	0.042946
0.002015	116.000000	0.042033
0.002016	108.000000	0.042029
0.002017	104.000000	0.041520
0.002018	100.000000	0.041195
0.002019	92.000000	0.041471
0.002020	88.000000	0.041112
0.002021	84.000000	0.042284
0.002022	76.000000	0.043353
0.002023	72.000000	0.044241
0.002024	64.000000	0.045040
0.002025	60.000000	0.046702
0.002026	56.000000	0.048896
0.002027	48.000000	0.050745
0.002028	44.000000	0.052667
0.002029	40.000000	0.054987
0.002030	32.000000	0.058069
0.002031	28.000000	0.061187
0.002032	24.000000	0.064587
0.002033	16.000000	0.067497
0.002034	12.000000	0.069794
0.002035	8.000000	0.073909
0.002036	4.000000	0.078489
0.002037	356.000000	0.082694
0.002038	352.000000	0.086292
0.002039	348.000000	0.090281
0.002040	344.000000	0.093841
0.002041	340.000000	0.097522
0.002042	336.000000	0.102373
0.002043	332.000000	0.105658
0.002044	328.000000	0.108103
0.002045	324.000000	0.111515
0.002046	320.000000	0.113911
0.002047	316.000000	0.116682
0.002048	312.000000	0.119083
0.002049	308.000000	0.119955
0.002050	308.000000	0.121304
0.002051	304.000000	0.121894
0.002052	300.000000	0.121466
0.002053	296.000000	0.121479
0.002054	296.000000	0.120026
0.002055	292.000000	0.117118
0.002056	108.000000	0.114472
0.002057	108.000000	0.110321
0.002058	104.000000	0.107718
0.002059	100.000000	0.103395
0.002060	96.000000	0.100779
0.002061	92.000000	0.097031
0.002062	84.000000	0.092045
0.002063	80.000000	0.088638
0.002064	76.000000	0.084673
0.002065	72.000000	0.082063
0.002066	64.000000	0.078286
0.002067	60.000000	0.075880
0.002068	56.000000	0.073485
0.002069	48.000000	0.069639
0.002070	224.000000	0.066686
0.002071	216.000000	0.065034
0.002072	212.000000	0.062455
0.002073	208.000000	0.061348
0.002074	200.000000	0.058317
0.002075	196.000000	0.056389
0.002076	188.000000	0.054842
0.002077	184.000000	0.053977
0.002078	180.000000	0.052864
0.002079	172.000000	0.050724
0.002080	168.000000	0.049685
0.002081	160.000000	0.048849
0.002082	156.000000	0.048848
0.002083	148.000000	0.048087
0.002084	144.000000	0.046743
0.002085	140.000000	0.046322
0.002086	132.000000	0.046646
0.002087	128.000000	0.047083
0.002088	120.000000	0.047389
0.002089	116.000000	0.047495
0.002090	112.000000	0.048082
0.002091	104.000000	0.048925
0.002092	100.000000	0.051378
0.002093	92.000000	0.051889
0.002094	88.000000	0.052696
0.002095	84.000000	0.054689
0.002096	76.000000	0.057396
0.002097	72.000000	0.060477
0.002098	64.000000	0.062399
0.002099	60.000000	0.065063
0.002100	56.000000	0.066572
0.002101	52.000000	0.069781
0.002102	44.000000	0.074156
0.002103	40.000000	0.076629
0.002104	36.000000	0.080208
0.002105	28.000000	0.082683
0.002106	24.000000	0.086778
0.002107	20.000000	0.089528
0.002108	16.000000	0.092907
0.002109	8.000000	0.097430
0.002110	4.000000	0.101071
0.002111	0.000000	0.104851
0.002112	356.000000	0.108698
0.002113	352.000000	0.110925
0.002114	348.000000	0.113742
0.002115	344.000000	0.116433
0.002116	340.000000	0.119889
0.002117	336.000000	0.122392
0.002118	332.000000	0.123026
0.002119	332.000000	0.124133
0.002120	328.000000	0.124694
0.002121	324.000000	0.124910
0.002122	324.000000	0.124675
0.002123	320.000000	0.122236
0.002124	316.000000	0.119619
0.002125	312.000000	0.117421
0.002126	308.000000	0.114494
0.002127	304.000000	0.112461
0.002128	300.000000	0.108278
0.002129	300.000000	0.102998
0.002130	292.000000	0.098948
0.002131	288.000000	0.094496
0.002132	284.000000	0.090232
0.002133	280.000000	0.086122
0.002134	276.000000	0.081931
0.002135	272.000000	0.077550
0.002136	264.000000	0.072931
0.002137	260.000000	0.069492
0.002138	256.000000	0.066236
0.002139	248.000000	0.062111
0.002140	244.000000	0.059826
0.002141	240.000000	0.057350
0.002142	236.000000	0.054694
0.002143	228.000000	0.051856
0.002144	224.000000	0.049469
0.002145	216.000000	0.048470
0.002146	212.000000	0.047483
0.002147	208.000000	0.046418
0.002148	200.000000	0.045622
0.002149	196.000000	0.044437
0.002150	192.000000	0.045274
0.002151	184.000000	0.045154
0.002152	180.000000	0.045335
0.002153	356.000000	0.045058
0.002154	168.000000	0.045183
0.002155	164.000000	0.046622
0.002156	156.000000	0.047814
0.002157	152.000000	0.048980
0.002158	148.000000	0.049816
0.002159	140.000000	0.050837
0.002160	136.000000	0.052068
0.002161	128.000000	0.054041
0.002162	124.000000	0.056125
0.002163	120.000000	0.058057
0.002164	112.000000	0.059800
0.002165	108.000000	0.062685
0.002166	100.000000	0.064598
0.002167	96.000000	0.066154
0.002168	92.000000	0.069474
0.002169	84.000000	0.071859
0.002170	80.000000	0.075805
0.002171	72.000000	0.078726
0.002172	68.000000	0.082608
0.002173	64.000000	0.085173
0.002174	56.000000	0.087095
0.002175	52.000000	0.092329
0.002176	48.000000	0.095834
0.002177	40.000000	0.100186
0.002178	36.000000	0.104014
0.002179	32.000000	0.106892
0.002180	28.000000	0.109558
0.002181	24.000000	0.113561
0.002182	20.000000	0.118255
0.002183	16.000000	0.120293
0.002184	12.000000	0.122318
0.002185	8.000000	0.125433
0.002186	4.000000	0.127694
0.002187	0.000000	0.129232
0.002188	356.000000	0.130872
0.002189	352.000000	0.131075
0.002190	348.000000	0.131879
0.002191	348.000000	0.131937
0.002192	344.000000	0.131206
0.002193	344.000000	0.130213
0.002194	340.000000	0.128216
0.002195	336.000000	0.124725
0.002196	156.000000	0.120978
0.002197	152.000000	0.117561
0.002198	148.000000	0.112677
0.002199	144.000000	0.108638
0.002200	140.000000	0.105369
0.002201	132.000000	0.100029
0.002202	128.000000	0.094922
0.002203	124.000000	0.091517
0.002204	120.000000	0.086361
0.002205	112.000000	0.081719
0.002206	108.000000	0.076223
0.002207	104.000000	0.074434
0.002208	96.000000	0.070194
0.002209	92.000000	0.066107
0.002210	88.000000	0.062569
0.002211	260.000000	0.058963
0.002212	256.000000	0.054968
0.002213	252.000000	0.052929
0.002214	244.000000	0.049689
0.002215	240.000000	0.047229
0.002216	236.000000	0.045078
0.002217	228.000000	0.042643
0.002218	224.000000	0.040999
0.002219	216.000000	0.039335
0.002220	212.000000	0.039094
0.002221	208.000000	0.038018
0.002222	204.000000	0.037730
0.002223	196.000000	0.038049
0.002224	192.000000	0.037655
0.002225	184.000000	0.039052
0.002226	180.000000	0.039634
0.002227	176.000000	0.039779
0.002228	168.000000	0.042209
0.002229	164.000000	0.043651
0.002230	160.000000	0.046222
0.002231	152.000000	0.048731
0.002232	148.000000	0.051175
0.002233	144.000000	0.054237
0.002234	136.000000	0.055684
0.002235	132.000000	0.059873
0.002236	124.000000	0.063828
0.002237	120.000000	0.067090
0.002238	116.000000	0.071056
0.002239	108.000000	0.074946
0.002240	104.000000	0.076900
0.002241	100.000000	0.081581
0.002242	92.000000	0.086153
0.002243	88.000000	0.089714
0.002244	84.000000	0.093799
0.002245	76.000000	0.098374
0.002246	72.000000	0.102583
0.002247	68.000000	0.104418
0.002248	60.000000	0.109195
0.002249	56.000000	0.113225
0.002250	52.000000	0.117299
0.002251	48.000000	0.120847
0.002252	44.000000	0.124571
0.002253	40.000000	0.127431
0.002254	36.000000	0.129994
0.002255	32.000000	0.133264
0.002256	28.000000	0.135088
0.002257	24.000000	0.136522
0.002258	24.000000	0.138275
0.002259	20.000000	0.138511
0.002260	16.000000	0.138888
0.002261	16.000000	0.137983
0.002262	12.000000	0.136879
0.002263	8.000000	0.134126
0.002264	4.000000	0.131547
0.002265	0.000000	0.128747
0.002266	356.000000	0.124808
0.002267	352.000000	0.122959
0.002268	348.000000	0.118162
0.002269	344.000000	0.113530
0.002270	340.000000	0.109383
0.002271	336.000000	0.103024
0.002272	332.000000	0.099182
0.002273	324.000000	0.095631
0.002274	320.000000	0.091931
0.002275	316.000000	0.087081
0.002276	312.000000	0.081919
0.002277	304.000000	0.078577
0.002278	300.000000	0.075083
0.002279	296.000000	0.070068
0.002280	288.000000	0.068102
0.002281	284.000000	0.063290
0.002282	280.000000	0.060248
0.002283	272.000000	0.058773
0.002284	268.000000	0.054575
0.002285	260.000000	0.051819
0.002286	256.000000	0.049479
0.002287	252.000000	0.047842
0.002288	244.000000	0.046333
0.002289	240.000000	0.044678
0.002290	236.000000	0.043452
0.002291	228.000000	0.041551
0.002292	224.000000	0.041299
0.002293	216.000000	0.041225
0.002294	212.000000	0.039887
0.002295	208.000000	0.039818
0.002296	204.000000	0.040289
0.002297	196.000000	0.040612
0.002298	192.000000	0.041205
0.002299	184.000000	0.042932
0.002300	180.000000	0.043014
0.002301	176.000000	0.044554
0.002302	168.000000	0.046662
0.002303	164.000000	0.048590
0.002304	160.000000	0.051785
0.002305	156.000000	0.055061
0.002306	148.000000	0.057870
0.002307	144.000000	0.059433
0.002308	136.000000	0.063504
0.002309	132.000000	0.067760
0.002310	128.000000	0.071927
0.002311	124.000000	0.076988
0.002312	116.000000	0.081362
0.002313	112.000000	0.085430
0.002314	108.000000	0.088795
0.002315	104.000000	0.094289
0.002316	96.000000	0.098699
0.002317	92.000000	0.103480
0.002318	88.000000	0.108331
0.002319	84.000000	0.111986
0.002320	80.000000	0.115968
0.002321	76.000000	0.119892
0.002322	72.000000	0.124263
0.002323	68.000000	0.126701
0.002324	64.000000	0.130162
0.002325	60.000000	0.132747
0.002326	56.000000	0.134396
0.002327	52.000000	0.137017
0.002328	48.000000	0.138340
0.002329	48.000000	0.138534
0.002330	44.000000	0.138396
0.002331	224.000000	0.137630
0.002332	224.000000	0.136057
0.002333	220.000000	0.134103
0.002334	216.000000	0.132093
0.002335	212.000000	0.127263
0.002336	208.000000	0.125601
0.002337	204.000000	0.121626
0.002338	200.000000	0.117195
0.002339	192.000000	0.112756
0.002340	188.000000	0.109267
0.002341	184.000000	0.106631
0.002342	176.000000	0.102285
0.002343	172.000000	0.098474
0.002344	168.000000	0.093098
0.002345	160.000000	0.088597
0.002346	156.000000	0.086713
0.002347	148.000000	0.084207
0.002348	144.000000	0.079607
0.002349	140.000000	0.075583
0.002350	312.000000	0.072456
0.002351	308.000000	0.069147
0.002352	300.000000	0.066893
0.002353	296.000000	0.063504
0.002354	292.000000	0.060727
0.002355	284.000000	0.058200
0.002356	280.000000	0.056560
0.002357	272.000000	0.054753
0.002358	268.000000	0.052385
0.002359	264.000000	0.050498
0.002360	256.000000	0.049992
0.002361	252.000000	0.048858
0.002362	248.000000	0.047847
0.002363	240.000000	0.046917
0.002364	236.000000	0.045707
0.002365	228.000000	0.046424
0.002366	224.000000	0.046637
0.002367	220.000000	0.046601
0.002368	212.000000	0.046345
0.002369	208.000000	0.046656
0.002370	204.000000	0.048933
0.002371	196.000000	0.050364
0.002372	192.000000	0.052438
0.002373	184.000000	0.053746
0.002374	180.000000	0.053916
0.002375	176.000000	0.057432
0.002376	168.000000	0.059572
0.002377	164.000000	0.062501
0.002378	160.000000	0.065666
0.002379	156.000000	0.068859
0.002380	148.000000	0.071801
0.002381	144.000000	0.074723
0.002382	140.000000	0.078667
0.002383	136.000000	0.082641
0.002384	128.000000	0.086917
0.002385	124.000000	0.090807
0.002386	120.000000	0.094672
0.002387	116.000000	0.098234
0.002388	112.000000	0.102809
0.002389	108.000000	0.106661
0.002390	104.000000	0.111676
0.002391	96.000000	0.115320
0.002392	96.000000	0.118763
0.002393	92.000000	0.121864
0.002394	88.000000	0.124400
0.002395	84.000000	0.127772
0.002396	80.000000	0.129480
0.002397	80.000000	0.130391
0.002398	76.000000	0.130486
0.002399	72.000000	0.130692
0.002400	68.000000	0.130602
0.002401	68.000000	0.130131
0.002402	64.000000	0.127774
0.002403	60.000000	0.124585
0.002404	60.000000	0.121411
0.002405	56.000000	0.119205
0.002406	52.000000	0.115518
0.002407	48.000000	0.112828
0.002408	44.000000	0.107895
0.002409	40.000000	0.105188
0.002410	32.000000	0.101787
0.002411	28.000000	0.098029
0.002412	20.000000	0.094307
0.002413	16.000000	0.091087
0.002414	12.000000	0.087998
0.002415	4.000000	0.085445
0.002416	0.000000	0.083369
0.002417	356.000000	0.080107
0.002418	348.000000	0.076702
0.002419	344.000000	0.074363
0.002420	336.000000	0.073686
0.002421	332.000000	0.071091
0.002422	324.000000	0.068161
0.002423	320.000000	0.066776
0.002424	316.000000	0.064721
0.002425	308.000000	0.063192
0.002426	304.000000	0.062325
0.002427	296.000000	0.059981
0.002428	292.000000	0.058497
0.002429	288.000000	0.058026
0.002430	280.000000	0.057656
0.002431	276.000000	0.056864
0.002432	268.000000	0.055583
0.002433	264.000000	0.055235
0.002434	260.000000	0.055323
0.002435	252.000000	0.055262
0.002436	248.000000	0.055093
0.002437	244.000000	0.055438
0.002438	236.000000	0.056128
0.002439	232.000000	0.057580
0.002440	224.000000	0.057927
0.002441	220.000000	0.058411
0.002442	216.000000	0.059555
0.002443	208.000000	0.061543
0.002444	204.000000	0.064511
0.002445	196.000000	0.065357
0.002446	192.000000	0.067996
0.002447	188.000000	0.069240
0.002448	180.000000	0.072275
0.002449	176.000000	0.075445
0.002450	172.000000	0.078090
0.002451	164.000000	0.081758
0.002452	160.000000	0.084493
0.002453	156.000000	0.088730
0.002454	148.000000	0.091749
0.002455	144.000000	0.094891
0.002456	140.000000	0.098010
0.002457	136.000000	0.102250
0.002458	132.000000	0.106317
0.002459	124.000000	0.110395
0.002460	124.000000	0.112579
0.002461	120.000000	0.115972
0.002462	116.000000	0.119006
0.002463	112.000000	0.120804
0.002464	108.000000	0.124060
0.002465	104.000000	0.125840
0.002466	100.000000	0.127305
0.002467	96.000000	0.128738
0.002468	96.000000	0.129544
0.002469	92.000000	0.129493
0.002470	88.000000	0.128975
0.002471	88.000000	0.127095
0.002472	264.000000	0.125361
0.002473	264.000000	0.121218
0.002474	260.000000	0.119984
0.002475	256.000000	0.116187
0.002476	252.000000	0.111686
0.002477	248.000000	0.107322
0.002478	244.000000	0.102354
0.002479	240.000000	0.098959
0.002480	232.000000	0.096004
0.002481	228.000000	0.090361
0.002482	224.000000	0.087979
0.002483	220.000000	0.083467
0.002484	212.000000	0.080195
0.002485	208.000000	0.077740
0.002486	204.000000	0.072772
0.002487	200.000000	0.071559
0.002488	192.000000	0.067831
0.002489	188.000000	0.067521
0.002490	0.000000	0.065213
0.002491	356.000000	0.062229
0.002492	352.000000	0.060748
0.002493	344.000000	0.058629
0.002494	340.000000	0.059313
0.002495	332.000000	0.058012
0.002496	328.000000	0.056674
0.002497	324.000000	0.056237
0.002498	316.000000	0.056132
0.002499	312.000000	0.056681
0.002500	304.000000	0.056211
0.002501	300.000000	0.055838
0.002502	296.000000	0.056215
0.002503	288.000000	0.056775
0.002504	284.000000	0.058022
0.002505	276.000000	0.057874
0.002506	272.000000	0.059426
0.002507	264.000000	0.059838
0.002508	260.000000	0.060493
0.002509	252.000000	0.062400
0.002510	248.000000	0.063365
0.002511	244.000000	0.065970
0.002512	236.000000	0.067370
0.002513	232.000000	0.069815
0.002514	228.000000	0.071239
0.002515	220.000000	0.072876
0.002516	216.000000	0.076339
0.002517	208.000000	0.079421
0.002518	204.000000	0.081546
0.002519	200.000000	0.084803
0.002520	192.000000	0.086966
0.002521	188.000000	0.090786
0.002522	184.000000	0.093328
0.002523	176.000000	0.096819
0.002524	172.000000	0.100399
0.002525	168.000000	0.103065
0.002526	164.000000	0.107988
0.002527	156.000000	0.110489
0.002528	152.000000	0.113498
0.002529	148.000000	0.116846
0.002530	144.000000	0.120897
0.002531	140.000000	0.123501
0.002532	136.000000	0.127310
0.002533	132.000000	0.129898
0.002534	128.000000	0.131323
0.002535	128.000000	0.133335
0.002536	124.000000	0.134171
0.002537	120.000000	0.135542
0.002538	120.000000	0.135710
0.002539	116.000000	0.134903
0.002540	112.000000	0.134484
0.002541	108.000000	0.132227
0.002542	108.000000	0.130196
0.002543	104.000000	0.126446
0.002544	100.000000	0.123457
0.002545	96.000000	0.119790
0.002546	92.000000	0.114425
0.002547	88.000000	0.111397
0.002548	84.000000	0.106166
0.002549	80.000000	0.102458
0.002550	76.000000	0.097447
0.002551	68.000000	0.093368
0.002552	64.000000	0.088175
0.002553	60.000000	0.084199
0.002554	56.000000	0.080644
0.002555	48.000000	0.076981
0.002556	44.000000	0.072756
0.002557	40.000000	0.069340
0.002558	32.000000	0.066116
0.002559	28.000000	0.062838
0.002560	24.000000	0.060251
0.002561	16.000000	0.058078
0.002562	12.000000	0.055888
0.002563	188.000000	0.054320
0.002564	0.000000	0.052546
0.002565	176.000000	0.050919
0.002566	172.000000	0.049612
0.002567	344.000000	0.049159
0.002568	340.000000	0.049266
0.002569	156.000000	0.049629
0.002570	328.000000	0.049013
0.002571	144.000000	0.049315
0.002572	140.000000	0.050069
0.002573	312.000000	0.051089
0.002574	308.000000	0.052654
0.002575	304.000000	0.053562
0.002576	296.000000	0.054891
0.002577	292.000000	0.056766
0.002578	284.000000	0.058637
0.002579	280.000000	0.061155
0.002580	276.000000	0.063519
0.002581	268.000000	0.065548
0.002582	264.000000	0.068093
0.002583	256.000000	0.070756
0.002584	252.000000	0.074374
0.002585	244.000000	0.076897
0.002586	240.000000	0.080471
0.002587	236.000000	0.083470
0.002588	228.000000	0.086335
0.002589	224.000000	0.089883
0.002590	216.000000	0.093628
0.002591	212.000000	0.096837
0.002592	208.000000	0.101236
0.002593	200.000000	0.103951
0.002594	196.000000	0.107606
0.002595	192.000000	0.111820
0.002596	188.000000	0.115879
0.002597	180.000000	0.119377
0.002598	176.000000	0.122306
0.002599	172.000000	0.126222
0.002600	168.000000	0.129499
0.002601	164.000000	0.131990
0.002602	160.000000	0.134465
0.002603	160.000000	0.136448
0.002604	156.000000	0.138775
0.002605	152.000000	0.140535
0.002606	148.000000	0.141748
0.002607	144.000000	0.142650
0.002608	140.000000	0.142563
0.002609	140.000000	0.142007
0.002610	136.000000	0.140335
0.002611	316.000000	0.138319
0.002612	132.000000	0.135739
0.002613	312.000000	0.133263
0.002614	308.000000	0.129328
0.002615	304.000000	0.124620
0.002616	300.000000	0.120437
0.002617	296.000000	0.116034
0.002618	288.000000	0.112117
0.002619	284.000000	0.106697
0.002620	280.000000	0.102715
0.002621	272.000000	0.098762
0.002622	268.000000	0.094807
0.002623	264.000000	0.090860
0.002624	260.000000	0.086376
0.002625	252.000000	0.081901
0.002626	248.000000	0.078120
0.002627	240.000000	0.075619
0.002628	236.000000	0.072279
0.002629	52.000000	0.068620
0.002630	44.000000	0.065053
0.002631	40.000000	0.062083
0.002632	36.000000	0.060384
0.002633	28.000000	0.057554
0.002634	24.000000	0.054894
0.002635	16.000000	0.053197
0.002636	12.000000	0.051226
0.002637	8.000000	0.051360
0.002638	0.000000	0.049333
0.002639	356.000000	0.048008
0.002640	352.000000	0.047693
0.002641	344.000000	0.047223
0.002642	340.000000	0.047614
0.002643	336.000000	0.048001
0.002644	328.000000	0.047997
0.002645	324.000000	0.048617
0.002646	316.000000	0.051242
0.002647	312.000000	0.052516
0.002648	308.000000	0.053565
0.002649	300.000000	0.055357
0.002650	296.000000	0.057717
0.002651	292.000000	0.061206
0.002652	284.000000	0.064849
0.002653	280.000000	0.066970
0.002654	276.000000	0.069648
0.002655	268.000000	0.073907
0.002656	264.000000	0.077959
0.002657	260.000000	0.081936
0.002658	256.000000	0.085473
0.002659	248.000000	0.089711
0.002660	244.000000	0.092924
0.002661	240.000000	0.098022
0.002662	232.000000	0.101993
0.002663	228.000000	0.106109
0.002664	224.000000	0.110880
0.002665	216.000000	0.113960
0.002666	212.000000	0.119304
0.002667	208.000000	0.123224
0.002668	204.000000	0.126468
0.002669	200.000000	0.130546
0.002670	196.000000	0.134099
0.002671	192.000000	0.137491
0.002672	188.000000	0.141172
0.002673	184.000000	0.142855
0.002674	180.000000	0.144613
0.002675	176.000000	0.145738
0.002676	176.000000	0.147433
0.002677	172.000000	0.148067
0.002678	172.000000	0.146551
0.002679	168.000000	0.145908
0.002680	164.000000	0.143783
0.002681	164.000000	0.142051
0.002682	160.000000	0.140364
0.002683	156.000000	0.135679
0.002684	152.000000	0.132606
0.002685	148.000000	0.127785
0.002686	144.000000	0.123957
0.002687	140.000000	0.120877
0.002688	132.000000	0.115551
0.002689	128.000000	0.111967
0.002690	124.000000	0.107425
0.002691	116.000000	0.103844
0.002692	112.000000	0.099979
0.002693	108.000000	0.094892
0.002694	100.000000	0.092287
0.002695	96.000000	0.088072
0.002696	88.000000	0.085573
0.002697	84.000000	0.082160
0.002698	80.000000	0.077546
0.002699	72.000000	0.075047
0.002700	68.000000	0.071874
0.002701	60.000000	0.069710
0.002702	56.000000	0.067443
0.002703	52.000000	0.064231
0.002704	44.000000	0.062958
0.002705	40.000000	0.060752
0.002706	216.000000	0.059661
0.002707	28.000000	0.057765
0.002708	24.000000	0.055676
0.002709	200.000000	0.055944
0.002710	12.000000	0.054424
0.002711	8.000000	0.054867
0.002712	0.000000	0.054252
0.002713	356.000000	0.052855
0.002714	352.000000	0.053514
0.002715	344.000000	0.053202
0.002716	340.000000	0.054057
0.002717	336.000000	0.055087
0.002718	328.000000	0.055544
0.002719	324.000000	0.057440
0.002720	316.000000	0.058545
0.002721	312.000000	0.059691
0.002722	308.000000	0.062124
0.002723	300.000000	0.064186
0.002724	296.000000	0.067484
0.002725	292.000000	0.070106
0.002726	284.000000	0.072956
0.002727	280.000000	0.076368
0.002728	276.000000	0.079581
0.002729	272.000000	0.083598
0.002730	264.000000	0.086976
0.002731	260.000000	0.091803
0.002732	256.000000	0.096231
0.002733	252.000000	0.100176
0.002734	244.000000	0.104805
0.002735	240.000000	0.108739
0.002736	236.000000	0.112975
0.002737	232.000000	0.116894
0.002738	228.000000	0.120967
0.002739	228.000000	0.125418
0.002740	224.000000	0.128445
0.002741	216.000000	0.131194
0.002742	216.000000	0.133664
0.002743	212.000000	0.135486
0.002744	208.000000	0.138795
0.002745	204.000000	0.139771
0.002746	200.000000	0.140996
0.002747	200.000000	0.140839
0.002748	20.000000	0.140257
0.002749	16.000000	0.138674
0.002750	16.000000	0.136719
0.002751	12.000000	0.133604
0.002752	8.000000	0.129741
0.002753	4.000000	0.127461
0.002754	0.000000	0.124283
0.002755	356.000000	0.121154
0.002756	352.000000	0.117165
0.002757	344.000000	0.113973
0.002758	340.000000	0.109788
0.002759	336.000000	0.105993
0.002760	328.000000	0.103578
0.002761	324.000000	0.100983
0.002762	320.000000	0.097913
0.002763	312.000000	0.095555
0.002764	308.000000	0.092201
0.002765	300.000000	0.089037
0.002766	296.000000	0.085935
0.002767	288.000000	0.084223
0.002768	104.000000	0.081115
0.002769	100.000000	0.078903
0.002770	92.000000	0.076614
0.002771	88.000000	0.073637
0.002772	80.000000	0.071630
0.002773	76.000000	0.069217
0.002774	68.000000	0.067826
0.002775	64.000000	0.066476
0.002776	56.000000	0.064624
0.002777	52.000000	0.064032
0.002778	48.000000	0.062884
0.002779	40.000000	0.061718
0.002780	36.000000	0.061096
0.002781	28.000000	0.059893
0.002782	24.000000	0.060354
0.002783	20.000000	0.060354
0.002784	12.000000	0.060546
0.002785	8.000000	0.061034
0.002786	0.000000	0.061407
0.002787	356.000000	0.061783
0.002788	352.000000	0.062966
0.002789	344.000000	0.064391
0.002790	340.000000	0.065235
0.002791	336.000000	0.067574
0.002792	328.000000	0.069722
0.002793	324.000000	0.071125
0.002794	316.000000	0.073344
0.002795	312.000000	0.074902
0.002796	308.000000	0.077510
0.002797	300.000000	0.081367
0.002798	296.000000	0.084433
0.002799	292.000000	0.088002
0.002800	284.000000	0.089776
0.002801	280.000000	0.093316
0.002802	276.000000	0.096837
0.002803	272.000000	0.099866
0.002804	268.000000	0.104061
0.002805	260.000000	0.107971
0.002806	256.000000	0.111402
0.002807	252.000000	0.115326
0.002808	248.000000	0.118219
0.002809	244.000000	0.121738
0.002810	240.000000	0.124521
0.002811	240.000000	0.128081
0.002812	236.000000	0.131846
0.002813	232.000000	0.133316
0.002814	228.000000	0.134601
0.002815	228.000000	0.134990
0.002816	224.000000	0.135830
0.002817	220.000000	0.135388
0.002818	220.000000	0.133850
0.002819	216.000000	0.132333
0.002820	212.000000	0.130465
0.002821	212.000000	0.127615
0.002822	208.000000	0.124853
0.002823	204.000000	0.121165
0.002824	200.000000	0.116667
0.002825	196.000000	0.111955
0.002826	192.000000	0.108585
0.002827	188.000000	0.105596
0.002828	184.000000	0.102237
0.002829	176.000000	0.098895
0.002830	172.000000	0.095205
0.002831	168.000000	0.091503
0.002832	160.000000	0.087758
0.002833	156.000000	0.086074
0.002834	152.000000	0.083884
0.002835	144.000000	0.081549
0.002836	140.000000	0.080397
0.002837	316.000000	0.077310
0.002838	308.000000	0.074684
0.002839	304.000000	0.073443
0.002840	300.000000	0.072346
0.002841	292.000000	0.072005
0.002842	288.000000	0.070236
0.002843	280.000000	0.069859
0.002844	276.000000	0.068870
0.002845	268.000000	0.067685
0.002846	264.000000	0.068147
0.002847	256.000000	0.067895
0.002848	252.000000	0.067506
0.002849	248.000000	0.067540
0.002850	60.000000	0.067018
0.002851	56.000000	0.068004
0.002852	48.000000	0.067800
0.002853	44.000000	0.068145
0.002854	36.000000	0.068652
0.002855	32.000000	0.068213
0.002856	28.000000	0.069723
0.002857	20.000000	0.071173
0.002858	16.000000	0.072687
0.002859	8.000000	0.073588
0.002860	4.000000	0.074724
0.002861	356.000000	0.076672
0.002862	352.000000	0.078096
0.002863	348.000000	0.080812
0.002864	340.000000	0.082900
0.002865	336.000000	0.085999
0.002866	328.000000	0.088207
0.002867	324.000000	0.090425
0.002868	320.000000	0.092941
0.002869	312.000000	0.095630
0.002870	308.000000	0.098874
0.002871	304.000000	0.102846
0.002872	296.000000	0.106700
0.002873	292.000000	0.109130
0.002874	288.000000	0.111986
0.002875	280.000000	0.115325
0.002876	280.000000	0.118484
0.002877	272.000000	0.122785
0.002878	268.000000	0.126580
0.002879	268.000000	0.129110
0.002880	264.000000	0.131709
0.002881	260.000000	0.133341
0.002882	256.000000	0.135150
0.002883	252.000000	0.137322
0.002884	248.000000	0.138860
0.002885	248.000000	0.140619
0.002886	244.000000	0.139845
0.002887	240.000000	0.140188
0.002888	240.000000	0.139770
0.002889	236.000000	0.137158
0.002890	56.000000	0.135323
0.002891	56.000000	0.130818
0.002892	52.000000	0.126921
0.002893	48.000000	0.123808
0.002894	44.000000	0.119848
0.002895	40.000000	0.116111
0.002896	32.000000	0.110672
0.002897	28.000000	0.106157
0.002898	24.000000	0.101236
0.002899	20.000000	0.097087
0.002900	12.000000	0.094580
0.002901	8.000000	0.090155
0.002902	4.000000	0.087288
0.002903	356.000000	0.083350
0.002904	352.000000	0.079326
0.002905	348.000000	0.076642
0.002906	340.000000	0.074595
0.002907	336.000000	0.072333
0.002908	152.000000	0.070002
0.002909	144.000000	0.067732
0.002910	140.000000	0.066301
0.002911	136.000000	0.064291
0.002912	128.000000	0.063381
0.002913	124.000000	0.062988
0.002914	116.000000	0.062578
0.002915	112.000000	0.062274
0.002916	108.000000	0.061657
0.002917	100.000000	0.062044
0.002918	96.000000	0.062060
0.002919	88.000000	0.063899
0.002920	84.000000	0.064016
0.002921	80.000000	0.064747
0.002922	72.000000	0.066331
0.002923	68.000000	0.066757
0.002924	60.000000	0.069251
0.002925	56.000000	0.070929
0.002926	52.000000	0.072847
0.002927	44.000000	0.074225
0.002928	40.000000	0.075030
0.002929	32.000000	0.077878
0.002930	28.000000	0.080219
0.002931	20.000000	0.083279
0.002932	16.000000	0.085339
0.002933	12.000000	0.087560
0.002934	4.000000	0.089732
0.002935	0.000000	0.092009
0.002936	352.000000	0.095609
0.002937	348.000000	0.098727
0.002938	344.000000	0.101946
0.002939	336.000000	0.104301
0.002940	332.000000	0.107781
0.002941	328.000000	0.110091
0.002942	320.000000	0.113257
0.002943	316.000000	0.117104
0.002944	312.000000	0.120611
0.002945	304.000000	0.124270
0.002946	300.000000	0.127399
0.002947	296.000000	0.129838
0.002948	292.000000	0.132218
0.002949	288.000000	0.135957
0.002950	284.000000	0.139286
0.002951	280.000000	0.142420
0.002952	280.000000	0.144475
0.002953	276.000000	0.145023
0.002954	272.000000	0.146662
0.002955	272.000000	0.147317
0.002956	268.000000	0.147278
0.002957	268.000000	0.145626
0.002958	264.000000	0.143313
0.002959	260.000000	0.141909
0.002960	260.000000	0.139877
0.002961	256.000000	0.136978
0.002962	252.000000	0.132412
0.002963	248.000000	0.128322
0.002964	244.000000	0.124134
0.002965	240.000000	0.119106
0.002966	236.000000	0.115641
0.002967	232.000000	0.111501
0.002968	224.000000	0.108194
0.002969	220.000000	0.102696
0.002970	216.000000	0.097969
0.002971	208.000000	0.093947
0.002972	204.000000	0.090327
0.002973	200.000000	0.087621
0.002974	192.000000	0.083841
0.002975	188.000000	0.080123
0.002976	184.000000	0.076120
0.002977	176.000000	0.072990
0.002978	172.000000	0.071325
0.002979	348.000000	0.068439
0.002980	160.000000	0.066298
0.002981	336.000000	0.063926
0.002982	332.000000	0.061495
0.002983	324.000000	0.060844
0.002984	320.000000	0.059730
0.002985	312.000000	0.058613
0.002986	308.000000	0.057489
0.002987	304.000000	0.057374
0.002988	116.000000	0.057742
0.002989	112.000000	0.057097
0.002990	108.000000	0.058122
0.002991	100.000000	0.059021
0.002992	96.000000	0.058678
0.002993	92.000000	0.061060
0.002994	84.000000	0.062060
0.002995	80.000000	0.063178
0.002996	76.000000	0.065751
0.002997	68.000000	0.067576
0.002998	64.000000	0.070896
0.002999	60.000000	0.073455
0.003000	52.000000	0.076066
0.003001	48.000000	0.078473
0.003002	40.000000	0.081431
0.003003	36.000000	0.085857
0.003004	32.000000	0.089585
0.003005	24.000000	0.092617
0.003006	20.000000	0.096258
0.003007	12.000000	0.099574
0.003008	8.000000	0.103530
0.003009	4.000000	0.107246
0.003010	356.000000	0.111392
0.003011	352.000000	0.116624
0.003012	344.000000	0.119068
0.003013	340.000000	0.122756
0.003014	336.000000	0.126132
0.003015	332.000000	0.129487
0.003016	328.000000	0.133958
0.003017	324.000000	0.137316
0.003018	320.000000	0.140586
0.003019	316.000000	0.142761
0.003020	312.000000	0.145195
0.003021	308.000000	0.147390
0.003022	304.000000	0.149113
0.003023	300.000000	0.150712
0.003024	300.000000	0.151738
0.003025	296.000000	0.152189
0.003026	296.000000	0.152091
0.003027	292.000000	0.151494
0.003028	112.000000	0.149828
0.003029	112.000000	0.146838
0.003030	108.000000	0.142766
0.003031	104.000000	0.138336
0.003032	100.000000	0.136260
0.003033	96.000000	0.132094
0.003034	92.000000	0.127845
0.003035	88.000000	0.124166
0.003036	80.000000	0.118672
0.003037	76.000000	0.114843
0.003038	72.000000	0.110053
0.003039	64.000000	0.107227
0.003040	60.000000	0.103087
0.003041	56.000000	0.099637
0.003042	48.000000	0.096194
0.003043	44.000000	0.092090
0.003044	36.000000	0.088325
0.003045	32.000000	0.085649
0.003046	28.000000	0.082825
0.003047	20.000000	0.080040
0.003048	196.000000	0.076308
0.003049	188.000000	0.074335
0.003050	184.000000	0.071391
0.003051	180.000000	0.068844
0.003052	172.000000	0.067530
0.003053	168.000000	0.064913
0.003054	160.000000	0.063925
0.003055	156.000000	0.062223
0.003056	152.000000	0.062429
0.003057	144.000000	0.060879
0.003058	140.000000	0.060013
0.003059	132.000000	0.059644
0.003060	128.000000	0.059226
0.003061	124.000000	0.060050
0.003062	116.000000	0.060139
0.003063	112.000000	0.060813
0.003064	108.000000	0.061467
0.003065	100.000000	0.062475
0.003066	96.000000	0.064697
0.003067	92.000000	0.065950
0.003068	84.000000	0.067304
0.003069	80.000000	0.069628
0.003070	76.000000	0.072762
0.003071	68.000000	0.077066
0.003072	64.000000	0.077828
0.003073	60.000000	0.081607
0.003074	52.000000	0.084128
0.003075	48.000000	0.087460
0.003076	44.000000	0.093437
0.003077	36.000000	0.096694
0.003078	32.000000	0.100143
0.003079	28.000000	0.103634
0.003080	24.000000	0.107605
0.003081	20.000000	0.112926
0.003082	12.000000	0.115821
0.003083	8.000000	0.120587
0.003084	4.000000	0.125036
0.003085	0.000000	0.128004
0.003086	356.000000	0.133860
0.003087	352.000000	0.136387
0.003088	348.000000	0.139587
0.003089	344.000000	0.142985
0.003090	344.000000	0.146360
0.003091	340.000000	0.149740
0.003092	336.000000	0.149774
0.003093	332.000000	0.151115
0.003094	332.000000	0.151076
0.003095	328.000000	0.149906
0.003096	328.000000	0.151004
0.003097	328.000000	0.147850
0.003098	144.000000	0.146010
0.003099	320.000000	0.143369
0.003100	320.000000	0.139888
0.003101	316.000000	0.137839
0.003102	308.000000	0.133299
0.003103	304.000000	0.129213
0.003104	296.000000	0.125035
0.003105	292.000000	0.122804
0.003106	288.000000	0.120082
0.003107	280.000000	0.116535
0.003108	276.000000	0.113465
0.003109	268.000000	0.109076
0.003110	264.000000	0.105052
0.003111	260.000000	0.103839
0.003112	252.000000	0.100327
0.003113	248.000000	0.096856
0.003114	240.000000	0.093956
0.003115	236.000000	0.091845
0.003116	52.000000	0.089217
0.003117	224.000000	0.085667
0.003118	40.000000	0.083904
0.003119	212.000000	0.080898
0.003120	28.000000	0.079574
0.003121	24.000000	0.078972
0.003122	196.000000	0.075828
0.003123	188.000000	0.074121
0.003124	184.000000	0.072365
0.003125	0.000000	0.072338
0.003126	172.000000	0.071813
0.003127	168.000000	0.069888
0.003128	160.000000	0.069418
0.003129	156.000000	0.068228
0.003130	152.000000	0.069556
0.003131	144.000000	0.069760
0.003132	140.000000	0.068251
0.003133	136.000000	0.068076
0.003134	128.000000	0.068332
0.003135	124.000000	0.070861
0.003136	116.000000	0.071421
0.003137	112.000000	0.071750
0.003138	108.000000	0.072762
0.003139	100.000000	0.073800
0.003140	96.000000	0.076666
0.003141	88.000000	0.078794
0.003142	84.000000	0.080089
0.003143	80.000000	0.082695
0.003144	72.000000	0.085600
0.003145	68.000000	0.088348
0.003146	64.000000	0.091735
0.003147	56.000000	0.093650
0.003148	52.000000	0.097104
0.003149	48.000000	0.101002
0.003150	40.000000	0.106140
0.003151	36.000000	0.108920
0.003152	32.000000	0.112015
0.003153	28.000000	0.115648
0.003154	24.000000	0.119567
0.003155	20.000000	0.124012
0.003156	16.000000	0.127975
0.003157	12.000000	0.130613
0.003158	12.000000	0.132643
0.003159	8.000000	0.136487
0.003160	4.000000	0.139044
0.003161	0.000000	0.141130
0.003162	356.000000	0.142787
0.003163	356.000000	0.143506
0.003164	352.000000	0.143755
0.003165	172.000000	0.144760
0.003166	172.000000	0.143144
0.003167	168.000000	0.140508
0.003168	164.000000	0.137619
0.003169	164.000000	0.135345
0.003170	160.000000	0.131165
0.003171	156.000000	0.128895
0.003172	152.000000	0.123890
0.003173	144.000000	0.120644
0.003174	140.000000	0.118121
0.003175	136.000000	0.113659
0.003176	132.000000	0.110368
0.003177	124.000000	0.107045
0.003178	120.000000	0.104069
0.003179	116.000000	0.102066
0.003180	108.000000	0.100139
0.003181	104.000000	0.097230
0.003182	100.000000	0.093724
0.003183	92.000000	0.091378
0.003184	88.000000	0.090587
0.003185	80.000000	0.088613
0.003186	76.000000	0.087506
0.003187	68.000000	0.085725
0.003188	244.000000	0.083004
0.003189	236.000000	0.082516
0.003190	232.000000	0.080321
0.003191	224.000000	0.079751
0.003192	220.000000	0.078168
0.003193	216.000000	0.077001
0.003194	208.000000	0.077034
0.003195	204.000000	0.076153
0.003196	196.000000	0.074789
0.003197	192.000000	0.074299
0.003198	184.000000	0.073897
0.003199	180.000000	0.074641
0.003200	176.000000	0.074492
0.003201	168.000000	0.074523
0.003202	164.000000	0.074897
0.003203	156.000000	0.075441
0.003204	152.000000	0.076953
0.003205	144.000000	0.077710
0.003206	140.000000	0.078668
0.003207	136.000000	0.079195
0.003208	128.000000	0.081018
0.003209	124.000000	0.082760
0.003210	116.000000	0.085282
0.003211	112.000000	0.086403
0.003212	108.000000	0.088204
0.003213	100.000000	0.089849
0.003214	96.000000	0.092992
0.003215	92.000000	0.096113
0.003216	84.000000	0.098278
0.003217	80.000000	0.100394
0.003218	72.000000	0.102795
0.003219	68.000000	0.106280
0.003220	64.000000	0.109056
0.003221	60.000000	0.112891
0.003222	52.000000	0.115821
0.003223	48.000000	0.118560
0.003224	44.000000	0.121759
0.003225	40.000000	0.125228
0.003226	36.000000	0.128112
0.003227	32.000000	0.131325
0.003228	28.000000	0.134457
0.003229	24.000000	0.137666
0.003230	204.000000	0.139971
0.003231	20.000000	0.141925
0.003232	16.000000	0.142549
0.003233	16.000000	0.143321
0.003234	12.000000	0.143428
0.003235	12.000000	0.142801
0.003236	8.000000	0.141497
0.003237	4.000000	0.139526
0.003238	4.000000	0.136718
0.003239	0.000000	0.134328
0.003240	0.000000	0.130654
0.003241	356.000000	0.125951
0.003242	352.000000	0.121628
0.003243	348.000000	0.117219
0.003244	340.000000	0.114568
0.003245	336.000000	0.109881
0.003246	332.000000	0.105996
0.003247	328.000000	0.102246
0.003248	320.000000	0.098491
0.003249	316.000000	0.095489
0.003250	312.000000	0.091927
0.003251	304.000000	0.090008
0.003252	300.000000	0.087827
0.003253	296.000000	0.084684
0.003254	112.000000	0.082868
0.003255	104.000000	0.079817
0.003256	100.000000	0.077412
0.003257	92.000000	0.077168
0.003258	88.000000	0.075783
0.003259	84.000000	0.075363
0.003260	76.000000	0.074212
0.003261	72.000000	0.073227
0.003262	64.000000	0.073723
0.003263	60.000000	0.073712
0.003264	56.000000	0.074593
0.003265	228.000000	0.074158
0.003266	224.000000	0.074372
0.003267	216.000000	0.075042
0.003268	212.000000	0.075599
0.003269	204.000000	0.076821
0.003270	200.000000	0.077137
0.003271	196.000000	0.078331
0.003272	188.000000	0.079507
0.003273	184.000000	0.079973
0.003274	176.000000	0.081884
0.003275	172.000000	0.083408
0.003276	164.000000	0.084364
0.003277	160.000000	0.086948
0.003278	152.000000	0.087676
0.003279	148.000000	0.089897
0.003280	144.000000	0.091599
0.003281	136.000000	0.094393
0.003282	132.000000	0.097131
0.003283	124.000000	0.098965
0.003284	120.000000	0.101697
0.003285	112.000000	0.103673
0.003286	108.000000	0.106988
0.003287	100.000000	0.109783
0.003288	96.000000	0.112969
0.003289	92.000000	0.116912
0.003290	84.000000	0.119266
0.003291	80.000000	0.122372
0.003292	72.000000	0.124677
0.003293	68.000000	0.128175
0.003294	68.000000	0.131986
0.003295	64.000000	0.134619
0.003296	60.000000	0.137914
0.003297	52.000000	0.139995
0.003298	52.000000	0.143170
0.003299	48.000000	0.145778
0.003300	44.000000	0.146473
0.003301	44.000000	0.149076
0.003302	40.000000	0.150428
0.003303	36.000000	0.150853
0.003304	36.000000	0.150359
0.003305	32.000000	0.149712
0.003306	32.000000	0.148211
0.003307	212.000000	0.146807
0.003308	212.000000	0.143199
0.003309	208.000000	0.137634
0.003310	204.000000	0.135087
0.003311	200.000000	0.131274
0.003312	196.000000	0.127831
0.003313	188.000000	0.123426
0.003314	184.000000	0.117485
0.003315	180.000000	0.112873
0.003316	176.000000	0.110388
0.003317	168.000000	0.106939
0.003318	164.000000	0.102508
0.003319	160.000000	0.097957
0.003320	152.000000	0.094693
0.003321	148.000000	0.091736
0.003322	140.000000	0.088443
0.003323	136.000000	0.085571
0.003324	132.000000	0.082716
0.003325	124.000000	0.080574
0.003326	300.000000	0.078391
0.003327	296.000000	0.076234
0.003328	288.000000	0.073423
0.003329	284.000000	0.072133
0.003330	276.000000	0.070526
0.003331	272.000000	0.070121
0.003332	268.000000	0.069533
0.003333	260.000000	0.068168
0.003334	256.000000	0.067964
0.003335	252.000000	0.068474
0.003336	244.000000	0.069309
0.003337	240.000000	0.070768
0.003338	236.000000	0.070524
0.003339	228.000000	0.070852
0.003340	224.000000	0.072682
0.003341	216.000000	0.074763
0.003342	212.000000	0.076974
0.003343	208.000000	0.078706
0.003344	200.000000	0.080261
0.003345	196.000000	0.082030
0.003346	188.000000	0.085178
0.003347	184.000000	0.088160
0.003348	180.000000	0.090702
0.003349	172.000000	0.093310
0.003350	168.000000	0.096459
0.003351	160.000000	0.099465
0.003352	156.000000	0.101934
0.003353	148.000000	0.104279
0.003354	144.000000	0.107600
0.003355	136.000000	0.111835
0.003356	132.000000	0.114733
0.003357	128.000000	0.117065
0.003358	120.000000	0.119570
0.003359	116.000000	0.122747
0.003360	112.000000	0.126546
0.003361	104.000000	0.130657
0.003362	100.000000	0.131906
0.003363	96.000000	0.135873
0.003364	92.000000	0.139002
0.003365	84.000000	0.142467
0.003366	80.000000	0.145199
0.003367	72.000000	0.148357
0.003368	76.000000	0.151798
0.003369	72.000000	0.153584
0.003370	248.000000	0.155962
0.003371	244.000000	0.157843
0.003372	244.000000	0.158542
0.003373	64.000000	0.158356
0.003374	60.000000	0.158177
0.003375	60.000000	0.156522
0.003376	56.000000	0.155049
0.003377	236.000000	0.152542
0.003378	236.000000	0.149036
0.003379	52.000000	0.146462
0.003380	48.000000	0.142160
0.003381	44.000000	0.137744
0.003382	36.000000	0.134142
0.003383	32.000000	0.128402
0.003384	28.000000	0.125719
0.003385	24.000000	0.121940
0.003386	16.000000	0.118092
0.003387	12.000000	0.113299
0.003388	4.000000	0.108438
0.003389	0.000000	0.105678
0.003390	356.000000	0.102205
0.003391	348.000000	0.099063
0.003392	344.000000	0.095088
0.003393	160.000000	0.091725
0.003394	332.000000	0.088840
0.003395	148.000000	0.086364
0.003396	320.000000	0.083983
0.003397	136.000000	0.080657
0.003398	132.000000	0.077769
0.003399	124.000000	0.076926
0.003400	120.000000	0.074379
0.003401	116.000000	0.073699
0.003402	108.000000	0.072041
0.003403	104.000000	0.070561
0.003404	276.000000	0.070089
0.003405	272.000000	0.068706
0.003406	268.000000	0.068677
0.003407	260.000000	0.068406
0.003408	256.000000	0.068473
0.003409	252.000000	0.069394
0.003410	244.000000	0.070001
0.003411	240.000000	0.069897
0.003412	236.000000	0.071131
0.003413	228.000000	0.072360
0.003414	224.000000	0.074666
0.003415	216.000000	0.076745
0.003416	212.000000	0.078699
0.003417	208.000000	0.080560
0.003418	200.000000	0.083520
0.003419	196.000000	0.085807
0.003420	192.000000	0.089219
0.003421	184.000000	0.092485
0.003422	180.000000	0.095539
0.003423	176.000000	0.100655
0.003424	168.000000	0.103692
0.003425	164.000000	0.106486
0.003426	156.000000	0.110452
0.003427	152.000000	0.114715
0.003428	148.000000	0.119574
0.003429	144.000000	0.123744
0.003430	140.000000	0.127241
0.003431	132.000000	0.130514
0.003432	128.000000	0.133826
0.003433	124.000000	0.138578
0.003434	120.000000	0.142669
0.003435	116.000000	0.144859
0.003436	112.000000	0.148021
0.003437	108.000000	0.150274
0.003438	104.000000	0.153551
0.003439	100.000000	0.155883
0.003440	100.000000	0.157636
0.003441	96.000000	0.158511
0.003442	96.000000	0.158502
0.003443	96.000000	0.159635
0.003444	276.000000	0.158293
0.003445	272.000000	0.156774
0.003446	272.000000	0.154439
0.003447	268.000000	0.150122
0.003448	264.000000	0.148059
0.003449	260.000000	0.143425
0.003450	256.000000	0.140523
0.003451	252.000000	0.137739
0.003452	244.000000	0.132778
0.003453	240.000000	0.130259
0.003454	232.000000	0.125434
0.003455	228.000000	0.122630
0.003456	224.000000	0.118937
0.003457	216.000000	0.114542
0.003458	212.000000	0.113000
0.003459	204.000000	0.108758
0.003460	200.000000	0.105665
0.003461	192.000000	0.102458
0.003462	188.000000	0.099778
0.003463	184.000000	0.097439
0.003464	176.000000	0.093848
0.003465	352.000000	0.091411
0.003466	344.000000	0.088951
0.003467	340.000000	0.086237
0.003468	336.000000	0.085913
0.003469	328.000000	0.082544
0.003470	324.000000	0.080567
0.003471	316.000000	0.078683
0.003472	312.000000	0.077459
0.003473	304.000000	0.077343
0.003474	300.000000	0.075948
0.003475	292.000000	0.075003
0.003476	288.000000	0.074062
0.003477	284.000000	0.074056
0.003478	276.000000	0.074422
0.003479	272.000000	0.073689
0.003480	268.000000	0.073940
0.003481	260.000000	0.074430
0.003482	256.000000	0.075604
0.003483	248.000000	0.077782
0.003484	244.000000	0.077032
0.003485	240.000000	0.078297
0.003486	232.000000	0.079319
0.003487	228.000000	0.081677
0.003488	224.000000	0.085343
0.003489	36.000000	0.086624
0.003490	212.000000	0.088502
0.003491	208.000000	0.090158
0.003492	200.000000	0.093545
0.003493	196.000000	0.097710
0.003494	192.000000	0.099726
0.003495	188.000000	0.103387
0.003496	180.000000	0.106599
0.003497	176.000000	0.110383
0.003498	172.000000	0.114548
0.003499	168.000000	0.117123
0.003500	164.000000	0.120787
0.003501	156.000000	0.125080
0.003502	152.000000	0.129899
0.003503	148.000000	0.133603
0.003504	144.000000	0.136342
0.003505	140.000000	0.140011
0.003506	136.000000	0.144072
0.003507	136.000000	0.146885
0.003508	132.000000	0.149700
0.003509	132.000000	0.150595
0.003510	128.000000	0.151623
0.003511	124.000000	0.152901
0.003512	124.000000	0.152620
0.003513	124.000000	0.152354
0.003514	304.000000	0.149544
0.003515	300.000000	0.146992
0.003516	296.000000	0.145139
0.003517	116.000000	0.141190
0.003518	112.000000	0.139099
0.003519	108.000000	0.135249
0.003520	100.000000	0.131982
0.003521	96.000000	0.128956
0.003522	92.000000	0.125047
0.003523	88.000000	0.123165
0.003524	80.000000	0.119782
0.003525	76.000000	0.117451
0.003526	68.000000	0.114820
0.003527	64.000000	0.112164
0.003528	240.000000	0.110202
0.003529	232.000000	0.107251
0.003530	228.000000	0.105017
0.003531	220.000000	0.102725
0.003532	216.000000	0.101176
0.003533	208.000000	0.099620
0.003534	204.000000	0.096132
0.003535	196.000000	0.094635
0.003536	192.000000	0.093025
0.003537	184.000000	0.091793
0.003538	180.000000	0.090485
0.003539	172.000000	0.087781
0.003540	168.000000	0.087183
0.003541	160.000000	0.086545
0.003542	156.000000	0.085948
0.003543	152.000000	0.086281
0.003544	144.000000	0.083685
0.003545	140.000000	0.084220
0.003546	312.000000	0.083617
0.003547	308.000000	0.084005
0.003548	300.000000	0.084524
0.003549	296.000000	0.083306
0.003550	288.000000	0.084684
0.003551	284.000000	0.084189
0.003552	280.000000	0.084985
0.003553	272.000000	0.086534
0.003554	268.000000	0.085894
0.003555	260.000000	0.088663
0.003556	256.000000	0.089374
0.003557	248.000000	0.091418
0.003558	244.000000	0.092768
0.003559	240.000000	0.092692
0.003560	232.000000	0.095910
0.003561	228.000000	0.098035
0.003562	220.000000	0.100006
0.003563	216.000000	0.103588
0.003564	212.000000	0.104184
0.003565	204.000000	0.107590
0.003566	200.000000	0.109691
0.003567	192.000000	0.113365
0.003568	188.000000	0.117489
0.003569	184.000000	0.118650
0.003570	180.000000	0.123995
0.003571	356.000000	0.126381
0.003572	168.000000	0.129607
0.003573	168.000000	0.133885
0.003574	164.000000	0.135742
0.003575	160.000000	0.139498
0.003576	156.000000	0.141770
0.003577	156.000000	0.144910
0.003578	152.000000	0.146995
0.003579	148.000000	0.147710
0.003580	144.000000	0.150319
0.003581	144.000000	0.150608
0.003582	140.000000	0.151333
0.003583	324.000000	0.150277
0.003584	320.000000	0.147892
0.003585	320.000000	0.146422
0.003586	316.000000	0.143090
0.003587	312.000000	0.140101
0.003588	312.000000	0.135398
0.003589	304.000000	0.132355
0.003590	300.000000	0.127573
0.003591	296.000000	0.124374
0.003592	292.000000	0.121488
0.003593	288.000000	0.116775
0.003594	280.000000	0.113460
0.003595	276.000000	0.110769
0.003596	272.000000	0.107783
0.003597	264.000000	0.105523
0.003598	260.000000	0.102706
0.003599	256.000000	0.100937
0.003600	248.000000	0.098342
0.003601	244.000000	0.096291
0.003602	240.000000	0.095371
0.003603	232.000000	0.092693
0.003604	48.000000	0.092535
0.003605	40.000000	0.090877
0.003606	36.000000	0.089093
0.003607	28.000000	0.088559
0.003608	24.000000	0.087670
0.003609	16.000000	0.088092
0.003610	12.000000	0.087567
0.003611	4.000000	0.086667
0.003612	0.000000	0.086686
0.003613	352.000000	0.086421
0.003614	348.000000	0.086336
0.003615	340.000000	0.087990
0.003616	336.000000	0.087154
0.003617	332.000000	0.087567
0.003618	324.000000	0.087892
0.003619	320.000000	0.087924
0.003620	312.000000	0.089211
0.003621	308.000000	0.090998
0.003622	300.000000	0.091632
0.003623	296.000000	0.092849
0.003624	288.000000	0.093590
0.003625	284.000000	0.094266
0.003626	280.000000	0.096382
0.003627	272.000000	0.098533
0.003628	268.000000	0.100241
0.003629	260.000000	0.101381
0.003630	256.000000	0.104584
0.003631	248.000000	0.105411
0.003632	244.000000	0.107757
0.003633	240.000000	0.110309
0.003634	232.000000	0.111635
0.003635	228.000000	0.115109
0.003636	220.000000	0.117211
0.003637	216.000000	0.120551
0.003638	212.000000	0.123282
0.003639	204.000000	0.124308
0.003640	200.000000	0.128113
0.003641	196.000000	0.130370
0.003642	192.000000	0.134256
0.003643	184.000000	0.137341
0.003644	180.000000	0.139042
0.003645	176.000000	0.142819
0.003646	168.000000	0.145147
0.003647	172.000000	0.148746
0.003648	352.000000	0.151347
0.003649	168.000000	0.151805
0.003650	168.000000	0.153613
0.003651	164.000000	0.154147
0.003652	164.000000	0.153989
0.003653	160.000000	0.153555
0.003654	160.000000	0.151731
0.003655	160.000000	0.149013
0.003656	336.000000	0.146370
0.003657	156.000000	0.141793
0.003658	152.000000	0.138659
0.003659	148.000000	0.135742
0.003660	140.000000	0.131475
0.003661	136.000000	0.126855
0.003662	132.000000	0.121216
0.003663	128.000000	0.117834
0.003664	120.000000	0.114583
0.003665	116.000000	0.111328
0.003666	112.000000	0.108039
0.003667	104.000000	0.102820
0.003668	100.000000	0.100114
0.003669	276.000000	0.097434
0.003670	88.000000	0.095033
0.003671	264.000000	0.092651
0.003672	260.000000	0.088657
0.003673	256.000000	0.086826
0.003674	248.000000	0.085760
0.003675	244.000000	0.083630
0.003676	236.000000	0.082531
0.003677	232.000000	0.080619
0.003678	228.000000	0.079495
0.003679	220.000000	0.079697
0.003680	216.000000	0.079536
0.003681	208.000000	0.079786
0.003682	204.000000	0.079217
0.003683	200.000000	0.080619
0.003684	192.000000	0.080888
0.003685	8.000000	0.081265
0.003686	0.000000	0.082700
0.003687	356.000000	0.083962
0.003688	352.000000	0.085150
0.003689	344.000000	0.087154
0.003690	340.000000	0.088474
0.003691	332.000000	0.089304
0.003692	328.000000	0.091342
0.003693	320.000000	0.093118
0.003694	316.000000	0.095453
0.003695	312.000000	0.098374
0.003696	304.000000	0.099987
0.003697	300.000000	0.102771
0.003698	292.000000	0.103063
0.003699	288.000000	0.106307
0.003700	280.000000	0.109482
0.003701	276.000000	0.111963
0.003702	268.000000	0.114666
0.003703	264.000000	0.116721
0.003704	256.000000	0.119342
0.003705	252.000000	0.122131
0.003706	244.000000	0.125123
0.003707	240.000000	0.128823
0.003708	232.000000	0.130446
0.003709	228.000000	0.135044
0.003710	44.000000	0.137982
0.003711	216.000000	0.140285
0.003712	36.000000	0.142829
0.003713	28.000000	0.145394
0.003714	24.000000	0.149255
0.003715	204.000000	0.151971
0.003716	200.000000	0.154781
0.003717	200.000000	0.156751
0.003718	196.000000	0.158329
0.003719	192.000000	0.159999
0.003720	188.000000	0.160781
0.003721	188.000000	0.161219
0.003722	188.000000	0.160485
0.003723	8.000000	0.159131
0.003724	8.000000	0.158011
0.003725	4.000000	0.155251
0.003726	4.000000	0.150773
0.003727	0.000000	0.146145
0.003728	356.000000	0.143631
0.003729	352.000000	0.138953
0.003730	348.000000	0.134724
0.003731	340.000000	0.130449
0.003732	336.000000	0.126870
0.003733	332.000000	0.123638
0.003734	324.000000	0.119508
0.003735	320.000000	0.115150
0.003736	316.000000	0.110555
0.003737	308.000000	0.107979
0.003738	304.000000	0.105429
0.003739	300.000000	0.102513
0.003740	292.000000	0.099075
0.003741	288.000000	0.095958
0.003742	280.000000	0.092540
0.003743	276.000000	0.090797
0.003744	92.000000	0.088570
0.003745	84.000000	0.086864
0.003746	80.000000	0.083778
0.003747	72.000000	0.082099
0.003748	68.000000	0.080840
0.003749	60.000000	0.079811
0.003750	56.000000	0.078633
0.003751	52.000000	0.077111
0.003752	44.000000	0.077271
0.003753	40.000000	0.077282
0.003754	36.000000	0.078098
0.003755	28.000000	0.078257
0.003756	24.000000	0.077912
0.003757	20.000000	0.079851
0.003758	12.000000	0.081003
0.003759	8.000000	0.082145
0.003760	0.000000	0.084462
0.003761	356.000000	0.085562
0.003762	352.000000	0.087995
0.003763	344.000000	0.090529
0.003764	340.000000	0.092495
0.003765	336.000000	0.094777
0.003766	328.000000	0.097781
0.003767	324.000000	0.101164
0.003768	316.000000	0.103987
0.003769	312.000000	0.107992
0.003770	308.000000	0.110049
0.003771	300.000000	0.112528
0.003772	296.000000	0.116632
0.003773	292.000000	0.120090
0.003774	284.000000	0.123564
0.003775	280.000000	0.127502
0.003776	276.000000	0.130742
0.003777	268.000000	0.133468
0.003778	264.000000	0.136672
0.003779	256.000000	0.140513
0.003780	252.000000	0.143075
0.003781	244.000000	0.146808
0.003782	240.000000	0.150299
0.003783	232.000000	0.153249
0.003784	232.000000	0.156180
0.003785	228.000000	0.158425
0.003786	224.000000	0.161548
0.003787	224.000000	0.164150
0.003788	224.000000	0.166085
0.003789	224.000000	0.167284
0.003790	220.000000	0.167420
0.003791	220.000000	0.166671
0.003792	220.000000	0.166322
0.003793	216.000000	0.164331
0.003794	220.000000	0.161456
0.003795	220.000000	0.157161
0.003796	212.000000	0.153105
0.003797	208.000000	0.151218
0.003798	204.000000	0.148101
0.003799	200.000000	0.143995
0.003800	192.000000	0.140056
0.003801	188.000000	0.135291
0.003802	180.000000	0.132724
0.003803	176.000000	0.129037
0.003804	168.000000	0.126185
0.003805	164.000000	0.122655
0.003806	160.000000	0.118753
0.003807	152.000000	0.117341
0.003808	148.000000	0.112801
0.003809	140.000000	0.109255
0.003810	136.000000	0.107344
0.003811	132.000000	0.104978
0.003812	304.000000	0.102425
0.003813	300.000000	0.099757
0.003814	292.000000	0.096963
0.003815	288.000000	0.093758
0.003816	284.000000	0.092569
0.003817	276.000000	0.091492
0.003818	272.000000	0.088670
0.003819	264.000000	0.087394
0.003820	260.000000	0.086178
0.003821	252.000000	0.085003
0.003822	248.000000	0.084642
0.003823	240.000000	0.083989
0.003824	56.000000	0.082699
0.003825	52.000000	0.082374
0.003826	44.000000	0.082795
0.003827	40.000000	0.083081
0.003828	32.000000	0.083221
0.003829	28.000000	0.083152
0.003830	24.000000	0.084220
0.003831	16.000000	0.084637
0.003832	12.000000	0.086253
0.003833	8.000000	0.087800
0.003834	0.000000	0.089272
0.003835	356.000000	0.091514
0.003836	348.000000	0.093328
0.003837	344.000000	0.095574
0.003838	340.000000	0.097533
0.003839	332.000000	0.100223
0.003840	328.000000	0.103891
0.003841	324.000000	0.107337
0.003842	316.000000	0.110465
0.003843	312.000000	0.113598
0.003844	308.000000	0.116309
0.003845	304.000000	0.121023
0.003846	296.000000	0.125286
0.003847	292.000000	0.128710
0.003848	108.000000	0.133055
0.003849	104.000000	0.135666
0.003850	280.000000	0.139821
0.003851	276.000000	0.143438
0.003852	272.000000	0.146525
0.003853	268.000000	0.150374
0.003854	264.000000	0.152800
0.003855	264.000000	0.156491
0.003856	260.000000	0.158583
0.003857	256.000000	0.159769
0.003858	252.000000	0.161841
0.003859	76.000000	0.162399
0.003860	76.000000	0.161653
0.003861	72.000000	0.160687
0.003862	72.000000	0.159616
0.003863	72.000000	0.156485
0.003864	68.000000	0.153757
0.003865	64.000000	0.150736
0.003866	60.000000	0.147654
0.003867	56.000000	0.144028
0.003868	48.000000	0.139948
0.003869	44.000000	0.137485
0.003870	40.000000	0.135049
0.003871	32.000000	0.133296
0.003872	28.000000	0.129771
0.003873	20.000000	0.126207
0.003874	16.000000	0.123234
0.003875	8.000000	0.121128
0.003876	4.000000	0.118726
0.003877	356.000000	0.116399
0.003878	352.000000	0.113931
0.003879	348.000000	0.111080
0.003880	340.000000	0.108891
0.003881	336.000000	0.106638
0.003882	328.000000	0.104740
0.003883	144.000000	0.102584
0.003884	136.000000	0.100284
0.003885	132.000000	0.099096
0.003886	124.000000	0.097364
0.003887	120.000000	0.095141
0.003888	112.000000	0.094188
0.003889	108.000000	0.091625
0.003890	100.000000	0.091629
0.003891	96.000000	0.091169
0.003892	88.000000	0.089686
0.003893	84.000000	0.089207
0.003894	80.000000	0.088549
0.003895	72.000000	0.088888
0.003896	68.000000	0.088777
0.003897	60.000000	0.088331
0.003898	56.000000	0.088817
0.003899	52.000000	0.088987
0.003900	44.000000	0.090385
0.003901	40.000000	0.091600
0.003902	32.000000	0.091611
0.003903	28.000000	0.092822
0.003904	24.000000	0.093456
0.003905	16.000000	0.095507
0.003906	12.000000	0.097417
0.003907	4.000000	0.098824
0.003908	0.000000	0.101287
0.003909	356.000000	0.102163
0.003910	348.000000	0.105248
0.003911	344.000000	0.107419
0.003912	340.000000	0.109673
0.003913	332.000000	0.113043
0.003914	328.000000	0.116367
0.003915	324.000000	0.118347
0.003916	320.000000	0.121670
0.003917	316.000000	0.123506
0.003918	308.000000	0.127650
0.003919	304.000000	0.131597
0.003920	300.000000	0.135348
0.003921	296.000000	0.137809
0.003922	292.000000	0.140598
0.003923	288.000000	0.144259
0.003924	288.000000	0.147300
0.003925	280.000000	0.150901
0.003926	100.000000	0.153168
0.003927	280.000000	0.153883
0.003928	276.000000	0.154920
0.003929	276.000000	0.155678
0.003930	272.000000	0.155950
0.003931	96.000000	0.154133
0.003932	92.000000	0.152264
0.003933	272.000000	0.149058
0.003934	268.000000	0.146144
0.003935	268.000000	0.143705
0.003936	260.000000	0.140044
0.003937	256.000000	0.136912
0.003938	252.000000	0.133217
0.003939	248.000000	0.128995
0.003940	244.000000	0.126707
0.003941	236.000000	0.123079
0.003942	232.000000	0.119937
0.003943	224.000000	0.118522
0.003944	220.000000	0.116332
0.003945	216.000000	0.114333
0.003946	28.000000	0.111023
0.003947	24.000000	0.109402
0.003948	20.000000	0.106830
0.003949	12.000000	0.105970
0.003950	8.000000	0.104974
0.003951	0.000000	0.103029
0.003952	356.000000	0.101190
0.003953	348.000000	0.099641
0.003954	344.000000	0.100058
0.003955	336.000000	0.098992
0.003956	332.000000	0.097918
0.003957	324.000000	0.097018
0.003958	320.000000	0.096282
0.003959	312.000000	0.096835
0.003960	308.000000	0.096600
0.003961	120.000000	0.096174
0.003962	116.000000	0.095300
0.003963	108.000000	0.095433
0.003964	104.000000	0.095684
0.003965	96.000000	0.096370
0.003966	92.000000	0.095659
0.003967	84.000000	0.096262
0.003968	80.000000	0.097326
0.003969	76.000000	0.098116
0.003970	68.000000	0.098857
0.003971	64.000000	0.099186
0.003972	56.000000	0.099923
0.003973	52.000000	0.101878
0.003974	44.000000	0.103850
0.003975	40.000000	0.105094
0.003976	36.000000	0.106007
0.003977	28.000000	0.106640
0.003978	24.000000	0.109340
0.003979	16.000000	0.111829
0.003980	12.000000	0.114281
0.003981	4.000000	0.116319
0.003982	0.000000	0.117000
0.003983	352.000000	0.120493
0.003984	348.000000	0.122420
0.003985	340.000000	0.126197
0.003986	336.000000	0.128767
0.003987	152.000000	0.131064
0.003988	148.000000	0.134226
0.003989	140.000000	0.136011
0.003990	136.000000	0.139321
0.003991	132.000000	0.142031
0.003992	128.000000	0.145580
0.003993	124.000000	0.147815
0.003994	120.000000	0.151076
0.003995	300.000000	0.153457
0.003996	300.000000	0.154786
0.003997	296.000000	0.156056
0.003998	292.000000	0.158807
0.003999	292.000000	0.159263
0.004000	116.000000	0.159148
0.004001	112.000000	0.156650
0.004002	112.000000	0.154843
0.004003	112.000000	0.153202
0.004004	108.000000	0.150273
0.004005	104.000000	0.145384
0.004006	100.000000	0.141244
0.004007	96.000000	0.136643
0.004008	92.000000	0.133958
0.004009	88.000000	0.131727
0.004010	84.000000	0.127375
0.004011	76.000000	0.122810
0.004012	72.000000	0.118868
0.004013	68.000000	0.116405
0.004014	60.000000	0.113699
0.004015	56.000000	0.111596
0.004016	48.000000	0.107956
0.004017	44.000000	0.104714
0.004018	40.000000	0.103160
0.004019	32.000000	0.101864
0.004020	28.000000	0.099476
0.004021	24.000000	0.098412
0.004022	200.000000	0.096361
0.004023	192.000000	0.095678
0.004024	188.000000	0.095805
0.004025	180.000000	0.094331
0.004026	176.000000	0.093348
0.004027	168.000000	0.092751
0.004028	164.000000	0.093357
0.004029	156.000000	0.094428
0.004030	152.000000	0.095084
0.004031	144.000000	0.094138
0.004032	140.000000	0.094465
0.004033	132.000000	0.096483
0.004034	128.000000	0.098485
0.004035	124.000000	0.099198
0.004036	116.000000	0.098691
0.004037	112.000000	0.099564
0.004038	104.000000	0.102019
0.004039	280.000000	0.103382
0.004040	92.000000	0.105657
0.004041	88.000000	0.105832
0.004042	80.000000	0.106259
0.004043	76.000000	0.108306
0.004044	68.000000	0.110248
0.004045	64.000000	0.113014
0.004046	56.000000	0.113225
0.004047	52.000000	0.115820
0.004048	224.000000	0.117361
0.004049	220.000000	0.119962
0.004050	212.000000	0.123051
0.004051	208.000000	0.123137
0.004052	200.000000	0.125899
0.004053	16.000000	0.128228
0.004054	8.000000	0.130917
0.004055	4.000000	0.133672
0.004056	0.000000	0.134078
0.004057	352.000000	0.137254
0.004058	344.000000	0.139674
0.004059	340.000000	0.142482
0.004060	332.000000	0.146507
0.004061	332.000000	0.146896
0.004062	324.000000	0.150031
0.004063	316.000000	0.151770
0.004064	312.000000	0.155352
0.004065	308.000000	0.159175
0.004066	308.000000	0.160231
0.004067	132.000000	0.163121
0.004068	128.000000	0.164204
0.004069	312.000000	0.165237
0.004070	316.000000	0.165999
0.004071	312.000000	0.163076
0.004072	136.000000	0.161757
0.004073	132.000000	0.159882
0.004074	128.000000	0.156014
0.004075	308.000000	0.152521
0.004076	304.000000	0.148545
0.004077	300.000000	0.144282
0.004078	296.000000	0.141341
0.004079	288.000000	0.137265
0.004080	284.000000	0.132063
0.004081	280.000000	0.128884
0.004082	272.000000	0.124940
0.004083	268.000000	0.122172
0.004084	264.000000	0.119202
0.004085	256.000000	0.114851
0.004086	252.000000	0.110967
0.004087	244.000000	0.107409
0.004088	240.000000	0.106389
0.004089	56.000000	0.104011
0.004090	52.000000	0.100057
0.004091	44.000000	0.096787
0.004092	40.000000	0.095361
0.004093	32.000000	0.093894
0.004094	28.000000	0.092904
0.004095	24.000000	0.090728
0.004096	16.000000	0.087991
0.004097	12.000000	0.088017
0.004098	4.000000	0.087991
0.004099	0.000000	0.088208
0.004100	352.000000	0.088425
0.004101	348.000000	0.087275
0.004102	344.000000	0.087791
0.004103	156.000000	0.088618
0.004104	152.000000	0.090467
0.004105	148.000000	0.091215
0.004106	140.000000	0.091135
0.004107	136.000000	0.093305
0.004108	128.000000	0.094747
0.004109	124.000000	0.096871
0.004110	120.000000	0.099533
0.004111	112.000000	0.099605
0.004112	108.000000	0.102979
0.004113	100.000000	0.105941
0.004114	96.000000	0.108574
0.004115	92.000000	0.111365
0.004116	84.000000	0.111925
0.004117	76.000000	0.115709
0.004118	72.000000	0.118115
0.004119	64.000000	0.122271
0.004120	60.000000	0.125842
0.004121	56.000000	0.126338
0.004122	48.000000	0.129598
0.004123	40.000000	0.132344
0.004124	32.000000	0.136618
0.004125	28.000000	0.139509
0.004126	24.000000	0.141272
0.004127	16.000000	0.144303
0.004128	8.000000	0.146475
0.004129	0.000000	0.150073
0.004130	184.000000	0.154376
0.004131	180.000000	0.154809
0.004132	172.000000	0.158160
0.004133	164.000000	0.161474
0.004134	348.000000	0.164207
0.004135	352.000000	0.167091
0.004136	348.000000	0.166692
0.004137	344.000000	0.169155
0.004138	340.000000	0.170327
0.004139	344.000000	0.170820
0.004140	168.000000	0.168832
0.004141	164.000000	0.166615
0.004142	168.000000	0.164932
0.004143	164.000000	0.162118
0.004144	160.000000	0.158279
0.004145	156.000000	0.154036
0.004146	148.000000	0.149176
0.004147	144.000000	0.146790
0.004148	140.000000	0.144437
0.004149	136.000000	0.140236
0.004150	128.000000	0.136227
0.004151	124.000000	0.132781
0.004152	116.000000	0.129512
0.004153	112.000000	0.125698
0.004154	108.000000	0.122775
0.004155	100.000000	0.119959
0.004156	96.000000	0.116032
0.004157	88.000000	0.113922
0.004158	84.000000	0.111519
0.004159	76.000000	0.108084
0.004160	72.000000	0.105848
0.004161	248.000000	0.103398
0.004162	240.000000	0.101560
0.004163	236.000000	0.098885
0.004164	228.000000	0.096991
0.004165	224.000000	0.095316
0.004166	216.000000	0.093241
0.004167	212.000000	0.092310
0.004168	208.000000	0.090874
0.004169	200.000000	0.089981
0.004170	196.000000	0.089248
0.004171	188.000000	0.088839
0.004172	184.000000	0.089278
0.004173	176.000000	0.089156
0.004174	172.000000	0.089122
0.004175	168.000000	0.089813
0.004176	160.000000	0.089744
0.004177	156.000000	0.091731
0.004178	152.000000	0.092892
0.004179	144.000000	0.094983
0.004180	140.000000	0.096105
0.004181	136.000000	0.096582
0.004182	128.000000	0.099355
0.004183	124.000000	0.101954
0.004184	120.000000	0.104819
0.004185	112.000000	0.107133
0.004186	108.000000	0.110088
0.004187	104.000000	0.113275
0.004188	96.000000	0.114959
0.004189	92.000000	0.119228
0.004190	88.000000	0.121655
0.004191	84.000000	0.124341
0.004192	76.000000	0.129232
0.004193	72.000000	0.132312
0.004194	68.000000	0.136168
0.004195	60.000000	0.139239
0.004196	56.000000	0.142125
0.004197	52.000000	0.145416
0.004198	44.000000	0.149222
0.004199	40.000000	0.154519
0.004200	36.000000	0.156931
0.004201	32.000000	0.158146
0.004202	24.000000	0.162233
0.004203	24.000000	0.164980
0.004204	208.000000	0.168349
0.004205	24.000000	0.170326
0.004206	24.000000	0.170441
0.004207	204.000000	0.171593
0.004208	204.000000	0.170416
0.004209	36.000000	0.166919
0.004210	36.000000	0.165160
0.004211	28.000000	0.163366
0.004212	24.000000	0.159634
0.004213	16.000000	0.155939
0.004214	12.000000	0.153158
0.004215	8.000000	0.151111
0.004216	0.000000	0.149138
0.004217	356.000000	0.146880
0.004218	348.000000	0.141948
0.004219	344.000000	0.138645
0.004220	336.000000	0.137328
0.004221	332.000000	0.135754
0.004222	324.000000	0.133030
0.004223	320.000000	0.129480
0.004224	132.000000	0.125701
0.004225	128.000000	0.123958
0.004226	120.000000	0.122131
0.004227	116.000000	0.120325
0.004228	108.000000	0.116241
0.004229	104.000000	0.113687
0.004230	96.000000	0.113105
0.004231	92.000000	0.111132
0.004232	84.000000	0.108647
0.004233	80.000000	0.105797
0.004234	76.000000	0.104817
0.004235	68.000000	0.103642
0.004236	60.000000	0.103204
0.004237	56.000000	0.101765
0.004238	48.000000	0.099647
0.004239	44.000000	0.099747
0.004240	40.000000	0.100085
0.004241	212.000000	0.097927
0.004242	204.000000	0.097952
0.004243	200.000000	0.097271
0.004244	196.000000	0.097730
0.004245	188.000000	0.098323
0.004246	184.000000	0.097782
0.004247	176.000000	0.097690
0.004248	172.000000	0.097995
0.004249	168.000000	0.100208
0.004250	160.000000	0.100655
0.004251	156.000000	0.101403
0.004252	148.000000	0.102610
0.004253	144.000000	0.103863
0.004254	140.000000	0.105799
0.004255	132.000000	0.107878
0.004256	128.000000	0.108911
0.004257	120.000000	0.110900
0.004258	116.000000	0.114357
0.004259	112.000000	0.117858
0.004260	108.000000	0.120539
0.004261	100.000000	0.121710
0.004262	96.000000	0.123871
0.004263	92.000000	0.128024
0.004264	264.000000	0.132875
0.004265	260.000000	0.135550
0.004266	256.000000	0.138521
0.004267	252.000000	0.140690
0.004268	248.000000	0.144381
0.004269	240.000000	0.148776
0.004270	236.000000	0.151424
0.004271	56.000000	0.154843
0.004272	56.000000	0.157157
0.004273	52.000000	0.158802
0.004274	48.000000	0.162615
0.004275	44.000000	0.164032
0.004276	44.000000	0.165986
0.004277	228.000000	0.164848
0.004278	228.000000	0.163494
0.004279	232.000000	0.161815
0.004280	228.000000	0.161063
0.004281	224.000000	0.158973
0.004282	224.000000	0.154443
0.004283	220.000000	0.150269
0.004284	216.000000	0.146368
0.004285	208.000000	0.144707
0.004286	204.000000	0.143583
0.004287	196.000000	0.139148
0.004288	192.000000	0.135835
0.004289	188.000000	0.132814
0.004290	180.000000	0.132324
0.004291	356.000000	0.129862
0.004292	168.000000	0.126547
0.004293	164.000000	0.124416
0.004294	340.000000	0.122761
0.004295	332.000000	0.122536
0.004296	328.000000	0.120596
0.004297	320.000000	0.117858
0.004298	316.000000	0.115487
0.004299	308.000000	0.115160
0.004300	300.000000	0.114089
0.004301	296.000000	0.113115
0.004302	288.000000	0.111268
0.004303	284.000000	0.108640
0.004304	276.000000	0.107893
0.004305	272.000000	0.107676
0.004306	264.000000	0.106750
0.004307	260.000000	0.105230
0.004308	252.000000	0.104361
0.004309	248.000000	0.104184
0.004310	240.000000	0.103686
0.004311	232.000000	0.103567
0.004312	228.000000	0.102753
0.004313	224.000000	0.103494
0.004314	216.000000	0.103478
0.004315	212.000000	0.103959
0.004316	204.000000	0.103432
0.004317	200.000000	0.104000
0.004318	196.000000	0.105683
0.004319	188.000000	0.106356
0.004320	184.000000	0.107331
0.004321	176.000000	0.106709
0.004322	172.000000	0.108609
0.004323	168.000000	0.110696
0.004324	160.000000	0.111896
0.004325	332.000000	0.113394
0.004326	148.000000	0.114066
0.004327	144.000000	0.115408
0.004328	316.000000	0.118235
0.004329	312.000000	0.120489
0.004330	304.000000	0.121214
0.004331	120.000000	0.123469
0.004332	292.000000	0.125883
0.004333	288.000000	0.129338
0.004334	104.000000	0.131812
0.004335	100.000000	0.132928
0.004336	92.000000	0.135190
0.004337	88.000000	0.139078
0.004338	84.000000	0.142687
0.004339	80.000000	0.145817
0.004340	76.000000	0.146885
0.004341	72.000000	0.148904
0.004342	68.000000	0.153421
0.004343	68.000000	0.157447
0.004344	68.000000	0.159639
0.004345	64.000000	0.159743
0.004346	64.000000	0.159995
0.004347	64.000000	0.161732
0.004348	244.000000	0.161966
0.004349	244.000000	0.160208
0.004350	240.000000	0.158348
0.004351	64.000000	0.155942
0.004352	60.000000	0.151608
0.004353	56.000000	0.147906
0.004354	52.000000	0.144451
0.004355	48.000000	0.141179
0.004356	44.000000	0.137996
0.004357	36.000000	0.132963
0.004358	32.000000	0.129695
0.004359	28.000000	0.127346
0.004360	20.000000	0.125534
0.004361	16.000000	0.122711
0.004362	12.000000	0.118652
0.004363	8.000000	0.116160
0.004364	0.000000	0.114178
0.004365	356.000000	0.113916
0.004366	168.000000	0.111891
0.004367	164.000000	0.109156
0.004368	160.000000	0.107421
0.004369	152.000000	0.105487
0.004370	148.000000	0.105783
0.004371	140.000000	0.105015
0.004372	136.000000	0.103515
0.004373	128.000000	0.103670
0.004374	124.000000	0.102601
0.004375	116.000000	0.102812
0.004376	112.000000	0.103057
0.004377	104.000000	0.102988
0.004378	100.000000	0.104326
0.004379	92.000000	0.104924
0.004380	88.000000	0.105126
0.004381	80.000000	0.105628
0.004382	256.000000	0.105440
0.004383	248.000000	0.107391
0.004384	244.000000	0.107776
0.004385	236.000000	0.107675
0.004386	232.000000	0.109472
0.004387	224.000000	0.109406
0.004388	220.000000	0.111834
0.004389	212.000000	0.112382
0.004390	208.000000	0.112697
0.004391	200.000000	0.115657
0.004392	196.000000	0.116321
0.004393	192.000000	0.119281
0.004394	184.000000	0.119364
0.004395	176.000000	0.119830
0.004396	172.000000	0.123151
0.004397	168.000000	0.125183
0.004398	160.000000	0.127113
0.004399	152.000000	0.129413
0.004400	148.000000	0.129750
0.004401	140.000000	0.132406
0.004402	132.000000	0.134777
0.004403	128.000000	0.137624
0.004404	120.000000	0.139299
0.004405	116.000000	0.140680
0.004406	108.000000	0.144315
0.004407	104.000000	0.145985
0.004408	96.000000	0.149460
0.004409	92.000000	0.150938
0.004410	272.000000	0.153278
0.004411	272.000000	0.156629
0.004412	268.000000	0.159241
0.004413	260.000000	0.162057
0.004414	84.000000	0.163627
0.004415	80.000000	0.165931
0.004416	84.000000	0.166902
0.004417	80.000000	0.167373
0.004418	80.000000	0.166963
0.004419	84.000000	0.164903
0.004420	264.000000	0.163866
0.004421	268.000000	0.159869
0.004422	264.000000	0.156148
0.004423	260.000000	0.152679
0.004424	252.000000	0.149078
0.004425	248.000000	0.146072
0.004426	244.000000	0.141722
0.004427	240.000000	0.138558
0.004428	236.000000	0.133845
0.004429	228.000000	0.130430
0.004430	224.000000	0.128161
0.004431	216.000000	0.124964
0.004432	212.000000	0.121728
0.004433	208.000000	0.118527
0.004434	200.000000	0.115805
0.004435	196.000000	0.113395
0.004436	12.000000	0.110519
0.004437	184.000000	0.109157
0.004438	0.000000	0.106643
0.004439	352.000000	0.105494
0.004440	348.000000	0.103411
0.004441	344.000000	0.100897
0.004442	336.000000	0.100570
0.004443	332.000000	0.098917
0.004444	324.000000	0.100022
0.004445	320.000000	0.099452
0.004446	316.000000	0.099173
0.004447	308.000000	0.099165
0.004448	304.000000	0.099221
0.004449	296.000000	0.099582
0.004450	112.000000	0.101393
0.004451	284.000000	0.102443
0.004452	100.000000	0.103860
0.004453	272.000000	0.105086
0.004454	268.000000	0.105913
0.004455	84.000000	0.107657
0.004456	256.000000	0.109536
0.004457	252.000000	0.112302
0.004458	244.000000	0.113667
0.004459	240.000000	0.115372
0.004460	232.000000	0.116927
0.004461	228.000000	0.119031
0.004462	220.000000	0.121705
0.004463	216.000000	0.123734
0.004464	208.000000	0.125713
0.004465	204.000000	0.127910
0.004466	196.000000	0.130228
0.004467	192.000000	0.132081
0.004468	184.000000	0.134368
0.004469	180.000000	0.135961
0.004470	176.000000	0.138523
0.004471	344.000000	0.141395
0.004472	160.000000	0.142955
0.004473	152.000000	0.145945
0.004474	144.000000	0.146129
0.004475	140.000000	0.149081
0.004476	132.000000	0.151941
0.004477	124.000000	0.153798
0.004478	120.000000	0.156538
0.004479	112.000000	0.157683
0.004480	108.000000	0.159942
0.004481	104.000000	0.162063
0.004482	96.000000	0.164345
0.004483	92.000000	0.167069
0.004484	88.000000	0.168783
0.004485	84.000000	0.171764
0.004486	80.000000	0.174497
0.004487	108.000000	0.175748
0.004488	116.000000	0.175286
0.004489	124.000000	0.174338
0.004490	120.000000	0.168832
0.004491	116.000000	0.165813
0.004492	112.000000	0.162493
0.004493	108.000000	0.158341
0.004494	100.000000	0.157298
0.004495	96.000000	0.151197
0.004496	88.000000	0.148759
0.004497	84.000000	0.145682
0.004498	80.000000	0.141656
0.004499	72.000000	0.139651
0.004500	68.000000	0.135006
0.004501	60.000000	0.131790
0.004502	56.000000	0.128994
0.004503	48.000000	0.125807
0.004504	224.000000	0.124896
0.004505	216.000000	0.120380
0.004506	212.000000	0.117160
0.004507	208.000000	0.115017
0.004508	200.000000	0.111862
0.004509	196.000000	0.111104
0.004510	188.000000	0.108028
0.004511	184.000000	0.105707
0.004512	180.000000	0.104388
0.004513	172.000000	0.102656
0.004514	164.000000	0.101568
0.004515	160.000000	0.099641
0.004516	156.000000	0.099506
0.004517	148.000000	0.098999
0.004518	144.000000	0.098566
0.004519	136.000000	0.098351
0.004520	312.000000	0.097691
0.004521	308.000000	0.098365
0.004522	300.000000	0.099007
0.004523	296.000000	0.100076
0.004524	288.000000	0.100757
0.004525	284.000000	0.100486
0.004526	280.000000	0.103029
0.004527	272.000000	0.104825
0.004528	268.000000	0.106902
0.004529	260.000000	0.108059
0.004530	256.000000	0.109790
0.004531	252.000000	0.112520
0.004532	248.000000	0.115258
0.004533	240.000000	0.118391
0.004534	236.000000	0.119629
0.004535	228.000000	0.122896
0.004536	224.000000	0.126224
0.004537	216.000000	0.129199
0.004538	212.000000	0.132796
0.004539	204.000000	0.134319
0.004540	200.000000	0.137344
0.004541	16.000000	0.141125
0.004542	8.000000	0.144313
0.004543	4.000000	0.147760
0.004544	356.000000	0.149026
0.004545	348.000000	0.152179
0.004546	344.000000	0.155135
0.004547	340.000000	0.158293
0.004548	332.000000	0.160218
0.004549	328.000000	0.162437
0.004550	324.000000	0.165437
0.004551	316.000000	0.168940
0.004552	312.000000	0.171896
0.004553	308.000000	0.173767
0.004554	136.000000	0.174916
0.004555	136.000000	0.175960
0.004556	0.000000	0.176000
0.004557	356.000000	0.173504
0.004558	352.000000	0.171357
0.004559	340.000000	0.168939
0.004560	336.000000	0.166358
0.004561	328.000000	0.162908
0.004562	324.000000	0.159683
0.004563	316.000000	0.158259
0.004564	308.000000	0.155180
0.004565	300.000000	0.152097
0.004566	296.000000	0.148358
0.004567	288.000000	0.144918
0.004568	284.000000	0.143677
0.004569	276.000000	0.140768
0.004570	272.000000	0.137372
0.004571	264.000000	0.133696
0.004572	260.000000	0.130830
0.004573	252.000000	0.129503
0.004574	248.000000	0.127624
0.004575	240.000000	0.124232
0.004576	236.000000	0.120668
0.004577	52.000000	0.119539
0.004578	44.000000	0.118066
0.004579	40.000000	0.115368
0.004580	32.000000	0.113141
0.004581	28.000000	0.111458
0.004582	20.000000	0.109889
0.004583	16.000000	0.108359
0.004584	8.000000	0.106772
0.004585	4.000000	0.104815
0.004586	356.000000	0.103853
0.004587	352.000000	0.104114
0.004588	344.000000	0.103221
0.004589	340.000000	0.101910
0.004590	332.000000	0.101158
0.004591	328.000000	0.101545
0.004592	320.000000	0.101878
0.004593	316.000000	0.102205
0.004594	308.000000	0.102465
0.004595	304.000000	0.102713
0.004596	300.000000	0.103363
0.004597	292.000000	0.105377
0.004598	288.000000	0.105967
0.004599	284.000000	0.107398
0.004600	276.000000	0.109162
0.004601	272.000000	0.110813
0.004602	88.000000	0.113205
0.004603	260.000000	0.114119
0.004604	256.000000	0.116934
0.004605	252.000000	0.119081
0.004606	248.000000	0.121813
0.004607	244.000000	0.125293
0.004608	236.000000	0.126282
0.004609	232.000000	0.130264
0.004610	228.000000	0.132822
0.004611	220.000000	0.136085
0.004612	216.000000	0.140075
0.004613	212.000000	0.141538
0.004614	208.000000	0.144889
0.004615	204.000000	0.148743
0.004616	196.000000	0.151718
0.004617	192.000000	0.155320
0.004618	188.000000	0.157705
0.004619	180.000000	0.161057
0.004620	180.000000	0.163861
0.004621	180.000000	0.167146
0.004622	0.000000	0.169925
0.004623	0.000000	0.170745
0.004624	0.000000	0.171330
0.004625	192.000000	0.170794
0.004626	192.000000	0.167558
0.004627	188.000000	0.164995
0.004628	184.000000	0.163360
0.004629	180.000000	0.160666
0.004630	176.000000	0.156693
0.004631	172.000000	0.153560
0.004632	164.000000	0.150971
0.004633	160.000000	0.149827
0.004634	156.000000	0.147218
0.004635	148.000000	0.143523
0.004636	144.000000	0.141238
0.004637	136.000000	0.139206
0.004638	132.000000	0.138187
0.004639	124.000000	0.136106
0.004640	120.000000	0.133961
0.004641	112.000000	0.131712
0.004642	108.000000	0.129801
0.004643	100.000000	0.130060
0.004644	96.000000	0.127179
0.004645	268.000000	0.126018
0.004646	84.000000	0.124080
0.004647	76.000000	0.122257
0.004648	248.000000	0.121556
0.004649	244.000000	0.119251
0.004650	236.000000	0.117809
0.004651	232.000000	0.116425
0.004652	224.000000	0.115862
0.004653	220.000000	0.115276
0.004654	212.000000	0.113743
0.004655	208.000000	0.112595
0.004656	204.000000	0.112543
0.004657	196.000000	0.111852
0.004658	8.000000	0.111968
0.004659	4.000000	0.110893
0.004660	356.000000	0.110906
0.004661	352.000000	0.110557
0.004662	344.000000	0.109967
0.004663	340.000000	0.110977
0.004664	332.000000	0.110415
0.004665	328.000000	0.111808
0.004666	320.000000	0.112672
0.004667	316.000000	0.112180
0.004668	308.000000	0.113552
0.004669	304.000000	0.114071
0.004670	300.000000	0.116132
0.004671	292.000000	0.117539
0.004672	288.000000	0.117703
0.004673	280.000000	0.119768
0.004674	276.000000	0.120735
0.004675	268.000000	0.122867
0.004676	264.000000	0.124723
0.004677	260.000000	0.126318
0.004678	252.000000	0.129071
0.004679	248.000000	0.130462
0.004680	240.000000	0.134072
0.004681	236.000000	0.136567
0.004682	232.000000	0.137860
0.004683	224.000000	0.141640
0.004684	44.000000	0.144279
0.004685	36.000000	0.147070
0.004686	32.000000	0.149638
0.004687	28.000000	0.152615
0.004688	24.000000	0.155700
0.004689	20.000000	0.158309
0.004690	204.000000	0.161610
0.004691	200.000000	0.163127
0.004692	196.000000	0.165977
0.004693	196.000000	0.167938
0.004694	192.000000	0.168015
0.004695	16.000000	0.169228
0.004696	200.000000	0.167076
0.004697	20.000000	0.165510
0.004698	28.000000	0.162284
0.004699	20.000000	0.159307
0.004700	16.000000	0.156029
0.004701	12.000000	0.151889
0.004702	8.000000	0.150238
0.004703	0.000000	0.146546
0.004704	356.000000	0.143110
0.004705	352.000000	0.140763
0.004706	344.000000	0.137491
0.004707	160.000000	0.135759
0.004708	156.000000	0.133791
0.004709	148.000000	0.130292
0.004710	144.000000	0.129213
0.004711	136.000000	0.125858
0.004712	132.000000	0.125422
0.004713	128.000000	0.124015
0.004714	120.000000	0.122169
0.004715	116.000000	0.121272
0.004716	108.000000	0.118885
0.004717	104.000000	0.119999
0.004718	96.000000	0.118678
0.004719	92.000000	0.118074
0.004720	84.000000	0.117699
0.004721	76.000000	0.115808
0.004722	72.000000	0.116845
0.004723	64.000000	0.117413
0.004724	60.000000	0.116573
0.004725	52.000000	0.116312
0.004726	44.000000	0.115306
0.004727	36.000000	0.115936
0.004728	32.000000	0.115973
0.004729	24.000000	0.116663
0.004730	20.000000	0.116364
0.004731	12.000000	0.116228
0.004732	8.000000	0.116617
0.004733	0.000000	0.117613
0.004734	356.000000	0.118804
0.004735	348.000000	0.118752
0.004736	164.000000	0.119628
0.004737	336.000000	0.120778
0.004738	332.000000	0.121048
0.004739	144.000000	0.122086
0.004740	140.000000	0.123527
0.004741	136.000000	0.123727
0.004742	128.000000	0.125148
0.004743	120.000000	0.126865
0.004744	116.000000	0.127439
0.004745	108.000000	0.128732
0.004746	104.000000	0.131068
0.004747	96.000000	0.131934
0.004748	92.000000	0.132993
0.004749	84.000000	0.135629
0.004750	80.000000	0.137328
0.004751	252.000000	0.139203
0.004752	248.000000	0.139984
0.004753	244.000000	0.142762
0.004754	236.000000	0.144674
0.004755	232.000000	0.147161
0.004756	228.000000	0.149851
0.004757	220.000000	0.151445
0.004758	216.000000	0.153935
0.004759	212.000000	0.156125
0.004760	208.000000	0.158744
0.004761	204.000000	0.161331
0.004762	200.000000	0.162943
0.004763	196.000000	0.166916
0.004764	204.000000	0.169453
0.004765	208.000000	0.169515
0.004766	212.000000	0.169763
0.004767	32.000000	0.168154
0.004768	216.000000	0.166764
0.004769	216.000000	0.162880
0.004770	212.000000	0.158009
0.004771	208.000000	0.155432
0.004772	204.000000	0.152589
0.004773	200.000000	0.149292
0.004774	192.000000	0.145900
0.004775	188.000000	0.141705
0.004776	184.000000	0.138183
0.004777	176.000000	0.135162
0.004778	172.000000	0.132600
0.004779	168.000000	0.129470
0.004780	160.000000	0.126075
0.004781	156.000000	0.124052
0.004782	152.000000	0.122248
0.004783	324.000000	0.120009
0.004784	320.000000	0.117574
0.004785	316.000000	0.114817
0.004786	308.000000	0.114013
0.004787	304.000000	0.112720
0.004788	296.000000	0.112450
0.004789	292.000000	0.110280
0.004790	284.000000	0.108833
0.004791	280.000000	0.109261
0.004792	276.000000	0.108306
0.004793	268.000000	0.109501
0.004794	264.000000	0.108887
0.004795	256.000000	0.109111
0.004796	252.000000	0.110094
0.004797	64.000000	0.110314
0.004798	60.000000	0.111229
0.004799	52.000000	0.112214
0.004800	48.000000	0.113621
0.004801	40.000000	0.114326
0.004802	36.000000	0.115840
0.004803	28.000000	0.117427
0.004804	24.000000	0.117771
0.004805	16.000000	0.119134
0.004806	12.000000	0.121047
0.004807	4.000000	0.122624
0.004808	0.000000	0.124342
0.004809	352.000000	0.125339
0.004810	348.000000	0.127407
0.004811	340.000000	0.127872
0.004812	336.000000	0.130070
0.004813	328.000000	0.133311
0.004814	324.000000	0.134003
0.004815	316.000000	0.137019
0.004816	308.000000	0.137244
0.004817	304.000000	0.138817
0.004818	296.000000	0.141188
0.004819	288.000000	0.143336
0.004820	284.000000	0.146257
0.004821	276.000000	0.145955
0.004822	268.000000	0.148580
0.004823	260.000000	0.151021
0.004824	256.000000	0.152022
0.004825	248.000000	0.154947
0.004826	244.000000	0.156091
0.004827	240.000000	0.157688
0.004828	232.000000	0.160541
0.004829	228.000000	0.164097
0.004830	220.000000	0.165535
0.004831	216.000000	0.166992
0.004832	212.000000	0.169352
0.004833	32.000000	0.171756
0.004834	232.000000	0.174804
0.004835	232.000000	0.176295
0.004836	60.000000	0.175593
0.004837	80.000000	0.174252
0.004838	76.000000	0.170939
0.004839	68.000000	0.166077
0.004840	64.000000	0.163074
0.004841	56.000000	0.161027
0.004842	48.000000	0.156838
0.004843	44.000000	0.153703
0.004844	220.000000	0.149511
0.004845	216.000000	0.146316
0.004846	208.000000	0.144218
0.004847	20.000000	0.141645
0.004848	196.000000	0.137448
0.004849	192.000000	0.132945
0.004850	188.000000	0.130633
0.004851	180.000000	0.128566
0.004852	172.000000	0.126453
0.004853	168.000000	0.124114
0.004854	164.000000	0.120249
0.004855	156.000000	0.117438
0.004856	148.000000	0.116057
0.004857	144.000000	0.114848
0.004858	140.000000	0.113081
0.004859	132.000000	0.111345
0.004860	128.000000	0.109702
0.004861	120.000000	0.108451
0.004862	116.000000	0.107666
0.004863	108.000000	0.106848
0.004864	104.000000	0.106354
0.004865	100.000000	0.106165
0.004866	92.000000	0.107073
0.004867	88.000000	0.107163
0.004868	80.000000	0.107383
0.004869	76.000000	0.107850
0.004870	252.000000	0.108591
0.004871	244.000000	0.110304
0.004872	240.000000	0.112467
0.004873	52.000000	0.114121
0.004874	228.000000	0.115148
0.004875	224.000000	0.117072
0.004876	216.000000	0.117990
0.004877	212.000000	0.121503
0.004878	204.000000	0.123141
0.004879	200.000000	0.126842
0.004880	196.000000	0.128231
0.004881	188.000000	0.130067
0.004882	180.000000	0.133364
0.004883	356.000000	0.134679
0.004884	352.000000	0.138634
0.004885	348.000000	0.140490
0.004886	340.000000	0.142328
0.004887	148.000000	0.145190
0.004888	144.000000	0.148182
0.004889	136.000000	0.150982
0.004890	132.000000	0.152535
0.004891	308.000000	0.152945
0.004892	300.000000	0.156355
0.004893	292.000000	0.159057
0.004894	280.000000	0.161932
0.004895	276.000000	0.163869
0.004896	268.000000	0.163849
0.004897	260.000000	0.166385
0.004898	256.000000	0.168556
0.004899	252.000000	0.171662
0.004900	244.000000	0.173223
0.004901	236.000000	0.173988
0.004902	4.000000	0.174284
0.004903	356.000000	0.173980
0.004904	348.000000	0.173876
0.004905	336.000000	0.173649
0.004906	328.000000	0.173753
0.004907	128.000000	0.171408
0.004908	112.000000	0.168062
0.004909	108.000000	0.166011
0.004910	100.000000	0.163853
0.004911	88.000000	0.163583
0.004912	256.000000	0.159421
0.004913	252.000000	0.156194
0.004914	244.000000	0.152691
0.004915	240.000000	0.149373
0.004916	232.000000	0.149641
0.004917	228.000000	0.146076
0.004918	220.000000	0.143307
0.004919	216.000000	0.140145
0.004920	212.000000	0.137578
0.004921	24.000000	0.136033
0.004922	16.000000	0.133091
0.004923	12.000000	0.130799
0.004924	4.000000	0.129014
0.004925	0.000000	0.125791
0.004926	352.000000	0.124660
0.004927	348.000000	0.122266
0.004928	340.000000	0.119419
0.004929	336.000000	0.118844
0.004930	328.000000	0.117346
0.004931	324.000000	0.116132
0.004932	316.000000	0.114568
0.004933	312.000000	0.112959
0.004934	304.000000	0.112253
0.004935	300.000000	0.111246
0.004936	292.000000	0.111352
0.004937	108.000000	0.111438
0.004938	100.000000	0.110243
0.004939	96.000000	0.110565
0.004940	88.000000	0.110931
0.004941	84.000000	0.110606
0.004942	80.000000	0.111122
0.004943	72.000000	0.112170
0.004944	68.000000	0.113312
0.004945	60.000000	0.114739
0.004946	56.000000	0.116145
0.004947	52.000000	0.117408
0.004948	44.000000	0.119007
0.004949	40.000000	0.120641
0.004950	36.000000	0.123054
0.004951	28.000000	0.125052
0.004952	24.000000	0.127543
0.004953	20.000000	0.130252
0.004954	12.000000	0.132859
0.004955	8.000000	0.134607
0.004956	0.000000	0.137073
0.004957	356.000000	0.140158
0.004958	352.000000	0.143859
0.004959	348.000000	0.146596
0.004960	340.000000	0.150053
0.004961	332.000000	0.152135
0.004962	328.000000	0.154825
0.004963	148.000000	0.157770
0.004964	140.000000	0.160645
0.004965	132.000000	0.163662
0.004966	124.000000	0.166293
0.004967	120.000000	0.169864
0.004968	116.000000	0.172555
0.004969	108.000000	0.174405
0.004970	300.000000	0.176106
0.004971	28.000000	0.178245
0.004972	12.000000	0.176615
0.004973	160.000000	0.173251
0.004974	160.000000	0.170327
0.004975	152.000000	0.169875
0.004976	148.000000	0.167871
0.004977	140.000000	0.164772
0.004978	136.000000	0.161169
0.004979	128.000000	0.158962
0.004980	124.000000	0.157670
0.004981	116.000000	0.156588
0.004982	112.000000	0.154151
0.004983	104.000000	0.152541
0.004984	96.000000	0.150208
0.004985	268.000000	0.148802
0.004986	260.000000	0.146789
0.004987	256.000000	0.144232
0.004988	248.000000	0.143028
0.004989	244.000000	0.140988
0.004990	236.000000	0.139223
0.004991	228.000000	0.136929
0.004992	224.000000	0.134592
0.004993	216.000000	0.131886
0.004994	212.000000	0.130980
0.004995	204.000000	0.130327
0.004996	196.000000	0.128476
0.004997	192.000000	0.126143
0.004998	184.000000	0.123987
0.004999	180.000000	0.123015


==> img/periodogram/metis/oc.dat <==
-0.005000	68.000000	0.007214
-0.004999	48.000000	0.003112
-0.004998	252.000000	0.006426
-0.004997	204.000000	0.003879
-0.004996	60.000000	0.005137
-0.004995	184.000000	0.004941
-0.004994	40.000000	0.004382
-0.004993	152.000000	0.006071
-0.004992	20.000000	0.003774
-0.004991	108.000000	0.006769
-0.004990	0.000000	0.003874
-0.004989	76.000000	0.006625
-0.004988	340.000000	0.004235
-0.004987	208.000000	0.005930
-0.004986	124.000000	0.005080
-0.004985	0.000000	0.005323
-0.004984	96.000000	0.005475
-0.004983	340.000000	0.005099
-0.004982	64.000000	0.005413
-0.004981	316.000000	0.005107
-0.004980	40.000000	0.005550
-0.004979	100.000000	0.005587
-0.004978	184.000000	0.005501
-0.004977	68.000000	0.005341
-0.004976	156.000000	0.005357
-0.004975	40.000000	0.004914
-0.004974	308.000000	0.005699
-0.004973	16.000000	0.004530
-0.004972	280.000000	0.006227
-0.004971	352.000000	0.004380
-0.004970	52.000000	0.006657
-0.004969	144.000000	0.004534
-0.004968	16.000000	0.005937
-0.004967	116.000000	0.004804
-0.004966	348.000000	0.005012
-0.004965	272.000000	0.005273
-0.004964	328.000000	0.004419
-0.004963	252.000000	0.006082
-0.004962	120.000000	0.004015
-0.004961	24.000000	0.006974
-0.004960	276.000000	0.003876
-0.004959	328.000000	0.006684
-0.004958	252.000000	0.003932
-0.004957	300.000000	0.005592
-0.004956	228.000000	0.004437
-0.004955	92.000000	0.004837
-0.004954	208.000000	0.005329
-0.004953	72.000000	0.004364
-0.004952	340.000000	0.006482
-0.004951	48.000000	0.004103
-0.004950	308.000000	0.006519
-0.004949	204.000000	0.003973
-0.004948	272.000000	0.006226
-0.004947	180.000000	0.004413
-0.004946	52.000000	0.005587
-0.004945	160.000000	0.005114
-0.004944	32.000000	0.005116
-0.004943	300.000000	0.005633
-0.004942	180.000000	0.004858
-0.004941	264.000000	0.005842
-0.004940	156.000000	0.004776
-0.004939	236.000000	0.005593
-0.004938	136.000000	0.005012
-0.004937	212.000000	0.005677
-0.004936	280.000000	0.005197
-0.004935	356.000000	0.005572
-0.004934	252.000000	0.005096
-0.004933	144.000000	0.005671
-0.004932	224.000000	0.005063
-0.004931	120.000000	0.005705
-0.004930	196.000000	0.005099
-0.004929	260.000000	0.005757
-0.004928	168.000000	0.005072
-0.004927	232.000000	0.005542
-0.004926	320.000000	0.005307
-0.004925	200.000000	0.005000
-0.004924	108.000000	0.005467
-0.004923	176.000000	0.004780
-0.004922	84.000000	0.005768
-0.004921	148.000000	0.004549
-0.004920	220.000000	0.006306
-0.004919	300.000000	0.004488
-0.004918	188.000000	0.005908
-0.004917	276.000000	0.004778
-0.004916	152.000000	0.005575
-0.004915	64.000000	0.005063
-0.004914	128.000000	0.005127
-0.004913	40.000000	0.005289
-0.004912	276.000000	0.004867
-0.004911	188.000000	0.005892
-0.004910	252.000000	0.004682
-0.004909	152.000000	0.006001
-0.004908	228.000000	0.004610
-0.004907	124.000000	0.005960
-0.004906	20.000000	0.004567
-0.004905	92.000000	0.006060
-0.004904	168.000000	0.004726
-0.004903	56.000000	0.005979
-0.004902	144.000000	0.004696
-0.004901	204.000000	0.005665
-0.004900	116.000000	0.004964
-0.004899	352.000000	0.005054
-0.004898	92.000000	0.005448
-0.004897	140.000000	0.004686
-0.004896	64.000000	0.005785
-0.004895	116.000000	0.004107
-0.004894	28.000000	0.006669
-0.004893	96.000000	0.003728
-0.004892	336.000000	0.006749
-0.004891	72.000000	0.003669
-0.004890	304.000000	0.006207
-0.004889	48.000000	0.003985
-0.004888	84.000000	0.004854
-0.004887	28.000000	0.004694
-0.004886	64.000000	0.003914
-0.004885	8.000000	0.005668
-0.004884	44.000000	0.003152
-0.004883	20.000000	0.007012
-0.004882	24.000000	0.002754
-0.004881	32.000000	0.006759
-0.004880	4.000000	0.002896
-0.004879	28.000000	0.005397
-0.004878	340.000000	0.003639
-0.004877	8.000000	0.004375
-0.004876	324.000000	0.004625
-0.004875	352.000000	0.003414
-0.004874	300.000000	0.006177
-0.004873	332.000000	0.002860
-0.004872	320.000000	0.007008
-0.004871	312.000000	0.002809
-0.004870	328.000000	0.006510
-0.004869	292.000000	0.003218
-0.004868	320.000000	0.005293
-0.004867	268.000000	0.004037
-0.004866	304.000000	0.004466
-0.004865	248.000000	0.005126
-0.004864	288.000000	0.003833
-0.004863	216.000000	0.006490
-0.004862	264.000000	0.003621
-0.004861	336.000000	0.007069
-0.004860	240.000000	0.003648
-0.004859	296.000000	0.006390
-0.004858	216.000000	0.004232
-0.004857	268.000000	0.005381
-0.004856	192.000000	0.004851
-0.004855	248.000000	0.005110
-0.004854	164.000000	0.005564
-0.004853	220.000000	0.004847
-0.004852	300.000000	0.006181
-0.004851	192.000000	0.004821
-0.004850	268.000000	0.005735
-0.004849	168.000000	0.004983
-0.004848	240.000000	0.005413
-0.004847	140.000000	0.005380
-0.004846	212.000000	0.005269
-0.004845	104.000000	0.005506
-0.004844	188.000000	0.005520
-0.004843	256.000000	0.005275
-0.004842	152.000000	0.005729
-0.004841	224.000000	0.004992
-0.004840	120.000000	0.006080
-0.004839	200.000000	0.004702
-0.004838	92.000000	0.006087
-0.004837	176.000000	0.004797
-0.004836	228.000000	0.005447
-0.004835	148.000000	0.005224
-0.004834	24.000000	0.004850
-0.004833	124.000000	0.005832
-0.004832	180.000000	0.004391
-0.004831	88.000000	0.006622
-0.004830	156.000000	0.004138
-0.004829	224.000000	0.006707
-0.004828	132.000000	0.004216
-0.004827	0.000000	0.005954
-0.004826	108.000000	0.004677
-0.004825	156.000000	0.005060
-0.004824	84.000000	0.005405
-0.004823	132.000000	0.004534
-0.004822	56.000000	0.006296
-0.004821	108.000000	0.004055
-0.004820	192.000000	0.006953
-0.004819	84.000000	0.004068
-0.004818	144.000000	0.006613
-0.004817	64.000000	0.004211
-0.004816	296.000000	0.005962
-0.004815	40.000000	0.005055
-0.004814	84.000000	0.005047
-0.004813	184.000000	0.005556
-0.004812	60.000000	0.004742
-0.004811	160.000000	0.006029
-0.004810	40.000000	0.004402
-0.004809	292.000000	0.006435
-0.004808	16.000000	0.004535
-0.004807	264.000000	0.006194
-0.004806	348.000000	0.004816
-0.004805	48.000000	0.005926
-0.004804	136.000000	0.004951
-0.004803	20.000000	0.005383
-0.004802	112.000000	0.005386
-0.004801	356.000000	0.005192
-0.004800	84.000000	0.005629
-0.004799	332.000000	0.005195
-0.004798	224.000000	0.005605
-0.004797	116.000000	0.005082
-0.004796	200.000000	0.005779
-0.004795	88.000000	0.005071
-0.004794	344.000000	0.005719
-0.004793	60.000000	0.004958
-0.004792	316.000000	0.005551
-0.004791	36.000000	0.005178
-0.004790	292.000000	0.005916
-0.004789	8.000000	0.005214
-0.004788	72.000000	0.005802
-0.004787	332.000000	0.005325
-0.004786	44.000000	0.005481
-0.004785	304.000000	0.005167
-0.004784	16.000000	0.005470
-0.004783	284.000000	0.005358
-0.004782	340.000000	0.005200
-0.004781	68.000000	0.005844
-0.004780	316.000000	0.005068
-0.004779	40.000000	0.005847
-0.004778	288.000000	0.004744
-0.004777	12.000000	0.006044
-0.004776	260.000000	0.004624
-0.004775	336.000000	0.006163
-0.004774	240.000000	0.004707
-0.004773	120.000000	0.005987
-0.004772	24.000000	0.004969
-0.004771	260.000000	0.005378
-0.004770	0.000000	0.005210
-0.004769	236.000000	0.004785
-0.004768	336.000000	0.005499
-0.004767	212.000000	0.004272
-0.004766	312.000000	0.006125
-0.004765	188.000000	0.004250
-0.004764	84.000000	0.006948
-0.004763	340.000000	0.004262
-0.004762	208.000000	0.006399
-0.004761	316.000000	0.004187
-0.004760	184.000000	0.005298
-0.004759	292.000000	0.004765
-0.004758	164.000000	0.004860
-0.004757	268.000000	0.005397
-0.004756	140.000000	0.004483
-0.004755	248.000000	0.006339
-0.004754	292.000000	0.003826
-0.004753	184.000000	0.007149
-0.004752	268.000000	0.003679
-0.004751	144.000000	0.006697
-0.004750	248.000000	0.003740
-0.004749	116.000000	0.005992
-0.004748	44.000000	0.004577
-0.004747	260.000000	0.004743
-0.004746	24.000000	0.005469
-0.004745	240.000000	0.004111
-0.004744	164.000000	0.006599
-0.004743	220.000000	0.003512
-0.004742	124.000000	0.006984
-0.004741	16.000000	0.003566
-0.004740	232.000000	0.006874
-0.004739	356.000000	0.003950
-0.004738	216.000000	0.005928
-0.004737	332.000000	0.004886
-0.004736	192.000000	0.004781
-0.004735	116.000000	0.005605
-0.004734	172.000000	0.004369
-0.004733	88.000000	0.006008
-0.004732	148.000000	0.004105
-0.004731	56.000000	0.006540
-0.004730	304.000000	0.004352
-0.004729	188.000000	0.006705
-0.004728	280.000000	0.004627
-0.004727	156.000000	0.006132
-0.004726	68.000000	0.004869
-0.004725	128.000000	0.005420
-0.004724	44.000000	0.005119
-0.004723	284.000000	0.005308
-0.004722	20.000000	0.005544
-0.004721	72.000000	0.005245
-0.004720	344.000000	0.006160
-0.004719	44.000000	0.004775
-0.004718	308.000000	0.006222
-0.004717	20.000000	0.004418
-0.004716	284.000000	0.006155
-0.004715	356.000000	0.004430
-0.004714	68.000000	0.006449
-0.004713	332.000000	0.004678
-0.004712	16.000000	0.006188
-0.004711	124.000000	0.005076
-0.004710	356.000000	0.005386
-0.004709	268.000000	0.005440
-0.004708	332.000000	0.004734
-0.004707	244.000000	0.005846
-0.004706	308.000000	0.004440
-0.004705	220.000000	0.006333
-0.004704	104.000000	0.004432
-0.004703	336.000000	0.006889
-0.004702	252.000000	0.004376
-0.004701	312.000000	0.006195
-0.004700	232.000000	0.004617
-0.004699	284.000000	0.005489
-0.004698	208.000000	0.005033
-0.004697	256.000000	0.005069
-0.004696	0.000000	0.005860
-0.004695	228.000000	0.004635
-0.004694	144.000000	0.006479
-0.004693	208.000000	0.004415
-0.004692	100.000000	0.006392
-0.004691	184.000000	0.004402
-0.004690	72.000000	0.006043
-0.004689	160.000000	0.004908
-0.004688	216.000000	0.005628
-0.004687	312.000000	0.005421
-0.004686	188.000000	0.005180
-0.004685	280.000000	0.005963
-0.004684	164.000000	0.004875
-0.004683	60.000000	0.005666
-0.004682	140.000000	0.005102
-0.004681	36.000000	0.005499
-0.004680	108.000000	0.005399
-0.004679	8.000000	0.005446
-0.004678	256.000000	0.005560
-0.004677	152.000000	0.005544
-0.004676	44.000000	0.005369
-0.004675	128.000000	0.005566
-0.004674	16.000000	0.004947
-0.004673	100.000000	0.005929
-0.004672	352.000000	0.004712
-0.004671	64.000000	0.006240
-0.004670	328.000000	0.004794
-0.004669	16.000000	0.005822
-0.004668	300.000000	0.005193
-0.004667	352.000000	0.005081
-0.004666	92.000000	0.005479
-0.004665	332.000000	0.004504
-0.004664	72.000000	0.006092
-0.004663	304.000000	0.004222
-0.004662	28.000000	0.006789
-0.004661	284.000000	0.004158
-0.004660	328.000000	0.006546
-0.004659	76.000000	0.004273
-0.004658	308.000000	0.005538
-0.004657	52.000000	0.004799
-0.004656	284.000000	0.004709
-0.004655	32.000000	0.005632
-0.004654	260.000000	0.004182
-0.004653	172.000000	0.006669
-0.004652	52.000000	0.004100
-0.004651	292.000000	0.006830
-0.004650	28.000000	0.003969
-0.004649	268.000000	0.006140
-0.004648	8.000000	0.004284
-0.004647	240.000000	0.005464
-0.004646	344.000000	0.005073
-0.004645	212.000000	0.004949
-0.004644	312.000000	0.005854
-0.004643	192.000000	0.004752
-0.004642	276.000000	0.006263
-0.004641	344.000000	0.004624
-0.004640	240.000000	0.006065
-0.004639	320.000000	0.004939
-0.004638	208.000000	0.005647
-0.004637	292.000000	0.005204
-0.004636	180.000000	0.005403
-0.004635	260.000000	0.005551
-0.004634	156.000000	0.005588
-0.004633	228.000000	0.005199
-0.004632	304.000000	0.005721
-0.004631	200.000000	0.005014
-0.004630	272.000000	0.005979
-0.004629	176.000000	0.004843
-0.004628	52.000000	0.005860
-0.004627	148.000000	0.005080
-0.004626	200.000000	0.005173
-0.004625	124.000000	0.005427
-0.004624	176.000000	0.004544
-0.004623	276.000000	0.006121
-0.004622	152.000000	0.004007
-0.004621	236.000000	0.006937
-0.004620	128.000000	0.003836
-0.004619	172.000000	0.006696
-0.004618	108.000000	0.003852
-0.004617	148.000000	0.005780
-0.004616	84.000000	0.004567
-0.004615	120.000000	0.004574
-0.004614	68.000000	0.005498
-0.004613	100.000000	0.003844
-0.004612	212.000000	0.006384
-0.004611	80.000000	0.003166
-0.004610	76.000000	0.007320
-0.004609	60.000000	0.003151
-0.004608	80.000000	0.006449
-0.004607	40.000000	0.003532
-0.004606	68.000000	0.005431
-0.004605	20.000000	0.004382
-0.004604	48.000000	0.004195
-0.004603	168.000000	0.005608
-0.004602	32.000000	0.003623
-0.004601	144.000000	0.006660
-0.004600	12.000000	0.003274
-0.004599	100.000000	0.007227
-0.004598	348.000000	0.003542
-0.004597	16.000000	0.006545
-0.004596	328.000000	0.004040
-0.004595	4.000000	0.005667
-0.004594	124.000000	0.004633
-0.004593	344.000000	0.004950
-0.004592	88.000000	0.005616
-0.004591	136.000000	0.004440
-0.004590	60.000000	0.006086
-0.004589	116.000000	0.004117
-0.004588	32.000000	0.006722
-0.004587	96.000000	0.003944
-0.004586	332.000000	0.006670
-0.004585	68.000000	0.004274
-0.004584	308.000000	0.006381
-0.004583	44.000000	0.004427
-0.004582	88.000000	0.005767
-0.004581	196.000000	0.004789
-0.004580	68.000000	0.004991
-0.004579	176.000000	0.005569
-0.004578	40.000000	0.004598
-0.004577	316.000000	0.006267
-0.004576	16.000000	0.004150
-0.004575	284.000000	0.006412
-0.004574	168.000000	0.004092
-0.004573	52.000000	0.006625
-0.004572	148.000000	0.004248
-0.004571	28.000000	0.006119
-0.004570	128.000000	0.004745
-0.004569	356.000000	0.005273
-0.004568	276.000000	0.005381
-0.004567	332.000000	0.004746
-0.004566	244.000000	0.005933
-0.004565	308.000000	0.004456
-0.004564	216.000000	0.006407
-0.004563	104.000000	0.004444
-0.004562	356.000000	0.006500
-0.004561	256.000000	0.004710
-0.004560	316.000000	0.005867
-0.004559	228.000000	0.005041
-0.004558	292.000000	0.005457
-0.004557	204.000000	0.005320
-0.004556	84.000000	0.005252
-0.004555	344.000000	0.005868
-0.004554	60.000000	0.005212
-0.004553	312.000000	0.005879
-0.004552	212.000000	0.005371
-0.004551	288.000000	0.005427
-0.004550	184.000000	0.005454
-0.004549	260.000000	0.005342
-0.004548	152.000000	0.005700
-0.004547	48.000000	0.005330
-0.004546	296.000000	0.005461
-0.004545	28.000000	0.005449
-0.004544	268.000000	0.004780
-0.004543	172.000000	0.006109
-0.004542	244.000000	0.004356
-0.004541	140.000000	0.006456
-0.004540	220.000000	0.004279
-0.004539	104.000000	0.006415
-0.004538	12.000000	0.004636
-0.004537	236.000000	0.005156
-0.004536	348.000000	0.005078
-0.004535	216.000000	0.004308
-0.004534	328.000000	0.005823
-0.004533	200.000000	0.003690
-0.004532	104.000000	0.006903
-0.004531	176.000000	0.003673
-0.004530	204.000000	0.006666
-0.004529	152.000000	0.003916
-0.004528	188.000000	0.005569
-0.004527	308.000000	0.004477
-0.004526	172.000000	0.004651
-0.004525	108.000000	0.005301
-0.004524	148.000000	0.004085
-0.004523	76.000000	0.006558
-0.004522	128.000000	0.003766
-0.004521	36.000000	0.007238
-0.004520	284.000000	0.003839
-0.004519	156.000000	0.006238
-0.004518	80.000000	0.004288
-0.004517	132.000000	0.005298
-0.004516	60.000000	0.005080
-0.004515	112.000000	0.004740
-0.004514	32.000000	0.005842
-0.004513	264.000000	0.004580
-0.004512	160.000000	0.006501
-0.004511	56.000000	0.004538
-0.004510	128.000000	0.005856
-0.004509	216.000000	0.004881
-0.004508	104.000000	0.005253
-0.004507	8.000000	0.005266
-0.004506	76.000000	0.005118
-0.004505	336.000000	0.005648
-0.004504	52.000000	0.005204
-0.004503	108.000000	0.005673
-0.004502	200.000000	0.005484
-0.004501	88.000000	0.004820
-0.004500	180.000000	0.005940
-0.004499	64.000000	0.004386
-0.004498	312.000000	0.006247
-0.004497	40.000000	0.004234
-0.004496	280.000000	0.005854
-0.004495	20.000000	0.004648
-0.004494	64.000000	0.004980
-0.004493	356.000000	0.005495
-0.004492	40.000000	0.004013
-0.004491	332.000000	0.006549
-0.004490	20.000000	0.003388
-0.004489	32.000000	0.007252
-0.004488	0.000000	0.003328
-0.004487	28.000000	0.005807
-0.004486	336.000000	0.003904
-0.004485	12.000000	0.004703
-0.004484	316.000000	0.004771
-0.004483	356.000000	0.003740
-0.004482	292.000000	0.005788
-0.004481	336.000000	0.003222
-0.004480	324.000000	0.007296
-0.004479	312.000000	0.003002
-0.004478	336.000000	0.006525
-0.004477	292.000000	0.003395
-0.004476	324.000000	0.005403
-0.004475	272.000000	0.003976
-0.004474	304.000000	0.004329
-0.004473	248.000000	0.005279
-0.004472	288.000000	0.003670
-0.004471	224.000000	0.006498
-0.004470	268.000000	0.003480
-0.004469	176.000000	0.007383
-0.004468	244.000000	0.003437
-0.004467	292.000000	0.006343
-0.004466	220.000000	0.004072
-0.004465	268.000000	0.005471
-0.004464	200.000000	0.004811
-0.004463	244.000000	0.004997
-0.004462	172.000000	0.005696
-0.004461	220.000000	0.004523
-0.004460	128.000000	0.006260
-0.004459	196.000000	0.004636
-0.004458	96.000000	0.006035
-0.004457	172.000000	0.004736
-0.004456	72.000000	0.005862
-0.004455	144.000000	0.005033
-0.004454	216.000000	0.005898
-0.004453	116.000000	0.005187
-0.004452	184.000000	0.006047
-0.004451	260.000000	0.004937
-0.004450	152.000000	0.006037
-0.004449	56.000000	0.004783
-0.004448	120.000000	0.005818
-0.004447	32.000000	0.004909
-0.004446	88.000000	0.005430
-0.004445	8.000000	0.005237
-0.004444	236.000000	0.004735
-0.004443	168.000000	0.006089
-0.004442	212.000000	0.003831
-0.004441	124.000000	0.007263
-0.004440	192.000000	0.003534
-0.004439	64.000000	0.007032
-0.004438	172.000000	0.003723
-0.004437	20.000000	0.005960
-0.004436	152.000000	0.004170
-0.004435	4.000000	0.004530
-0.004434	128.000000	0.005356
-0.004433	348.000000	0.003825
-0.004432	104.000000	0.006572
-0.004431	328.000000	0.003221
-0.004430	328.000000	0.007426
-0.004429	304.000000	0.003366
-0.004428	332.000000	0.006051
-0.004427	288.000000	0.003950
-0.004426	320.000000	0.005053
-0.004425	80.000000	0.004796
-0.004424	304.000000	0.004157
-0.004423	60.000000	0.005869
-0.004422	284.000000	0.003689
-0.004421	16.000000	0.007119
-0.004420	264.000000	0.003798
-0.004419	136.000000	0.006634
-0.004418	240.000000	0.004361
-0.004417	284.000000	0.005613
-0.004416	36.000000	0.005150
-0.004415	264.000000	0.004597
-0.004414	0.000000	0.006034
-0.004413	244.000000	0.004165
-0.004412	328.000000	0.006520
-0.004411	224.000000	0.004512
-0.004410	96.000000	0.006027
-0.004409	200.000000	0.005303
-0.004408	72.000000	0.004932
-0.004407	348.000000	0.006078
-0.004406	52.000000	0.004447
-0.004405	312.000000	0.006617
-0.004404	32.000000	0.004224
-0.004403	272.000000	0.006240
-0.004402	8.000000	0.004800
-0.004401	56.000000	0.005086
-0.004400	344.000000	0.005633
-0.004399	212.000000	0.004257
-0.004398	316.000000	0.006840
-0.004397	192.000000	0.003725
-0.004396	256.000000	0.007255
-0.004395	172.000000	0.003808
-0.004394	32.000000	0.005750
-0.004393	152.000000	0.004501
-0.004392	184.000000	0.004681
-0.004391	308.000000	0.005384
-0.004390	168.000000	0.003813
-0.004389	276.000000	0.006668
-0.004388	148.000000	0.003136
-0.004387	148.000000	0.007228
-0.004386	132.000000	0.003329
-0.004385	152.000000	0.006251
-0.004384	112.000000	0.003934
-0.004383	140.000000	0.005108
-0.004382	264.000000	0.005322
-0.004381	124.000000	0.003936
-0.004380	236.000000	0.006319
-0.004379	104.000000	0.003646
-0.004378	196.000000	0.007007
-0.004377	88.000000	0.003732
-0.004376	320.000000	0.006658
-0.004375	240.000000	0.004384
-0.004374	100.000000	0.005705
-0.004373	216.000000	0.005118
-0.004372	84.000000	0.005075
-0.004371	188.000000	0.005717
-0.004370	68.000000	0.004709
-0.004369	148.000000	0.006272
-0.004368	220.000000	0.005052
-0.004367	112.000000	0.005824
-0.004366	192.000000	0.005406
-0.004365	268.000000	0.005410
-0.004364	164.000000	0.005487
-0.004363	60.000000	0.005136
-0.004362	132.000000	0.005712
-0.004361	32.000000	0.005321
-0.004360	276.000000	0.005315
-0.004359	12.000000	0.005892
-0.004358	252.000000	0.004525
-0.004357	148.000000	0.006492
-0.004356	232.000000	0.004225
-0.004355	108.000000	0.006408
-0.004354	20.000000	0.004313
-0.004353	72.000000	0.005581
-0.004352	0.000000	0.004749
-0.004351	224.000000	0.004363
-0.004350	344.000000	0.005743
-0.004349	204.000000	0.003648
-0.004348	312.000000	0.007222
-0.004347	184.000000	0.003236
-0.004346	196.000000	0.006896
-0.004345	344.000000	0.003534
-0.004344	188.000000	0.005844
-0.004343	324.000000	0.004134
-0.004342	176.000000	0.004790
-0.004341	300.000000	0.005253
-0.004340	156.000000	0.003731
-0.004339	276.000000	0.006540
-0.004338	316.000000	0.003337
-0.004337	52.000000	0.007488
-0.004336	300.000000	0.003480
-0.004335	328.000000	0.006673
-0.004334	276.000000	0.004067
-0.004333	312.000000	0.005477
-0.004332	68.000000	0.004841
-0.004331	296.000000	0.004686
-0.004330	44.000000	0.005692
-0.004329	276.000000	0.004348
-0.004328	8.000000	0.006445
-0.004327	252.000000	0.004364
-0.004326	328.000000	0.006714
-0.004325	40.000000	0.004795
-0.004324	288.000000	0.005979
-0.004323	16.000000	0.005045
-0.004322	268.000000	0.005578
-0.004321	344.000000	0.005071
-0.004320	240.000000	0.005454
-0.004319	320.000000	0.005117
-0.004318	216.000000	0.005969
-0.004317	292.000000	0.004947
-0.004316	176.000000	0.006178
-0.004315	264.000000	0.004848
-0.004314	316.000000	0.005489
-0.004313	236.000000	0.004961
-0.004312	292.000000	0.004891
-0.004311	216.000000	0.005514
-0.004310	264.000000	0.004133
-0.004309	196.000000	0.006464
-0.004308	244.000000	0.003435
-0.004307	268.000000	0.007208
-0.004306	220.000000	0.003113
-0.004305	244.000000	0.006052
-0.004304	200.000000	0.003336
-0.004303	232.000000	0.004743
-0.004302	184.000000	0.004031
-0.004301	212.000000	0.003669
-0.004300	168.000000	0.005546
-0.004299	192.000000	0.002590
-0.004298	172.000000	0.006441
-0.004297	176.000000	0.002333
-0.004296	180.000000	0.006174
-0.004295	156.000000	0.002430
-0.004294	176.000000	0.005108
-0.004293	136.000000	0.003433
-0.004292	164.000000	0.003631
-0.004291	124.000000	0.004751
-0.004290	148.000000	0.002833
-0.004289	116.000000	0.006151
-0.004288	132.000000	0.002463
-0.004287	136.000000	0.006715
-0.004286	112.000000	0.002794
-0.004285	136.000000	0.005478
-0.004284	92.000000	0.003656
-0.004283	124.000000	0.004420
-0.004282	76.000000	0.005068
-0.004281	112.000000	0.003590
-0.004280	44.000000	0.006562
-0.004279	92.000000	0.003332
-0.004278	116.000000	0.006918
-0.004277	72.000000	0.003592
-0.004276	108.000000	0.005601
-0.004275	52.000000	0.004665
-0.004274	92.000000	0.004333
-0.004273	28.000000	0.006079
-0.004272	76.000000	0.003653
-0.004271	324.000000	0.006848
-0.004270	56.000000	0.003507
-0.004269	292.000000	0.005934
-0.004268	40.000000	0.004113
-0.004267	72.000000	0.004967
-0.004266	20.000000	0.005178
-0.004265	56.000000	0.003825
-0.004264	16.000000	0.006916
-0.004263	36.000000	0.003000
-0.004262	264.000000	0.006568
-0.004261	20.000000	0.003175
-0.004260	240.000000	0.005399
-0.004259	0.000000	0.003852
-0.004258	32.000000	0.004132
-0.004257	344.000000	0.005398
-0.004256	16.000000	0.002904
-0.004255	348.000000	0.006726
-0.004254	0.000000	0.002580
-0.004253	4.000000	0.006412
-0.004252	340.000000	0.002718
-0.004251	0.000000	0.005336
-0.004250	320.000000	0.003781
-0.004249	348.000000	0.003771
-0.004248	304.000000	0.005154
-0.004247	332.000000	0.003049
-0.004246	304.000000	0.006534
-0.004245	316.000000	0.002670
-0.004244	320.000000	0.006839
-0.004243	300.000000	0.002985
-0.004242	320.000000	0.005686
-0.004241	276.000000	0.003984
-0.004240	308.000000	0.004668
-0.004239	68.000000	0.005114
-0.004238	292.000000	0.003913
-0.004237	48.000000	0.006226
-0.004236	276.000000	0.003730
-0.004235	168.000000	0.006478
-0.004234	252.000000	0.004192
-0.004233	140.000000	0.005870
-0.004232	44.000000	0.005002
-0.004231	280.000000	0.005342
-0.004230	16.000000	0.005627
-0.004229	260.000000	0.004827
-0.004228	152.000000	0.005914
-0.004227	240.000000	0.004790
-0.004226	124.000000	0.005221
-0.004225	220.000000	0.005530
-0.004224	100.000000	0.004752
-0.004223	184.000000	0.006301
-0.004222	76.000000	0.004380
-0.004221	128.000000	0.006536
-0.004220	228.000000	0.004237
-0.004219	96.000000	0.005381
-0.004218	212.000000	0.004738
-0.004217	76.000000	0.004402
-0.004216	196.000000	0.005705
-0.004215	56.000000	0.003560
-0.004214	196.000000	0.006961
-0.004213	212.000000	0.002928
-0.004212	56.000000	0.006481
-0.004211	192.000000	0.002940
-0.004210	44.000000	0.005312
-0.004209	176.000000	0.003590
-0.004208	28.000000	0.004200
-0.004207	160.000000	0.004685
-0.004206	184.000000	0.002988
-0.004205	156.000000	0.006225
-0.004204	164.000000	0.002474
-0.004203	160.000000	0.006594
-0.004202	148.000000	0.002438
-0.004201	160.000000	0.005967
-0.004200	132.000000	0.003141
-0.004199	152.000000	0.004820
-0.004198	108.000000	0.004523
-0.004197	140.000000	0.003744
-0.004196	92.000000	0.005930
-0.004195	120.000000	0.003199
-0.004194	228.000000	0.007146
-0.004193	104.000000	0.003292
-0.004192	336.000000	0.006941
-0.004191	80.000000	0.003917
-0.004190	116.000000	0.005785
-0.004189	56.000000	0.004803
-0.004188	104.000000	0.004947
-0.004187	24.000000	0.005669
-0.004186	84.000000	0.004688
-0.004185	352.000000	0.005911
-0.004184	64.000000	0.004824
-0.004183	316.000000	0.005694
-0.004182	32.000000	0.005449
-0.004181	288.000000	0.005414
-0.004180	180.000000	0.005681
-0.004179	76.000000	0.005173
-0.004178	324.000000	0.005412
-0.004177	56.000000	0.005026
-0.004176	296.000000	0.004717
-0.004175	32.000000	0.005782
-0.004174	272.000000	0.004328
-0.004173	4.000000	0.006858
-0.004172	248.000000	0.003846
-0.004171	292.000000	0.006543
-0.004170	232.000000	0.004002
-0.004169	268.000000	0.005349
-0.004168	20.000000	0.004607
-0.004167	244.000000	0.004180
-0.004166	4.000000	0.005524
-0.004165	224.000000	0.003269
-0.004164	348.000000	0.006758
-0.004163	204.000000	0.002962
-0.004162	212.000000	0.006927
-0.004161	184.000000	0.003099
-0.004160	212.000000	0.005600
-0.004159	344.000000	0.003695
-0.004158	196.000000	0.004389
-0.004157	328.000000	0.004859
-0.004156	180.000000	0.003623
-0.004155	312.000000	0.006173
-0.004154	164.000000	0.003116
-0.004153	164.000000	0.007204
-0.004152	320.000000	0.002986
-0.004151	168.000000	0.006268
-0.004150	300.000000	0.003599
-0.004149	156.000000	0.005269
-0.004148	280.000000	0.004584
-0.004147	140.000000	0.004348
-0.004146	256.000000	0.005897
-0.004145	296.000000	0.003753
-0.004144	200.000000	0.007008
-0.004143	276.000000	0.003849
-0.004142	156.000000	0.006386
-0.004141	256.000000	0.004387
-0.004140	128.000000	0.005485
-0.004139	232.000000	0.005311
-0.004138	108.000000	0.004853
-0.004137	192.000000	0.006123
-0.004136	84.000000	0.004552
-0.004135	160.000000	0.006317
-0.004134	240.000000	0.004663
-0.004133	120.000000	0.005631
-0.004132	220.000000	0.005280
-0.004131	92.000000	0.004935
-0.004130	184.000000	0.006250
-0.004129	68.000000	0.004340
-0.004128	140.000000	0.006454
-0.004127	48.000000	0.004379
-0.004126	104.000000	0.005829
-0.004125	28.000000	0.004787
-0.004124	76.000000	0.005082
-0.004123	184.000000	0.005724
-0.004122	52.000000	0.004158
-0.004121	328.000000	0.006923
-0.004120	212.000000	0.003864
-0.004119	96.000000	0.006745
-0.004118	192.000000	0.004027
-0.004117	56.000000	0.006086
-0.004116	168.000000	0.004408
-0.004115	32.000000	0.005044
-0.004114	320.000000	0.005538
-0.004113	184.000000	0.004174
-0.004112	292.000000	0.006443
-0.004111	348.000000	0.003921
-0.004110	68.000000	0.006809
-0.004109	148.000000	0.003976
-0.004108	32.000000	0.006493
-0.004107	124.000000	0.004454
-0.004106	352.000000	0.005573
-0.004105	96.000000	0.005227
-0.004104	328.000000	0.005022
-0.004103	60.000000	0.005752
-0.004102	128.000000	0.004882
-0.004101	32.000000	0.005763
-0.004100	280.000000	0.004876
-0.004099	4.000000	0.005894
-0.004098	252.000000	0.005066
-0.004097	324.000000	0.005827
-0.004096	224.000000	0.005160
-0.004095	300.000000	0.005774
-0.004094	12.000000	0.004792
-0.004093	276.000000	0.005958
-0.004092	348.000000	0.004536
-0.004091	240.000000	0.006406
-0.004090	320.000000	0.004544
-0.004089	200.000000	0.005995
-0.004088	296.000000	0.004787
-0.004087	344.000000	0.005349
-0.004086	272.000000	0.005013
-0.004085	320.000000	0.004545
-0.004084	68.000000	0.005673
-0.004083	300.000000	0.003784
-0.004082	220.000000	0.006998
-0.004081	276.000000	0.003433
-0.004080	300.000000	0.006930
-0.004079	252.000000	0.003311
-0.004078	284.000000	0.005899
-0.004077	232.000000	0.003730
-0.004076	268.000000	0.004745
-0.004075	216.000000	0.004454
-0.004074	248.000000	0.003761
-0.004073	200.000000	0.005961
-0.004072	228.000000	0.003083
-0.004071	204.000000	0.007071
-0.004070	208.000000	0.002897
-0.004069	228.000000	0.006719
-0.004068	188.000000	0.003091
-0.004067	220.000000	0.005681
-0.004066	168.000000	0.004106
-0.004065	200.000000	0.004462
-0.004064	148.000000	0.005331
-0.004063	180.000000	0.003934
-0.004062	124.000000	0.006692
-0.004061	160.000000	0.003530
-0.004060	236.000000	0.007086
-0.004059	140.000000	0.003762
-0.004058	200.000000	0.006167
-0.004057	116.000000	0.004435
-0.004056	172.000000	0.005545
-0.004055	92.000000	0.005301
-0.004054	148.000000	0.004951
-0.004053	56.000000	0.005864
-0.004052	124.000000	0.004881
-0.004051	28.000000	0.005961
-0.004050	96.000000	0.005145
-0.004049	168.000000	0.005424
-0.004048	72.000000	0.005647
-0.004047	144.000000	0.004994
-0.004046	32.000000	0.005781
-0.004045	120.000000	0.005003
-0.004044	4.000000	0.005386
-0.004043	96.000000	0.005280
-0.004042	336.000000	0.004720
-0.004041	68.000000	0.006138
-0.004040	128.000000	0.004261
-0.004039	40.000000	0.007043
-0.004038	104.000000	0.004003
-0.004037	328.000000	0.006455
-0.004036	84.000000	0.003989
-0.004035	308.000000	0.005290
-0.004034	64.000000	0.004526
-0.004033	284.000000	0.004153
-0.004032	40.000000	0.005696
-0.004031	264.000000	0.003377
-0.004030	28.000000	0.007050
-0.004029	64.000000	0.003045
-0.004028	72.000000	0.006836
-0.004027	224.000000	0.003040
-0.004026	68.000000	0.005717
-0.004025	20.000000	0.003833
-0.004024	52.000000	0.004352
-0.004023	184.000000	0.004947
-0.004022	36.000000	0.003394
-0.004021	172.000000	0.006347
-0.004020	196.000000	0.002952
-0.004019	12.000000	0.007141
-0.004018	0.000000	0.002908
-0.004017	20.000000	0.006047
-0.004016	156.000000	0.003671
-0.004015	8.000000	0.004958
-0.004014	136.000000	0.004640
-0.004013	352.000000	0.004168
-0.004012	116.000000	0.005861
-0.004011	336.000000	0.003596
-0.004010	96.000000	0.007264
-0.004009	316.000000	0.003620
-0.004008	188.000000	0.006588
-0.004007	292.000000	0.004179
-0.004006	164.000000	0.005581
-0.004005	88.000000	0.005166
-0.004004	316.000000	0.004813
-0.004003	244.000000	0.006088
-0.004002	296.000000	0.004427
-0.004001	24.000000	0.006572
-0.004000	276.000000	0.004481
-0.003999	156.000000	0.005926
-0.003998	252.000000	0.005131
-0.003997	132.000000	0.005287
-0.003996	228.000000	0.005923
-0.003995	108.000000	0.004616
-0.003994	4.000000	0.006581
-0.003993	84.000000	0.004448
-0.003992	140.000000	0.006189
-0.003991	240.000000	0.004883
-0.003990	116.000000	0.005158
-0.003989	216.000000	0.005577
-0.003988	92.000000	0.004432
-0.003987	192.000000	0.006568
-0.003986	248.000000	0.004013
-0.003985	324.000000	0.007167
-0.003984	228.000000	0.003969
-0.003983	88.000000	0.005982
-0.003982	204.000000	0.004315
-0.003981	72.000000	0.004997
-0.003980	184.000000	0.005173
-0.003979	224.000000	0.004318
-0.003978	160.000000	0.006251
-0.003977	204.000000	0.003839
-0.003976	296.000000	0.006939
-0.003975	184.000000	0.003623
-0.003974	48.000000	0.006475
-0.003973	160.000000	0.003958
-0.003972	28.000000	0.005703
-0.003971	136.000000	0.004633
-0.003970	8.000000	0.005033
-0.003969	116.000000	0.005598
-0.003968	160.000000	0.004623
-0.003967	252.000000	0.006063
-0.003966	136.000000	0.004438
-0.003965	224.000000	0.006304
-0.003964	112.000000	0.004391
-0.003963	0.000000	0.006009
-0.003962	88.000000	0.004816
-0.003961	336.000000	0.005778
-0.003960	60.000000	0.005090
-0.003959	312.000000	0.005794
-0.003958	208.000000	0.005088
-0.003957	92.000000	0.005703
-0.003956	356.000000	0.005166
-0.003955	64.000000	0.005769
-0.003954	332.000000	0.005048
-0.003953	36.000000	0.005570
-0.003952	308.000000	0.005230
-0.003951	184.000000	0.005084
-0.003950	104.000000	0.005729
-0.003949	160.000000	0.004616
-0.003948	76.000000	0.006431
-0.003947	312.000000	0.003977
-0.003946	32.000000	0.007020
-0.003945	292.000000	0.003621
-0.003944	152.000000	0.006431
-0.003943	268.000000	0.003748
-0.003942	132.000000	0.005536
-0.003941	252.000000	0.004289
-0.003940	284.000000	0.004525
-0.003939	232.000000	0.005612
-0.003938	260.000000	0.003463
-0.003937	16.000000	0.006673
-0.003936	244.000000	0.003018
-0.003935	240.000000	0.007118
-0.003934	224.000000	0.002936
-0.003933	244.000000	0.006257
-0.003932	204.000000	0.003510
-0.003931	232.000000	0.005184
-0.003930	184.000000	0.004697
-0.003929	216.000000	0.004061
-0.003928	332.000000	0.005755
-0.003927	196.000000	0.003433
-0.003926	304.000000	0.006799
-0.003925	176.000000	0.003528
-0.003924	252.000000	0.007259
-0.003923	156.000000	0.003691
-0.003922	204.000000	0.006410
-0.003921	308.000000	0.004290
-0.003920	176.000000	0.005335
-0.003919	284.000000	0.005049
-0.003918	156.000000	0.004816
-0.003917	260.000000	0.005727
-0.003916	132.000000	0.004601
-0.003915	224.000000	0.006217
-0.003914	284.000000	0.004654
-0.003913	184.000000	0.005998
-0.003912	260.000000	0.004770
-0.003911	156.000000	0.005772
-0.003910	232.000000	0.004838
-0.003909	128.000000	0.005650
-0.003908	208.000000	0.005076
-0.003907	100.000000	0.005861
-0.003906	176.000000	0.005007
-0.003905	76.000000	0.006111
-0.003904	148.000000	0.004776
-0.003903	208.000000	0.005819
-0.003902	120.000000	0.004653
-0.003901	180.000000	0.005494
-0.003900	96.000000	0.005023
-0.003899	156.000000	0.004883
-0.003898	72.000000	0.005511
-0.003897	124.000000	0.004338
-0.003896	48.000000	0.006250
-0.003895	104.000000	0.003779
-0.003894	164.000000	0.007059
-0.003893	80.000000	0.003783
-0.003892	128.000000	0.006269
-0.003891	60.000000	0.004074
-0.003890	96.000000	0.005381
-0.003889	36.000000	0.004715
-0.003888	76.000000	0.004404
-0.003887	12.000000	0.005509
-0.003886	56.000000	0.003914
-0.003885	348.000000	0.006881
-0.003884	36.000000	0.003496
-0.003883	100.000000	0.007093
-0.003882	12.000000	0.003777
-0.003881	52.000000	0.006129
-0.003880	348.000000	0.004164
-0.003879	32.000000	0.005308
-0.003878	328.000000	0.004972
-0.003877	16.000000	0.004602
-0.003876	112.000000	0.006040
-0.003875	352.000000	0.004325
-0.003874	80.000000	0.006477
-0.003873	324.000000	0.004250
-0.003872	48.000000	0.006569
-0.003871	304.000000	0.004467
-0.003870	4.000000	0.005969
-0.003869	276.000000	0.004916
-0.003868	340.000000	0.005561
-0.003867	68.000000	0.005195
-0.003866	312.000000	0.005249
-0.003865	36.000000	0.005445
-0.003864	284.000000	0.005335
-0.003863	8.000000	0.005449
-0.003862	260.000000	0.005316
-0.003861	340.000000	0.005582
-0.003860	232.000000	0.005550
-0.003859	308.000000	0.005403
-0.003858	16.000000	0.005427
-0.003857	280.000000	0.005647
-0.003856	348.000000	0.004861
-0.003855	252.000000	0.005757
-0.003854	324.000000	0.004670
-0.003853	228.000000	0.006219
-0.003852	296.000000	0.004525
-0.003851	192.000000	0.006316
-0.003850	272.000000	0.004696
-0.003849	328.000000	0.005831
-0.003848	248.000000	0.005026
-0.003847	300.000000	0.005211
-0.003846	216.000000	0.005593
-0.003845	276.000000	0.004747
-0.003844	192.000000	0.006099
-0.003843	252.000000	0.004553
-0.003842	156.000000	0.006390
-0.003841	228.000000	0.004424
-0.003840	300.000000	0.006412
-0.003839	204.000000	0.004640
-0.003838	264.000000	0.005793
-0.003837	176.000000	0.004959
-0.003836	236.000000	0.005671
-0.003835	144.000000	0.005343
-0.003834	208.000000	0.005441
-0.003833	116.000000	0.005490
-0.003832	180.000000	0.005306
-0.003831	264.000000	0.005445
-0.003830	156.000000	0.005093
-0.003829	240.000000	0.005459
-0.003828	124.000000	0.005264
-0.003827	212.000000	0.005709
-0.003826	96.000000	0.004849
-0.003825	184.000000	0.006111
-0.003824	72.000000	0.004773
-0.003823	144.000000	0.006396
-0.003822	220.000000	0.004475
-0.003821	116.000000	0.006503
-0.003820	200.000000	0.004221
-0.003819	68.000000	0.005744
-0.003818	176.000000	0.004523
-0.003817	40.000000	0.005081
-0.003816	152.000000	0.005092
-0.003815	20.000000	0.004438
-0.003814	132.000000	0.006110
-0.003813	176.000000	0.003714
-0.003812	92.000000	0.007041
-0.003811	156.000000	0.003371
-0.003810	172.000000	0.007077
-0.003809	132.000000	0.003453
-0.003808	160.000000	0.005627
-0.003807	112.000000	0.004135
-0.003806	144.000000	0.004466
-0.003805	88.000000	0.004947
-0.003804	128.000000	0.003641
-0.003803	64.000000	0.005990
-0.003802	108.000000	0.003039
-0.003801	40.000000	0.007161
-0.003800	88.000000	0.003006
-0.003799	104.000000	0.006394
-0.003798	68.000000	0.003470
-0.003797	96.000000	0.005361
-0.003796	44.000000	0.004142
-0.003795	80.000000	0.004356
-0.003794	20.000000	0.004981
-0.003793	64.000000	0.003844
-0.003792	180.000000	0.006141
-0.003791	44.000000	0.003534
-0.003790	320.000000	0.007241
-0.003789	16.000000	0.003550
-0.003788	60.000000	0.006526
-0.003787	356.000000	0.003827
-0.003786	44.000000	0.005727
-0.003785	152.000000	0.004465
-0.003784	20.000000	0.005057
-0.003783	128.000000	0.005277
-0.003782	356.000000	0.004846
-0.003781	104.000000	0.006255
-0.003780	332.000000	0.004407
-0.003779	228.000000	0.006473
-0.003778	308.000000	0.004500
-0.003777	20.000000	0.006132
-0.003776	280.000000	0.004707
-0.003775	352.000000	0.005912
-0.003774	76.000000	0.005121
-0.003773	320.000000	0.005723
-0.003772	44.000000	0.005465
-0.003771	296.000000	0.005539
-0.003770	12.000000	0.005262
-0.003769	268.000000	0.005640
-0.003768	348.000000	0.005097
-0.003767	236.000000	0.005744
-0.003766	324.000000	0.005060
-0.003765	208.000000	0.005798
-0.003764	296.000000	0.005498
-0.003763	348.000000	0.005281
-0.003762	264.000000	0.005702
-0.003761	328.000000	0.004680
-0.003760	240.000000	0.006148
-0.003759	304.000000	0.004197
-0.003758	200.000000	0.006386
-0.003757	280.000000	0.004259
-0.003756	340.000000	0.006553
-0.003755	256.000000	0.004547
-0.003754	300.000000	0.005747
-0.003753	228.000000	0.004852
-0.003752	280.000000	0.004932
-0.003751	208.000000	0.005327
-0.003750	260.000000	0.004466
-0.003749	176.000000	0.006247
-0.003748	232.000000	0.004143
-0.003747	144.000000	0.006976
-0.003746	208.000000	0.004014
-0.003745	264.000000	0.006497
-0.003744	184.000000	0.003999
-0.003743	240.000000	0.005894
-0.003742	164.000000	0.004506
-0.003741	216.000000	0.005327
-0.003740	136.000000	0.005009
-0.003739	180.000000	0.004725
-0.003738	112.000000	0.006038
-0.003737	160.000000	0.004205
-0.003736	244.000000	0.006597
-0.003735	136.000000	0.004124
-0.003734	212.000000	0.006337
-0.003733	112.000000	0.004091
-0.003732	184.000000	0.006250
-0.003731	92.000000	0.004392
-0.003730	144.000000	0.005760
-0.003729	68.000000	0.005002
-0.003728	116.000000	0.004973
-0.003727	208.000000	0.005828
-0.003726	92.000000	0.004501
-0.003725	176.000000	0.006047
-0.003724	68.000000	0.004476
-0.003723	152.000000	0.006063
-0.003722	48.000000	0.004683
-0.003721	112.000000	0.006054
-0.003720	20.000000	0.005075
-0.003719	88.000000	0.005592
-0.003718	168.000000	0.005374
-0.003717	56.000000	0.005277
-0.003716	140.000000	0.005498
-0.003715	32.000000	0.005126
-0.003714	292.000000	0.005584
-0.003713	4.000000	0.005339
-0.003712	72.000000	0.005697
-0.003711	152.000000	0.005451
-0.003710	48.000000	0.005379
-0.003709	124.000000	0.005376
-0.003708	20.000000	0.004975
-0.003707	272.000000	0.005480
-0.003706	0.000000	0.005056
-0.003705	244.000000	0.005330
-0.003704	336.000000	0.005514
-0.003703	216.000000	0.005064
-0.003702	112.000000	0.006086
-0.003701	0.000000	0.004768
-0.003700	88.000000	0.006195
-0.003699	340.000000	0.004326
-0.003698	56.000000	0.006278
-0.003697	316.000000	0.004293
-0.003696	192.000000	0.005638
-0.003695	296.000000	0.004856
-0.003694	168.000000	0.005139
-0.003693	268.000000	0.005417
-0.003692	320.000000	0.004498
-0.003691	248.000000	0.006243
-0.003690	300.000000	0.003895
-0.003689	32.000000	0.006976
-0.003688	280.000000	0.003837
-0.003687	152.000000	0.006829
-0.003686	252.000000	0.004124
-0.003685	288.000000	0.005626
-0.003684	228.000000	0.004618
-0.003683	272.000000	0.004576
-0.003682	204.000000	0.005336
-0.003681	252.000000	0.004073
-0.003680	4.000000	0.006194
-0.003679	232.000000	0.003840
-0.003678	140.000000	0.007031
-0.003677	208.000000	0.003838
-0.003676	248.000000	0.006761
-0.003675	0.000000	0.003909
-0.003674	228.000000	0.005664
-0.003673	340.000000	0.004268
-0.003672	208.000000	0.005059
-0.003671	324.000000	0.005176
-0.003670	180.000000	0.004676
-0.003669	104.000000	0.006071
-0.003668	336.000000	0.004112
-0.003667	72.000000	0.006389
-0.003666	316.000000	0.003770
-0.003665	204.000000	0.006704
-0.003664	292.000000	0.004041
-0.003663	176.000000	0.006289
-0.003662	272.000000	0.004677
-0.003661	140.000000	0.005734
-0.003660	60.000000	0.005019
-0.003659	292.000000	0.005053
-0.003658	32.000000	0.005400
-0.003657	272.000000	0.004785
-0.003656	8.000000	0.005776
-0.003655	248.000000	0.004741
-0.003654	156.000000	0.005981
-0.003653	36.000000	0.004513
-0.003652	124.000000	0.006516
-0.003651	12.000000	0.004353
-0.003650	260.000000	0.006457
-0.003649	348.000000	0.004261
-0.003648	236.000000	0.006140
-0.003647	140.000000	0.004383
-0.003646	12.000000	0.006034
-0.003645	120.000000	0.004691
-0.003644	344.000000	0.005184
-0.003643	96.000000	0.005233
-0.003642	320.000000	0.004302
-0.003641	236.000000	0.006231
-0.003640	112.000000	0.004001
-0.003639	208.000000	0.006592
-0.003638	92.000000	0.003646
-0.003637	176.000000	0.006923
-0.003636	72.000000	0.003692
-0.003635	292.000000	0.006125
-0.003634	52.000000	0.004196
-0.003633	276.000000	0.005417
-0.003632	28.000000	0.004825
-0.003631	68.000000	0.004708
-0.003630	172.000000	0.005831
-0.003629	48.000000	0.003980
-0.003628	148.000000	0.006699
-0.003627	28.000000	0.003816
-0.003626	264.000000	0.007189
-0.003625	4.000000	0.003934
-0.003624	236.000000	0.006307
-0.003623	160.000000	0.004446
-0.003622	28.000000	0.005507
-0.003621	136.000000	0.005038
-0.003620	8.000000	0.005028
-0.003619	104.000000	0.005938
-0.003618	344.000000	0.004574
-0.003617	248.000000	0.006448
-0.003616	136.000000	0.004578
-0.003615	212.000000	0.006309
-0.003614	112.000000	0.004847
-0.003613	0.000000	0.005855
-0.003612	88.000000	0.005164
-0.003611	336.000000	0.005456
-0.003610	60.000000	0.005527
-0.003609	128.000000	0.005423
-0.003608	208.000000	0.005592
-0.003607	100.000000	0.005494
-0.003606	176.000000	0.005307
-0.003605	72.000000	0.005720
-0.003604	324.000000	0.005129
-0.003603	40.000000	0.006052
-0.003602	300.000000	0.004882
-0.003601	12.000000	0.005960
-0.003600	276.000000	0.004969
-0.003599	152.000000	0.005283
-0.003598	252.000000	0.005465
-0.003597	128.000000	0.004686
-0.003596	228.000000	0.006238
-0.003595	104.000000	0.004079
-0.003594	4.000000	0.006834
-0.003593	84.000000	0.004197
-0.003592	128.000000	0.006593
-0.003591	60.000000	0.004356
-0.003590	100.000000	0.005754
-0.003589	40.000000	0.004834
-0.003588	80.000000	0.004738
-0.003587	16.000000	0.005574
-0.003586	60.000000	0.004209
-0.003585	164.000000	0.006532
-0.003584	36.000000	0.003656
-0.003583	116.000000	0.007260
-0.003582	16.000000	0.003724
-0.003581	60.000000	0.006593
-0.003580	356.000000	0.004064
-0.003579	216.000000	0.005679
-0.003578	336.000000	0.004937
-0.003577	12.000000	0.004791
-0.003576	128.000000	0.006054
-0.003575	352.000000	0.004283
-0.003574	88.000000	0.006589
-0.003573	332.000000	0.004031
-0.003572	224.000000	0.006564
-0.003571	312.000000	0.004406
-0.003570	8.000000	0.006084
-0.003569	288.000000	0.005118
-0.003568	164.000000	0.005612
-0.003567	76.000000	0.005627
-0.003566	316.000000	0.005175
-0.003565	216.000000	0.005915
-0.003564	296.000000	0.005181
-0.003563	192.000000	0.005622
-0.003562	272.000000	0.005458
-0.003561	164.000000	0.005443
-0.003560	52.000000	0.005870
-0.003559	312.000000	0.005087
-0.003558	24.000000	0.005894
-0.003557	288.000000	0.004971
-0.003556	168.000000	0.005407
-0.003555	264.000000	0.005205
-0.003554	144.000000	0.004780
-0.003553	244.000000	0.005914
-0.003552	120.000000	0.004550
-0.003551	28.000000	0.006847
-0.003550	272.000000	0.004219
-0.003549	332.000000	0.006723
-0.003548	252.000000	0.004045
-0.003547	120.000000	0.005682
-0.003546	228.000000	0.004429
-0.003545	96.000000	0.004965
-0.003544	208.000000	0.005158
-0.003543	72.000000	0.004227
-0.003542	192.000000	0.006346
-0.003541	228.000000	0.003692
-0.003540	320.000000	0.007438
-0.003539	208.000000	0.003487
-0.003538	256.000000	0.006930
-0.003537	188.000000	0.003521
-0.003536	220.000000	0.006043
-0.003535	168.000000	0.004461
-0.003534	200.000000	0.004701
-0.003533	320.000000	0.005373
-0.003532	180.000000	0.004059
-0.003531	292.000000	0.006314
-0.003530	160.000000	0.003567
-0.003529	64.000000	0.007071
-0.003528	144.000000	0.003640
-0.003527	36.000000	0.007055
-0.003526	296.000000	0.003925
-0.003525	156.000000	0.006176
-0.003524	272.000000	0.004259
-0.003523	136.000000	0.005307
-0.003522	248.000000	0.005003
-0.003521	116.000000	0.004657
-0.003520	220.000000	0.005587
-0.003519	92.000000	0.004576
-0.003518	4.000000	0.006077
-0.003517	244.000000	0.004223
-0.003516	340.000000	0.006555
-0.003515	220.000000	0.004079
-0.003514	112.000000	0.006752
-0.003513	196.000000	0.003975
-0.003512	84.000000	0.006378
-0.003511	172.000000	0.004048
-0.003510	212.000000	0.006044
-0.003509	148.000000	0.004527
-0.003508	192.000000	0.005234
-0.003507	124.000000	0.005124
-0.003506	168.000000	0.004503
-0.003505	100.000000	0.005773
-0.003504	144.000000	0.003936
-0.003503	68.000000	0.006694
-0.003502	124.000000	0.003598
-0.003501	32.000000	0.007184
-0.003500	100.000000	0.003643
-0.003499	140.000000	0.006654
-0.003498	80.000000	0.003690
-0.003497	296.000000	0.005448
-0.003496	56.000000	0.004458
-0.003495	96.000000	0.004649
-0.003494	32.000000	0.005297
-0.003493	260.000000	0.004119
-0.003492	8.000000	0.006343
-0.003491	52.000000	0.003623
-0.003490	132.000000	0.007170
-0.003489	32.000000	0.003696
-0.003488	92.000000	0.006493
-0.003487	12.000000	0.004008
-0.003486	244.000000	0.005628
-0.003485	348.000000	0.004681
-0.003484	32.000000	0.004870
-0.003483	320.000000	0.005638
-0.003482	12.000000	0.004496
-0.003481	288.000000	0.006419
-0.003480	352.000000	0.004472
-0.003479	60.000000	0.006150
-0.003478	328.000000	0.004788
-0.003477	32.000000	0.005544
-0.003476	300.000000	0.005206
-0.003475	188.000000	0.005260
-0.003474	272.000000	0.005643
-0.003473	340.000000	0.005044
-0.003472	244.000000	0.005894
-0.003471	320.000000	0.005108
-0.003470	200.000000	0.005177
-0.003469	292.000000	0.005600
-0.003468	176.000000	0.004519
-0.003467	260.000000	0.006393
-0.003466	156.000000	0.004350
-0.003465	224.000000	0.006516
-0.003464	308.000000	0.004481
-0.003463	172.000000	0.005654
-0.003462	284.000000	0.004635
-0.003461	152.000000	0.004546
-0.003460	264.000000	0.005485
-0.003459	136.000000	0.003870
-0.003458	240.000000	0.006542
-0.003457	112.000000	0.003560
-0.003456	140.000000	0.006971
-0.003455	268.000000	0.003854
-0.003454	128.000000	0.005729
-0.003453	248.000000	0.004229
-0.003452	108.000000	0.004798
-0.003451	228.000000	0.004988
-0.003450	92.000000	0.003988
-0.003449	204.000000	0.006110
-0.003448	248.000000	0.003643
-0.003447	164.000000	0.007012
-0.003446	228.000000	0.003546
-0.003445	92.000000	0.006797
-0.003444	208.000000	0.003740
-0.003443	72.000000	0.005484
-0.003442	184.000000	0.004692
-0.003441	224.000000	0.004820
-0.003440	160.000000	0.005857
-0.003439	204.000000	0.004307
-0.003438	120.000000	0.006764
-0.003437	184.000000	0.004025
-0.003436	72.000000	0.006313
-0.003435	164.000000	0.004388
-0.003434	48.000000	0.005658
-0.003433	140.000000	0.005019
-0.003432	24.000000	0.005066
-0.003431	112.000000	0.005842
-0.003430	176.000000	0.004990
-0.003429	64.000000	0.006129
-0.003428	148.000000	0.005048
-0.003427	32.000000	0.005490
-0.003426	128.000000	0.005387
-0.003425	8.000000	0.004681
-0.003424	100.000000	0.006149
-0.003423	348.000000	0.004309
-0.003422	60.000000	0.006616
-0.003421	328.000000	0.004358
-0.003420	12.000000	0.005999
-0.003419	120.000000	0.004714
-0.003418	348.000000	0.004884
-0.003417	100.000000	0.005379
-0.003416	328.000000	0.004068
-0.003415	72.000000	0.006758
-0.003414	308.000000	0.003529
-0.003413	332.000000	0.007188
-0.003412	104.000000	0.003423
-0.003411	320.000000	0.005922
-0.003410	84.000000	0.003774
-0.003409	304.000000	0.004949
-0.003408	64.000000	0.004524
-0.003407	284.000000	0.003949
-0.003406	48.000000	0.005787
-0.003405	80.000000	0.003277
-0.003404	44.000000	0.006982
-0.003403	60.000000	0.002957
-0.003402	272.000000	0.006977
-0.003401	40.000000	0.003111
-0.003400	260.000000	0.005648
-0.003399	20.000000	0.003860
-0.003398	52.000000	0.004734
-0.003397	0.000000	0.004915
-0.003396	32.000000	0.004060
-0.003395	336.000000	0.006111
-0.003394	16.000000	0.003616
-0.003393	116.000000	0.007138
-0.003392	356.000000	0.003717
-0.003391	236.000000	0.006621
-0.003390	332.000000	0.004046
-0.003389	212.000000	0.005911
-0.003388	308.000000	0.004647
-0.003387	0.000000	0.005451
-0.003386	100.000000	0.005450
-0.003385	336.000000	0.005028
-0.003384	244.000000	0.005927
-0.003383	312.000000	0.005052
-0.003382	212.000000	0.005588
-0.003381	284.000000	0.005217
-0.003380	188.000000	0.005477
-0.003379	76.000000	0.005194
-0.003378	164.000000	0.005604
-0.003377	48.000000	0.005045
-0.003376	316.000000	0.005797
-0.003375	196.000000	0.004519
-0.003374	288.000000	0.006388
-0.003373	176.000000	0.004141
-0.003372	236.000000	0.006601
-0.003371	152.000000	0.003955
-0.003370	20.000000	0.005900
-0.003369	132.000000	0.004446
-0.003368	168.000000	0.004862
-0.003367	284.000000	0.005203
-0.003366	148.000000	0.003939
-0.003365	260.000000	0.006008
-0.003364	128.000000	0.003180
-0.003363	240.000000	0.007120
-0.003362	108.000000	0.003016
-0.003361	120.000000	0.006639
-0.003360	88.000000	0.003233
-0.003359	112.000000	0.005571
-0.003358	244.000000	0.003930
-0.003357	100.000000	0.004177
-0.003356	224.000000	0.005165
-0.003355	80.000000	0.003463
-0.003354	208.000000	0.006466
-0.003353	64.000000	0.003077
-0.003352	68.000000	0.007266
-0.003351	220.000000	0.003279
-0.003350	72.000000	0.006336
-0.003349	200.000000	0.003825
-0.003348	60.000000	0.005360
-0.003347	180.000000	0.004671
-0.003346	44.000000	0.004464
-0.003345	156.000000	0.005748
-0.003344	24.000000	0.004147
-0.003343	124.000000	0.006809
-0.003342	180.000000	0.004049
-0.003341	60.000000	0.006372
-0.003340	156.000000	0.004411
-0.003339	32.000000	0.005458
-0.003338	132.000000	0.005049
-0.003337	12.000000	0.004822
-0.003336	108.000000	0.005774
-0.003335	352.000000	0.004571
-0.003334	244.000000	0.006228
-0.003333	144.000000	0.004761
-0.003332	28.000000	0.005641
-0.003331	124.000000	0.005284
-0.003330	4.000000	0.004932
-0.003329	96.000000	0.005850
-0.003328	340.000000	0.004309
-0.003327	64.000000	0.006518
-0.003326	320.000000	0.004214
-0.003325	12.000000	0.005798
-0.003324	296.000000	0.004657
-0.003323	344.000000	0.005027
-0.003322	88.000000	0.005651
-0.003321	324.000000	0.004240
-0.003320	56.000000	0.006376
-0.003319	300.000000	0.003861
-0.003318	28.000000	0.007027
-0.003317	280.000000	0.003676
-0.003316	328.000000	0.006251
-0.003315	260.000000	0.004205
-0.003314	300.000000	0.005165
-0.003313	56.000000	0.005015
-0.003312	280.000000	0.004430
-0.003311	28.000000	0.005862
-0.003310	260.000000	0.003810
-0.003309	356.000000	0.006920
-0.003308	236.000000	0.003728
-0.003307	292.000000	0.006601
-0.003306	216.000000	0.004127
-0.003305	264.000000	0.005801
-0.003304	8.000000	0.004666
-0.003303	240.000000	0.005003
-0.003302	344.000000	0.005448
-0.003301	220.000000	0.004684
-0.003300	316.000000	0.006039
-0.003299	196.000000	0.004519
-0.003298	276.000000	0.006160
-0.003297	176.000000	0.004913
-0.003296	244.000000	0.005769
-0.003295	320.000000	0.005186
-0.003294	216.000000	0.005512
-0.003293	292.000000	0.005273
-0.003292	188.000000	0.005248
-0.003291	264.000000	0.005207
-0.003290	164.000000	0.005502
-0.003289	232.000000	0.004964
-0.003288	140.000000	0.006001
-0.003287	208.000000	0.004631
-0.003286	276.000000	0.006252
-0.003285	184.000000	0.004421
-0.003284	240.000000	0.005893
-0.003283	164.000000	0.004711
-0.003282	212.000000	0.005009
-0.003281	140.000000	0.005266
-0.003280	184.000000	0.004283
-0.003279	116.000000	0.006201
-0.003278	164.000000	0.003536
-0.003277	80.000000	0.007194
-0.003276	144.000000	0.003358
-0.003275	176.000000	0.006518
-0.003274	120.000000	0.003604
-0.003273	156.000000	0.005467
-0.003272	104.000000	0.004333
-0.003271	136.000000	0.004311
-0.003270	80.000000	0.005450
-0.003269	120.000000	0.003684
-0.003268	60.000000	0.006631
-0.003267	100.000000	0.003270
-0.003266	172.000000	0.007385
-0.003265	80.000000	0.003426
-0.003264	120.000000	0.006551
-0.003263	56.000000	0.003857
-0.003262	276.000000	0.005628
-0.003261	32.000000	0.004672
-0.003260	80.000000	0.004819
-0.003259	4.000000	0.005728
-0.003258	56.000000	0.004423
-0.003257	140.000000	0.006345
-0.003256	36.000000	0.004504
-0.003255	108.000000	0.006080
-0.003254	8.000000	0.004833
-0.003253	80.000000	0.005667
-0.003252	340.000000	0.005045
-0.003251	56.000000	0.005515
-0.003250	316.000000	0.005344
-0.003249	28.000000	0.005459
-0.003248	100.000000	0.005335
-0.003247	184.000000	0.005887
-0.003246	72.000000	0.004763
-0.003245	332.000000	0.006434
-0.003244	48.000000	0.004478
-0.003243	288.000000	0.006283
-0.003242	24.000000	0.004455
-0.003241	68.000000	0.005284
-0.003240	4.000000	0.004834
-0.003239	48.000000	0.004228
-0.003238	340.000000	0.005684
-0.003237	28.000000	0.003548
-0.003236	328.000000	0.006967
-0.003235	8.000000	0.003015
-0.003234	20.000000	0.006726
-0.003233	348.000000	0.002955
-0.003232	12.000000	0.005412
-0.003231	328.000000	0.003338
-0.003230	356.000000	0.004235
-0.003229	128.000000	0.004342
-0.003228	340.000000	0.003026
-0.003227	116.000000	0.005500
-0.003226	324.000000	0.002314
-0.003225	308.000000	0.006337
-0.003224	304.000000	0.002043
-0.003223	312.000000	0.005653
-0.003222	284.000000	0.002597
-0.003221	304.000000	0.004487
-0.003220	84.000000	0.003538
-0.003219	292.000000	0.003447
-0.003218	68.000000	0.004787
-0.003217	276.000000	0.002629
-0.003216	248.000000	0.006285
-0.003215	260.000000	0.002431
-0.003214	264.000000	0.006546
-0.003213	240.000000	0.002674
-0.003212	264.000000	0.005721
-0.003211	224.000000	0.003569
-0.003210	256.000000	0.004565
-0.003209	204.000000	0.004872
-0.003208	240.000000	0.003816
-0.003207	356.000000	0.006373
-0.003206	224.000000	0.003379
-0.003205	288.000000	0.007421
-0.003204	200.000000	0.003699
-0.003203	240.000000	0.006134
-0.003202	180.000000	0.004509
-0.003201	224.000000	0.005019
-0.003200	156.000000	0.005775
-0.003199	204.000000	0.004135
-0.003198	120.000000	0.006830
-0.003197	188.000000	0.003916
-0.003196	248.000000	0.006398
-0.003195	168.000000	0.004311
-0.003194	216.000000	0.005237
-0.003193	148.000000	0.005258
-0.003192	192.000000	0.004129
-0.003191	128.000000	0.006586
-0.003190	176.000000	0.003433
-0.003189	176.000000	0.007389
-0.003188	156.000000	0.003181
-0.003187	184.000000	0.006100
-0.003186	136.000000	0.003903
-0.003185	168.000000	0.004504
-0.003184	120.000000	0.004971
-0.003183	152.000000	0.003482
-0.003182	112.000000	0.006345
-0.003181	132.000000	0.002699
-0.003180	128.000000	0.006879
-0.003179	116.000000	0.002659
-0.003178	128.000000	0.006061
-0.003177	96.000000	0.003132
-0.003176	120.000000	0.004954
-0.003175	80.000000	0.004158
-0.003174	108.000000	0.003833
-0.003173	64.000000	0.005517
-0.003172	92.000000	0.003246
-0.003171	60.000000	0.006899
-0.003170	72.000000	0.002998
-0.003169	84.000000	0.007078
-0.003168	56.000000	0.003418
-0.003167	84.000000	0.005692
-0.003166	32.000000	0.004436
-0.003165	72.000000	0.004822
-0.003164	4.000000	0.005543
-0.003163	56.000000	0.004261
-0.003162	336.000000	0.006412
-0.003161	36.000000	0.004330
-0.003160	104.000000	0.006346
-0.003159	12.000000	0.004655
-0.003158	76.000000	0.005675
-0.003157	344.000000	0.005476
-0.003156	52.000000	0.004976
-0.003155	312.000000	0.005837
-0.003154	28.000000	0.004667
-0.003153	100.000000	0.005972
-0.003152	8.000000	0.004808
-0.003151	64.000000	0.005485
-0.003150	348.000000	0.005596
-0.003149	36.000000	0.004503
-0.003148	320.000000	0.006797
-0.003147	16.000000	0.003848
-0.003146	72.000000	0.006780
-0.003145	352.000000	0.003640
-0.003144	212.000000	0.005903
-0.003143	336.000000	0.004148
-0.003142	12.000000	0.004643
-0.003141	316.000000	0.005063
-0.003140	172.000000	0.003525
-0.003139	304.000000	0.006300
-0.003138	156.000000	0.002931
-0.003137	152.000000	0.006970
-0.003136	136.000000	0.002877
-0.003135	152.000000	0.006001
-0.003134	296.000000	0.003203
-0.003133	144.000000	0.004781
-0.003132	280.000000	0.004121
-0.003131	128.000000	0.003835
-0.003130	260.000000	0.005378
-0.003129	112.000000	0.003056
-0.003128	260.000000	0.006670
-0.003127	272.000000	0.002786
-0.003126	104.000000	0.006942
-0.003125	252.000000	0.003152
-0.003124	100.000000	0.005817
-0.003123	232.000000	0.003994
-0.003122	88.000000	0.004793
-0.003121	208.000000	0.005171
-0.003120	248.000000	0.004253
-0.003119	176.000000	0.006237
-0.003118	228.000000	0.004012
-0.003117	136.000000	0.006686
-0.003116	208.000000	0.004173
-0.003115	100.000000	0.006462
-0.003114	184.000000	0.004788
-0.003113	64.000000	0.005673
-0.003112	156.000000	0.005275
-0.003111	44.000000	0.005162
-0.003110	128.000000	0.005601
-0.003109	24.000000	0.005315
-0.003108	276.000000	0.005295
-0.003107	176.000000	0.005707
-0.003106	248.000000	0.004990
-0.003105	144.000000	0.006326
-0.003104	36.000000	0.004495
-0.003103	96.000000	0.006111
-0.003102	12.000000	0.004396
-0.003101	244.000000	0.005244
-0.003100	356.000000	0.004743
-0.003099	224.000000	0.004383
-0.003098	340.000000	0.005716
-0.003097	204.000000	0.003846
-0.003096	328.000000	0.007064
-0.003095	356.000000	0.003330
-0.003094	204.000000	0.006891
-0.003093	336.000000	0.003029
-0.003092	192.000000	0.005634
-0.003091	320.000000	0.003487
-0.003090	352.000000	0.004546
-0.003089	304.000000	0.004544
-0.003088	332.000000	0.003520
-0.003087	292.000000	0.005820
-0.003086	312.000000	0.002675
-0.003085	300.000000	0.006683
-0.003084	296.000000	0.002481
-0.003083	304.000000	0.006310
-0.003082	280.000000	0.002818
-0.003081	300.000000	0.005021
-0.003080	260.000000	0.004008
-0.003079	288.000000	0.003910
-0.003078	240.000000	0.005394
-0.003077	272.000000	0.003224
-0.003076	236.000000	0.006855
-0.003075	252.000000	0.002906
-0.003074	256.000000	0.007102
-0.003073	236.000000	0.003367
-0.003072	264.000000	0.006137
-0.003071	212.000000	0.004148
-0.003070	248.000000	0.005157
-0.003069	192.000000	0.005353
-0.003068	232.000000	0.004285
-0.003067	336.000000	0.006310
-0.003066	216.000000	0.003981
-0.003065	300.000000	0.006654
-0.003064	196.000000	0.004247
-0.003063	72.000000	0.005946
-0.003062	172.000000	0.004974
-0.003061	52.000000	0.005139
-0.003060	148.000000	0.005910
-0.003059	28.000000	0.004623
-0.003058	284.000000	0.006255
-0.003057	180.000000	0.004737
-0.003056	248.000000	0.005796
-0.003055	160.000000	0.005164
-0.003054	220.000000	0.005089
-0.003053	136.000000	0.005781
-0.003052	12.000000	0.004421
-0.003051	112.000000	0.006748
-0.003050	352.000000	0.004214
-0.003049	56.000000	0.006650
-0.003048	332.000000	0.004361
-0.003047	196.000000	0.005784
-0.003046	128.000000	0.004915
-0.003045	352.000000	0.004954
-0.003044	104.000000	0.005665
-0.003043	156.000000	0.004235
-0.003042	80.000000	0.006690
-0.003041	312.000000	0.003828
-0.003040	32.000000	0.007071
-0.003039	112.000000	0.003947
-0.003038	336.000000	0.006568
-0.003037	88.000000	0.004469
-0.003036	312.000000	0.005619
-0.003035	64.000000	0.005051
-0.003034	292.000000	0.004730
-0.003033	36.000000	0.006037
-0.003032	272.000000	0.004420
-0.003031	0.000000	0.006454
-0.003030	252.000000	0.004610
-0.003029	144.000000	0.006148
-0.003028	40.000000	0.004812
-0.003027	112.000000	0.005916
-0.003026	16.000000	0.005198
-0.003025	260.000000	0.005555
-0.003024	344.000000	0.005355
-0.003023	240.000000	0.005383
-0.003022	320.000000	0.005388
-0.003021	216.000000	0.005759
-0.003020	104.000000	0.005173
-0.003019	0.000000	0.006107
-0.003018	80.000000	0.004752
-0.003017	324.000000	0.005869
-0.003016	60.000000	0.004871
-0.003015	296.000000	0.005327
-0.003014	36.000000	0.005169
-0.003013	272.000000	0.004642
-0.003012	192.000000	0.005947
-0.003011	64.000000	0.004155
-0.003010	168.000000	0.007043
-0.003009	44.000000	0.003810
-0.003008	272.000000	0.007037
-0.003007	20.000000	0.003671
-0.003006	240.000000	0.005765
-0.003005	176.000000	0.004225
-0.003004	36.000000	0.004571
-0.003003	160.000000	0.005062
-0.003002	16.000000	0.003688
-0.003001	144.000000	0.006220
-0.003000	0.000000	0.003129
-0.002999	356.000000	0.007310
-0.002998	156.000000	0.003083
-0.002997	0.000000	0.006391
-0.002996	136.000000	0.003350
-0.002995	348.000000	0.005309
-0.002994	116.000000	0.003921
-0.002993	332.000000	0.004284
-0.002992	100.000000	0.005054
-0.002991	316.000000	0.003743
-0.002990	84.000000	0.006508
-0.002989	296.000000	0.003456
-0.002988	192.000000	0.007083
-0.002987	92.000000	0.003559
-0.002986	312.000000	0.006504
-0.002985	72.000000	0.004030
-0.002984	300.000000	0.005572
-0.002983	48.000000	0.004856
-0.002982	280.000000	0.004806
-0.002981	28.000000	0.005895
-0.002980	260.000000	0.004698
-0.002979	156.000000	0.006192
-0.002978	48.000000	0.004888
-0.002977	124.000000	0.005885
-0.002976	24.000000	0.005093
-0.002975	272.000000	0.005478
-0.002974	0.000000	0.005778
-0.002973	252.000000	0.005150
-0.002972	140.000000	0.005651
-0.002971	232.000000	0.005217
-0.002970	116.000000	0.005174
-0.002969	24.000000	0.005804
-0.002968	264.000000	0.004638
-0.002967	356.000000	0.006493
-0.002966	240.000000	0.004124
-0.002965	112.000000	0.006841
-0.002964	220.000000	0.003855
-0.002963	88.000000	0.005834
-0.002962	200.000000	0.004184
-0.002961	64.000000	0.004994
-0.002960	184.000000	0.004989
-0.002959	216.000000	0.003926
-0.002958	176.000000	0.006185
-0.002957	200.000000	0.003029
-0.002956	184.000000	0.006964
-0.002955	180.000000	0.002651
-0.002954	188.000000	0.006487
-0.002953	160.000000	0.002819
-0.002952	180.000000	0.005332
-0.002951	144.000000	0.003619
-0.002950	168.000000	0.004060
-0.002949	128.000000	0.005182
-0.002948	152.000000	0.002976
-0.002947	124.000000	0.006427
-0.002946	136.000000	0.002529
-0.002945	132.000000	0.006716
-0.002944	116.000000	0.002824
-0.002943	136.000000	0.005953
-0.002942	96.000000	0.003487
-0.002941	124.000000	0.004980
-0.002940	76.000000	0.004481
-0.002939	112.000000	0.004011
-0.002938	52.000000	0.005668
-0.002937	96.000000	0.003636
-0.002936	16.000000	0.006744
-0.002935	76.000000	0.003582
-0.002934	332.000000	0.006931
-0.002933	52.000000	0.004053
-0.002932	92.000000	0.006155
-0.002931	28.000000	0.004663
-0.002930	76.000000	0.005143
-0.002929	0.000000	0.005423
-0.002928	60.000000	0.004582
-0.002927	328.000000	0.005646
-0.002926	40.000000	0.004612
-0.002925	300.000000	0.005896
-0.002924	16.000000	0.004987
-0.002923	268.000000	0.005641
-0.002922	168.000000	0.005582
-0.002921	48.000000	0.005110
-0.002920	312.000000	0.005688
-0.002919	28.000000	0.004751
-0.002918	284.000000	0.005642
-0.002917	4.000000	0.004796
-0.002916	248.000000	0.005217
-0.002915	344.000000	0.005460
-0.002914	224.000000	0.004922
-0.002913	316.000000	0.006159
-0.002912	200.000000	0.004654
-0.002911	272.000000	0.006283
-0.002910	352.000000	0.004394
-0.002909	240.000000	0.006015
-0.002908	332.000000	0.004630
-0.002907	208.000000	0.005641
-0.002906	304.000000	0.005109
-0.002905	180.000000	0.005069
-0.002904	280.000000	0.005812
-0.002903	332.000000	0.004581
-0.002902	244.000000	0.005988
-0.002901	312.000000	0.004331
-0.002900	216.000000	0.006154
-0.002899	292.000000	0.004481
-0.002898	184.000000	0.006248
-0.002897	88.000000	0.004748
-0.002896	148.000000	0.006001
-0.002895	64.000000	0.005207
-0.002894	296.000000	0.005502
-0.002893	204.000000	0.005272
-0.002892	272.000000	0.005220
-0.002891	180.000000	0.005182
-0.002890	64.000000	0.005097
-0.002889	156.000000	0.005467
-0.002888	40.000000	0.005076
-0.002887	128.000000	0.005706
-0.002886	188.000000	0.005071
-0.002885	96.000000	0.006062
-0.002884	160.000000	0.004640
-0.002883	68.000000	0.006207
-0.002882	136.000000	0.004476
-0.002881	212.000000	0.006397
-0.002880	112.000000	0.004457
-0.002879	160.000000	0.006199
-0.002878	88.000000	0.004763
-0.002877	136.000000	0.005300
-0.002876	60.000000	0.005062
-0.002875	116.000000	0.004643
-0.002874	36.000000	0.005568
-0.002873	92.000000	0.004084
-0.002872	12.000000	0.006296
-0.002871	68.000000	0.003935
-0.002870	344.000000	0.007225
-0.002869	228.000000	0.003875
-0.002868	84.000000	0.006459
-0.002867	204.000000	0.003962
-0.002866	68.000000	0.005495
-0.002865	0.000000	0.004412
-0.002864	48.000000	0.004851
-0.002863	336.000000	0.005173
-0.002862	24.000000	0.004206
-0.002861	312.000000	0.006081
-0.002860	180.000000	0.003702
-0.002859	288.000000	0.007151
-0.002858	160.000000	0.003668
-0.002857	40.000000	0.006827
-0.002856	136.000000	0.003776
-0.002855	12.000000	0.006092
-0.002854	292.000000	0.004216
-0.002853	160.000000	0.005501
-0.002852	272.000000	0.004944
-0.002851	136.000000	0.004987
-0.002850	248.000000	0.005847
-0.002849	112.000000	0.004472
-0.002848	28.000000	0.006266
-0.002847	268.000000	0.004220
-0.002846	356.000000	0.006461
-0.002845	248.000000	0.004261
-0.002844	324.000000	0.006332
-0.002843	224.000000	0.004669
-0.002842	104.000000	0.006018
-0.002841	12.000000	0.004838
-0.002840	252.000000	0.005790
-0.002839	344.000000	0.004895
-0.002838	224.000000	0.005607
-0.002837	320.000000	0.004977
-0.002836	200.000000	0.005337
-0.002835	296.000000	0.005378
-0.002834	344.000000	0.005084
-0.002833	84.000000	0.005592
-0.002832	320.000000	0.004503
-0.002831	60.000000	0.005985
-0.002830	300.000000	0.003983
-0.002829	196.000000	0.006627
-0.002828	276.000000	0.003931
-0.002827	168.000000	0.006658
-0.002826	256.000000	0.004022
-0.002825	292.000000	0.006113
-0.002824	48.000000	0.004417
-0.002823	272.000000	0.005113
-0.002822	28.000000	0.005027
-0.002821	252.000000	0.004524
-0.002820	0.000000	0.005761
-0.002819	232.000000	0.004011
-0.002818	148.000000	0.006554
-0.002817	208.000000	0.003866
-0.002816	292.000000	0.007130
-0.002815	8.000000	0.003821
-0.002814	236.000000	0.006497
-0.002813	344.000000	0.004166
-0.002812	212.000000	0.005683
-0.002811	140.000000	0.004797
-0.002810	188.000000	0.005145
-0.002809	112.000000	0.005344
-0.002808	344.000000	0.004616
-0.002807	88.000000	0.005952
-0.002806	324.000000	0.004361
-0.002805	224.000000	0.006359
-0.002804	296.000000	0.004454
-0.002803	192.000000	0.006116
-0.002802	276.000000	0.004502
-0.002801	168.000000	0.005918
-0.002800	68.000000	0.004617
-0.002799	308.000000	0.005794
-0.002798	44.000000	0.005077
-0.002797	280.000000	0.005457
-0.002796	184.000000	0.005557
-0.002795	256.000000	0.005284
-0.002794	156.000000	0.005329
-0.002793	44.000000	0.005199
-0.002792	132.000000	0.005473
-0.002791	196.000000	0.005170
-0.002790	108.000000	0.005662
-0.002789	172.000000	0.005012
-0.002788	80.000000	0.006156
-0.002787	144.000000	0.004627
-0.002786	220.000000	0.006310
-0.002785	120.000000	0.004431
-0.002784	196.000000	0.006362
-0.002783	96.000000	0.004480
-0.002782	152.000000	0.005953
-0.002781	76.000000	0.004914
-0.002780	124.000000	0.005287
-0.002779	48.000000	0.005586
-0.002778	100.000000	0.004683
-0.002777	16.000000	0.006140
-0.002776	76.000000	0.004229
-0.002775	344.000000	0.006331
-0.002774	56.000000	0.004230
-0.002773	120.000000	0.006460
-0.002772	36.000000	0.004452
-0.002771	92.000000	0.006058
-0.002770	188.000000	0.004944
-0.002769	60.000000	0.005331
-0.002768	160.000000	0.005379
-0.002767	40.000000	0.004983
-0.002766	132.000000	0.005750
-0.002765	16.000000	0.004718
-0.002764	276.000000	0.005948
-0.002763	356.000000	0.005029
-0.002762	64.000000	0.005786
-0.002761	324.000000	0.005333
-0.002760	36.000000	0.005480
-0.002759	116.000000	0.005473
-0.002758	12.000000	0.005136
-0.002757	268.000000	0.005559
-0.002756	348.000000	0.005202
-0.002755	56.000000	0.005378
-0.002754	324.000000	0.005434
-0.002753	28.000000	0.005022
-0.002752	296.000000	0.006152
-0.002751	0.000000	0.004482
-0.002750	256.000000	0.006382
-0.002749	336.000000	0.004282
-0.002748	36.000000	0.006181
-0.002747	316.000000	0.004282
-0.002746	4.000000	0.005549
-0.002745	296.000000	0.004873
-0.002744	340.000000	0.004622
-0.002743	272.000000	0.005752
-0.002742	316.000000	0.003765
-0.002741	232.000000	0.007022
-0.002740	292.000000	0.003201
-0.002739	304.000000	0.007072
-0.002738	276.000000	0.003208
-0.002737	300.000000	0.005947
-0.002736	256.000000	0.003632
-0.002735	284.000000	0.004804
-0.002734	236.000000	0.004499
-0.002733	264.000000	0.003718
-0.002732	216.000000	0.005711
-0.002731	248.000000	0.003090
-0.002730	224.000000	0.006830
-0.002729	228.000000	0.002729
-0.002728	232.000000	0.006844
-0.002727	212.000000	0.002944
-0.002726	232.000000	0.005879
-0.002725	188.000000	0.003481
-0.002724	220.000000	0.004914
-0.002723	168.000000	0.004406
-0.002722	204.000000	0.004029
-0.002721	144.000000	0.005415
-0.002720	184.000000	0.003590
-0.002719	124.000000	0.006626
-0.002718	164.000000	0.003409
-0.002717	252.000000	0.007351
-0.002716	140.000000	0.003551
-0.002715	180.000000	0.006592
-0.002714	120.000000	0.003837
-0.002713	164.000000	0.005746
-0.002712	96.000000	0.004492
-0.002711	144.000000	0.004962
-0.002710	72.000000	0.005367
-0.002709	120.000000	0.004644
-0.002708	220.000000	0.006095
-0.002707	96.000000	0.004380
-0.002706	0.000000	0.006559
-0.002705	72.000000	0.004476
-0.002704	148.000000	0.006114
-0.002703	48.000000	0.004668
-0.002702	124.000000	0.006003
-0.002701	204.000000	0.004761
-0.002700	96.000000	0.005863
-0.002699	180.000000	0.005131
-0.002698	64.000000	0.005858
-0.002697	324.000000	0.005248
-0.002696	36.000000	0.005725
-0.002695	300.000000	0.005080
-0.002694	180.000000	0.005473
-0.002693	276.000000	0.005296
-0.002692	156.000000	0.005244
-0.002691	64.000000	0.005510
-0.002690	132.000000	0.005035
-0.002689	36.000000	0.005721
-0.002688	280.000000	0.004535
-0.002687	12.000000	0.006117
-0.002686	256.000000	0.004278
-0.002685	148.000000	0.006594
-0.002684	236.000000	0.004175
-0.002683	120.000000	0.006227
-0.002682	212.000000	0.004594
-0.002681	252.000000	0.005912
-0.002680	4.000000	0.004999
-0.002679	236.000000	0.005196
-0.002678	340.000000	0.005340
-0.002677	212.000000	0.004482
-0.002676	316.000000	0.005960
-0.002675	192.000000	0.004341
-0.002674	92.000000	0.006495
-0.002673	168.000000	0.004309
-0.002672	64.000000	0.006589
-0.002671	320.000000	0.004277
-0.002670	196.000000	0.006315
-0.002669	300.000000	0.004529
-0.002668	172.000000	0.005813
-0.002667	276.000000	0.004913
-0.002666	148.000000	0.005311
-0.002665	64.000000	0.005406
-0.002664	300.000000	0.004825
-0.002663	40.000000	0.005894
-0.002662	276.000000	0.004430
-0.002661	8.000000	0.006579
-0.002660	252.000000	0.004287
-0.002659	144.000000	0.006373
-0.002658	44.000000	0.004394
-0.002657	284.000000	0.006305
-0.002656	20.000000	0.004562
-0.002655	256.000000	0.005744
-0.002654	356.000000	0.004806
-0.002653	232.000000	0.005177
-0.002652	336.000000	0.005473
-0.002651	208.000000	0.005022
-0.002650	116.000000	0.006100
-0.002649	0.000000	0.004678
-0.002648	88.000000	0.006223
-0.002647	336.000000	0.004346
-0.002646	56.000000	0.006347
-0.002645	312.000000	0.004479
-0.002644	200.000000	0.005997
-0.002643	292.000000	0.004804
-0.002642	172.000000	0.005664
-0.002641	84.000000	0.005381
-0.002640	324.000000	0.005357
-0.002639	236.000000	0.005813
-0.002638	296.000000	0.005172
-0.002637	20.000000	0.005953
-0.002636	272.000000	0.005070
-0.002635	172.000000	0.005799
-0.002634	252.000000	0.005201
-0.002633	320.000000	0.005548
-0.002632	40.000000	0.005456
-0.002631	296.000000	0.005444
-0.002630	12.000000	0.005631
-0.002629	268.000000	0.005363
-0.002628	160.000000	0.005336
-0.002627	244.000000	0.005501
-0.002626	136.000000	0.005220
-0.002625	216.000000	0.005763
-0.002624	108.000000	0.004993
-0.002623	4.000000	0.006084
-0.002622	260.000000	0.004906
-0.002621	328.000000	0.006162
-0.002620	232.000000	0.004835
-0.002619	112.000000	0.005694
-0.002618	208.000000	0.004880
-0.002617	88.000000	0.004986
-0.002616	188.000000	0.005306
-0.002615	64.000000	0.004612
-0.002614	168.000000	0.006040
-0.002613	44.000000	0.004358
-0.002612	300.000000	0.006972
-0.002611	192.000000	0.004222
-0.002610	72.000000	0.006631
-0.002609	172.000000	0.004269
-0.002608	44.000000	0.005955
-0.002607	148.000000	0.004445
-0.002606	20.000000	0.005278
-0.002605	128.000000	0.005130
-0.002604	172.000000	0.004730
-0.002603	104.000000	0.006049
-0.002602	152.000000	0.004220
-0.002601	68.000000	0.007016
-0.002600	128.000000	0.003865
-0.002599	28.000000	0.007046
-0.002598	288.000000	0.003818
-0.002597	164.000000	0.006452
-0.002596	268.000000	0.004276
-0.002595	128.000000	0.005816
-0.002594	244.000000	0.004940
-0.002593	108.000000	0.005072
-0.002592	220.000000	0.005800
-0.002591	260.000000	0.004572
-0.002590	0.000000	0.006243
-0.002589	240.000000	0.004295
-0.002588	332.000000	0.006289
-0.002587	220.000000	0.004250
-0.002586	300.000000	0.006657
-0.002585	196.000000	0.004462
-0.002584	76.000000	0.006607
-0.002583	168.000000	0.004639
-0.002582	44.000000	0.006057
-0.002581	140.000000	0.004810
-0.002580	196.000000	0.005625
-0.002579	120.000000	0.005038
-0.002578	172.000000	0.005313
-0.002577	272.000000	0.005552
-0.002576	148.000000	0.004845
-0.002575	248.000000	0.006078
-0.002574	116.000000	0.004449
-0.002573	212.000000	0.006498
-0.002572	96.000000	0.003897
-0.002571	180.000000	0.006921
-0.002570	76.000000	0.003831
-0.002569	136.000000	0.006837
-0.002568	52.000000	0.003985
-0.002567	84.000000	0.006073
-0.002566	32.000000	0.004572
-0.002565	64.000000	0.005052
-0.002564	4.000000	0.005277
-0.002563	48.000000	0.004331
-0.002562	156.000000	0.006010
-0.002561	28.000000	0.003771
-0.002560	128.000000	0.006845
-0.002559	8.000000	0.003679
-0.002558	84.000000	0.007229
-0.002557	344.000000	0.003795
-0.002556	24.000000	0.006281
-0.002555	140.000000	0.004114
-0.002554	8.000000	0.005362
-0.002553	120.000000	0.004781
-0.002552	164.000000	0.004805
-0.002551	96.000000	0.005677
-0.002550	140.000000	0.004406
-0.002549	60.000000	0.006595
-0.002548	116.000000	0.004049
-0.002547	12.000000	0.006757
-0.002546	96.000000	0.004079
-0.002545	340.000000	0.006251
-0.002544	76.000000	0.004436
-0.002543	316.000000	0.005634
-0.002542	52.000000	0.005136
-0.002541	292.000000	0.005445
-0.002540	20.000000	0.005615
-0.002539	76.000000	0.005164
-0.002538	168.000000	0.005896
-0.002537	56.000000	0.004959
-0.002536	308.000000	0.005493
-0.002535	32.000000	0.005295
-0.002534	288.000000	0.005220
-0.002533	0.000000	0.005428
-0.002532	264.000000	0.005206
-0.002531	332.000000	0.005360
-0.002530	240.000000	0.005494
-0.002529	300.000000	0.005117
-0.002528	212.000000	0.005909
-0.002527	276.000000	0.004698
-0.002526	0.000000	0.006156
-0.002525	252.000000	0.004351
-0.002524	324.000000	0.006469
-0.002523	228.000000	0.004387
-0.002522	276.000000	0.005975
-0.002521	204.000000	0.004595
-0.002520	252.000000	0.005190
-0.002519	180.000000	0.005232
-0.002518	232.000000	0.004442
-0.002517	156.000000	0.005900
-0.002516	208.000000	0.003948
-0.002515	304.000000	0.006888
-0.002514	188.000000	0.003636
-0.002513	240.000000	0.007023
-0.002512	168.000000	0.003868
-0.002511	208.000000	0.005986
-0.002510	144.000000	0.004298
-0.002509	184.000000	0.005090
-0.002508	300.000000	0.005013
-0.002507	164.000000	0.004343
-0.002506	276.000000	0.006020
-0.002505	144.000000	0.004049
-0.002504	240.000000	0.006781
-0.002503	120.000000	0.003935
-0.002502	188.000000	0.006674
-0.002501	100.000000	0.004206
-0.002500	160.000000	0.006000
-0.002499	80.000000	0.004692
-0.002498	132.000000	0.005505
-0.002497	228.000000	0.005328
-0.002496	108.000000	0.004924
-0.002495	200.000000	0.005883
-0.002494	84.000000	0.004800
-0.002493	160.000000	0.005806
-0.002492	60.000000	0.004959
-0.002491	136.000000	0.005551
-0.002490	36.000000	0.005431
-0.002489	108.000000	0.005379
-0.002488	180.000000	0.005610
-0.002487	80.000000	0.005323
-0.002486	148.000000	0.005504
-0.002485	52.000000	0.005303
-0.002484	120.000000	0.005023
-0.002483	28.000000	0.005729
-0.002482	96.000000	0.004538
-0.002481	4.000000	0.006170
-0.002480	72.000000	0.004402
-0.002479	140.000000	0.006535
-0.002478	48.000000	0.004407
-0.002477	96.000000	0.005974
-0.002476	24.000000	0.004703
-0.002475	76.000000	0.005079
-0.002474	0.000000	0.004995
-0.002473	52.000000	0.004570
-0.002472	340.000000	0.005775
-0.002471	28.000000	0.004099
-0.002470	312.000000	0.006726
-0.002469	4.000000	0.003892
-0.002468	60.000000	0.007030
-0.002467	340.000000	0.003774
-0.002466	36.000000	0.006298
-0.002465	320.000000	0.003993
-0.002464	8.000000	0.005522
-0.002463	300.000000	0.004586
-0.002462	344.000000	0.004960
-0.002461	276.000000	0.005530
-0.002460	316.000000	0.004385
-0.002459	60.000000	0.006410
-0.002458	296.000000	0.004067
-0.002457	24.000000	0.006488
-0.002456	272.000000	0.003884
-0.002455	352.000000	0.006537
-0.002454	252.000000	0.004158
-0.002453	320.000000	0.006298
-0.002452	228.000000	0.004512
-0.002451	276.000000	0.006094
-0.002450	16.000000	0.005066
-0.002449	248.000000	0.005503
-0.002448	348.000000	0.005010
-0.002447	224.000000	0.005046
-0.002446	328.000000	0.005221
-0.002445	204.000000	0.004591
-0.002444	300.000000	0.005751
-0.002443	180.000000	0.004477
-0.002442	276.000000	0.006401
-0.002441	332.000000	0.004018
-0.002440	232.000000	0.007162
-0.002439	308.000000	0.003654
-0.002438	180.000000	0.006878
-0.002437	288.000000	0.003754
-0.002436	316.000000	0.005930
-0.002435	268.000000	0.003894
-0.002434	300.000000	0.005071
-0.002433	64.000000	0.004628
-0.002432	284.000000	0.003978
-0.002431	48.000000	0.005530
-0.002430	264.000000	0.003262
-0.002429	40.000000	0.006806
-0.002428	248.000000	0.002909
-0.002427	252.000000	0.006921
-0.002426	40.000000	0.003005
-0.002425	248.000000	0.005935
-0.002424	24.000000	0.003394
-0.002423	236.000000	0.004862
-0.002422	4.000000	0.004152
-0.002421	220.000000	0.003973
-0.002420	348.000000	0.005398
-0.002419	200.000000	0.003506
-0.002418	336.000000	0.006814
-0.002417	180.000000	0.003251
-0.002416	208.000000	0.007179
-0.002415	340.000000	0.003280
-0.002414	200.000000	0.006000
-0.002413	320.000000	0.003984
-0.002412	184.000000	0.005184
-0.002411	300.000000	0.005044
-0.002410	164.000000	0.004552
-0.002409	88.000000	0.006080
-0.002408	320.000000	0.004178
-0.002407	52.000000	0.006718
-0.002406	120.000000	0.004307
-0.002405	180.000000	0.006181
-0.002404	280.000000	0.004873
-0.002403	160.000000	0.005238
-0.002402	72.000000	0.005551
-0.002401	140.000000	0.004830
-0.002400	36.000000	0.006154
-0.002399	116.000000	0.004769
-0.002398	4.000000	0.006085
-0.002397	272.000000	0.004976
-0.002396	144.000000	0.005016
-0.002395	64.000000	0.005630
-0.002394	124.000000	0.004285
-0.002393	36.000000	0.006561
-0.002392	104.000000	0.003825
-0.002391	352.000000	0.006864
-0.002390	84.000000	0.003974
-0.002389	116.000000	0.005786
-0.002388	64.000000	0.004390
-0.002387	100.000000	0.004571
-0.002386	216.000000	0.005079
-0.002385	80.000000	0.003495
-0.002384	200.000000	0.006243
-0.002383	64.000000	0.003048
-0.002382	64.000000	0.007055
-0.002381	44.000000	0.002935
-0.002380	64.000000	0.006143
-0.002379	24.000000	0.003412
-0.002378	52.000000	0.004810
-0.002377	4.000000	0.004216
-0.002376	40.000000	0.003928
-0.002375	344.000000	0.005398
-0.002374	20.000000	0.003176
-0.002373	328.000000	0.006745
-0.002372	0.000000	0.003049
-0.002371	16.000000	0.007028
-0.002370	340.000000	0.003261
-0.002369	16.000000	0.005904
-0.002368	320.000000	0.003948
-0.002367	0.000000	0.004869
-0.002366	296.000000	0.004882
-0.002365	344.000000	0.004287
-0.002364	272.000000	0.006130
-0.002363	324.000000	0.003881
-0.002362	228.000000	0.006875
-0.002361	304.000000	0.004158
-0.002360	356.000000	0.005939
-0.002359	280.000000	0.004690
-0.002358	336.000000	0.005044
-0.002357	252.000000	0.005521
-0.002356	316.000000	0.004329
-0.002355	224.000000	0.006099
-0.002354	296.000000	0.004290
-0.002353	188.000000	0.006276
-0.002352	276.000000	0.004510
-0.002351	324.000000	0.005627
-0.002350	256.000000	0.005248
-0.002349	300.000000	0.004445
-0.002348	224.000000	0.006221
-0.002347	280.000000	0.003832
-0.002346	180.000000	0.007094
-0.002345	260.000000	0.003546
-0.002344	128.000000	0.006340
-0.002343	244.000000	0.003815
-0.002342	280.000000	0.005165
-0.002341	220.000000	0.004524
-0.002340	260.000000	0.004181
-0.002339	204.000000	0.005675
-0.002338	244.000000	0.003305
-0.002337	188.000000	0.007000
-0.002336	224.000000	0.003087
-0.002335	240.000000	0.006702
-0.002334	204.000000	0.003134
-0.002333	232.000000	0.005513
-0.002332	184.000000	0.003819
-0.002331	216.000000	0.004422
-0.002330	164.000000	0.004850
-0.002329	200.000000	0.003637
-0.002328	140.000000	0.006100
-0.002327	180.000000	0.003139
-0.002326	108.000000	0.007336
-0.002325	160.000000	0.003194
-0.002324	188.000000	0.006626
-0.002323	140.000000	0.003633
-0.002322	176.000000	0.005635
-0.002321	120.000000	0.004419
-0.002320	160.000000	0.004792
-0.002319	92.000000	0.005383
-0.002318	140.000000	0.004476
-0.002317	64.000000	0.006240
-0.002316	120.000000	0.004308
-0.002315	16.000000	0.006442
-0.002314	96.000000	0.004504
-0.002313	352.000000	0.006069
-0.002312	72.000000	0.004745
-0.002311	320.000000	0.005693
-0.002310	44.000000	0.005166
-0.002309	112.000000	0.005622
-0.002308	16.000000	0.005334
-0.002307	88.000000	0.005776
-0.002306	164.000000	0.005216
-0.002305	56.000000	0.005965
-0.002304	316.000000	0.004754
-0.002303	20.000000	0.006167
-0.002302	292.000000	0.004623
-0.002301	348.000000	0.005682
-0.002300	268.000000	0.004717
-0.002299	140.000000	0.005112
-0.002298	252.000000	0.005188
-0.002297	300.000000	0.004330
-0.002296	236.000000	0.006191
-0.002295	96.000000	0.003593
-0.002294	12.000000	0.007411
-0.002293	256.000000	0.003250
-0.002292	104.000000	0.006781
-0.002291	236.000000	0.003383
-0.002290	264.000000	0.005502
-0.002289	216.000000	0.003926
-0.002288	248.000000	0.004329
-0.002287	200.000000	0.004952
-0.002286	232.000000	0.003312
-0.002285	188.000000	0.006219
-0.002284	212.000000	0.002773
-0.002283	204.000000	0.006858
-0.002282	196.000000	0.002608
-0.002281	208.000000	0.006175
-0.002280	176.000000	0.003110
-0.002279	200.000000	0.005110
-0.002278	156.000000	0.004065
-0.002277	188.000000	0.004161
-0.002276	312.000000	0.005273
-0.002275	168.000000	0.003399
-0.002274	288.000000	0.006634
-0.002273	152.000000	0.003284
-0.002272	160.000000	0.007390
-0.002271	132.000000	0.003568
-0.002270	8.000000	0.006319
-0.002269	288.000000	0.004341
-0.002268	152.000000	0.005303
-0.002267	264.000000	0.005119
-0.002266	136.000000	0.004702
-0.002265	236.000000	0.005873
-0.002264	116.000000	0.004381
-0.002263	204.000000	0.006526
-0.002262	96.000000	0.004737
-0.002261	336.000000	0.006014
-0.002260	68.000000	0.005269
-0.002259	312.000000	0.005260
-0.002258	220.000000	0.005727
-0.002257	108.000000	0.004933
-0.002256	188.000000	0.006150
-0.002255	264.000000	0.004842
-0.002254	152.000000	0.006031
-0.002253	248.000000	0.005062
-0.002252	304.000000	0.005204
-0.002251	224.000000	0.005735
-0.002250	100.000000	0.004445
-0.002249	192.000000	0.006473
-0.002248	80.000000	0.004065
-0.002247	156.000000	0.006791
-0.002246	56.000000	0.003944
-0.002245	280.000000	0.006040
-0.002244	40.000000	0.004542
-0.002243	76.000000	0.005130
-0.002242	192.000000	0.005399
-0.002241	56.000000	0.004229
-0.002240	160.000000	0.006150
-0.002239	36.000000	0.003639
-0.002238	132.000000	0.006889
-0.002237	16.000000	0.003615
-0.002236	240.000000	0.006888
-0.002235	356.000000	0.003927
-0.002234	220.000000	0.005796
-0.002233	336.000000	0.004752
-0.002232	16.000000	0.004939
-0.002231	124.000000	0.005631
-0.002230	356.000000	0.004513
-0.002229	92.000000	0.006168
-0.002228	336.000000	0.004343
-0.002227	60.000000	0.006527
-0.002226	316.000000	0.004684
-0.002225	20.000000	0.006109
-0.002224	288.000000	0.005072
-0.002223	352.000000	0.005580
-0.002222	80.000000	0.005295
-0.002221	328.000000	0.005246
-0.002220	52.000000	0.005542
-0.002219	308.000000	0.005451
-0.002218	20.000000	0.005506
-0.002217	280.000000	0.005903
-0.002216	348.000000	0.005341
-0.002215	64.000000	0.006058
-0.002214	324.000000	0.004762
-0.002213	36.000000	0.005915
-0.002212	304.000000	0.004612
-0.002211	8.000000	0.005529
-0.002210	284.000000	0.004886
-0.002209	340.000000	0.005098
-0.002208	264.000000	0.005725
-0.002207	312.000000	0.004461
-0.002206	236.000000	0.006786
-0.002205	288.000000	0.003854
-0.002204	0.000000	0.007002
-0.002203	268.000000	0.003569
-0.002202	312.000000	0.006370
-0.002201	248.000000	0.003988
-0.002200	284.000000	0.005257
-0.002199	228.000000	0.004843
-0.002198	264.000000	0.004267
-0.002197	212.000000	0.006066
-0.002196	244.000000	0.003462
-0.002195	168.000000	0.007166
-0.002194	228.000000	0.003284
-0.002193	296.000000	0.007145
-0.002192	208.000000	0.003500
-0.002191	236.000000	0.006173
-0.002190	4.000000	0.004308
-0.002189	220.000000	0.004987
-0.002188	344.000000	0.005360
-0.002187	204.000000	0.004375
-0.002186	308.000000	0.006059
-0.002185	188.000000	0.004020
-0.002184	276.000000	0.006491
-0.002183	168.000000	0.004295
-0.002182	236.000000	0.006323
-0.002181	144.000000	0.005098
-0.002180	204.000000	0.005911
-0.002179	292.000000	0.005361
-0.002178	180.000000	0.005262
-0.002177	264.000000	0.005460
-0.002176	160.000000	0.005096
-0.002175	236.000000	0.005173
-0.002174	140.000000	0.005346
-0.002173	208.000000	0.004958
-0.002172	120.000000	0.006306
-0.002171	180.000000	0.004534
-0.002170	236.000000	0.006567
-0.002169	156.000000	0.004286
-0.002168	204.000000	0.005600
-0.002167	136.000000	0.004341
-0.002166	180.000000	0.004671
-0.002165	116.000000	0.005022
-0.002164	160.000000	0.003707
-0.002163	104.000000	0.006042
-0.002162	136.000000	0.003013
-0.002161	120.000000	0.006923
-0.002160	116.000000	0.002427
-0.002159	132.000000	0.006001
-0.002158	100.000000	0.002542
-0.002157	120.000000	0.004704
-0.002156	80.000000	0.003163
-0.002155	104.000000	0.003416
-0.002154	68.000000	0.004245
-0.002153	88.000000	0.002287
-0.002152	64.000000	0.005446
-0.002151	72.000000	0.001661
-0.002150	64.000000	0.005684
-0.002149	56.000000	0.001471
-0.002148	64.000000	0.005055
-0.002147	40.000000	0.001894
-0.002146	56.000000	0.004264
-0.002145	24.000000	0.002898
-0.002144	44.000000	0.003181
-0.002143	12.000000	0.004390
-0.002142	32.000000	0.002270
-0.002141	8.000000	0.005812
-0.002140	16.000000	0.002001
-0.002139	12.000000	0.006212
-0.002138	356.000000	0.002267
-0.002137	12.000000	0.005582
-0.002136	340.000000	0.003292
-0.002135	8.000000	0.004521
-0.002134	320.000000	0.004677
-0.002133	352.000000	0.003686
-0.002132	300.000000	0.006243
-0.002131	336.000000	0.003241
-0.002130	236.000000	0.006899
-0.002129	320.000000	0.003540
-0.002128	356.000000	0.006373
-0.002127	300.000000	0.004358
-0.002126	340.000000	0.005139
-0.002125	276.000000	0.005673
-0.002124	324.000000	0.004116
-0.002123	60.000000	0.006451
-0.002122	308.000000	0.003886
-0.002121	192.000000	0.006001
-0.002120	288.000000	0.004039
-0.002119	164.000000	0.005161
-0.002118	272.000000	0.004726
-0.002117	144.000000	0.004685
-0.002116	256.000000	0.005957
-0.002115	292.000000	0.003908
-0.002114	24.000000	0.007149
-0.002113	276.000000	0.003394
-0.002112	144.000000	0.006137
-0.002111	256.000000	0.003598
-0.002110	124.000000	0.005151
-0.002109	240.000000	0.004367
-0.002108	100.000000	0.004263
-0.002107	224.000000	0.005654
-0.002106	256.000000	0.003355
-0.002105	228.000000	0.007049
-0.002104	240.000000	0.002979
-0.002103	244.000000	0.006926
-0.002102	220.000000	0.003122
-0.002101	76.000000	0.005792
-0.002100	200.000000	0.004015
-0.002099	232.000000	0.004602
-0.002098	180.000000	0.005228
-0.002097	216.000000	0.003857
-0.002096	324.000000	0.006524
-0.002095	196.000000	0.003408
-0.002094	96.000000	0.006811
-0.002093	180.000000	0.003627
-0.002092	60.000000	0.006309
-0.002091	160.000000	0.004337
-0.002090	40.000000	0.005680
-0.002089	140.000000	0.005138
-0.002088	184.000000	0.005069
-0.002087	280.000000	0.005689
-0.002086	164.000000	0.004669
-0.002085	256.000000	0.005976
-0.002084	144.000000	0.004769
-0.002083	32.000000	0.005469
-0.002082	120.000000	0.005362
-0.002081	8.000000	0.004990
-0.002080	92.000000	0.006080
-0.002079	344.000000	0.004641
-0.002078	232.000000	0.005846
-0.002077	140.000000	0.004801
-0.002076	20.000000	0.005447
-0.002075	120.000000	0.005244
-0.002074	352.000000	0.004770
-0.002073	96.000000	0.006014
-0.002072	328.000000	0.004068
-0.002071	72.000000	0.007127
-0.002070	128.000000	0.003744
-0.002069	356.000000	0.006660
-0.002068	108.000000	0.003758
-0.002067	332.000000	0.005634
-0.002066	88.000000	0.004195
-0.002065	308.000000	0.004535
-0.002064	72.000000	0.004833
-0.002063	104.000000	0.003892
-0.002062	56.000000	0.006022
-0.002061	84.000000	0.003261
-0.002060	68.000000	0.007150
-0.002059	68.000000	0.002857
-0.002058	276.000000	0.006705
-0.002057	48.000000	0.003197
-0.002056	264.000000	0.005592
-0.002055	28.000000	0.004005
-0.002054	248.000000	0.004700
-0.002053	8.000000	0.005191
-0.002052	44.000000	0.003834
-0.002051	348.000000	0.006576
-0.002050	28.000000	0.003595
-0.002049	108.000000	0.006994
-0.002048	4.000000	0.003744
-0.002047	248.000000	0.006449
-0.002046	344.000000	0.004353
-0.002045	216.000000	0.005899
-0.002044	320.000000	0.005053
-0.002043	12.000000	0.005283
-0.002042	288.000000	0.005808
-0.002041	348.000000	0.005026
-0.002040	252.000000	0.005728
-0.002039	332.000000	0.005267
-0.002038	228.000000	0.005400
-0.002037	304.000000	0.005590
-0.002036	204.000000	0.005125
-0.002035	276.000000	0.005992
-0.002034	356.000000	0.005087
-0.002033	232.000000	0.005496
-0.002032	332.000000	0.005288
-0.002031	208.000000	0.004721
-0.002030	312.000000	0.005719
-0.002029	184.000000	0.003975
-0.002028	284.000000	0.006724
-0.002027	164.000000	0.003709
-0.002026	180.000000	0.007106
-0.002025	144.000000	0.003589
-0.002024	172.000000	0.005931
-0.002023	300.000000	0.004025
-0.002022	156.000000	0.004629
-0.002021	280.000000	0.004712
-0.002020	136.000000	0.003727
-0.002019	260.000000	0.005885
-0.002018	120.000000	0.002979
-0.002017	100.000000	0.007040
-0.002016	100.000000	0.002774
-0.002015	108.000000	0.006690
-0.002014	84.000000	0.002833
-0.002013	280.000000	0.005685
-0.002012	244.000000	0.003436
-0.002011	92.000000	0.004591
-0.002010	44.000000	0.004502
-0.002009	256.000000	0.003582
-0.002008	204.000000	0.005756
-0.002007	240.000000	0.003097
-0.002006	224.000000	0.007121
-0.002005	220.000000	0.002939
-0.002004	232.000000	0.006830
-0.002003	200.000000	0.003486
-0.002002	228.000000	0.005779
-0.002001	176.000000	0.004215
-0.002000	216.000000	0.004856
-0.001999	156.000000	0.005372
-0.001998	200.000000	0.004180
-0.001997	120.000000	0.006351
-0.001996	180.000000	0.004118
-0.001995	84.000000	0.006655
-0.001994	156.000000	0.004379
-0.001993	44.000000	0.006227
-0.001992	136.000000	0.004934
-0.001991	20.000000	0.005536
-0.001990	112.000000	0.005509
-0.001989	356.000000	0.005081
-0.001988	76.000000	0.005755
-0.001987	152.000000	0.005008
-0.001986	48.000000	0.005631
-0.001985	132.000000	0.005434
-0.001984	16.000000	0.005422
-0.001983	100.000000	0.005896
-0.001982	348.000000	0.004875
-0.001981	252.000000	0.006447
-0.001980	144.000000	0.004586
-0.001979	28.000000	0.006009
-0.001978	124.000000	0.004688
-0.001977	0.000000	0.005484
-0.001976	104.000000	0.005210
-0.001975	332.000000	0.004844
-0.001974	252.000000	0.006037
-0.001973	308.000000	0.004373
-0.001972	220.000000	0.006838
-0.001971	108.000000	0.003959
-0.001970	356.000000	0.006743
-0.001969	88.000000	0.003799
-0.001968	320.000000	0.006073
-0.001967	68.000000	0.004343
-0.001966	292.000000	0.005302
-0.001965	48.000000	0.005298
-0.001964	272.000000	0.004535
-0.001963	188.000000	0.006277
-0.001962	68.000000	0.004275
-0.001961	328.000000	0.006633
-0.001960	48.000000	0.004235
-0.001959	296.000000	0.006276
-0.001958	28.000000	0.004562
-0.001957	264.000000	0.005636
-0.001956	4.000000	0.005403
-0.001955	240.000000	0.005184
-0.001954	148.000000	0.006049
-0.001953	216.000000	0.004870
-0.001952	292.000000	0.005997
-0.001951	196.000000	0.005081
-0.001950	268.000000	0.005488
-0.001949	176.000000	0.005483
-0.001948	240.000000	0.005090
-0.001947	324.000000	0.006307
-0.001946	216.000000	0.004697
-0.001945	100.000000	0.006280
-0.001944	192.000000	0.004661
-0.001943	248.000000	0.005499
-0.001942	172.000000	0.004966
-0.001941	224.000000	0.004819
-0.001940	148.000000	0.005778
-0.001939	200.000000	0.004107
-0.001938	124.000000	0.006857
-0.001937	176.000000	0.003681
-0.001936	216.000000	0.007113
-0.001935	156.000000	0.003539
-0.001934	192.000000	0.005961
-0.001933	136.000000	0.003924
-0.001932	172.000000	0.004788
-0.001931	116.000000	0.004645
-0.001930	156.000000	0.004048
-0.001929	104.000000	0.005474
-0.001928	136.000000	0.003081
-0.001927	100.000000	0.006752
-0.001926	116.000000	0.002776
-0.001925	120.000000	0.006698
-0.001924	96.000000	0.002763
-0.001923	120.000000	0.005773
-0.001922	80.000000	0.003381
-0.001921	108.000000	0.004668
-0.001920	60.000000	0.004507
-0.001919	92.000000	0.003854
-0.001918	44.000000	0.005869
-0.001917	72.000000	0.003216
-0.001916	40.000000	0.007242
-0.001915	56.000000	0.003195
-0.001914	272.000000	0.007059
-0.001913	32.000000	0.003640
-0.001912	260.000000	0.005949
-0.001911	12.000000	0.004377
-0.001910	56.000000	0.005312
-0.001909	352.000000	0.005129
-0.001908	40.000000	0.004779
-0.001907	324.000000	0.006160
-0.001906	20.000000	0.004484
-0.001905	280.000000	0.006415
-0.001904	176.000000	0.004840
-0.001903	244.000000	0.005980
-0.001902	328.000000	0.005270
-0.001901	220.000000	0.005351
-0.001900	300.000000	0.005827
-0.001899	16.000000	0.005021
-0.001898	264.000000	0.005789
-0.001897	356.000000	0.005130
-0.001896	236.000000	0.005287
-0.001895	332.000000	0.005606
-0.001894	208.000000	0.004544
-0.001893	120.000000	0.006480
-0.001892	188.000000	0.004134
-0.001891	268.000000	0.007126
-0.001890	168.000000	0.003801
-0.001889	204.000000	0.006339
-0.001888	148.000000	0.004139
-0.001887	184.000000	0.005037
-0.001886	304.000000	0.004725
-0.001885	164.000000	0.003915
-0.001884	284.000000	0.005627
-0.001883	144.000000	0.003086
-0.001882	272.000000	0.006919
-0.001881	128.000000	0.002699
-0.001880	132.000000	0.006594
-0.001879	108.000000	0.002780
-0.001878	128.000000	0.005540
-0.001877	88.000000	0.003473
-0.001876	116.000000	0.004394
-0.001875	68.000000	0.004453
-0.001874	100.000000	0.003552
-0.001873	52.000000	0.005457
-0.001872	84.000000	0.002993
-0.001871	44.000000	0.006772
-0.001870	244.000000	0.002827
-0.001869	72.000000	0.006861
-0.001868	224.000000	0.003001
-0.001867	72.000000	0.006013
-0.001866	204.000000	0.003638
-0.001865	60.000000	0.004972
-0.001864	4.000000	0.004659
-0.001863	216.000000	0.004327
-0.001862	340.000000	0.005862
-0.001861	200.000000	0.003812
-0.001860	304.000000	0.006815
-0.001859	184.000000	0.003755
-0.001858	68.000000	0.006818
-0.001857	160.000000	0.004153
-0.001856	36.000000	0.006140
-0.001855	140.000000	0.004585
-0.001854	16.000000	0.005561
-0.001853	288.000000	0.005230
-0.001852	168.000000	0.005254
-0.001851	264.000000	0.005625
-0.001850	148.000000	0.005044
-0.001849	236.000000	0.005875
-0.001848	124.000000	0.005077
-0.001847	16.000000	0.005654
-0.001846	100.000000	0.005571
-0.001845	352.000000	0.005387
-0.001844	244.000000	0.005696
-0.001843	324.000000	0.005257
-0.001842	216.000000	0.005476
-0.001841	116.000000	0.005413
-0.001840	4.000000	0.005344
-0.001839	92.000000	0.005739
-0.001838	340.000000	0.004903
-0.001837	72.000000	0.006069
-0.001836	316.000000	0.004591
-0.001835	212.000000	0.006406
-0.001834	296.000000	0.004634
-0.001833	180.000000	0.006302
-0.001832	88.000000	0.004786
-0.001831	320.000000	0.005940
-0.001830	64.000000	0.004924
-0.001829	300.000000	0.005170
-0.001828	40.000000	0.005539
-0.001827	276.000000	0.004785
-0.001826	12.000000	0.006153
-0.001825	252.000000	0.004572
-0.001824	152.000000	0.006109
-0.001823	44.000000	0.004535
-0.001822	128.000000	0.006175
-0.001821	20.000000	0.004584
-0.001820	272.000000	0.006086
-0.001819	0.000000	0.004765
-0.001818	244.000000	0.005703
-0.001817	336.000000	0.005188
-0.001816	220.000000	0.005611
-0.001815	308.000000	0.005441
-0.001814	192.000000	0.005539
-0.001813	92.000000	0.005204
-0.001812	340.000000	0.005260
-0.001811	72.000000	0.005435
-0.001810	312.000000	0.005145
-0.001809	48.000000	0.005723
-0.001808	288.000000	0.004881
-0.001807	192.000000	0.005988
-0.001806	260.000000	0.004816
-0.001805	164.000000	0.006416
-0.001804	236.000000	0.004496
-0.001803	312.000000	0.006596
-0.001802	32.000000	0.004368
-0.001801	276.000000	0.006390
-0.001800	192.000000	0.004425
-0.001799	236.000000	0.005923
-0.001798	168.000000	0.004830
-0.001797	212.000000	0.005030
-0.001796	144.000000	0.005310
-0.001795	192.000000	0.004327
-0.001794	120.000000	0.006176
-0.001793	168.000000	0.003770
-0.001792	264.000000	0.006887
-0.001791	148.000000	0.003687
-0.001790	212.000000	0.007159
-0.001789	124.000000	0.003795
-0.001788	160.000000	0.006141
-0.001787	104.000000	0.004081
-0.001786	148.000000	0.005441
-0.001785	84.000000	0.004542
-0.001784	128.000000	0.004791
-0.001783	236.000000	0.005538
-0.001782	104.000000	0.004262
-0.001781	208.000000	0.006226
-0.001780	80.000000	0.003996
-0.001779	172.000000	0.006698
-0.001778	60.000000	0.003777
-0.001777	120.000000	0.006808
-0.001776	40.000000	0.004070
-0.001775	96.000000	0.006150
-0.001774	16.000000	0.004604
-0.001773	64.000000	0.005744
-0.001772	168.000000	0.005020
-0.001771	36.000000	0.005318
-0.001770	144.000000	0.005365
-0.001769	16.000000	0.004926
-0.001768	112.000000	0.005621
-0.001767	356.000000	0.004753
-0.001766	80.000000	0.005831
-0.001765	144.000000	0.004507
-0.001764	56.000000	0.005978
-0.001763	120.000000	0.004465
-0.001762	28.000000	0.006458
-0.001761	96.000000	0.004372
-0.001760	344.000000	0.006342
-0.001759	72.000000	0.004471
-0.001758	128.000000	0.006278
-0.001757	44.000000	0.004563
-0.001756	96.000000	0.005700
-0.001755	24.000000	0.004787
-0.001754	72.000000	0.005146
-0.001753	0.000000	0.005174
-0.001752	52.000000	0.004560
-0.001751	336.000000	0.005890
-0.001750	28.000000	0.004023
-0.001749	300.000000	0.006322
-0.001748	4.000000	0.003869
-0.001747	268.000000	0.006918
-0.001746	344.000000	0.003807
-0.001745	24.000000	0.006579
-0.001744	320.000000	0.004177
-0.001743	4.000000	0.005671
-0.001742	296.000000	0.004699
-0.001741	340.000000	0.005020
-0.001740	272.000000	0.005107
-0.001739	324.000000	0.004475
-0.001738	248.000000	0.005776
-0.001737	300.000000	0.004263
-0.001736	216.000000	0.006306
-0.001735	276.000000	0.004048
-0.001734	184.000000	0.006690
-0.001733	252.000000	0.004167
-0.001732	312.000000	0.006367
-0.001731	228.000000	0.004264
-0.001730	288.000000	0.005997
-0.001729	204.000000	0.004731
-0.001728	260.000000	0.005462
-0.001727	176.000000	0.005084
-0.001726	232.000000	0.005168
-0.001725	156.000000	0.005456
-0.001724	208.000000	0.004916
-0.001723	304.000000	0.005922
-0.001722	184.000000	0.004646
-0.001721	276.000000	0.006072
-0.001720	160.000000	0.004350
-0.001719	244.000000	0.006392
-0.001718	136.000000	0.004323
-0.001717	204.000000	0.006533
-0.001716	116.000000	0.004513
-0.001715	168.000000	0.006158
-0.001714	264.000000	0.004510
-0.001713	140.000000	0.005702
-0.001712	240.000000	0.004856
-0.001711	116.000000	0.005223
-0.001710	220.000000	0.005066
-0.001709	96.000000	0.004857
-0.001708	200.000000	0.005775
-0.001707	244.000000	0.004604
-0.001706	336.000000	0.006489
-0.001705	220.000000	0.004262
-0.001704	308.000000	0.006610
-0.001703	200.000000	0.004118
-0.001702	84.000000	0.006118
-0.001701	180.000000	0.004383
-0.001700	60.000000	0.005703
-0.001699	156.000000	0.004897
-0.001698	32.000000	0.005344
-0.001697	128.000000	0.005644
-0.001696	180.000000	0.005010
-0.001695	100.000000	0.005962
-0.001694	160.000000	0.004756
-0.001693	64.000000	0.006154
-0.001692	140.000000	0.004701
-0.001691	32.000000	0.005853
-0.001690	116.000000	0.005133
-0.001689	4.000000	0.005698
-0.001688	84.000000	0.005377
-0.001687	156.000000	0.005411
-0.001686	56.000000	0.005526
-0.001685	132.000000	0.005205
-0.001684	24.000000	0.005446
-0.001683	108.000000	0.005439
-0.001682	0.000000	0.005303
-0.001681	88.000000	0.005838
-0.001680	332.000000	0.004926
-0.001679	228.000000	0.006322
-0.001678	124.000000	0.004690
-0.001677	12.000000	0.006115
-0.001676	104.000000	0.004562
-0.001675	344.000000	0.005610
-0.001674	80.000000	0.004692
-0.001673	316.000000	0.005028
-0.001672	60.000000	0.005320
-0.001671	292.000000	0.004537
-0.001670	40.000000	0.006203
-0.001669	268.000000	0.004141
-0.001668	172.000000	0.006992
-0.001667	64.000000	0.003827
-0.001666	304.000000	0.006898
-0.001665	44.000000	0.003814
-0.001664	264.000000	0.006157
-0.001663	24.000000	0.004125
-0.001662	244.000000	0.005117
-0.001661	4.000000	0.004999
-0.001660	40.000000	0.004316
-0.001659	336.000000	0.005843
-0.001658	24.000000	0.003750
-0.001657	312.000000	0.006826
-0.001656	0.000000	0.003477
-0.001655	260.000000	0.007222
-0.001654	344.000000	0.003699
-0.001653	12.000000	0.006537
-0.001652	320.000000	0.004028
-0.001651	356.000000	0.005654
-0.001650	296.000000	0.004640
-0.001649	340.000000	0.004763
-0.001648	272.000000	0.005403
-0.001647	320.000000	0.004294
-0.001646	240.000000	0.005998
-0.001645	300.000000	0.004034
-0.001644	216.000000	0.006517
-0.001643	276.000000	0.004035
-0.001642	332.000000	0.006981
-0.001641	252.000000	0.004121
-0.001640	304.000000	0.006314
-0.001639	48.000000	0.004363
-0.001638	284.000000	0.005907
-0.001637	204.000000	0.004654
-0.001636	256.000000	0.005570
-0.001635	180.000000	0.005053
-0.001634	232.000000	0.005042
-0.001633	156.000000	0.005700
-0.001632	204.000000	0.004813
-0.001631	120.000000	0.006244
-0.001630	180.000000	0.004337
-0.001629	88.000000	0.006317
-0.001628	156.000000	0.004205
-0.001627	236.000000	0.006556
-0.001626	140.000000	0.004301
-0.001625	200.000000	0.006400
-0.001624	292.000000	0.004520
-0.001623	172.000000	0.005995
-0.001622	268.000000	0.004839
-0.001621	140.000000	0.005462
-0.001620	240.000000	0.005144
-0.001619	116.000000	0.004850
-0.001618	220.000000	0.005638
-0.001617	96.000000	0.004782
-0.001616	4.000000	0.006290
-0.001615	244.000000	0.004499
-0.001614	332.000000	0.006444
-0.001613	224.000000	0.004305
-0.001612	116.000000	0.006389
-0.001611	200.000000	0.004375
-0.001610	88.000000	0.006184
-0.001609	176.000000	0.004556
-0.001608	60.000000	0.005878
-0.001607	152.000000	0.005038
-0.001606	204.000000	0.005495
-0.001605	124.000000	0.005349
-0.001604	184.000000	0.005135
-0.001603	92.000000	0.005698
-0.001602	156.000000	0.004926
-0.001601	64.000000	0.005685
-0.001600	136.000000	0.004956
-0.001599	44.000000	0.005851
-0.001598	108.000000	0.004788
-0.001597	16.000000	0.006223
-0.001596	80.000000	0.004675
-0.001595	156.000000	0.006269
-0.001594	56.000000	0.004376
-0.001593	128.000000	0.006286
-0.001592	32.000000	0.004343
-0.001591	272.000000	0.006129
-0.001590	8.000000	0.004425
-0.001589	240.000000	0.005599
-0.001588	348.000000	0.005063
-0.001587	32.000000	0.005075
-0.001586	328.000000	0.005617
-0.001585	8.000000	0.004244
-0.001584	108.000000	0.006066
-0.001583	348.000000	0.003685
-0.001582	84.000000	0.006648
-0.001581	332.000000	0.003683
-0.001580	208.000000	0.006908
-0.001579	308.000000	0.003909
-0.001578	344.000000	0.005915
-0.001577	288.000000	0.004474
-0.001576	324.000000	0.004884
-0.001575	76.000000	0.005197
-0.001574	308.000000	0.004415
-0.001573	56.000000	0.005739
-0.001572	288.000000	0.003869
-0.001571	36.000000	0.006778
-0.001570	268.000000	0.003900
-0.001569	160.000000	0.006977
-0.001568	244.000000	0.004055
-0.001567	292.000000	0.006083
-0.001566	36.000000	0.004391
-0.001565	276.000000	0.005189
-0.001564	16.000000	0.005046
-0.001563	252.000000	0.004844
-0.001562	168.000000	0.005995
-0.001561	232.000000	0.004650
-0.001560	136.000000	0.006176
-0.001559	208.000000	0.004738
-0.001558	268.000000	0.006119
-0.001557	0.000000	0.004841
-0.001556	244.000000	0.005352
-0.001555	340.000000	0.005160
-0.001554	224.000000	0.004811
-0.001553	124.000000	0.005794
-0.001552	204.000000	0.004822
-0.001551	92.000000	0.005698
-0.001550	180.000000	0.004970
-0.001549	68.000000	0.005437
-0.001548	156.000000	0.005318
-0.001547	212.000000	0.005042
-0.001546	308.000000	0.005831
-0.001545	188.000000	0.004554
-0.001544	96.000000	0.006542
-0.001543	168.000000	0.004219
-0.001542	48.000000	0.006259
-0.001541	144.000000	0.004426
-0.001540	24.000000	0.005665
-0.001539	120.000000	0.004766
-0.001538	172.000000	0.004952
-0.001537	100.000000	0.005211
-0.001536	152.000000	0.004410
-0.001535	76.000000	0.005983
-0.001534	132.000000	0.004076
-0.001533	48.000000	0.006986
-0.001532	108.000000	0.003889
-0.001531	352.000000	0.006773
-0.001530	264.000000	0.004004
-0.001529	128.000000	0.005756
-0.001528	244.000000	0.004458
-0.001527	112.000000	0.005025
-0.001526	224.000000	0.005176
-0.001525	88.000000	0.004566
-0.001524	16.000000	0.005783
-0.001523	68.000000	0.004230
-0.001522	344.000000	0.006551
-0.001521	220.000000	0.003937
-0.001520	308.000000	0.006671
-0.001519	200.000000	0.003856
-0.001518	80.000000	0.006352
-0.001517	180.000000	0.004365
-0.001516	52.000000	0.005933
-0.001515	332.000000	0.004931
-0.001514	28.000000	0.005368
-0.001513	308.000000	0.005170
-0.001512	180.000000	0.005070
-0.001511	280.000000	0.005514
-0.001510	160.000000	0.004832
-0.001509	252.000000	0.005668
-0.001508	136.000000	0.004704
-0.001507	228.000000	0.006112
-0.001506	288.000000	0.004614
-0.001505	8.000000	0.006457
-0.001504	260.000000	0.004552
-0.001503	340.000000	0.006494
-0.001502	236.000000	0.004273
-0.001501	128.000000	0.006553
-0.001500	216.000000	0.004293
-0.001499	268.000000	0.006287
-0.001498	196.000000	0.004491
-0.001497	236.000000	0.005612
-0.001496	352.000000	0.005021
-0.001495	212.000000	0.004724
-0.001494	144.000000	0.005757
-0.001493	192.000000	0.004157
-0.001492	116.000000	0.006525
-0.001491	172.000000	0.003633
-0.001490	84.000000	0.007169
-0.001489	332.000000	0.003504
-0.001488	172.000000	0.007083
-0.001487	312.000000	0.003681
-0.001486	160.000000	0.006115
-0.001485	288.000000	0.004064
-0.001484	144.000000	0.005027
-0.001483	268.000000	0.004770
-0.001482	128.000000	0.004289
-0.001481	248.000000	0.005770
-0.001480	108.000000	0.003756
-0.001479	28.000000	0.006926
-0.001478	84.000000	0.003619
-0.001477	172.000000	0.007366
-0.001476	244.000000	0.003712
-0.001475	108.000000	0.006711
-0.001474	224.000000	0.003957
-0.001473	88.000000	0.005743
-0.001472	204.000000	0.004701
-0.001471	68.000000	0.005107
-0.001470	176.000000	0.005530
-0.001469	48.000000	0.004577
-0.001468	144.000000	0.006169
-0.001467	24.000000	0.004580
-0.001466	116.000000	0.006364
-0.001465	4.000000	0.004701
-0.001464	260.000000	0.006195
-0.001463	156.000000	0.004903
-0.001462	44.000000	0.005903
-0.001461	128.000000	0.005225
-0.001460	20.000000	0.005744
-0.001459	100.000000	0.005233
-0.001458	356.000000	0.005623
-0.001457	72.000000	0.005235
-0.001456	148.000000	0.005840
-0.001455	48.000000	0.005004
-0.001454	124.000000	0.006190
-0.001453	20.000000	0.004963
-0.001452	84.000000	0.006015
-0.001451	356.000000	0.004829
-0.001450	52.000000	0.005637
-0.001449	336.000000	0.005089
-0.001448	28.000000	0.005054
-0.001447	312.000000	0.005664
-0.001446	188.000000	0.004533
-0.001445	100.000000	0.006333
-0.001444	336.000000	0.003962
-0.001443	72.000000	0.006902
-0.001442	320.000000	0.003765
-0.001441	16.000000	0.006803
-0.001440	300.000000	0.003738
-0.001439	164.000000	0.005732
-0.001438	280.000000	0.004289
-0.001437	144.000000	0.005113
-0.001436	260.000000	0.005175
-0.001435	292.000000	0.004358
-0.001434	40.000000	0.006144
-0.001433	272.000000	0.003750
-0.001432	12.000000	0.006666
-0.001431	256.000000	0.003668
-0.001430	332.000000	0.006847
-0.001429	236.000000	0.003769
-0.001428	112.000000	0.006059
-0.001427	216.000000	0.004429
-0.001426	256.000000	0.005621
-0.001425	192.000000	0.005299
-0.001424	236.000000	0.005009
-0.001423	336.000000	0.005820
-0.001422	216.000000	0.004482
-0.001421	312.000000	0.006094
-0.001420	200.000000	0.004663
-0.001419	276.000000	0.005975
-0.001418	176.000000	0.004981
-0.001417	68.000000	0.005780
-0.001416	324.000000	0.005246
-0.001415	216.000000	0.005542
-0.001414	296.000000	0.005390
-0.001413	192.000000	0.005385
-0.001412	268.000000	0.005329
-0.001411	168.000000	0.005483
-0.001410	60.000000	0.005057
-0.001409	148.000000	0.005978
-0.001408	36.000000	0.004846
-0.001407	288.000000	0.006109
-0.001406	12.000000	0.004882
-0.001405	256.000000	0.005795
-0.001404	160.000000	0.004832
-0.001403	224.000000	0.005526
-0.001402	136.000000	0.005004
-0.001401	16.000000	0.004928
-0.001400	120.000000	0.005212
-0.001399	356.000000	0.004462
-0.001398	100.000000	0.006143
-0.001397	336.000000	0.004387
-0.001396	228.000000	0.006670
-0.001395	128.000000	0.004332
-0.001394	196.000000	0.006382
-0.001393	104.000000	0.004237
-0.001392	336.000000	0.005919
-0.001391	84.000000	0.004741
-0.001390	132.000000	0.005371
-0.001389	60.000000	0.005251
-0.001388	108.000000	0.005020
-0.001387	208.000000	0.005709
-0.001386	88.000000	0.004556
-0.001385	180.000000	0.006105
-0.001384	64.000000	0.004481
-0.001383	148.000000	0.006239
-0.001382	44.000000	0.004548
-0.001381	292.000000	0.006381
-0.001380	192.000000	0.004641
-0.001379	80.000000	0.006115
-0.001378	168.000000	0.004646
-0.001377	52.000000	0.006047
-0.001376	144.000000	0.004544
-0.001375	28.000000	0.005788
-0.001374	120.000000	0.004761
-0.001373	0.000000	0.005637
-0.001372	96.000000	0.005002
-0.001371	140.000000	0.005096
-0.001370	72.000000	0.005491
-0.001369	116.000000	0.004255
-0.001368	48.000000	0.005954
-0.001367	96.000000	0.003761
-0.001366	24.000000	0.006686
-0.001365	76.000000	0.003245
-0.001364	84.000000	0.007246
-0.001363	56.000000	0.003240
-0.001362	80.000000	0.006180
-0.001361	36.000000	0.003493
-0.001360	64.000000	0.005086
-0.001359	16.000000	0.004168
-0.001358	48.000000	0.004221
-0.001357	356.000000	0.004766
-0.001356	32.000000	0.003404
-0.001355	340.000000	0.005858
-0.001354	12.000000	0.002676
-0.001353	356.000000	0.006827
-0.001352	352.000000	0.002629
-0.001351	4.000000	0.006367
-0.001350	332.000000	0.002718
-0.001349	356.000000	0.005388
-0.001348	312.000000	0.003383
-0.001347	344.000000	0.004517
-0.001346	296.000000	0.004115
-0.001345	328.000000	0.003796
-0.001344	276.000000	0.005347
-0.001343	308.000000	0.003206
-0.001342	268.000000	0.006786
-0.001341	288.000000	0.003068
-0.001340	320.000000	0.006962
-0.001339	268.000000	0.003222
-0.001338	132.000000	0.005926
-0.001337	252.000000	0.003817
-0.001336	296.000000	0.005219
-0.001335	232.000000	0.004872
-0.001334	276.000000	0.004607
-0.001333	204.000000	0.006047
-0.001332	252.000000	0.004207
-0.001331	156.000000	0.006674
-0.001330	232.000000	0.004295
-0.001329	292.000000	0.005980
-0.001328	208.000000	0.004753
-0.001327	272.000000	0.005304
-0.001326	188.000000	0.005588
-0.001325	252.000000	0.004722
-0.001324	152.000000	0.006210
-0.001323	232.000000	0.004701
-0.001322	108.000000	0.005807
-0.001321	208.000000	0.004934
-0.001320	84.000000	0.004734
-0.001319	184.000000	0.005654
-0.001318	64.000000	0.004107
-0.001317	164.000000	0.006364
-0.001316	44.000000	0.003749
-0.001315	68.000000	0.007115
-0.001314	200.000000	0.003780
-0.001313	56.000000	0.005756
-0.001312	180.000000	0.004144
-0.001311	40.000000	0.004677
-0.001310	156.000000	0.004860
-0.001309	20.000000	0.003631
-0.001308	140.000000	0.005973
-0.001307	4.000000	0.003241
-0.001306	120.000000	0.006991
-0.001305	344.000000	0.003041
-0.001304	4.000000	0.006606
-0.001303	144.000000	0.003170
-0.001302	356.000000	0.005477
-0.001301	124.000000	0.003848
-0.001300	340.000000	0.004535
-0.001299	104.000000	0.004913
-0.001298	324.000000	0.003743
-0.001297	84.000000	0.005966
-0.001296	120.000000	0.003370
-0.001295	96.000000	0.007358
-0.001294	104.000000	0.003311
-0.001293	324.000000	0.006612
-0.001292	84.000000	0.003692
-0.001291	312.000000	0.005428
-0.001290	64.000000	0.004609
-0.001289	292.000000	0.004768
-0.001288	36.000000	0.005638
-0.001287	88.000000	0.004421
-0.001286	188.000000	0.006504
-0.001285	68.000000	0.004159
-0.001284	308.000000	0.006301
-0.001283	48.000000	0.004565
-0.001282	284.000000	0.005390
-0.001281	24.000000	0.005190
-0.001280	264.000000	0.004588
-0.001279	356.000000	0.006098
-0.001278	244.000000	0.004336
-0.001277	144.000000	0.006548
-0.001276	228.000000	0.004379
-0.001275	272.000000	0.006002
-0.001274	20.000000	0.004853
-0.001273	252.000000	0.004852
-0.001272	0.000000	0.005635
-0.001271	232.000000	0.004093
-0.001270	328.000000	0.006675
-0.001269	212.000000	0.003655
-0.001268	108.000000	0.007322
-0.001267	12.000000	0.003718
-0.001266	224.000000	0.006033
-0.001265	352.000000	0.004045
-0.001264	212.000000	0.004817
-0.001263	332.000000	0.004798
-0.001262	192.000000	0.003927
-0.001261	312.000000	0.005968
-0.001260	352.000000	0.003366
-0.001259	280.000000	0.007254
-0.001258	332.000000	0.003161
-0.001257	176.000000	0.006884
-0.001256	312.000000	0.003203
-0.001255	168.000000	0.005732
-0.001254	296.000000	0.003912
-0.001253	152.000000	0.004844
-0.001252	272.000000	0.004861
-0.001251	136.000000	0.004119
-0.001250	248.000000	0.006001
-0.001249	292.000000	0.003835
-0.001248	220.000000	0.006875
-0.001247	272.000000	0.003819
-0.001246	356.000000	0.006903
-0.001245	252.000000	0.004158
-0.001244	124.000000	0.005814
-0.001243	224.000000	0.004715
-0.001242	108.000000	0.005272
-0.001241	200.000000	0.005270
-0.001240	88.000000	0.005142
-0.001239	172.000000	0.005709
-0.001238	240.000000	0.005283
-0.001237	320.000000	0.005638
-0.001236	216.000000	0.005648
-0.001235	292.000000	0.005267
-0.001234	180.000000	0.005800
-0.001233	84.000000	0.004842
-0.001232	152.000000	0.005823
-0.001231	64.000000	0.004953
-0.001230	124.000000	0.005216
-0.001229	224.000000	0.005186
-0.001228	100.000000	0.004632
-0.001227	204.000000	0.006020
-0.001226	72.000000	0.003818
-0.001225	180.000000	0.007178
-0.001224	52.000000	0.003407
-0.001223	84.000000	0.006855
-0.001222	32.000000	0.003254
-0.001221	60.000000	0.005643
-0.001220	16.000000	0.003597
-0.001219	44.000000	0.004547
-0.001218	0.000000	0.004535
-0.001217	28.000000	0.003483
-0.001216	348.000000	0.005642
-0.001215	8.000000	0.002569
-0.001214	352.000000	0.006543
-0.001213	352.000000	0.002329
-0.001212	356.000000	0.006225
-0.001211	336.000000	0.002375
-0.001210	348.000000	0.005520
-0.001209	316.000000	0.003078
-0.001208	340.000000	0.004320
-0.001207	300.000000	0.004313
-0.001206	324.000000	0.003479
-0.001205	104.000000	0.005758
-0.001204	308.000000	0.002797
-0.001203	292.000000	0.006898
-0.001202	112.000000	0.002798
-0.001201	296.000000	0.006907
-0.001200	276.000000	0.003215
-0.001199	304.000000	0.006074
-0.001198	76.000000	0.004027
-0.001197	292.000000	0.004974
-0.001196	48.000000	0.005083
-0.001195	276.000000	0.004365
-0.001194	24.000000	0.006068
-0.001193	260.000000	0.004234
-0.001192	344.000000	0.006603
-0.001191	56.000000	0.004277
-0.001190	300.000000	0.006251
-0.001189	32.000000	0.004893
-0.001188	272.000000	0.005489
-0.001187	4.000000	0.005340
-0.001186	252.000000	0.004810
-0.001185	332.000000	0.005801
-0.001184	232.000000	0.004726
-0.001183	304.000000	0.005603
-0.001182	212.000000	0.004960
-0.001181	276.000000	0.005417
-0.001180	192.000000	0.005806
-0.001179	244.000000	0.004701
-0.001178	328.000000	0.006358
-0.001177	220.000000	0.004275
-0.001176	288.000000	0.006355
-0.001175	204.000000	0.004137
-0.001174	260.000000	0.005927
-0.001173	184.000000	0.004484
-0.001172	228.000000	0.005068
-0.001171	160.000000	0.005181
-0.001170	24.000000	0.004221
-0.001169	140.000000	0.006379
-0.001168	184.000000	0.003641
-0.001167	260.000000	0.007226
-0.001166	168.000000	0.003539
-0.001165	228.000000	0.006654
-0.001164	148.000000	0.003682
-0.001163	184.000000	0.005846
-0.001162	128.000000	0.004456
-0.001161	164.000000	0.004841
-0.001160	108.000000	0.005470
-0.001159	148.000000	0.004151
-0.001158	252.000000	0.006516
-0.001157	128.000000	0.003814
-0.001156	208.000000	0.006764
-0.001155	112.000000	0.003998
-0.001154	176.000000	0.006299
-0.001153	88.000000	0.004582
-0.001152	140.000000	0.005689
-0.001151	236.000000	0.005345
-0.001150	116.000000	0.005024
-0.001149	212.000000	0.005820
-0.001148	100.000000	0.004830
-0.001147	176.000000	0.005706
-0.001146	80.000000	0.004922
-0.001145	152.000000	0.005453
-0.001144	56.000000	0.005537
-0.001143	124.000000	0.005017
-0.001142	20.000000	0.006103
-0.001141	272.000000	0.004809
-0.001140	152.000000	0.006016
-0.001139	76.000000	0.004581
-0.001138	132.000000	0.005466
-0.001137	236.000000	0.004879
-0.001136	108.000000	0.004652
-0.001135	32.000000	0.005573
-0.001134	84.000000	0.004104
-0.001133	12.000000	0.006779
-0.001132	60.000000	0.003759
-0.001131	324.000000	0.007313
-0.001130	40.000000	0.003591
-0.001129	84.000000	0.006150
-0.001128	20.000000	0.003702
-0.001127	60.000000	0.005156
-0.001126	4.000000	0.004393
-0.001125	44.000000	0.004173
-0.001124	348.000000	0.005543
-0.001123	20.000000	0.003583
-0.001122	332.000000	0.006569
-0.001121	0.000000	0.003181
-0.001120	356.000000	0.007411
-0.001119	340.000000	0.003224
-0.001118	24.000000	0.006278
-0.001117	324.000000	0.003688
-0.001116	4.000000	0.005378
-0.001115	304.000000	0.004666
-0.001114	344.000000	0.004519
-0.001113	284.000000	0.005712
-0.001112	144.000000	0.004199
-0.001111	248.000000	0.006679
-0.001110	304.000000	0.004098
-0.001109	16.000000	0.006363
-0.001108	104.000000	0.004469
-0.001107	348.000000	0.005628
-0.001106	260.000000	0.005205
-0.001105	328.000000	0.005252
-0.001104	232.000000	0.005866
-0.001103	304.000000	0.004977
-0.001102	200.000000	0.005877
-0.001101	96.000000	0.005166
-0.001100	340.000000	0.005331
-0.001099	256.000000	0.005590
-0.001098	316.000000	0.004664
-0.001097	48.000000	0.006531
-0.001096	296.000000	0.004078
-0.001095	176.000000	0.007095
-0.001094	276.000000	0.003841
-0.001093	316.000000	0.005977
-0.001092	256.000000	0.004071
-0.001091	296.000000	0.004881
-0.001090	236.000000	0.004833
-0.001089	276.000000	0.003642
-0.001088	220.000000	0.005679
-0.001087	260.000000	0.002988
-0.001086	236.000000	0.006797
-0.001085	240.000000	0.002434
-0.001084	248.000000	0.006178
-0.001083	220.000000	0.002552
-0.001082	240.000000	0.004957
-0.001081	204.000000	0.003094
-0.001080	228.000000	0.003706
-0.001079	188.000000	0.003882
-0.001078	212.000000	0.002804
-0.001077	356.000000	0.005159
-0.001076	196.000000	0.002074
-0.001075	184.000000	0.006004
-0.001074	180.000000	0.001741
-0.001073	184.000000	0.005733
-0.001072	340.000000	0.002139
-0.001071	176.000000	0.005013
-0.001070	144.000000	0.002727
-0.001069	168.000000	0.003993
-0.001068	128.000000	0.004067
-0.001067	156.000000	0.003067
-0.001066	116.000000	0.005543
-0.001065	140.000000	0.002644
-0.001064	120.000000	0.006762
-0.001063	120.000000	0.002641
-0.001062	132.000000	0.006710
-0.001061	104.000000	0.003164
-0.001060	132.000000	0.005748
-0.001059	84.000000	0.004030
-0.001058	120.000000	0.004771
-0.001057	236.000000	0.005228
-0.001056	104.000000	0.004132
-0.001055	208.000000	0.006419
-0.001054	88.000000	0.004138
-0.001053	176.000000	0.006791
-0.001052	68.000000	0.004303
-0.001051	128.000000	0.006263
-0.001050	44.000000	0.005045
-0.001049	100.000000	0.005304
-0.001048	16.000000	0.005846
-0.001047	260.000000	0.004692
-0.001046	164.000000	0.006255
-0.001045	64.000000	0.004478
-0.001044	124.000000	0.006078
-0.001043	40.000000	0.004961
-0.001042	92.000000	0.005251
-0.001041	16.000000	0.005640
-0.001040	72.000000	0.004501
-0.001039	348.000000	0.006659
-0.001038	52.000000	0.003892
-0.001037	128.000000	0.007135
-0.001036	32.000000	0.003730
-0.001035	72.000000	0.006480
-0.001034	12.000000	0.004084
-0.001033	48.000000	0.005277
-0.001032	352.000000	0.004805
-0.001031	28.000000	0.004236
-0.001030	332.000000	0.005629
-0.001029	12.000000	0.003758
-0.001028	308.000000	0.006955
-0.001027	352.000000	0.003321
-0.001026	72.000000	0.007297
-0.001025	332.000000	0.003574
-0.001024	4.000000	0.006203
-0.001023	312.000000	0.004125
-0.001022	352.000000	0.005490
-0.001021	292.000000	0.004891
-0.001020	336.000000	0.004578
-0.001019	264.000000	0.005820
-0.001018	316.000000	0.004273
-0.001017	44.000000	0.006453
-0.001016	296.000000	0.004184
-0.001015	12.000000	0.006413
-0.001014	276.000000	0.004642
-0.001013	336.000000	0.006014
-0.001012	248.000000	0.005063
-0.001011	312.000000	0.005454
-0.001010	220.000000	0.005477
-0.001009	292.000000	0.005116
-0.001008	192.000000	0.005660
-0.001007	268.000000	0.005318
-0.001006	344.000000	0.005522
-0.001005	244.000000	0.005625
-0.001004	312.000000	0.005334
-0.001003	212.000000	0.006240
-0.001002	280.000000	0.004695
-0.001001	176.000000	0.006198
-0.001000	260.000000	0.004497
-0.000999	324.000000	0.005650
-0.000998	244.000000	0.004524
-0.000997	300.000000	0.005327
-0.000996	224.000000	0.005136
-0.000995	92.000000	0.004756
-0.000994	200.000000	0.006118
-0.000993	68.000000	0.003947
-0.000992	164.000000	0.007188
-0.000991	48.000000	0.003710
-0.000990	288.000000	0.006915
-0.000989	32.000000	0.003672
-0.000988	260.000000	0.006028
-0.000987	188.000000	0.004237
-0.000986	44.000000	0.005002
-0.000985	168.000000	0.005186
-0.000984	28.000000	0.004077
-0.000983	136.000000	0.006249
-0.000982	12.000000	0.003667
-0.000981	108.000000	0.006793
-0.000980	352.000000	0.003608
-0.000979	232.000000	0.007040
-0.000978	332.000000	0.003965
-0.000977	204.000000	0.006327
-0.000976	128.000000	0.004636
-0.000975	348.000000	0.005438
-0.000974	104.000000	0.005292
-0.000973	332.000000	0.005046
-0.000972	72.000000	0.005693
-0.000971	312.000000	0.004724
-0.000970	44.000000	0.006049
-0.000969	112.000000	0.004949
-0.000968	8.000000	0.005936
-0.000967	264.000000	0.005284
-0.000966	344.000000	0.005699
-0.000965	56.000000	0.005380
-0.000964	316.000000	0.005500
-0.000963	28.000000	0.005318
-0.000962	292.000000	0.005631
-0.000961	180.000000	0.005047
-0.000960	268.000000	0.006091
-0.000959	156.000000	0.004551
-0.000958	60.000000	0.006565
-0.000957	312.000000	0.004379
-0.000956	8.000000	0.006664
-0.000955	288.000000	0.004312
-0.000954	340.000000	0.005922
-0.000953	264.000000	0.004392
-0.000952	128.000000	0.004936
-0.000951	248.000000	0.004836
-0.000950	112.000000	0.004257
-0.000949	228.000000	0.005706
-0.000948	92.000000	0.003554
-0.000947	212.000000	0.006950
-0.000946	252.000000	0.003152
-0.000945	84.000000	0.007035
-0.000944	228.000000	0.003224
-0.000943	256.000000	0.006080
-0.000942	212.000000	0.003447
-0.000941	240.000000	0.004943
-0.000940	196.000000	0.004414
-0.000939	224.000000	0.003911
-0.000938	172.000000	0.005559
-0.000937	208.000000	0.003251
-0.000936	156.000000	0.006821
-0.000935	192.000000	0.002935
-0.000934	188.000000	0.007156
-0.000933	172.000000	0.003113
-0.000932	192.000000	0.006453
-0.000931	148.000000	0.003736
-0.000930	184.000000	0.005481
-0.000929	128.000000	0.004516
-0.000928	168.000000	0.004805
-0.000927	108.000000	0.005308
-0.000926	152.000000	0.004316
-0.000925	72.000000	0.006369
-0.000924	132.000000	0.004071
-0.000923	36.000000	0.006665
-0.000922	108.000000	0.004283
-0.000921	0.000000	0.006469
-0.000920	84.000000	0.004545
-0.000919	332.000000	0.005969
-0.000918	64.000000	0.005081
-0.000917	304.000000	0.005601
-0.000916	32.000000	0.005166
-0.000915	284.000000	0.005469
-0.000914	4.000000	0.005404
-0.000913	76.000000	0.005699
-0.000912	156.000000	0.005348
-0.000911	48.000000	0.005811
-0.000910	132.000000	0.005252
-0.000909	12.000000	0.005582
-0.000908	280.000000	0.005243
-0.000907	348.000000	0.005281
-0.000906	256.000000	0.005333
-0.000905	324.000000	0.005005
-0.000904	236.000000	0.005562
-0.000903	116.000000	0.004716
-0.000902	216.000000	0.006296
-0.000901	92.000000	0.004246
-0.000900	340.000000	0.006700
-0.000899	68.000000	0.004079
-0.000898	312.000000	0.006208
-0.000897	52.000000	0.004286
-0.000896	284.000000	0.005659
-0.000895	28.000000	0.004793
-0.000894	260.000000	0.005014
-0.000893	184.000000	0.005665
-0.000892	52.000000	0.004464
-0.000891	160.000000	0.006671
-0.000890	36.000000	0.004354
-0.000889	288.000000	0.006642
-0.000888	12.000000	0.004258
-0.000887	260.000000	0.006069
-0.000886	168.000000	0.004535
-0.000885	232.000000	0.005591
-0.000884	148.000000	0.005218
-0.000883	24.000000	0.005288
-0.000882	124.000000	0.005831
-0.000881	4.000000	0.004880
-0.000880	260.000000	0.005888
-0.000879	344.000000	0.005082
-0.000878	232.000000	0.005576
-0.000877	132.000000	0.005266
-0.000876	204.000000	0.005186
-0.000875	112.000000	0.005594
-0.000874	356.000000	0.004812
-0.000873	88.000000	0.006248
-0.000872	336.000000	0.004513
-0.000871	212.000000	0.005737
-0.000870	316.000000	0.004632
-0.000869	192.000000	0.004884
-0.000868	300.000000	0.005127
-0.000867	172.000000	0.004406
-0.000866	280.000000	0.006148
-0.000865	148.000000	0.003957
-0.000864	60.000000	0.006901
-0.000863	300.000000	0.003699
-0.000862	164.000000	0.006419
-0.000861	284.000000	0.003713
-0.000860	148.000000	0.005622
-0.000859	264.000000	0.004058
-0.000858	128.000000	0.004548
-0.000857	248.000000	0.004908
-0.000856	284.000000	0.003776
-0.000855	40.000000	0.006156
-0.000854	264.000000	0.003165
-0.000853	24.000000	0.007096
-0.000852	248.000000	0.002884
-0.000851	256.000000	0.006806
-0.000850	228.000000	0.003242
-0.000849	252.000000	0.005711
-0.000848	208.000000	0.003931
-0.000847	240.000000	0.004669
-0.000846	4.000000	0.004550
-0.000845	224.000000	0.003938
-0.000844	344.000000	0.005695
-0.000843	208.000000	0.003490
-0.000842	324.000000	0.006890
-0.000841	188.000000	0.003443
-0.000840	76.000000	0.006775
-0.000839	168.000000	0.003865
-0.000838	48.000000	0.006263
-0.000837	320.000000	0.004454
-0.000836	192.000000	0.005412
-0.000835	300.000000	0.004965
-0.000834	172.000000	0.004787
-0.000833	276.000000	0.005837
-0.000832	156.000000	0.004785
-0.000831	52.000000	0.006018
-0.000830	132.000000	0.004944
-0.000829	24.000000	0.005574
-0.000828	280.000000	0.005335
-0.000827	0.000000	0.005303
-0.000826	256.000000	0.005633
-0.000825	336.000000	0.005042
-0.000824	44.000000	0.005855
-0.000823	132.000000	0.005044
-0.000822	12.000000	0.005221
-0.000821	112.000000	0.005514
-0.000820	348.000000	0.004706
-0.000819	84.000000	0.006253
-0.000818	324.000000	0.004152
-0.000817	232.000000	0.006777
-0.000816	120.000000	0.003797
-0.000815	344.000000	0.006831
-0.000814	104.000000	0.003690
-0.000813	324.000000	0.005709
-0.000812	84.000000	0.004029
-0.000811	304.000000	0.004622
-0.000810	68.000000	0.004725
-0.000809	100.000000	0.003915
-0.000808	48.000000	0.005887
-0.000807	80.000000	0.003119
-0.000806	56.000000	0.006904
-0.000805	64.000000	0.002699
-0.000804	64.000000	0.006665
-0.000803	44.000000	0.002791
-0.000802	60.000000	0.005986
-0.000801	24.000000	0.003268
-0.000800	48.000000	0.004896
-0.000799	8.000000	0.004184
-0.000798	36.000000	0.003883
-0.000797	348.000000	0.005461
-0.000796	20.000000	0.003469
-0.000795	340.000000	0.006505
-0.000794	0.000000	0.003041
-0.000793	352.000000	0.007328
-0.000792	344.000000	0.003249
-0.000791	8.000000	0.006712
-0.000790	320.000000	0.003674
-0.000789	356.000000	0.006161
-0.000788	300.000000	0.004386
-0.000787	340.000000	0.005154
-0.000786	272.000000	0.005083
-0.000785	320.000000	0.004670
-0.000784	244.000000	0.005610
-0.000783	300.000000	0.004392
-0.000782	220.000000	0.005884
-0.000781	280.000000	0.004594
-0.000780	188.000000	0.006369
-0.000779	252.000000	0.004599
-0.000778	152.000000	0.006325
-0.000777	224.000000	0.004645
-0.000776	300.000000	0.006070
-0.000775	204.000000	0.004539
-0.000774	276.000000	0.005954
-0.000773	180.000000	0.004709
-0.000772	252.000000	0.005869
-0.000771	156.000000	0.004779
-0.000770	212.000000	0.005893
-0.000769	128.000000	0.005096
-0.000768	188.000000	0.005533
-0.000767	104.000000	0.005222
-0.000766	160.000000	0.005050
-0.000765	76.000000	0.005613
-0.000764	136.000000	0.004628
-0.000763	224.000000	0.006030
-0.000762	112.000000	0.004492
-0.000761	200.000000	0.006278
-0.000760	92.000000	0.004413
-0.000759	164.000000	0.006303
-0.000758	64.000000	0.004539
-0.000757	128.000000	0.005914
-0.000756	40.000000	0.004599
-0.000755	104.000000	0.005604
-0.000754	20.000000	0.004959
-0.000753	80.000000	0.005302
-0.000752	352.000000	0.005349
-0.000751	56.000000	0.005209
-0.000750	132.000000	0.005828
-0.000749	24.000000	0.005011
-0.000748	108.000000	0.005640
-0.000747	4.000000	0.005012
-0.000746	80.000000	0.005436
-0.000745	340.000000	0.004966
-0.000744	56.000000	0.005341
-0.000743	312.000000	0.005156
-0.000742	32.000000	0.005406
-0.000741	292.000000	0.005287
-0.000740	12.000000	0.005688
-0.000739	76.000000	0.005087
-0.000738	336.000000	0.005790
-0.000737	48.000000	0.004895
-0.000736	304.000000	0.005983
-0.000735	24.000000	0.004545
-0.000734	280.000000	0.006072
-0.000733	4.000000	0.004597
-0.000732	56.000000	0.005784
-0.000731	340.000000	0.004720
-0.000730	36.000000	0.005260
-0.000729	316.000000	0.005307
-0.000728	8.000000	0.004648
-0.000727	292.000000	0.005595
-0.000726	348.000000	0.004307
-0.000725	268.000000	0.006216
-0.000724	324.000000	0.003917
-0.000723	236.000000	0.006937
-0.000722	124.000000	0.003793
-0.000721	348.000000	0.006299
-0.000720	104.000000	0.004015
-0.000719	328.000000	0.005664
-0.000718	84.000000	0.004645
-0.000717	304.000000	0.004820
-0.000716	232.000000	0.005086
-0.000715	100.000000	0.004220
-0.000714	212.000000	0.005548
-0.000713	84.000000	0.003925
-0.000712	188.000000	0.006432
-0.000711	64.000000	0.003665
-0.000710	308.000000	0.006961
-0.000709	40.000000	0.004006
-0.000708	272.000000	0.006401
-0.000707	196.000000	0.004223
-0.000706	248.000000	0.005865
-0.000705	172.000000	0.004497
-0.000704	40.000000	0.005278
-0.000703	152.000000	0.005169
-0.000702	20.000000	0.004979
-0.000701	296.000000	0.005919
-0.000700	0.000000	0.004818
-0.000699	272.000000	0.006053
-0.000698	152.000000	0.004471
-0.000697	240.000000	0.006346
-0.000696	132.000000	0.004379
-0.000695	208.000000	0.006294
-0.000694	112.000000	0.004509
-0.000693	0.000000	0.006274
-0.000692	260.000000	0.004502
-0.000691	332.000000	0.006376
-0.000690	236.000000	0.004468
-0.000689	112.000000	0.005934
-0.000688	212.000000	0.004676
-0.000687	92.000000	0.005653
-0.000686	192.000000	0.004897
-0.000685	236.000000	0.005508
-0.000684	164.000000	0.005276
-0.000683	212.000000	0.004822
-0.000682	312.000000	0.005639
-0.000681	188.000000	0.004193
-0.000680	292.000000	0.006078
-0.000679	172.000000	0.003948
-0.000678	268.000000	0.006723
-0.000677	148.000000	0.003750
-0.000676	40.000000	0.006850
-0.000675	128.000000	0.003968
-0.000674	172.000000	0.006317
-0.000673	108.000000	0.004229
-0.000672	148.000000	0.005546
-0.000671	84.000000	0.004916
-0.000670	124.000000	0.004791
-0.000669	236.000000	0.005501
-0.000668	104.000000	0.004308
-0.000667	32.000000	0.006066
-0.000666	84.000000	0.004015
-0.000665	4.000000	0.006764
-0.000664	60.000000	0.004023
-0.000663	132.000000	0.006854
-0.000662	40.000000	0.004024
-0.000661	104.000000	0.006497
-0.000660	16.000000	0.004284
-0.000659	72.000000	0.005936
-0.000658	352.000000	0.004586
-0.000657	48.000000	0.005634
-0.000656	328.000000	0.005225
-0.000655	20.000000	0.005124
-0.000654	308.000000	0.005629
-0.000653	176.000000	0.004724
-0.000652	92.000000	0.006022
-0.000651	332.000000	0.004441
-0.000650	60.000000	0.006160
-0.000649	312.000000	0.004369
-0.000648	36.000000	0.006166
-0.000647	288.000000	0.004343
-0.000646	8.000000	0.006460
-0.000645	84.000000	0.004537
-0.000644	320.000000	0.006301
-0.000643	60.000000	0.004790
-0.000642	116.000000	0.005818
-0.000641	36.000000	0.004871
-0.000640	272.000000	0.005529
-0.000639	8.000000	0.005227
-0.000638	64.000000	0.005075
-0.000637	344.000000	0.005638
-0.000636	40.000000	0.004733
-0.000635	320.000000	0.006119
-0.000634	20.000000	0.004291
-0.000633	284.000000	0.006479
-0.000632	356.000000	0.004203
-0.000631	252.000000	0.006535
-0.000630	332.000000	0.004260
-0.000629	28.000000	0.006185
-0.000628	312.000000	0.004555
-0.000627	4.000000	0.005687
-0.000626	288.000000	0.005034
-0.000625	340.000000	0.005243
-0.000624	260.000000	0.005733
-0.000623	316.000000	0.004683
-0.000622	228.000000	0.005990
-0.000621	292.000000	0.004611
-0.000620	200.000000	0.006208
-0.000619	272.000000	0.004385
-0.000618	172.000000	0.006303
-0.000617	248.000000	0.004785
-0.000616	312.000000	0.006025
-0.000615	224.000000	0.005079
-0.000614	288.000000	0.005577
-0.000613	196.000000	0.005436
-0.000612	264.000000	0.005282
-0.000611	168.000000	0.005525
-0.000610	240.000000	0.005279
-0.000609	320.000000	0.005450
-0.000608	216.000000	0.005383
-0.000607	296.000000	0.005623
-0.000606	188.000000	0.005546
-0.000605	264.000000	0.005376
-0.000604	156.000000	0.005607
-0.000603	56.000000	0.005188
-0.000602	304.000000	0.005609
-0.000601	36.000000	0.005187
-0.000600	280.000000	0.005328
-0.000599	188.000000	0.005438
-0.000598	256.000000	0.005025
-0.000597	164.000000	0.005742
-0.000596	232.000000	0.005033
-0.000595	136.000000	0.006136
-0.000594	204.000000	0.004617
-0.000593	104.000000	0.006359
-0.000592	0.000000	0.004412
-0.000591	244.000000	0.006244
-0.000590	160.000000	0.004439
-0.000589	220.000000	0.005992
-0.000588	136.000000	0.004781
-0.000587	188.000000	0.005404
-0.000586	112.000000	0.005290
-0.000585	344.000000	0.004589
-0.000584	88.000000	0.005675
-0.000583	324.000000	0.004369
-0.000582	60.000000	0.006380
-0.000581	120.000000	0.004129
-0.000580	200.000000	0.006812
-0.000579	96.000000	0.003940
-0.000578	176.000000	0.006972
-0.000577	76.000000	0.004012
-0.000576	300.000000	0.006092
-0.000575	52.000000	0.004163
-0.000574	284.000000	0.005270
-0.000573	32.000000	0.004815
-0.000572	76.000000	0.004867
-0.000571	8.000000	0.005310
-0.000570	52.000000	0.004512
-0.000569	156.000000	0.005974
-0.000568	28.000000	0.003942
-0.000567	132.000000	0.006691
-0.000566	8.000000	0.003719
-0.000565	260.000000	0.007009
-0.000564	352.000000	0.003630
-0.000563	232.000000	0.006501
-0.000562	328.000000	0.003958
-0.000561	4.000000	0.005830
-0.000560	308.000000	0.004558
-0.000559	348.000000	0.005229
-0.000558	104.000000	0.004967
-0.000557	328.000000	0.004443
-0.000556	80.000000	0.005787
-0.000555	308.000000	0.004131
-0.000554	220.000000	0.006599
-0.000553	288.000000	0.003945
-0.000552	196.000000	0.006787
-0.000551	84.000000	0.003932
-0.000550	316.000000	0.006859
-0.000549	60.000000	0.004151
-0.000548	292.000000	0.006099
-0.000547	44.000000	0.004487
-0.000546	272.000000	0.005608
-0.000545	196.000000	0.004848
-0.000544	64.000000	0.005162
-0.000543	168.000000	0.005423
-0.000542	40.000000	0.004670
-0.000541	144.000000	0.006074
-0.000540	20.000000	0.004492
-0.000539	280.000000	0.006431
-0.000538	172.000000	0.004546
-0.000537	252.000000	0.006129
-0.000536	152.000000	0.004556
-0.000535	228.000000	0.005928
-0.000534	128.000000	0.004587
-0.000533	16.000000	0.005974
-0.000532	104.000000	0.004881
-0.000531	352.000000	0.005793
-0.000530	80.000000	0.005145
-0.000529	324.000000	0.005600
-0.000528	224.000000	0.005325
-0.000527	116.000000	0.005696
-0.000526	200.000000	0.005144
-0.000525	84.000000	0.005551
-0.000524	176.000000	0.005150
-0.000523	60.000000	0.005214
-0.000522	156.000000	0.005397
-0.000521	36.000000	0.005017
-0.000520	132.000000	0.005919
-0.000519	8.000000	0.004695
-0.000518	280.000000	0.006497
-0.000517	164.000000	0.004187
-0.000516	72.000000	0.006854
-0.000515	324.000000	0.003981
-0.000514	20.000000	0.006777
-0.000513	304.000000	0.004082
-0.000512	160.000000	0.006032
-0.000511	280.000000	0.004489
-0.000510	144.000000	0.005201
-0.000509	264.000000	0.005025
-0.000508	300.000000	0.004362
-0.000507	240.000000	0.005900
-0.000506	284.000000	0.003772
-0.000505	28.000000	0.006944
-0.000504	264.000000	0.003494
-0.000503	344.000000	0.007508
-0.000502	244.000000	0.003478
-0.000501	96.000000	0.006621
-0.000500	220.000000	0.003766
-0.000499	80.000000	0.005435
-0.000498	204.000000	0.004298
-0.000497	244.000000	0.004797
-0.000496	180.000000	0.005181
-0.000495	44.000000	0.004213
-0.000494	160.000000	0.006350
-0.000493	200.000000	0.003920
-0.000492	292.000000	0.007201
-0.000491	4.000000	0.003991
-0.000490	240.000000	0.006812
-0.000489	160.000000	0.004098
-0.000488	216.000000	0.005968
-0.000487	140.000000	0.004702
-0.000486	196.000000	0.005322
-0.000485	116.000000	0.005366
-0.000484	352.000000	0.004904
-0.000483	264.000000	0.006374
-0.000482	148.000000	0.004737
-0.000481	44.000000	0.006443
-0.000480	308.000000	0.004777
-0.000479	192.000000	0.005982
-0.000478	284.000000	0.005311
-0.000477	168.000000	0.005328
-0.000476	256.000000	0.005810
-0.000475	144.000000	0.004934
-0.000474	228.000000	0.006194
-0.000473	124.000000	0.004879
-0.000472	196.000000	0.006056
-0.000471	100.000000	0.004978
-0.000470	340.000000	0.005309
-0.000469	80.000000	0.005485
-0.000468	320.000000	0.004848
-0.000467	56.000000	0.006032
-0.000466	296.000000	0.004380
-0.000465	204.000000	0.006854
-0.000464	272.000000	0.004303
-0.000463	144.000000	0.006679
-0.000462	252.000000	0.004264
-0.000461	120.000000	0.005973
-0.000460	232.000000	0.004633
-0.000459	276.000000	0.005157
-0.000458	208.000000	0.005319
-0.000457	256.000000	0.004512
-0.000456	4.000000	0.005895
-0.000455	236.000000	0.004048
-0.000454	340.000000	0.006861
-0.000453	212.000000	0.003826
-0.000452	92.000000	0.007027
-0.000451	192.000000	0.003874
-0.000450	72.000000	0.006362
-0.000449	172.000000	0.004346
-0.000448	44.000000	0.005748
-0.000447	148.000000	0.004993
-0.000446	20.000000	0.005173
-0.000445	124.000000	0.005699
-0.000444	176.000000	0.004846
-0.000443	96.000000	0.006161
-0.000442	152.000000	0.004557
-0.000441	236.000000	0.006349
-0.000440	132.000000	0.004632
-0.000439	212.000000	0.006123
-0.000438	108.000000	0.004925
-0.000437	188.000000	0.005892
-0.000436	80.000000	0.004961
-0.000435	156.000000	0.006125
-0.000434	52.000000	0.005012
-0.000433	128.000000	0.006098
-0.000432	28.000000	0.004763
-0.000431	104.000000	0.006282
-0.000430	4.000000	0.004678
-0.000429	60.000000	0.006077
-0.000428	340.000000	0.004732
-0.000427	36.000000	0.005731
-0.000426	136.000000	0.004945
-0.000425	4.000000	0.004944
-0.000424	112.000000	0.005438
-0.000423	344.000000	0.004197
-0.000422	88.000000	0.006079
-0.000421	324.000000	0.003629
-0.000420	72.000000	0.006814
-0.000419	304.000000	0.003466
-0.000418	324.000000	0.007068
-0.000417	284.000000	0.003438
-0.000416	312.000000	0.006028
-0.000415	84.000000	0.003700
-0.000414	296.000000	0.005165
-0.000413	60.000000	0.004355
-0.000412	276.000000	0.004337
-0.000411	40.000000	0.005196
-0.000410	260.000000	0.003632
-0.000409	28.000000	0.006175
-0.000408	60.000000	0.003136
-0.000407	48.000000	0.007308
-0.000406	220.000000	0.003103
-0.000405	240.000000	0.006754
-0.000404	20.000000	0.003262
-0.000403	236.000000	0.006039
-0.000402	0.000000	0.003846
-0.000401	36.000000	0.005117
-0.000400	340.000000	0.004821
-0.000399	200.000000	0.004384
-0.000398	320.000000	0.005717
-0.000397	0.000000	0.004112
-0.000396	280.000000	0.006714
-0.000395	336.000000	0.003986
-0.000394	232.000000	0.006524
-0.000393	316.000000	0.004139
-0.000392	212.000000	0.006085
-0.000391	300.000000	0.004638
-0.000390	184.000000	0.005843
-0.000389	272.000000	0.005151
-0.000388	156.000000	0.005432
-0.000387	244.000000	0.005543
-0.000386	136.000000	0.005448
-0.000385	212.000000	0.005244
-0.000384	284.000000	0.005580
-0.000383	188.000000	0.005111
-0.000382	256.000000	0.005695
-0.000381	164.000000	0.004912
-0.000380	232.000000	0.005992
-0.000379	136.000000	0.004994
-0.000378	188.000000	0.005435
-0.000377	108.000000	0.005048
-0.000376	168.000000	0.004732
-0.000375	92.000000	0.005389
-0.000374	148.000000	0.004221
-0.000373	68.000000	0.006064
-0.000372	128.000000	0.004033
-0.000371	204.000000	0.007106
-0.000370	104.000000	0.003848
-0.000369	140.000000	0.006742
-0.000368	80.000000	0.003928
-0.000367	124.000000	0.005687
-0.000366	60.000000	0.004166
-0.000365	104.000000	0.004805
-0.000364	40.000000	0.004706
-0.000363	84.000000	0.004289
-0.000362	20.000000	0.005728
-0.000361	60.000000	0.003888
-0.000360	4.000000	0.007022
-0.000359	40.000000	0.003460
-0.000358	92.000000	0.007158
-0.000357	20.000000	0.003534
-0.000356	76.000000	0.006193
-0.000355	0.000000	0.003863
-0.000354	52.000000	0.005627
-0.000353	344.000000	0.004480
-0.000352	28.000000	0.005070
-0.000351	320.000000	0.005590
-0.000350	0.000000	0.004688
-0.000349	104.000000	0.006322
-0.000348	340.000000	0.004326
-0.000347	64.000000	0.006351
-0.000346	324.000000	0.004449
-0.000345	36.000000	0.005962
-0.000344	300.000000	0.004727
-0.000343	8.000000	0.005752
-0.000342	88.000000	0.005336
-0.000341	344.000000	0.005627
-0.000340	64.000000	0.005596
-0.000339	312.000000	0.005444
-0.000338	32.000000	0.005272
-0.000337	288.000000	0.005360
-0.000336	12.000000	0.004972
-0.000335	272.000000	0.005626
-0.000334	348.000000	0.004696
-0.000333	244.000000	0.006054
-0.000332	136.000000	0.004902
-0.000331	12.000000	0.005995
-0.000330	116.000000	0.004937
-0.000329	352.000000	0.005380
-0.000328	92.000000	0.005373
-0.000327	328.000000	0.004709
-0.000326	244.000000	0.005582
-0.000325	308.000000	0.004427
-0.000324	224.000000	0.006041
-0.000323	288.000000	0.004201
-0.000322	192.000000	0.006657
-0.000321	84.000000	0.004253
-0.000320	312.000000	0.006430
-0.000319	240.000000	0.004578
-0.000318	292.000000	0.005832
-0.000317	212.000000	0.004868
-0.000316	272.000000	0.005159
-0.000315	188.000000	0.005195
-0.000314	252.000000	0.005055
-0.000313	168.000000	0.005652
-0.000312	44.000000	0.004762
-0.000311	140.000000	0.006201
-0.000310	24.000000	0.004720
-0.000309	276.000000	0.005948
-0.000308	172.000000	0.004810
-0.000307	260.000000	0.005801
-0.000306	152.000000	0.004885
-0.000305	232.000000	0.005763
-0.000304	124.000000	0.004845
-0.000303	20.000000	0.005921
-0.000302	104.000000	0.004989
-0.000301	356.000000	0.006142
-0.000300	248.000000	0.004758
-0.000299	132.000000	0.006381
-0.000298	228.000000	0.004394
-0.000297	108.000000	0.006018
-0.000296	208.000000	0.004400
-0.000295	80.000000	0.005438
-0.000294	184.000000	0.004779
-0.000293	56.000000	0.004796
-0.000292	168.000000	0.005323
-0.000291	208.000000	0.004023
-0.000290	148.000000	0.006294
-0.000289	188.000000	0.003339
-0.000288	176.000000	0.007299
-0.000287	168.000000	0.002950
-0.000286	184.000000	0.006712
-0.000285	152.000000	0.003091
-0.000284	176.000000	0.005477
-0.000283	132.000000	0.003611
-0.000282	160.000000	0.004358
-0.000281	292.000000	0.004228
-0.000280	148.000000	0.003484
-0.000279	276.000000	0.005402
-0.000278	128.000000	0.002824
-0.000277	272.000000	0.006557
-0.000276	112.000000	0.002455
-0.000275	112.000000	0.006596
-0.000274	268.000000	0.002571
-0.000273	112.000000	0.005697
-0.000272	252.000000	0.003064
-0.000271	100.000000	0.004749
-0.000270	236.000000	0.003665
-0.000269	88.000000	0.003997
-0.000268	216.000000	0.004872
-0.000267	72.000000	0.003456
-0.000266	200.000000	0.006384
-0.000265	56.000000	0.003308
-0.000264	324.000000	0.007407
-0.000263	212.000000	0.003450
-0.000262	72.000000	0.006397
-0.000261	192.000000	0.003907
-0.000260	56.000000	0.005431
-0.000259	172.000000	0.004618
-0.000258	44.000000	0.004893
-0.000257	148.000000	0.005663
-0.000256	24.000000	0.004650
-0.000255	292.000000	0.006409
-0.000254	4.000000	0.004626
-0.000253	72.000000	0.006285
-0.000252	156.000000	0.005076
-0.000251	40.000000	0.005457
-0.000250	132.000000	0.005677
-0.000249	20.000000	0.004903
-0.000248	108.000000	0.006162
-0.000247	0.000000	0.004590
-0.000246	248.000000	0.006145
-0.000245	340.000000	0.004764
-0.000244	28.000000	0.005323
-0.000243	324.000000	0.005183
-0.000242	8.000000	0.004609
-0.000241	116.000000	0.005981
-0.000240	348.000000	0.003727
-0.000239	88.000000	0.007043
-0.000238	332.000000	0.003381
-0.000237	344.000000	0.007106
-0.000236	312.000000	0.003347
-0.000235	336.000000	0.005944
-0.000234	292.000000	0.003865
-0.000233	324.000000	0.004622
-0.000232	276.000000	0.004555
-0.000231	308.000000	0.003782
-0.000230	264.000000	0.005816
-0.000229	288.000000	0.003009
-0.000228	268.000000	0.006904
-0.000227	272.000000	0.002803
-0.000226	276.000000	0.006886
-0.000225	256.000000	0.002888
-0.000224	280.000000	0.005952
-0.000223	236.000000	0.003703
-0.000222	268.000000	0.005123
-0.000221	216.000000	0.004510
-0.000220	252.000000	0.004260
-0.000219	192.000000	0.005837
-0.000218	232.000000	0.003626
-0.000217	160.000000	0.006576
-0.000216	216.000000	0.003653
-0.000215	276.000000	0.007090
-0.000214	196.000000	0.003894
-0.000213	248.000000	0.006069
-0.000212	176.000000	0.004705
-0.000211	228.000000	0.005273
-0.000210	148.000000	0.005380
-0.000209	208.000000	0.004711
-0.000208	116.000000	0.005966
-0.000207	188.000000	0.004481
-0.000206	92.000000	0.006113
-0.000205	168.000000	0.004639
-0.000204	224.000000	0.005911
-0.000203	144.000000	0.005279
-0.000202	200.000000	0.005083
-0.000201	124.000000	0.006104
-0.000200	180.000000	0.004576
-0.000199	80.000000	0.006323
-0.000198	160.000000	0.004326
-0.000197	224.000000	0.006146
-0.000196	140.000000	0.004381
-0.000195	12.000000	0.005624
-0.000194	120.000000	0.004892
-0.000193	348.000000	0.004765
-0.000192	100.000000	0.005755
-0.000191	328.000000	0.003987
-0.000190	80.000000	0.006719
-0.000189	312.000000	0.003784
-0.000188	24.000000	0.007044
-0.000187	292.000000	0.003874
-0.000186	152.000000	0.006110
-0.000185	88.000000	0.004212
-0.000184	308.000000	0.005193
-0.000183	68.000000	0.005028
-0.000182	292.000000	0.004373
-0.000181	40.000000	0.006022
-0.000180	276.000000	0.003884
-0.000179	12.000000	0.006576
-0.000178	256.000000	0.003809
-0.000177	336.000000	0.006796
-0.000176	52.000000	0.004096
-0.000175	116.000000	0.006473
-0.000174	32.000000	0.004485
-0.000173	260.000000	0.005694
-0.000172	8.000000	0.005322
-0.000171	240.000000	0.005073
-0.000170	336.000000	0.005779
-0.000169	224.000000	0.004858
-0.000168	304.000000	0.005890
-0.000167	16.000000	0.005053
-0.000166	276.000000	0.005758
-0.000165	352.000000	0.005369
-0.000164	252.000000	0.005520
-0.000163	328.000000	0.005545
-0.000162	224.000000	0.005105
-0.000161	296.000000	0.005648
-0.000160	204.000000	0.005141
-0.000159	268.000000	0.005272
-0.000158	184.000000	0.005381
-0.000157	60.000000	0.004487
-0.000156	164.000000	0.006239
-0.000155	40.000000	0.004081
-0.000154	304.000000	0.007064
-0.000153	20.000000	0.003814
-0.000152	240.000000	0.006735
-0.000151	172.000000	0.003793
-0.000150	32.000000	0.005454
-0.000149	156.000000	0.003955
-0.000148	16.000000	0.004579
-0.000147	136.000000	0.004660
-0.000146	356.000000	0.003570
-0.000145	124.000000	0.005843
-0.000144	340.000000	0.003075
-0.000143	124.000000	0.006750
-0.000142	136.000000	0.002681
-0.000141	332.000000	0.006464
-0.000140	120.000000	0.002645
-0.000139	324.000000	0.005639
-0.000138	104.000000	0.003148
-0.000137	128.000000	0.004553
-0.000136	88.000000	0.004164
-0.000135	112.000000	0.003600
-0.000134	72.000000	0.005450
-0.000133	96.000000	0.002973
-0.000132	68.000000	0.006508
-0.000131	80.000000	0.002706
-0.000130	76.000000	0.006854
-0.000129	60.000000	0.002837
-0.000128	80.000000	0.006408
-0.000127	44.000000	0.003472
-0.000126	76.000000	0.005426
-0.000125	200.000000	0.004639
-0.000124	60.000000	0.004677
-0.000123	176.000000	0.005317
-0.000122	44.000000	0.004222
-0.000121	152.000000	0.006188
-0.000120	24.000000	0.004136
-0.000119	276.000000	0.006856
-0.000118	4.000000	0.004422
-0.000117	248.000000	0.006153
-0.000116	156.000000	0.004960
-0.000115	228.000000	0.005550
-0.000114	128.000000	0.005255
-0.000113	208.000000	0.005276
-0.000112	104.000000	0.005503
-0.000111	0.000000	0.005320
-0.000110	76.000000	0.005552
-0.000109	340.000000	0.005794
-0.000108	48.000000	0.005231
-0.000107	128.000000	0.006285
-0.000106	200.000000	0.004640
-0.000105	96.000000	0.006334
-0.000104	356.000000	0.004410
-0.000103	64.000000	0.006394
-0.000102	340.000000	0.004471
-0.000101	32.000000	0.005611
-0.000100	320.000000	0.004943
-0.000099	184.000000	0.004646
-0.000098	304.000000	0.005741
-0.000097	340.000000	0.004024
-0.000096	84.000000	0.006884
-0.000095	324.000000	0.003519
-0.000094	48.000000	0.007219
-0.000093	304.000000	0.003301
-0.000092	164.000000	0.006633
-0.000091	288.000000	0.003727
-0.000090	144.000000	0.005611
-0.000089	268.000000	0.004555
-0.000088	124.000000	0.004780
-0.000087	252.000000	0.005555
-0.000086	284.000000	0.004056
-0.000085	24.000000	0.006529
-0.000084	268.000000	0.003770
-0.000083	356.000000	0.006866
-0.000082	252.000000	0.003865
-0.000081	312.000000	0.006600
-0.000080	228.000000	0.004571
-0.000079	280.000000	0.005695
-0.000078	204.000000	0.005297
-0.000077	260.000000	0.005184
-0.000076	352.000000	0.005857
-0.000075	240.000000	0.004708
-0.000074	324.000000	0.006133
-0.000073	220.000000	0.004814
-0.000072	292.000000	0.005889
-0.000071	200.000000	0.005293
-0.000070	260.000000	0.005320
-0.000069	348.000000	0.006211
-0.000068	236.000000	0.004777
-0.000067	312.000000	0.006423
-0.000066	216.000000	0.004354
-0.000065	284.000000	0.006013
-0.000064	196.000000	0.004360
-0.000063	72.000000	0.005373
-0.000062	180.000000	0.004779
-0.000061	48.000000	0.004664
-0.000060	160.000000	0.005798
-0.000059	204.000000	0.003897
-0.000058	148.000000	0.006868
-0.000057	184.000000	0.003310
-0.000056	36.000000	0.007023
-0.000055	164.000000	0.003340
-0.000054	192.000000	0.005844
-0.000053	148.000000	0.003570
-0.000052	180.000000	0.004893
-0.000051	132.000000	0.004600
-0.000050	164.000000	0.003691
-0.000049	116.000000	0.005880
-0.000048	148.000000	0.003165
-0.000047	120.000000	0.006828
-0.000046	128.000000	0.002767
-0.000045	136.000000	0.006842
-0.000044	112.000000	0.003041
-0.000043	132.000000	0.006076
-0.000042	96.000000	0.003630
-0.000041	124.000000	0.004958
-0.000040	76.000000	0.004885
-0.000039	108.000000	0.004015
-0.000038	228.000000	0.005937
-0.000037	96.000000	0.003712
-0.000036	188.000000	0.006808
-0.000035	76.000000	0.003660
-0.000034	320.000000	0.006418
-0.000033	60.000000	0.004194
-0.000032	300.000000	0.005776
-0.000031	40.000000	0.005148
-0.000030	84.000000	0.004882
-0.000029	180.000000	0.006009
-0.000028	68.000000	0.004281
-0.000027	148.000000	0.006331
-0.000026	52.000000	0.004258
-0.000025	288.000000	0.005800
-0.000024	36.000000	0.004540
-0.000023	268.000000	0.004909
-0.000022	20.000000	0.005528
-0.000021	60.000000	0.004028
-0.000020	12.000000	0.007075
-0.000019	44.000000	0.003427
-0.000018	256.000000	0.007097
-0.000017	24.000000	0.002965
-0.000016	240.000000	0.005612
-0.000015	8.000000	0.003291
-0.000014	36.000000	0.004448
-0.000013	356.000000	0.003893
-0.000012	20.000000	0.003072
-0.000011	348.000000	0.005044
-0.000010	4.000000	0.001875
-0.000009	348.000000	0.005652
-0.000008	348.000000	0.001472
-0.000007	348.000000	0.005386
-0.000006	332.000000	0.001366
-0.000005	340.000000	0.004372
-0.000004	320.000000	0.001855
-0.000003	332.000000	0.003306
-0.000002	304.000000	0.002934
-0.000001	320.000000	0.002215
0.000000	296.000000	0.004249
0.000001	308.000000	0.001488
0.000002	288.000000	0.005083
0.000003	292.000000	0.001111
0.000004	288.000000	0.005273
0.000005	276.000000	0.001322
0.000006	284.000000	0.004945
0.000007	260.000000	0.002030
0.000008	276.000000	0.003955
0.000009	244.000000	0.003464
0.000010	264.000000	0.003400
0.000011	228.000000	0.004738
0.000012	252.000000	0.002660
0.000013	224.000000	0.006310
0.000014	236.000000	0.002561
0.000015	232.000000	0.006896
0.000016	220.000000	0.002957
0.000017	240.000000	0.006305
0.000018	200.000000	0.003891
0.000019	236.000000	0.005146
0.000020	180.000000	0.004839
0.000021	224.000000	0.004640
0.000022	324.000000	0.005883
0.000023	208.000000	0.004238
0.000024	108.000000	0.006148
0.000025	192.000000	0.004403
0.000026	80.000000	0.005843
0.000027	168.000000	0.005025
0.000028	52.000000	0.005126
0.000029	144.000000	0.006137
0.000030	200.000000	0.004631
0.000031	284.000000	0.006389
0.000032	184.000000	0.004158
0.000033	64.000000	0.005966
0.000034	168.000000	0.004196
0.000035	36.000000	0.005180
0.000036	148.000000	0.004836
0.000037	16.000000	0.004352
0.000038	128.000000	0.005900
0.000039	356.000000	0.003709
0.000040	108.000000	0.006973
0.000041	152.000000	0.003547
0.000042	4.000000	0.006963
0.000043	132.000000	0.003565
0.000044	348.000000	0.006081
0.000045	116.000000	0.003818
0.000046	332.000000	0.004899
0.000047	96.000000	0.004862
0.000048	316.000000	0.004154
0.000049	80.000000	0.005808
0.000050	300.000000	0.003754
0.000051	64.000000	0.007156
0.000052	96.000000	0.003443
0.000053	0.000000	0.006997
0.000054	80.000000	0.003724
0.000055	308.000000	0.006383
0.000056	60.000000	0.004260
0.000057	284.000000	0.005409
0.000058	40.000000	0.005078
0.000059	84.000000	0.004929
0.000060	184.000000	0.006028
0.000061	64.000000	0.004681
0.000062	152.000000	0.006260
0.000063	48.000000	0.004614
0.000064	300.000000	0.006140
0.000065	24.000000	0.005012
0.000066	268.000000	0.005648
0.000067	0.000000	0.005565
0.000068	248.000000	0.005013
0.000069	140.000000	0.006055
0.000070	228.000000	0.004851
0.000071	292.000000	0.005707
0.000072	208.000000	0.004968
0.000073	88.000000	0.005242
0.000074	0.000000	0.005572
0.000075	64.000000	0.004808
0.000076	336.000000	0.006450
0.000077	44.000000	0.004520
0.000078	288.000000	0.007068
0.000079	196.000000	0.004180
0.000080	248.000000	0.006435
0.000081	356.000000	0.004255
0.000082	228.000000	0.005669
0.000083	336.000000	0.004714
0.000084	24.000000	0.004787
0.000085	316.000000	0.005448
0.000086	4.000000	0.004345
0.000087	300.000000	0.006283
0.000088	340.000000	0.003753
0.000089	244.000000	0.007424
0.000090	320.000000	0.003619
0.000091	12.000000	0.007090
0.000092	300.000000	0.003704
0.000093	168.000000	0.006147
0.000094	280.000000	0.004240
0.000095	324.000000	0.005241
0.000096	260.000000	0.004986
0.000097	124.000000	0.004700
0.000098	240.000000	0.006132
0.000099	280.000000	0.004408
0.000100	200.000000	0.006489
0.000101	264.000000	0.004356
0.000102	340.000000	0.006444
0.000103	240.000000	0.004442
0.000104	312.000000	0.006021
0.000105	220.000000	0.004950
0.000106	288.000000	0.005669
0.000107	192.000000	0.005419
0.000108	80.000000	0.005571
0.000109	160.000000	0.005444
0.000110	60.000000	0.005588
0.000111	136.000000	0.005296
0.000112	36.000000	0.005891
0.000113	284.000000	0.005013
0.000114	188.000000	0.006160
0.000115	264.000000	0.004629
0.000116	144.000000	0.006273
0.000117	240.000000	0.004452
0.000118	116.000000	0.005482
0.000119	224.000000	0.004716
0.000120	92.000000	0.005006
0.000121	200.000000	0.005451
0.000122	68.000000	0.004275
0.000123	180.000000	0.006503
0.000124	228.000000	0.003714
0.000125	152.000000	0.007260
0.000126	208.000000	0.003374
0.000127	56.000000	0.006919
0.000128	192.000000	0.003322
0.000129	44.000000	0.005999
0.000130	172.000000	0.003839
0.000131	200.000000	0.004804
0.000132	332.000000	0.004746
0.000133	184.000000	0.004076
0.000134	316.000000	0.005637
0.000135	168.000000	0.003282
0.000136	312.000000	0.006919
0.000137	152.000000	0.002991
0.000138	148.000000	0.007160
0.000139	132.000000	0.003004
0.000140	144.000000	0.006485
0.000141	288.000000	0.003535
0.000142	140.000000	0.005753
0.000143	272.000000	0.004227
0.000144	128.000000	0.004750
0.000145	248.000000	0.005070
0.000146	108.000000	0.004086
0.000147	228.000000	0.005869
0.000148	92.000000	0.004109
0.000149	4.000000	0.006617
0.000150	72.000000	0.004054
0.000151	336.000000	0.006636
0.000152	228.000000	0.004279
0.000153	300.000000	0.006457
0.000154	204.000000	0.004608
0.000155	80.000000	0.005913
0.000156	184.000000	0.004904
0.000157	64.000000	0.005597
0.000158	332.000000	0.005187
0.000159	40.000000	0.005572
0.000160	308.000000	0.005336
0.000161	16.000000	0.005645
0.000162	284.000000	0.005347
0.000163	160.000000	0.005550
0.000164	252.000000	0.005478
0.000165	312.000000	0.005483
0.000166	228.000000	0.005477
0.000167	292.000000	0.005049
0.000168	204.000000	0.005808
0.000169	268.000000	0.004690
0.000170	180.000000	0.006124
0.000171	244.000000	0.004377
0.000172	152.000000	0.006758
0.000173	220.000000	0.004217
0.000174	108.000000	0.006742
0.000175	20.000000	0.004300
0.000176	252.000000	0.005964
0.000177	0.000000	0.004662
0.000178	228.000000	0.005457
0.000179	340.000000	0.005074
0.000180	204.000000	0.004722
0.000181	132.000000	0.005915
0.000182	184.000000	0.004344
0.000183	104.000000	0.006608
0.000184	164.000000	0.004093
0.000185	60.000000	0.006681
0.000186	144.000000	0.004175
0.000187	204.000000	0.006436
0.000188	120.000000	0.004471
0.000189	176.000000	0.005791
0.000190	276.000000	0.005146
0.000191	152.000000	0.005110
0.000192	256.000000	0.005671
0.000193	132.000000	0.004859
0.000194	224.000000	0.006358
0.000195	112.000000	0.004689
0.000196	4.000000	0.006121
0.000197	92.000000	0.004979
0.000198	336.000000	0.005719
0.000199	64.000000	0.005360
0.000200	308.000000	0.005173
0.000201	40.000000	0.005848
0.000202	292.000000	0.004889
0.000203	8.000000	0.006210
0.000204	268.000000	0.004934
0.000205	152.000000	0.005850
0.000206	64.000000	0.005007
0.000207	304.000000	0.005139
0.000208	44.000000	0.005670
0.000209	280.000000	0.004668
0.000210	20.000000	0.006267
0.000211	260.000000	0.004202
0.000212	348.000000	0.006995
0.000213	56.000000	0.004059
0.000214	288.000000	0.006661
0.000215	220.000000	0.004099
0.000216	264.000000	0.005648
0.000217	16.000000	0.004596
0.000218	240.000000	0.004575
0.000219	0.000000	0.005257
0.000220	224.000000	0.004037
0.000221	332.000000	0.006247
0.000222	204.000000	0.003508
0.000223	312.000000	0.007070
0.000224	4.000000	0.003449
0.000225	212.000000	0.006890
0.000226	340.000000	0.003617
0.000227	200.000000	0.005856
0.000228	324.000000	0.003889
0.000229	184.000000	0.005092
0.000230	300.000000	0.004733
0.000231	164.000000	0.004439
0.000232	280.000000	0.005416
0.000233	148.000000	0.004103
0.000234	256.000000	0.006449
0.000235	304.000000	0.003869
0.000236	196.000000	0.007008
0.000237	284.000000	0.004155
0.000238	160.000000	0.006441
0.000239	260.000000	0.004392
0.000240	140.000000	0.005677
0.000241	240.000000	0.004744
0.000242	120.000000	0.005359
0.000243	212.000000	0.005242
0.000244	96.000000	0.005141
0.000245	188.000000	0.005661
0.000246	252.000000	0.005380
0.000247	152.000000	0.005593
0.000248	224.000000	0.005483
0.000249	124.000000	0.005335
0.000250	200.000000	0.005559
0.000251	104.000000	0.005120
0.000252	172.000000	0.005663
0.000253	80.000000	0.005234
0.000254	140.000000	0.005421
0.000255	56.000000	0.005433
0.000256	112.000000	0.004916
0.000257	212.000000	0.005935
0.000258	88.000000	0.004228
0.000259	188.000000	0.006482
0.000260	68.000000	0.003947
0.000261	144.000000	0.006896
0.000262	48.000000	0.003720
0.000263	284.000000	0.006644
0.000264	32.000000	0.003987
0.000265	64.000000	0.005584
0.000266	8.000000	0.004538
0.000267	44.000000	0.004894
0.000268	348.000000	0.005144
0.000269	28.000000	0.003944
0.000270	136.000000	0.006045
0.000271	8.000000	0.003471
0.000272	116.000000	0.006663
0.000273	348.000000	0.003233
0.000274	356.000000	0.007289
0.000275	328.000000	0.003288
0.000276	356.000000	0.006668
0.000277	308.000000	0.003570
0.000278	344.000000	0.005663
0.000279	292.000000	0.004339
0.000280	324.000000	0.004810
0.000281	88.000000	0.005011
0.000282	304.000000	0.004457
0.000283	60.000000	0.005859
0.000284	284.000000	0.003830
0.000285	32.000000	0.006527
0.000286	268.000000	0.003836
0.000287	352.000000	0.006862
0.000288	64.000000	0.003874
0.000289	324.000000	0.006925
0.000290	44.000000	0.003955
0.000291	276.000000	0.006469
0.000292	20.000000	0.004461
0.000293	248.000000	0.005839
0.000294	176.000000	0.004735
0.000295	228.000000	0.005537
0.000296	152.000000	0.005026
0.000297	20.000000	0.004878
0.000298	308.000000	0.005474
0.000299	0.000000	0.004718
0.000300	280.000000	0.006044
0.000301	340.000000	0.004440
0.000302	252.000000	0.006308
0.000303	132.000000	0.004344
0.000304	216.000000	0.006533
0.000305	112.000000	0.004163
0.000306	188.000000	0.006565
0.000307	92.000000	0.004269
0.000308	328.000000	0.006202
0.000309	248.000000	0.004545
0.000310	300.000000	0.005697
0.000311	228.000000	0.004980
0.000312	276.000000	0.005268
0.000313	200.000000	0.005576
0.000314	72.000000	0.004820
0.000315	172.000000	0.005956
0.000316	232.000000	0.004529
0.000317	144.000000	0.006250
0.000318	212.000000	0.004507
0.000319	292.000000	0.006298
0.000320	188.000000	0.004637
0.000321	260.000000	0.006207
0.000322	164.000000	0.005018
0.000323	224.000000	0.005772
0.000324	140.000000	0.005171
0.000325	204.000000	0.005486
0.000326	116.000000	0.005461
0.000327	180.000000	0.005209
0.000328	264.000000	0.005596
0.000329	164.000000	0.005366
0.000330	236.000000	0.005484
0.000331	132.000000	0.005689
0.000332	212.000000	0.005375
0.000333	104.000000	0.005804
0.000334	184.000000	0.005186
0.000335	76.000000	0.005706
0.000336	336.000000	0.005019
0.000337	224.000000	0.005746
0.000338	140.000000	0.005128
0.000339	196.000000	0.005191
0.000340	296.000000	0.005569
0.000341	176.000000	0.004722
0.000342	276.000000	0.006176
0.000343	152.000000	0.004349
0.000344	52.000000	0.006665
0.000345	132.000000	0.004020
0.000346	28.000000	0.006678
0.000347	108.000000	0.004000
0.000348	156.000000	0.006262
0.000349	88.000000	0.004110
0.000350	132.000000	0.005607
0.000351	72.000000	0.004839
0.000352	108.000000	0.004654
0.000353	44.000000	0.005760
0.000354	88.000000	0.004188
0.000355	12.000000	0.006391
0.000356	68.000000	0.003708
0.000357	344.000000	0.006871
0.000358	52.000000	0.003657
0.000359	124.000000	0.007026
0.000360	32.000000	0.003822
0.000361	76.000000	0.006356
0.000362	8.000000	0.004297
0.000363	52.000000	0.005723
0.000364	340.000000	0.004784
0.000365	32.000000	0.005009
0.000366	320.000000	0.005284
0.000367	12.000000	0.004711
0.000368	288.000000	0.005706
0.000369	352.000000	0.004738
0.000370	76.000000	0.006064
0.000371	328.000000	0.004711
0.000372	48.000000	0.006058
0.000373	300.000000	0.004732
0.000374	20.000000	0.005872
0.000375	280.000000	0.004615
0.000376	356.000000	0.005876
0.000377	252.000000	0.004656
0.000378	328.000000	0.005887
0.000379	232.000000	0.004673
0.000380	304.000000	0.006242
0.000381	20.000000	0.004768
0.000382	264.000000	0.006034
0.000383	356.000000	0.004614
0.000384	232.000000	0.005802
0.000385	336.000000	0.004606
0.000386	208.000000	0.005043
0.000387	312.000000	0.004862
0.000388	192.000000	0.004804
0.000389	288.000000	0.005342
0.000390	340.000000	0.004393
0.000391	268.000000	0.006194
0.000392	320.000000	0.003898
0.000393	240.000000	0.006750
0.000394	300.000000	0.003644
0.000395	176.000000	0.006757
0.000396	280.000000	0.003514
0.000397	156.000000	0.006267
0.000398	260.000000	0.003972
0.000399	292.000000	0.005361
0.000400	240.000000	0.004432
0.000401	276.000000	0.004700
0.000402	212.000000	0.005332
0.000403	256.000000	0.003912
0.000404	188.000000	0.005790
0.000405	240.000000	0.003671
0.000406	160.000000	0.006567
0.000407	220.000000	0.003491
0.000408	124.000000	0.006686
0.000409	200.000000	0.003755
0.000410	240.000000	0.006467
0.000411	176.000000	0.004182
0.000412	224.000000	0.005821
0.000413	152.000000	0.004506
0.000414	204.000000	0.005271
0.000415	128.000000	0.005039
0.000416	180.000000	0.004981
0.000417	100.000000	0.005238
0.000418	160.000000	0.004825
0.000419	76.000000	0.005572
0.000420	132.000000	0.004624
0.000421	52.000000	0.006009
0.000422	108.000000	0.004422
0.000423	188.000000	0.006253
0.000424	84.000000	0.004421
0.000425	168.000000	0.006132
0.000426	64.000000	0.004218
0.000427	140.000000	0.006386
0.000428	40.000000	0.004256
0.000429	108.000000	0.006494
0.000430	20.000000	0.004428
0.000431	72.000000	0.006042
0.000432	168.000000	0.004765
0.000433	44.000000	0.005439
0.000434	148.000000	0.004860
0.000435	20.000000	0.004753
0.000436	124.000000	0.005225
0.000437	4.000000	0.004360
0.000438	108.000000	0.005776
0.000439	340.000000	0.004130
0.000440	80.000000	0.006774
0.000441	128.000000	0.004019
0.000442	216.000000	0.007128
0.000443	112.000000	0.003771
0.000444	348.000000	0.006246
0.000445	88.000000	0.003926
0.000446	328.000000	0.005859
0.000447	72.000000	0.004198
0.000448	304.000000	0.005259
0.000449	52.000000	0.004996
0.000450	88.000000	0.004887
0.000451	28.000000	0.005757
0.000452	72.000000	0.004277
0.000453	164.000000	0.006579
0.000454	56.000000	0.004057
0.000455	312.000000	0.006630
0.000456	32.000000	0.004183
0.000457	280.000000	0.006349
0.000458	12.000000	0.004434
0.000459	256.000000	0.006021
0.000460	348.000000	0.004983
0.000461	40.000000	0.005430
0.000462	324.000000	0.005272
0.000463	24.000000	0.005107
0.000464	292.000000	0.005656
0.000465	0.000000	0.004862
0.000466	264.000000	0.005534
0.000467	344.000000	0.005117
0.000468	240.000000	0.005749
0.000469	312.000000	0.005424
0.000470	212.000000	0.005693
0.000471	288.000000	0.005671
0.000472	356.000000	0.005119
0.000473	252.000000	0.005449
0.000474	340.000000	0.004986
0.000475	228.000000	0.005236
0.000476	320.000000	0.005047
0.000477	204.000000	0.005046
0.000478	300.000000	0.005411
0.000479	184.000000	0.005108
0.000480	268.000000	0.005940
0.000481	156.000000	0.004957
0.000482	52.000000	0.006376
0.000483	308.000000	0.004608
0.000484	196.000000	0.006058
0.000485	288.000000	0.004544
0.000486	172.000000	0.005930
0.000487	268.000000	0.004701
0.000488	148.000000	0.005710
0.000489	240.000000	0.005082
0.000490	292.000000	0.005310
0.000491	216.000000	0.005265
0.000492	272.000000	0.004780
0.000493	192.000000	0.005874
0.000494	252.000000	0.004318
0.000495	168.000000	0.006092
0.000496	232.000000	0.004270
0.000497	136.000000	0.006579
0.000498	204.000000	0.004266
0.000499	100.000000	0.006765
0.000500	184.000000	0.004460
0.000501	232.000000	0.006094
0.000502	156.000000	0.004573
0.000503	212.000000	0.005728
0.000504	136.000000	0.004736
0.000505	192.000000	0.005091
0.000506	112.000000	0.005083
0.000507	164.000000	0.004823
0.000508	92.000000	0.005584
0.000509	144.000000	0.004265
0.000510	64.000000	0.006342
0.000511	120.000000	0.004068
0.000512	204.000000	0.006975
0.000513	100.000000	0.003726
0.000514	168.000000	0.006985
0.000515	80.000000	0.003764
0.000516	120.000000	0.006445
0.000517	56.000000	0.004031
0.000518	92.000000	0.005538
0.000519	40.000000	0.004554
0.000520	76.000000	0.004739
0.000521	192.000000	0.005390
0.000522	56.000000	0.004075
0.000523	168.000000	0.005850
0.000524	40.000000	0.003719
0.000525	144.000000	0.006722
0.000526	20.000000	0.003733
0.000527	280.000000	0.007064
0.000528	0.000000	0.003910
0.000529	40.000000	0.006449
0.000530	152.000000	0.004081
0.000531	24.000000	0.005755
0.000532	132.000000	0.004389
0.000533	8.000000	0.005141
0.000534	112.000000	0.005015
0.000535	348.000000	0.004798
0.000536	92.000000	0.005653
0.000537	324.000000	0.004779
0.000538	228.000000	0.006292
0.000539	300.000000	0.004748
0.000540	200.000000	0.006107
0.000541	92.000000	0.004596
0.000542	348.000000	0.005868
0.000543	72.000000	0.004764
0.000544	328.000000	0.005569
0.000545	48.000000	0.005095
0.000546	304.000000	0.005569
0.000547	20.000000	0.005233
0.000548	280.000000	0.005897
0.000549	352.000000	0.005143
0.000550	60.000000	0.006046
0.000551	324.000000	0.004843
0.000552	40.000000	0.005965
0.000553	300.000000	0.004381
0.000554	4.000000	0.006138
0.000555	284.000000	0.004409
0.000556	152.000000	0.005680
0.000557	264.000000	0.004758
0.000558	132.000000	0.004963
0.000559	244.000000	0.005258
0.000560	284.000000	0.004078
0.000561	216.000000	0.006272
0.000562	264.000000	0.003415
0.000563	4.000000	0.006694
0.000564	244.000000	0.003039
0.000565	252.000000	0.006957
0.000566	228.000000	0.003105
0.000567	248.000000	0.006109
0.000568	208.000000	0.003514
0.000569	236.000000	0.004960
0.000570	188.000000	0.004457
0.000571	224.000000	0.004184
0.000572	168.000000	0.005167
0.000573	204.000000	0.003390
0.000574	152.000000	0.006299
0.000575	188.000000	0.003059
0.000576	180.000000	0.007254
0.000577	168.000000	0.003181
0.000578	192.000000	0.006648
0.000579	148.000000	0.003285
0.000580	184.000000	0.005872
0.000581	128.000000	0.003893
0.000582	168.000000	0.004800
0.000583	108.000000	0.004500
0.000584	152.000000	0.004446
0.000585	88.000000	0.005620
0.000586	132.000000	0.004065
0.000587	64.000000	0.006491
0.000588	112.000000	0.004083
0.000589	8.000000	0.006798
0.000590	88.000000	0.004222
0.000591	152.000000	0.006127
0.000592	68.000000	0.004579
0.000593	128.000000	0.005318
0.000594	48.000000	0.005069
0.000595	112.000000	0.005001
0.000596	20.000000	0.005751
0.000597	84.000000	0.004961
0.000598	348.000000	0.005798
0.000599	64.000000	0.005059
0.000600	316.000000	0.005578
0.000601	40.000000	0.005218
0.000602	112.000000	0.005296
0.000603	20.000000	0.005826
0.000604	84.000000	0.004743
0.000605	344.000000	0.006289
0.000606	64.000000	0.004685
0.000607	308.000000	0.006197
0.000608	40.000000	0.004736
0.000609	280.000000	0.005367
0.000610	16.000000	0.005055
0.000611	76.000000	0.004983
0.000612	352.000000	0.005484
0.000613	52.000000	0.004548
0.000614	332.000000	0.005992
0.000615	36.000000	0.004290
0.000616	300.000000	0.006623
0.000617	12.000000	0.004423
0.000618	252.000000	0.006600
0.000619	348.000000	0.004493
0.000620	224.000000	0.005950
0.000621	324.000000	0.004849
0.000622	20.000000	0.005329
0.000623	304.000000	0.005215
0.000624	0.000000	0.004941
0.000625	272.000000	0.005895
0.000626	336.000000	0.004772
0.000627	244.000000	0.005994
0.000628	312.000000	0.004704
0.000629	212.000000	0.006189
0.000630	292.000000	0.004668
0.000631	188.000000	0.005979
0.000632	268.000000	0.005073
0.000633	336.000000	0.005907
0.000634	240.000000	0.005274
0.000635	316.000000	0.005777
0.000636	212.000000	0.005309
0.000637	292.000000	0.005885
0.000638	188.000000	0.005097
0.000639	260.000000	0.006034
0.000640	160.000000	0.004957
0.000641	236.000000	0.005997
0.000642	140.000000	0.004687
0.000643	200.000000	0.005958
0.000644	116.000000	0.004811
0.000645	176.000000	0.005566
0.000646	96.000000	0.005117
0.000647	324.000000	0.004912
0.000648	72.000000	0.005706
0.000649	124.000000	0.004320
0.000650	52.000000	0.006295
0.000651	100.000000	0.003732
0.000652	188.000000	0.007349
0.000653	84.000000	0.003466
0.000654	284.000000	0.006916
0.000655	64.000000	0.003572
0.000656	276.000000	0.005797
0.000657	44.000000	0.003767
0.000658	260.000000	0.004933
0.000659	24.000000	0.004588
0.000660	60.000000	0.004290
0.000661	8.000000	0.005395
0.000662	224.000000	0.003454
0.000663	356.000000	0.006624
0.000664	24.000000	0.003012
0.000665	12.000000	0.007216
0.000666	4.000000	0.002945
0.000667	20.000000	0.006653
0.000668	348.000000	0.003200
0.000669	12.000000	0.005966
0.000670	328.000000	0.003919
0.000671	0.000000	0.004890
0.000672	124.000000	0.004686
0.000673	344.000000	0.004434
0.000674	104.000000	0.005652
0.000675	324.000000	0.003887
0.000676	80.000000	0.006501
0.000677	308.000000	0.003803
0.000678	196.000000	0.006800
0.000679	288.000000	0.003999
0.000680	176.000000	0.006193
0.000681	80.000000	0.004545
0.000682	156.000000	0.005905
0.000683	60.000000	0.004904
0.000684	300.000000	0.005547
0.000685	32.000000	0.005217
0.000686	280.000000	0.005202
0.000687	8.000000	0.005505
0.000688	260.000000	0.005465
0.000689	148.000000	0.005385
0.000690	236.000000	0.005784
0.000691	132.000000	0.004808
0.000692	16.000000	0.005966
0.000693	112.000000	0.004767
0.000694	352.000000	0.005673
0.000695	92.000000	0.005001
0.000696	324.000000	0.005324
0.000697	244.000000	0.005253
0.000698	112.000000	0.004503
0.000699	224.000000	0.005726
0.000700	96.000000	0.003972
0.000701	204.000000	0.006697
0.000702	76.000000	0.003615
0.000703	332.000000	0.007231
0.000704	232.000000	0.003550
0.000705	84.000000	0.006352
0.000706	216.000000	0.003591
0.000707	68.000000	0.005441
0.000708	192.000000	0.004007
0.000709	56.000000	0.004354
0.000710	176.000000	0.004718
0.000711	36.000000	0.003881
0.000712	160.000000	0.005839
0.000713	20.000000	0.003460
0.000714	148.000000	0.006817
0.000715	176.000000	0.003298
0.000716	28.000000	0.007060
0.000717	156.000000	0.003401
0.000718	16.000000	0.006342
0.000719	136.000000	0.003708
0.000720	4.000000	0.005309
0.000721	116.000000	0.004447
0.000722	348.000000	0.004865
0.000723	96.000000	0.005500
0.000724	328.000000	0.004593
0.000725	240.000000	0.006165
0.000726	120.000000	0.004284
0.000727	208.000000	0.006430
0.000728	100.000000	0.004507
0.000729	176.000000	0.006224
0.000730	80.000000	0.004806
0.000731	324.000000	0.005685
0.000732	52.000000	0.005451
0.000733	124.000000	0.005302
0.000734	204.000000	0.005480
0.000735	100.000000	0.005302
0.000736	180.000000	0.005381
0.000737	84.000000	0.005396
0.000738	324.000000	0.005246
0.000739	56.000000	0.005895
0.000740	304.000000	0.004811
0.000741	28.000000	0.006255
0.000742	280.000000	0.004582
0.000743	164.000000	0.006068
0.000744	80.000000	0.004627
0.000745	140.000000	0.005793
0.000746	56.000000	0.004855
0.000747	112.000000	0.005224
0.000748	36.000000	0.005178
0.000749	264.000000	0.004595
0.000750	12.000000	0.006008
0.000751	248.000000	0.004158
0.000752	344.000000	0.006574
0.000753	228.000000	0.003870
0.000754	112.000000	0.006699
0.000755	28.000000	0.003924
0.000756	88.000000	0.006361
0.000757	8.000000	0.004405
0.000758	56.000000	0.005562
0.000759	348.000000	0.005017
0.000760	212.000000	0.005076
0.000761	316.000000	0.005885
0.000762	8.000000	0.004543
0.000763	288.000000	0.006291
0.000764	352.000000	0.004428
0.000765	68.000000	0.006173
0.000766	332.000000	0.004536
0.000767	48.000000	0.005942
0.000768	308.000000	0.005156
0.000769	16.000000	0.005475
0.000770	284.000000	0.005635
0.000771	352.000000	0.005302
0.000772	64.000000	0.005925
0.000773	328.000000	0.005105
0.000774	40.000000	0.005562
0.000775	308.000000	0.005322
0.000776	16.000000	0.004824
0.000777	288.000000	0.005755
0.000778	352.000000	0.004398
0.000779	264.000000	0.006724
0.000780	332.000000	0.004013
0.000781	8.000000	0.006861
0.000782	312.000000	0.003924
0.000783	348.000000	0.005604
0.000784	288.000000	0.004206
0.000785	328.000000	0.004737
0.000786	272.000000	0.004728
0.000787	312.000000	0.003651
0.000788	252.000000	0.005771
0.000789	292.000000	0.003081
0.000790	256.000000	0.006744
0.000791	272.000000	0.002556
0.000792	276.000000	0.006642
0.000793	256.000000	0.002465
0.000794	272.000000	0.005591
0.000795	236.000000	0.002733
0.000796	260.000000	0.004641
0.000797	220.000000	0.003390
0.000798	248.000000	0.003437
0.000799	208.000000	0.004514
0.000800	232.000000	0.002815
0.000801	196.000000	0.005462
0.000802	216.000000	0.002181
0.000803	200.000000	0.006224
0.000804	200.000000	0.002104
0.000805	204.000000	0.006100
0.000806	180.000000	0.002356
0.000807	200.000000	0.005469
0.000808	164.000000	0.003086
0.000809	192.000000	0.004405
0.000810	144.000000	0.004380
0.000811	176.000000	0.003807
0.000812	128.000000	0.005554
0.000813	160.000000	0.003222
0.000814	108.000000	0.006744
0.000815	144.000000	0.003386
0.000816	32.000000	0.007106
0.000817	124.000000	0.003770
0.000818	0.000000	0.006170
0.000819	104.000000	0.004442
0.000820	160.000000	0.005366
0.000821	80.000000	0.005239
0.000822	140.000000	0.004914
0.000823	56.000000	0.006028
0.000824	116.000000	0.004637
0.000825	12.000000	0.005980
0.000826	100.000000	0.004917
0.000827	344.000000	0.005347
0.000828	76.000000	0.005567
0.000829	324.000000	0.004655
0.000830	52.000000	0.006356
0.000831	300.000000	0.004317
0.000832	0.000000	0.006772
0.000833	96.000000	0.004186
0.000834	324.000000	0.005970
0.000835	76.000000	0.004261
0.000836	304.000000	0.004994
0.000837	60.000000	0.004811
0.000838	284.000000	0.004021
0.000839	40.000000	0.005952
0.000840	268.000000	0.003295
0.000841	32.000000	0.007005
0.000842	248.000000	0.003000
0.000843	264.000000	0.006610
0.000844	232.000000	0.003054
0.000845	256.000000	0.005733
0.000846	28.000000	0.003589
0.000847	244.000000	0.004822
0.000848	12.000000	0.004187
0.000849	228.000000	0.003935
0.000850	356.000000	0.005438
0.000851	212.000000	0.003295
0.000852	344.000000	0.006587
0.000853	192.000000	0.003006
0.000854	192.000000	0.007208
0.000855	352.000000	0.003185
0.000856	204.000000	0.006365
0.000857	332.000000	0.003596
0.000858	196.000000	0.005445
0.000859	316.000000	0.004461
0.000860	180.000000	0.004705
0.000861	292.000000	0.005515
0.000862	164.000000	0.004307
0.000863	84.000000	0.006320
0.000864	320.000000	0.004147
0.000865	56.000000	0.006807
0.000866	300.000000	0.004391
0.000867	176.000000	0.006166
0.000868	276.000000	0.004747
0.000869	160.000000	0.005315
0.000870	256.000000	0.005410
0.000871	140.000000	0.004783
0.000872	40.000000	0.006038
0.000873	120.000000	0.004602
0.000874	16.000000	0.006024
0.000875	100.000000	0.004926
0.000876	160.000000	0.005812
0.000877	256.000000	0.005404
0.000878	132.000000	0.005051
0.000879	228.000000	0.005986
0.000880	112.000000	0.004451
0.000881	204.000000	0.006597
0.000882	92.000000	0.004208
0.000883	160.000000	0.006725
0.000884	76.000000	0.004213
0.000885	120.000000	0.005950
0.000886	56.000000	0.004905
0.000887	100.000000	0.005091
0.000888	212.000000	0.005582
0.000889	80.000000	0.004330
0.000890	184.000000	0.006324
0.000891	60.000000	0.003795
0.000892	160.000000	0.007029
0.000893	40.000000	0.003725
0.000894	112.000000	0.007145
0.000895	24.000000	0.003916
0.000896	56.000000	0.006312
0.000897	180.000000	0.004444
0.000898	44.000000	0.005427
0.000899	156.000000	0.005129
0.000900	24.000000	0.004654
0.000901	132.000000	0.005782
0.000902	8.000000	0.004309
0.000903	96.000000	0.006549
0.000904	348.000000	0.004411
0.000905	244.000000	0.006336
0.000906	332.000000	0.004832
0.000907	216.000000	0.005774
0.000908	120.000000	0.005126
0.000909	196.000000	0.005526
0.000910	92.000000	0.005420
0.000911	168.000000	0.005271
0.000912	64.000000	0.005512
0.000913	324.000000	0.005237
0.000914	36.000000	0.005248
0.000915	304.000000	0.005709
0.000916	12.000000	0.004930
0.000917	284.000000	0.006296
0.000918	164.000000	0.004359
0.000919	60.000000	0.006611
0.000920	144.000000	0.004115
0.000921	16.000000	0.006245
0.000922	124.000000	0.004203
0.000923	352.000000	0.005455
0.000924	108.000000	0.004583
0.000925	332.000000	0.004515
0.000926	88.000000	0.005181
0.000927	312.000000	0.003755
0.000928	252.000000	0.006449
0.000929	108.000000	0.003004
0.000930	96.000000	0.007097
0.000931	92.000000	0.002847
0.000932	104.000000	0.006497
0.000933	76.000000	0.002934
0.000934	92.000000	0.005625
0.000935	236.000000	0.003469
0.000936	84.000000	0.004378
0.000937	220.000000	0.004163
0.000938	68.000000	0.003627
0.000939	204.000000	0.005360
0.000940	56.000000	0.003020
0.000941	196.000000	0.006490
0.000942	36.000000	0.002827
0.000943	40.000000	0.006949
0.000944	196.000000	0.003029
0.000945	36.000000	0.006431
0.000946	176.000000	0.003427
0.000947	32.000000	0.005585
0.000948	160.000000	0.004136
0.000949	16.000000	0.004839
0.000950	136.000000	0.005201
0.000951	4.000000	0.004332
0.000952	288.000000	0.005950
0.000953	160.000000	0.004192
0.000954	252.000000	0.006420
0.000955	140.000000	0.004396
0.000956	224.000000	0.006402
0.000957	116.000000	0.004696
0.000958	192.000000	0.006153
0.000959	268.000000	0.004987
0.000960	164.000000	0.005561
0.000961	244.000000	0.005111
0.000962	148.000000	0.005542
0.000963	220.000000	0.004999
0.000964	120.000000	0.005707
0.000965	200.000000	0.004941
0.000966	96.000000	0.006116
0.000967	172.000000	0.004839
0.000968	56.000000	0.006297
0.000969	148.000000	0.004774
0.000970	200.000000	0.005895
0.000971	120.000000	0.004699
0.000972	176.000000	0.005368
0.000973	284.000000	0.004796
0.000974	156.000000	0.004592
0.000975	80.000000	0.005548
0.000976	136.000000	0.004314
0.000977	60.000000	0.006268
0.000978	112.000000	0.003837
0.000979	28.000000	0.006977
0.000980	92.000000	0.003698
0.000981	140.000000	0.006653
0.000982	72.000000	0.003585
0.000983	116.000000	0.005968
0.000984	232.000000	0.003987
0.000985	96.000000	0.005004
0.000986	216.000000	0.004701
0.000987	76.000000	0.004518
0.000988	12.000000	0.005959
0.000989	52.000000	0.003910
0.000990	332.000000	0.006659
0.000991	36.000000	0.003861
0.000992	104.000000	0.006860
0.000993	16.000000	0.003984
0.000994	80.000000	0.006359
0.000995	356.000000	0.004453
0.000996	52.000000	0.005582
0.000997	336.000000	0.005078
0.000998	28.000000	0.005223
0.000999	304.000000	0.005831
0.001000	8.000000	0.004850
0.001001	276.000000	0.006015
0.001002	348.000000	0.004899
0.001003	64.000000	0.005508
0.001004	328.000000	0.005189
0.001005	40.000000	0.005175
0.001006	308.000000	0.005978
0.001007	16.000000	0.004753
0.001008	264.000000	0.006356
0.001009	352.000000	0.004615
0.001010	44.000000	0.006252
0.001011	328.000000	0.004652
0.001012	20.000000	0.005260
0.001013	128.000000	0.005028
0.001014	4.000000	0.004520
0.001015	108.000000	0.005725
0.001016	340.000000	0.003916
0.001017	92.000000	0.006580
0.001018	320.000000	0.003495
0.001019	340.000000	0.007313
0.001020	300.000000	0.003462
0.001021	332.000000	0.006405
0.001022	284.000000	0.003585
0.001023	316.000000	0.005258
0.001024	264.000000	0.004112
0.001025	300.000000	0.004396
0.001026	244.000000	0.005120
0.001027	280.000000	0.003657
0.001028	232.000000	0.006246
0.001029	264.000000	0.003196
0.001030	252.000000	0.007403
0.001031	248.000000	0.003218
0.001032	276.000000	0.006922
0.001033	228.000000	0.003535
0.001034	264.000000	0.005858
0.001035	208.000000	0.004231
0.001036	248.000000	0.005068
0.001037	188.000000	0.005295
0.001038	232.000000	0.004578
0.001039	160.000000	0.006264
0.001040	212.000000	0.004192
0.001041	124.000000	0.006672
0.001042	196.000000	0.004366
0.001043	256.000000	0.006063
0.001044	176.000000	0.004765
0.001045	236.000000	0.005447
0.001046	156.000000	0.005602
0.001047	212.000000	0.004714
0.001048	128.000000	0.006377
0.001049	196.000000	0.004392
0.001050	80.000000	0.006574
0.001051	176.000000	0.004370
0.001052	48.000000	0.005832
0.001053	160.000000	0.004743
0.001054	204.000000	0.004775
0.001055	144.000000	0.005414
0.001056	4.000000	0.003906
0.001057	132.000000	0.006712
0.001058	164.000000	0.003319
0.001059	356.000000	0.007331
0.001060	328.000000	0.003106
0.001061	348.000000	0.006077
0.001062	128.000000	0.003109
0.001063	336.000000	0.004898
0.001064	112.000000	0.003800
0.001065	324.000000	0.003857
0.001066	100.000000	0.004593
0.001067	308.000000	0.002718
0.001068	92.000000	0.005795
0.001069	292.000000	0.002179
0.001070	280.000000	0.006204
0.001071	272.000000	0.001926
0.001072	276.000000	0.005867
0.001073	76.000000	0.002178
0.001074	272.000000	0.004922
0.001075	60.000000	0.002975
0.001076	260.000000	0.004189
0.001077	44.000000	0.003914
0.001078	248.000000	0.003144
0.001079	32.000000	0.005054
0.001080	52.000000	0.002697
0.001081	28.000000	0.006356
0.001082	36.000000	0.002553
0.001083	28.000000	0.006800
0.001084	20.000000	0.002654
0.001085	36.000000	0.006318
0.001086	0.000000	0.003309
0.001087	28.000000	0.005646
0.001088	340.000000	0.004242
0.001089	200.000000	0.005051
0.001090	320.000000	0.005207
0.001091	0.000000	0.004406
0.001092	104.000000	0.006163
0.001093	344.000000	0.004391
0.001094	76.000000	0.006409
0.001095	324.000000	0.004381
0.001096	212.000000	0.006452
0.001097	304.000000	0.004899
0.001098	188.000000	0.005708
0.001099	280.000000	0.005310
0.001100	168.000000	0.005243
0.001101	64.000000	0.005428
0.001102	148.000000	0.005289
0.001103	40.000000	0.005286
0.001104	128.000000	0.005530
0.001105	12.000000	0.004873
0.001106	284.000000	0.006070
0.001107	352.000000	0.004703
0.001108	252.000000	0.006662
0.001109	144.000000	0.004348
0.001110	20.000000	0.006668
0.001111	124.000000	0.004175
0.001112	356.000000	0.005736
0.001113	108.000000	0.004460
0.001114	336.000000	0.005201
0.001115	88.000000	0.005259
0.001116	312.000000	0.004637
0.001117	244.000000	0.005915
0.001118	108.000000	0.003921
0.001119	216.000000	0.006993
0.001120	92.000000	0.003687
0.001121	344.000000	0.007357
0.001122	72.000000	0.003705
0.001123	304.000000	0.006645
0.001124	232.000000	0.003945
0.001125	88.000000	0.005795
0.001126	212.000000	0.004532
0.001127	72.000000	0.005144
0.001128	188.000000	0.005421
0.001129	56.000000	0.004378
0.001130	164.000000	0.006121
0.001131	40.000000	0.004275
0.001132	300.000000	0.006642
0.001133	20.000000	0.004405
0.001134	268.000000	0.006243
0.001135	172.000000	0.004810
0.001136	248.000000	0.005880
0.001137	152.000000	0.005282
0.001138	220.000000	0.005435
0.001139	124.000000	0.005573
0.001140	12.000000	0.005216
0.001141	96.000000	0.005780
0.001142	352.000000	0.005264
0.001143	68.000000	0.005573
0.001144	336.000000	0.005569
0.001145	220.000000	0.005197
0.001146	128.000000	0.006061
0.001147	20.000000	0.004832
0.001148	96.000000	0.006585
0.001149	172.000000	0.004675
0.001150	60.000000	0.006408
0.001151	336.000000	0.004547
0.001152	208.000000	0.005640
0.001153	316.000000	0.004831
0.001154	4.000000	0.004893
0.001155	112.000000	0.005543
0.001156	344.000000	0.004330
0.001157	88.000000	0.006200
0.001158	324.000000	0.003717
0.001159	56.000000	0.007176
0.001160	304.000000	0.003564
0.001161	332.000000	0.007010
0.001162	284.000000	0.003743
0.001163	320.000000	0.006233
0.001164	264.000000	0.004188
0.001165	304.000000	0.005107
0.001166	248.000000	0.004903
0.001167	288.000000	0.004588
0.001168	36.000000	0.005988
0.001169	268.000000	0.003993
0.001170	8.000000	0.006617
0.001171	248.000000	0.003992
0.001172	328.000000	0.006668
0.001173	228.000000	0.004054
0.001174	296.000000	0.006448
0.001175	208.000000	0.004633
0.001176	264.000000	0.005759
0.001177	184.000000	0.005135
0.001178	244.000000	0.005219
0.001179	160.000000	0.005839
0.001180	224.000000	0.005022
0.001181	124.000000	0.005798
0.001182	204.000000	0.005206
0.001183	276.000000	0.005671
0.001184	180.000000	0.005556
0.001185	244.000000	0.005215
0.001186	152.000000	0.006022
0.001187	224.000000	0.004578
0.001188	112.000000	0.006245
0.001189	204.000000	0.004398
0.001190	84.000000	0.005900
0.001191	184.000000	0.004416
0.001192	60.000000	0.005272
0.001193	168.000000	0.004868
0.001194	212.000000	0.004675
0.001195	148.000000	0.005769
0.001196	192.000000	0.004019
0.001197	132.000000	0.006774
0.001198	172.000000	0.003389
0.001199	48.000000	0.007399
0.001200	156.000000	0.003252
0.001201	180.000000	0.006418
0.001202	136.000000	0.003487
0.001203	168.000000	0.005445
0.001204	120.000000	0.004050
0.001205	152.000000	0.004276
0.001206	100.000000	0.004833
0.001207	136.000000	0.003585
0.001208	84.000000	0.006143
0.001209	116.000000	0.003060
0.001210	96.000000	0.006997
0.001211	100.000000	0.002908
0.001212	108.000000	0.006782
0.001213	80.000000	0.002986
0.001214	104.000000	0.006134
0.001215	60.000000	0.003684
0.001216	92.000000	0.005300
0.001217	40.000000	0.004435
0.001218	76.000000	0.004532
0.001219	20.000000	0.005258
0.001220	60.000000	0.003998
0.001221	344.000000	0.006126
0.001222	44.000000	0.003922
0.001223	316.000000	0.006394
0.001224	24.000000	0.003916
0.001225	288.000000	0.006587
0.001226	4.000000	0.004264
0.001227	64.000000	0.006388
0.001228	336.000000	0.004647
0.001229	44.000000	0.005983
0.001230	308.000000	0.004837
0.001231	16.000000	0.005647
0.001232	288.000000	0.004742
0.001233	176.000000	0.005774
0.001234	264.000000	0.004909
0.001235	328.000000	0.005804
0.001236	240.000000	0.005109
0.001237	288.000000	0.005804
0.001238	28.000000	0.005180
0.001239	264.000000	0.005139
0.001240	8.000000	0.005257
0.001241	244.000000	0.004553
0.001242	348.000000	0.005509
0.001243	224.000000	0.004126
0.001244	136.000000	0.006100
0.001245	204.000000	0.004048
0.001246	112.000000	0.006593
0.001247	356.000000	0.003933
0.001248	220.000000	0.006745
0.001249	336.000000	0.003698
0.001250	204.000000	0.005924
0.001251	316.000000	0.003951
0.001252	188.000000	0.005376
0.001253	300.000000	0.004385
0.001254	168.000000	0.004648
0.001255	284.000000	0.005184
0.001256	316.000000	0.004220
0.001257	72.000000	0.006258
0.001258	300.000000	0.003825
0.001259	48.000000	0.006932
0.001260	284.000000	0.003561
0.001261	160.000000	0.006612
0.001262	264.000000	0.003829
0.001263	140.000000	0.006015
0.001264	240.000000	0.004401
0.001265	120.000000	0.005504
0.001266	40.000000	0.004909
0.001267	268.000000	0.004919
0.001268	20.000000	0.005522
0.001269	252.000000	0.004521
0.001270	160.000000	0.006444
0.001271	232.000000	0.004362
0.001272	124.000000	0.006100
0.001273	212.000000	0.004732
0.001274	100.000000	0.005645
0.001275	192.000000	0.005231
0.001276	80.000000	0.005244
0.001277	340.000000	0.005615
0.001278	228.000000	0.004760
0.001279	320.000000	0.006198
0.001280	208.000000	0.004556
0.001281	92.000000	0.005838
0.001282	192.000000	0.004555
0.001283	68.000000	0.005011
0.001284	172.000000	0.005117
0.001285	48.000000	0.004575
0.001286	148.000000	0.005986
0.001287	32.000000	0.004194
0.001288	296.000000	0.006492
0.001289	180.000000	0.003994
0.001290	48.000000	0.006575
0.001291	164.000000	0.003938
0.001292	28.000000	0.005886
0.001293	144.000000	0.004173
0.001294	8.000000	0.005114
0.001295	124.000000	0.004715
0.001296	352.000000	0.004411
0.001297	104.000000	0.005410
0.001298	332.000000	0.004008
0.001299	256.000000	0.006469
0.001300	128.000000	0.003573
0.001301	44.000000	0.007141
0.001302	108.000000	0.003494
0.001303	332.000000	0.006917
0.001304	92.000000	0.003702
0.001305	316.000000	0.005927
0.001306	68.000000	0.004370
0.001307	108.000000	0.005383
0.001308	228.000000	0.004868
0.001309	92.000000	0.004642
0.001310	208.000000	0.005457
0.001311	72.000000	0.004114
0.001312	348.000000	0.006330
0.001313	56.000000	0.004150
0.001314	320.000000	0.006513
0.001315	32.000000	0.004181
0.001316	288.000000	0.006215
0.001317	188.000000	0.004434
0.001318	264.000000	0.006043
0.001319	172.000000	0.004914
0.001320	48.000000	0.005733
0.001321	320.000000	0.005220
0.001322	28.000000	0.005374
0.001323	296.000000	0.005285
0.001324	4.000000	0.005418
0.001325	268.000000	0.005417
0.001326	344.000000	0.005507
0.001327	240.000000	0.005248
0.001328	136.000000	0.005774
0.001329	220.000000	0.005104
0.001330	284.000000	0.005532
0.001331	196.000000	0.005208
0.001332	260.000000	0.005404
0.001333	348.000000	0.005284
0.001334	232.000000	0.005040
0.001335	328.000000	0.005573
0.001336	208.000000	0.004852
0.001337	304.000000	0.006025
0.001338	188.000000	0.004435
0.001339	100.000000	0.006488
0.001340	340.000000	0.004062
0.001341	232.000000	0.006705
0.001342	320.000000	0.004064
0.001343	204.000000	0.006472
0.001344	300.000000	0.004077
0.001345	172.000000	0.005970
0.001346	280.000000	0.004326
0.001347	144.000000	0.005272
0.001348	260.000000	0.004732
0.001349	124.000000	0.004809
0.001350	236.000000	0.005686
0.001351	280.000000	0.004086
0.001352	208.000000	0.006225
0.001353	260.000000	0.003583
0.001354	188.000000	0.006833
0.001355	240.000000	0.003350
0.001356	132.000000	0.007138
0.001357	224.000000	0.003444
0.001358	244.000000	0.006765
0.001359	200.000000	0.003734
0.001360	232.000000	0.005874
0.001361	180.000000	0.004021
0.001362	216.000000	0.005254
0.001363	156.000000	0.004528
0.001364	200.000000	0.004705
0.001365	136.000000	0.005139
0.001366	176.000000	0.004062
0.001367	112.000000	0.005770
0.001368	156.000000	0.003739
0.001369	88.000000	0.006724
0.001370	136.000000	0.003406
0.001371	52.000000	0.007217
0.001372	116.000000	0.003339
0.001373	168.000000	0.007122
0.001374	96.000000	0.003457
0.001375	128.000000	0.006209
0.001376	76.000000	0.003801
0.001377	112.000000	0.005383
0.001378	52.000000	0.004346
0.001379	96.000000	0.004839
0.001380	36.000000	0.004936
0.001381	76.000000	0.004166
0.001382	12.000000	0.005865
0.001383	60.000000	0.003967
0.001384	344.000000	0.006651
0.001385	36.000000	0.003722
0.001386	300.000000	0.006874
0.001387	16.000000	0.003863
0.001388	76.000000	0.006426
0.001389	356.000000	0.004018
0.001390	52.000000	0.005916
0.001391	332.000000	0.004568
0.001392	32.000000	0.005458
0.001393	308.000000	0.004986
0.001394	8.000000	0.005138
0.001395	284.000000	0.005330
0.001396	344.000000	0.004936
0.001397	256.000000	0.005632
0.001398	324.000000	0.004932
0.001399	232.000000	0.005892
0.001400	300.000000	0.004870
0.001401	16.000000	0.005655
0.001402	276.000000	0.005231
0.001403	348.000000	0.005248
0.001404	244.000000	0.005264
0.001405	328.000000	0.005224
0.001406	220.000000	0.005258
0.001407	304.000000	0.005227
0.001408	196.000000	0.005130
0.001409	280.000000	0.005438
0.001410	344.000000	0.005072
0.001411	260.000000	0.005644
0.001412	324.000000	0.004785
0.001413	228.000000	0.006174
0.001414	304.000000	0.004531
0.001415	192.000000	0.006159
0.001416	280.000000	0.004600
0.001417	168.000000	0.006090
0.001418	256.000000	0.004687
0.001419	308.000000	0.005700
0.001420	236.000000	0.004947
0.001421	288.000000	0.005027
0.001422	212.000000	0.005423
0.001423	268.000000	0.004674
0.001424	188.000000	0.005871
0.001425	248.000000	0.004236
0.001426	160.000000	0.006146
0.001427	228.000000	0.004209
0.001428	128.000000	0.006462
0.001429	204.000000	0.004236
0.001430	100.000000	0.006469
0.001431	0.000000	0.004384
0.001432	232.000000	0.005879
0.001433	340.000000	0.004696
0.001434	212.000000	0.005523
0.001435	316.000000	0.005274
0.001436	192.000000	0.005196
0.001437	104.000000	0.005494
0.001438	168.000000	0.004936
0.001439	84.000000	0.005661
0.001440	148.000000	0.004823
0.001441	56.000000	0.005817
0.001442	300.000000	0.004815
0.001443	204.000000	0.006082
0.001444	276.000000	0.004806
0.001445	180.000000	0.006096
0.001446	256.000000	0.004830
0.001447	152.000000	0.006041
0.001448	52.000000	0.004916
0.001449	128.000000	0.006189
0.001450	204.000000	0.004840
0.001451	100.000000	0.006269
0.001452	184.000000	0.004782
0.001453	68.000000	0.006124
0.001454	160.000000	0.004697
0.001455	40.000000	0.005830
0.001456	136.000000	0.004867
0.001457	16.000000	0.005648
0.001458	116.000000	0.005043
0.001459	164.000000	0.005037
0.001460	96.000000	0.005482
0.001461	144.000000	0.004443
0.001462	68.000000	0.006275
0.001463	124.000000	0.004142
0.001464	216.000000	0.006948
0.001465	100.000000	0.003752
0.001466	0.000000	0.006952
0.001467	80.000000	0.003772
0.001468	124.000000	0.006647
0.001469	60.000000	0.003981
0.001470	104.000000	0.006091
0.001471	40.000000	0.004432
0.001472	80.000000	0.005201
0.001473	20.000000	0.004910
0.001474	60.000000	0.004761
0.001475	356.000000	0.005771
0.001476	44.000000	0.004343
0.001477	324.000000	0.006227
0.001478	20.000000	0.004044
0.001479	116.000000	0.006561
0.001480	4.000000	0.004002
0.001481	84.000000	0.006720
0.001482	340.000000	0.004220
0.001483	44.000000	0.006561
0.001484	316.000000	0.004471
0.001485	16.000000	0.006236
0.001486	292.000000	0.004615
0.001487	352.000000	0.005655
0.001488	272.000000	0.004713
0.001489	328.000000	0.005549
0.001490	60.000000	0.005243
0.001491	308.000000	0.005412
0.001492	40.000000	0.005341
0.001493	276.000000	0.005286
0.001494	16.000000	0.005433
0.001495	252.000000	0.004824
0.001496	348.000000	0.005831
0.001497	232.000000	0.004588
0.001498	324.000000	0.005964
0.001499	208.000000	0.004286
0.001500	300.000000	0.006273
0.001501	8.000000	0.004104
0.001502	268.000000	0.006663
0.001503	348.000000	0.004161
0.001504	216.000000	0.006826
0.001505	324.000000	0.004249
0.001506	192.000000	0.006201
0.001507	300.000000	0.004450
0.001508	340.000000	0.005160
0.001509	280.000000	0.004626
0.001510	328.000000	0.004650
0.001511	260.000000	0.005419
0.001512	308.000000	0.004200
0.001513	236.000000	0.005999
0.001514	284.000000	0.003861
0.001515	208.000000	0.006739
0.001516	264.000000	0.003721
0.001517	164.000000	0.006987
0.001518	64.000000	0.003725
0.001519	292.000000	0.006600
0.001520	224.000000	0.003914
0.001521	272.000000	0.005998
0.001522	204.000000	0.004361
0.001523	252.000000	0.005234
0.001524	184.000000	0.004895
0.001525	228.000000	0.004877
0.001526	160.000000	0.005845
0.001527	208.000000	0.004368
0.001528	124.000000	0.006268
0.001529	188.000000	0.004137
0.001530	96.000000	0.006534
0.001531	168.000000	0.004137
0.001532	236.000000	0.006495
0.001533	144.000000	0.004438
0.001534	216.000000	0.006140
0.001535	120.000000	0.004795
0.001536	356.000000	0.005779
0.001537	96.000000	0.005149
0.001538	156.000000	0.005408
0.001539	72.000000	0.005380
0.001540	140.000000	0.005278
0.001541	220.000000	0.005576
0.001542	112.000000	0.005178
0.001543	196.000000	0.005517
0.001544	92.000000	0.005317
0.001545	172.000000	0.005475
0.001546	64.000000	0.005323
0.001547	316.000000	0.005631
0.001548	36.000000	0.005269
0.001549	296.000000	0.005424
0.001550	16.000000	0.005265
0.001551	276.000000	0.005384
0.001552	164.000000	0.005012
0.001553	72.000000	0.005733
0.001554	140.000000	0.004807
0.001555	48.000000	0.005991
0.001556	120.000000	0.004810
0.001557	12.000000	0.005726
0.001558	100.000000	0.004986
0.001559	352.000000	0.005774
0.001560	248.000000	0.004952
0.001561	328.000000	0.005773
0.001562	228.000000	0.005010
0.001563	108.000000	0.005655
0.001564	24.000000	0.005298
0.001565	88.000000	0.005527
0.001566	352.000000	0.005514
0.001567	68.000000	0.005364
0.001568	332.000000	0.005349
0.001569	216.000000	0.005138
0.001570	308.000000	0.005375
0.001571	196.000000	0.005068
0.001572	284.000000	0.005641
0.001573	176.000000	0.004991
0.001574	76.000000	0.005989
0.001575	324.000000	0.004929
0.001576	52.000000	0.006253
0.001577	300.000000	0.004690
0.001578	20.000000	0.006364
0.001579	280.000000	0.004422
0.001580	168.000000	0.006264
0.001581	256.000000	0.004317
0.001582	140.000000	0.006284
0.001583	236.000000	0.004369
0.001584	280.000000	0.005865
0.001585	216.000000	0.004813
0.001586	256.000000	0.005077
0.001587	8.000000	0.005276
0.001588	240.000000	0.004473
0.001589	344.000000	0.005700
0.001590	220.000000	0.003801
0.001591	328.000000	0.006382
0.001592	200.000000	0.003648
0.001593	104.000000	0.007304
0.001594	184.000000	0.003528
0.001595	204.000000	0.006879
0.001596	160.000000	0.003819
0.001597	196.000000	0.005982
0.001598	140.000000	0.004277
0.001599	180.000000	0.005325
0.001600	296.000000	0.004634
0.001601	164.000000	0.004502
0.001602	96.000000	0.005227
0.001603	144.000000	0.004183
0.001604	76.000000	0.006181
0.001605	128.000000	0.003995
0.001606	44.000000	0.007033
0.001607	280.000000	0.003858
0.001608	160.000000	0.007207
0.001609	80.000000	0.003930
0.001610	136.000000	0.006311
0.001611	244.000000	0.004187
0.001612	116.000000	0.005709
0.001613	40.000000	0.004671
0.001614	100.000000	0.005471
0.001615	16.000000	0.005303
0.001616	248.000000	0.005185
0.001617	352.000000	0.005735
0.001618	224.000000	0.004939
0.001619	320.000000	0.006137
0.001620	204.000000	0.005018
0.001621	100.000000	0.005953
0.001622	184.000000	0.005043
0.001623	80.000000	0.005428
0.001624	336.000000	0.005319
0.001625	60.000000	0.005294
0.001626	312.000000	0.005430
0.001627	40.000000	0.005376
0.001628	284.000000	0.005121
0.001629	20.000000	0.005832
0.001630	256.000000	0.004729
0.001631	164.000000	0.006220
0.001632	236.000000	0.004263
0.001633	140.000000	0.006599
0.001634	216.000000	0.004190
0.001635	268.000000	0.006939
0.001636	12.000000	0.004161
0.001637	232.000000	0.005917
0.001638	356.000000	0.004403
0.001639	216.000000	0.004933
0.001640	336.000000	0.005074
0.001641	200.000000	0.004305
0.001642	308.000000	0.005749
0.001643	180.000000	0.003531
0.001644	288.000000	0.006465
0.001645	340.000000	0.003302
0.001646	164.000000	0.007414
0.001647	140.000000	0.003266
0.001648	160.000000	0.006821
0.001649	300.000000	0.003484
0.001650	152.000000	0.006024
0.001651	100.000000	0.003792
0.001652	312.000000	0.004955
0.001653	80.000000	0.004336
0.001654	300.000000	0.004295
0.001655	60.000000	0.005398
0.001656	284.000000	0.003679
0.001657	48.000000	0.006361
0.001658	264.000000	0.003490
0.001659	28.000000	0.007382
0.001660	244.000000	0.003531
0.001661	128.000000	0.007088
0.001662	44.000000	0.003774
0.001663	264.000000	0.006266
0.001664	24.000000	0.004227
0.001665	252.000000	0.005671
0.001666	0.000000	0.004857
0.001667	232.000000	0.005102
0.001668	336.000000	0.005561
0.001669	212.000000	0.004772
0.001670	316.000000	0.006127
0.001671	192.000000	0.004729
0.001672	88.000000	0.006198
0.001673	352.000000	0.004901
0.001674	64.000000	0.005918
0.001675	144.000000	0.005266
0.001676	40.000000	0.005653
0.001677	300.000000	0.005499
0.001678	196.000000	0.005515
0.001679	276.000000	0.005680
0.001680	352.000000	0.005441
0.001681	60.000000	0.005529
0.001682	332.000000	0.005614
0.001683	40.000000	0.005030
0.001684	308.000000	0.005868
0.001685	196.000000	0.004866
0.001686	96.000000	0.006272
0.001687	172.000000	0.004670
0.001688	248.000000	0.006352
0.001689	152.000000	0.004588
0.001690	24.000000	0.006122
0.001691	132.000000	0.004791
0.001692	4.000000	0.005673
0.001693	108.000000	0.005188
0.001694	344.000000	0.005226
0.001695	260.000000	0.005717
0.001696	136.000000	0.004727
0.001697	232.000000	0.006092
0.001698	116.000000	0.004555
0.001699	208.000000	0.006206
0.001700	96.000000	0.004425
0.001701	180.000000	0.006431
0.001702	76.000000	0.004583
0.001703	324.000000	0.006209
0.001704	52.000000	0.004860
0.001705	304.000000	0.005823
0.001706	32.000000	0.005265
0.001707	92.000000	0.005618
0.001708	4.000000	0.005422
0.001709	72.000000	0.005528
0.001710	152.000000	0.005547
0.001711	48.000000	0.005543
0.001712	308.000000	0.005320
0.001713	200.000000	0.005776
0.001714	288.000000	0.005175
0.001715	352.000000	0.005832
0.001716	260.000000	0.005239
0.001717	324.000000	0.005617
0.001718	56.000000	0.005209
0.001719	296.000000	0.005063
0.001720	40.000000	0.005594
0.001721	276.000000	0.004598
0.001722	16.000000	0.006163
0.001723	256.000000	0.004076
0.001724	352.000000	0.006737
0.001725	236.000000	0.003821
0.001726	300.000000	0.007262
0.001727	212.000000	0.003777
0.001728	244.000000	0.006441
0.001729	8.000000	0.003978
0.001730	232.000000	0.005272
0.001731	352.000000	0.004199
0.001732	212.000000	0.004576
0.001733	332.000000	0.004956
0.001734	196.000000	0.003970
0.001735	316.000000	0.005815
0.001736	176.000000	0.003548
0.001737	292.000000	0.006661
0.001738	156.000000	0.003255
0.001739	176.000000	0.007365
0.001740	316.000000	0.003217
0.001741	176.000000	0.006541
0.001742	116.000000	0.003610
0.001743	156.000000	0.005887
0.001744	280.000000	0.004105
0.001745	140.000000	0.004993
0.001746	260.000000	0.004869
0.001747	116.000000	0.004624
0.001748	232.000000	0.005940
0.001749	100.000000	0.004250
0.001750	204.000000	0.006619
0.001751	260.000000	0.004049
0.001752	160.000000	0.006592
0.001753	60.000000	0.004109
0.001754	136.000000	0.006309
0.001755	220.000000	0.004514
0.001756	112.000000	0.005920
0.001757	16.000000	0.004957
0.001758	88.000000	0.005850
0.001759	168.000000	0.005219
0.001760	56.000000	0.005779
0.001761	140.000000	0.005283
0.001762	32.000000	0.005883
0.001763	112.000000	0.004943
0.001764	8.000000	0.005929
0.001765	92.000000	0.004773
0.001766	344.000000	0.006118
0.001767	72.000000	0.004688
0.001768	124.000000	0.005771
0.001769	52.000000	0.004925
0.001770	100.000000	0.005109
0.001771	28.000000	0.005177
0.001772	76.000000	0.004527
0.001773	0.000000	0.005815
0.001774	56.000000	0.003882
0.001775	336.000000	0.006324
0.001776	36.000000	0.003552
0.001777	316.000000	0.006999
0.001778	20.000000	0.003403
0.001779	44.000000	0.006684
0.001780	176.000000	0.003561
0.001781	32.000000	0.005779
0.001782	160.000000	0.004103
0.001783	16.000000	0.005029
0.001784	140.000000	0.004656
0.001785	356.000000	0.004100
0.001786	296.000000	0.005368
0.001787	340.000000	0.003773
0.001788	272.000000	0.006421
0.001789	324.000000	0.003523
0.001790	236.000000	0.007120
0.001791	124.000000	0.003555
0.001792	352.000000	0.006979
0.001793	280.000000	0.003843
0.001794	332.000000	0.006273
0.001795	260.000000	0.004252
0.001796	312.000000	0.005383
0.001797	240.000000	0.004679
0.001798	292.000000	0.005032
0.001799	216.000000	0.005556
0.001800	272.000000	0.004864
0.001801	188.000000	0.005941
0.001802	72.000000	0.004896
0.001803	328.000000	0.006062
0.001804	224.000000	0.005096
0.001805	304.000000	0.005662
0.001806	200.000000	0.005267
0.001807	284.000000	0.005375
0.001808	176.000000	0.005277
0.001809	72.000000	0.005395
0.001810	152.000000	0.005316
0.001811	56.000000	0.005355
0.001812	128.000000	0.005277
0.001813	32.000000	0.005612
0.001814	276.000000	0.004572
0.001815	16.000000	0.006288
0.001816	256.000000	0.004224
0.001817	152.000000	0.006594
0.001818	236.000000	0.003969
0.001819	116.000000	0.006244
0.001820	220.000000	0.004187
0.001821	252.000000	0.005905
0.001822	8.000000	0.004717
0.001823	236.000000	0.005111
0.001824	348.000000	0.005106
0.001825	220.000000	0.004365
0.001826	332.000000	0.005793
0.001827	200.000000	0.003834
0.001828	308.000000	0.006795
0.001829	184.000000	0.003593
0.001830	72.000000	0.006835
0.001831	164.000000	0.003789
0.001832	200.000000	0.006493
0.001833	140.000000	0.004235
0.001834	188.000000	0.005726
0.001835	300.000000	0.004804
0.001836	168.000000	0.004820
0.001837	280.000000	0.005598
0.001838	152.000000	0.004539
0.001839	256.000000	0.006387
0.001840	132.000000	0.004415
0.001841	28.000000	0.006277
0.001842	292.000000	0.004696
0.001843	168.000000	0.005824
0.001844	272.000000	0.005175
0.001845	152.000000	0.005151
0.001846	248.000000	0.005694
0.001847	132.000000	0.004384
0.001848	224.000000	0.006462
0.001849	116.000000	0.004213
0.001850	356.000000	0.006263
0.001851	100.000000	0.004340
0.001852	328.000000	0.005617
0.001853	80.000000	0.004779
0.001854	120.000000	0.004772
0.001855	60.000000	0.005831
0.001856	100.000000	0.003956
0.001857	216.000000	0.006743
0.001858	84.000000	0.003155
0.001859	80.000000	0.007247
0.001860	68.000000	0.003026
0.001861	84.000000	0.006227
0.001862	48.000000	0.003137
0.001863	76.000000	0.005143
0.001864	32.000000	0.003896
0.001865	64.000000	0.004028
0.001866	16.000000	0.004687
0.001867	48.000000	0.003175
0.001868	184.000000	0.005622
0.001869	32.000000	0.002359
0.001870	188.000000	0.006350
0.001871	192.000000	0.002226
0.001872	24.000000	0.006047
0.001873	176.000000	0.002219
0.001874	16.000000	0.005250
0.001875	160.000000	0.002714
0.001876	8.000000	0.004332
0.001877	144.000000	0.003640
0.001878	352.000000	0.003381
0.001879	132.000000	0.004674
0.001880	336.000000	0.002805
0.001881	120.000000	0.005861
0.001882	140.000000	0.002670
0.001883	316.000000	0.006929
0.001884	304.000000	0.002748
0.001885	320.000000	0.006561
0.001886	104.000000	0.003321
0.001887	320.000000	0.005734
0.001888	84.000000	0.004187
0.001889	304.000000	0.004889
0.001890	60.000000	0.004981
0.001891	292.000000	0.004410
0.001892	40.000000	0.006037
0.001893	276.000000	0.004232
0.001894	16.000000	0.006776
0.001895	256.000000	0.004341
0.001896	140.000000	0.006619
0.001897	232.000000	0.004953
0.001898	296.000000	0.005759
0.001899	208.000000	0.005540
0.001900	92.000000	0.004962
0.001901	0.000000	0.006031
0.001902	72.000000	0.004585
0.001903	148.000000	0.006195
0.001904	56.000000	0.004494
0.001905	296.000000	0.005730
0.001906	40.000000	0.004871
0.001907	268.000000	0.004997
0.001908	24.000000	0.005864
0.001909	248.000000	0.004081
0.001910	172.000000	0.006961
0.001911	232.000000	0.003581
0.001912	132.000000	0.007429
0.001913	212.000000	0.003398
0.001914	232.000000	0.006319
0.001915	196.000000	0.003547
0.001916	220.000000	0.005192
0.001917	180.000000	0.004059
0.001918	208.000000	0.004266
0.001919	164.000000	0.005078
0.001920	196.000000	0.003464
0.001921	152.000000	0.006109
0.001922	176.000000	0.002918
0.001923	156.000000	0.006965
0.001924	160.000000	0.002687
0.001925	172.000000	0.006518
0.001926	144.000000	0.002978
0.001927	168.000000	0.005758
0.001928	124.000000	0.003626
0.001929	336.000000	0.004925
0.001930	104.000000	0.004551
0.001931	140.000000	0.004271
0.001932	84.000000	0.005563
0.001933	304.000000	0.003662
0.001934	60.000000	0.006496
0.001935	108.000000	0.003643
0.001936	184.000000	0.007099
0.001937	272.000000	0.003953
0.001938	152.000000	0.006666
0.001939	68.000000	0.004352
0.001940	296.000000	0.005764
0.001941	44.000000	0.004990
0.001942	280.000000	0.005169
0.001943	20.000000	0.005501
0.001944	260.000000	0.004701
0.001945	352.000000	0.005988
0.001946	248.000000	0.004874
0.001947	140.000000	0.005890
0.001948	44.000000	0.005213
0.001949	116.000000	0.005537
0.001950	16.000000	0.005796
0.001951	264.000000	0.004951
0.001952	348.000000	0.006255
0.001953	244.000000	0.004465
0.001954	320.000000	0.006295
0.001955	224.000000	0.004316
0.001956	104.000000	0.005781
0.001957	208.000000	0.004724
0.001958	80.000000	0.005166
0.001959	192.000000	0.005283
0.001960	232.000000	0.004601
0.001961	340.000000	0.006052
0.001962	212.000000	0.003818
0.001963	308.000000	0.006834
0.001964	196.000000	0.003488
0.001965	64.000000	0.007081
0.001966	176.000000	0.003428
0.001967	48.000000	0.006221
0.001968	160.000000	0.003876
0.001969	196.000000	0.005270
0.001970	144.000000	0.004652
0.001971	180.000000	0.004524
0.001972	132.000000	0.005740
0.001973	164.000000	0.003902
0.001974	260.000000	0.006682
0.001975	144.000000	0.003713
0.001976	228.000000	0.006682
0.001977	128.000000	0.003824
0.001978	8.000000	0.006386
0.001979	112.000000	0.004447
0.001980	160.000000	0.005668
0.001981	92.000000	0.005233
0.001982	140.000000	0.005051
0.001983	240.000000	0.005847
0.001984	120.000000	0.004614
0.001985	204.000000	0.006203
0.001986	104.000000	0.004608
0.001987	172.000000	0.006107
0.001988	84.000000	0.004870
0.001989	324.000000	0.005338
0.001990	68.000000	0.005625
0.001991	120.000000	0.004664
0.001992	44.000000	0.006604
0.001993	100.000000	0.004098
0.001994	176.000000	0.006723
0.001995	84.000000	0.003730
0.001996	308.000000	0.005920
0.001997	64.000000	0.003911
0.001998	288.000000	0.005066
0.001999	48.000000	0.004561
0.002000	272.000000	0.004228
0.002001	32.000000	0.005381
0.002002	68.000000	0.003520
0.002003	24.000000	0.006572
0.002004	52.000000	0.002856
0.002005	48.000000	0.006912
0.002006	36.000000	0.002587
0.002007	240.000000	0.006015
0.002008	20.000000	0.002849
0.002009	40.000000	0.004949
0.002010	4.000000	0.003408
0.002011	28.000000	0.004036
0.002012	344.000000	0.004548
0.002013	16.000000	0.003186
0.002014	332.000000	0.005606
0.002015	356.000000	0.002643
0.002016	336.000000	0.006497
0.002017	344.000000	0.002476
0.002018	344.000000	0.006535
0.002019	324.000000	0.002743
0.002020	344.000000	0.005916
0.002021	308.000000	0.003278
0.002022	336.000000	0.005260
0.002023	288.000000	0.004291
0.002024	324.000000	0.004515
0.002025	80.000000	0.005246
0.002026	308.000000	0.004059
0.002027	60.000000	0.005884
0.002028	292.000000	0.003949
0.002029	36.000000	0.006557
0.002030	272.000000	0.004314
0.002031	168.000000	0.006622
0.002032	248.000000	0.004681
0.002033	140.000000	0.006167
0.002034	40.000000	0.004957
0.002035	288.000000	0.005665
0.002036	20.000000	0.005158
0.002037	272.000000	0.005395
0.002038	352.000000	0.005268
0.002039	252.000000	0.005492
0.002040	148.000000	0.005093
0.002041	232.000000	0.006002
0.002042	120.000000	0.004941
0.002043	204.000000	0.006598
0.002044	96.000000	0.004633
0.002045	344.000000	0.006522
0.002046	252.000000	0.004329
0.002047	124.000000	0.005803
0.002048	236.000000	0.004349
0.002049	104.000000	0.005137
0.002050	216.000000	0.004812
0.002051	88.000000	0.004446
0.002052	204.000000	0.005664
0.002053	240.000000	0.003763
0.002054	192.000000	0.006591
0.002055	220.000000	0.003367
0.002056	196.000000	0.007339
0.002057	204.000000	0.003053
0.002058	60.000000	0.006678
0.002059	184.000000	0.003211
0.002060	44.000000	0.005963
0.002061	168.000000	0.003840
0.002062	200.000000	0.005186
0.002063	152.000000	0.004639
0.002064	184.000000	0.004354
0.002065	136.000000	0.005789
0.002066	168.000000	0.003812
0.002067	276.000000	0.006861
0.002068	152.000000	0.003485
0.002069	232.000000	0.007071
0.002070	132.000000	0.003770
0.002071	196.000000	0.006499
0.002072	116.000000	0.004215
0.002073	168.000000	0.005971
0.002074	268.000000	0.005236
0.002075	148.000000	0.005233
0.002076	244.000000	0.005736
0.002077	128.000000	0.004845
0.002078	216.000000	0.006067
0.002079	108.000000	0.004757
0.002080	4.000000	0.005713
0.002081	92.000000	0.005176
0.002082	336.000000	0.005371
0.002083	72.000000	0.005726
0.002084	128.000000	0.004873
0.002085	212.000000	0.006356
0.002086	108.000000	0.004375
0.002087	344.000000	0.006435
0.002088	88.000000	0.004205
0.002089	324.000000	0.005763
0.002090	72.000000	0.004378
0.002091	304.000000	0.004916
0.002092	56.000000	0.005007
0.002093	280.000000	0.004160
0.002094	36.000000	0.005844
0.002095	264.000000	0.003711
0.002096	20.000000	0.006928
0.002097	60.000000	0.003182
0.002098	272.000000	0.006979
0.002099	44.000000	0.003148
0.002100	256.000000	0.006124
0.002101	24.000000	0.003592
0.002102	244.000000	0.005257
0.002103	8.000000	0.004290
0.002104	40.000000	0.004331
0.002105	352.000000	0.005310
0.002106	24.000000	0.003494
0.002107	340.000000	0.006362
0.002108	8.000000	0.003096
0.002109	0.000000	0.007284
0.002110	352.000000	0.003156
0.002111	12.000000	0.006781
0.002112	336.000000	0.003475
0.002113	8.000000	0.005925
0.002114	316.000000	0.004437
0.002115	356.000000	0.004975
0.002116	296.000000	0.005379
0.002117	340.000000	0.004420
0.002118	80.000000	0.006070
0.002119	324.000000	0.003910
0.002120	56.000000	0.006505
0.002121	308.000000	0.004143
0.002122	184.000000	0.006031
0.002123	292.000000	0.004632
0.002124	164.000000	0.005175
0.002125	272.000000	0.005539
0.002126	320.000000	0.004583
0.002127	44.000000	0.006586
0.002128	304.000000	0.004091
0.002129	16.000000	0.006605
0.002130	284.000000	0.003821
0.002131	156.000000	0.006067
0.002132	268.000000	0.004153
0.002133	136.000000	0.005220
0.002134	252.000000	0.004715
0.002135	112.000000	0.004148
0.002136	240.000000	0.005628
0.002137	272.000000	0.003176
0.002138	244.000000	0.006846
0.002139	256.000000	0.002696
0.002140	256.000000	0.006625
0.002141	240.000000	0.002433
0.002142	252.000000	0.005814
0.002143	224.000000	0.002836
0.002144	244.000000	0.004816
0.002145	208.000000	0.003414
0.002146	232.000000	0.003820
0.002147	196.000000	0.004378
0.002148	216.000000	0.002750
0.002149	184.000000	0.005388
0.002150	200.000000	0.002214
0.002151	184.000000	0.006195
0.002152	184.000000	0.001998
0.002153	184.000000	0.006138
0.002154	168.000000	0.002240
0.002155	180.000000	0.005630
0.002156	148.000000	0.002838
0.002157	172.000000	0.004987
0.002158	132.000000	0.003686
0.002159	160.000000	0.004031
0.002160	116.000000	0.004686
0.002161	144.000000	0.003663
0.002162	100.000000	0.005806
0.002163	128.000000	0.003313
0.002164	52.000000	0.006841
0.002165	112.000000	0.003461
0.002166	20.000000	0.007206
0.002167	92.000000	0.003788
0.002168	332.000000	0.006628
0.002169	72.000000	0.004420
0.002170	128.000000	0.006053
0.002171	44.000000	0.004708
0.002172	108.000000	0.005673
0.002173	20.000000	0.004859
0.002174	84.000000	0.005481
0.002175	0.000000	0.004989
0.002176	64.000000	0.005579
0.002177	332.000000	0.005174
0.002178	40.000000	0.005652
0.002179	304.000000	0.005276
0.002180	4.000000	0.005683
0.002181	280.000000	0.005288
0.002182	340.000000	0.005083
0.002183	260.000000	0.005355
0.002184	316.000000	0.004809
0.002185	52.000000	0.005647
0.002186	296.000000	0.004437
0.002187	28.000000	0.006125
0.002188	272.000000	0.004310
0.002189	8.000000	0.006552
0.002190	248.000000	0.004005
0.002191	324.000000	0.007019
0.002192	228.000000	0.003960
0.002193	284.000000	0.006210
0.002194	212.000000	0.004056
0.002195	264.000000	0.005723
0.002196	196.000000	0.004584
0.002197	236.000000	0.005155
0.002198	172.000000	0.005493
0.002199	216.000000	0.004763
0.002200	324.000000	0.006067
0.002201	196.000000	0.004350
0.002202	288.000000	0.006582
0.002203	176.000000	0.004154
0.002204	260.000000	0.006425
0.002205	156.000000	0.004189
0.002206	228.000000	0.006171
0.002207	140.000000	0.004718
0.002208	204.000000	0.005894
0.002209	116.000000	0.005169
0.002210	172.000000	0.005695
0.002211	264.000000	0.005614
0.002212	152.000000	0.005343
0.002213	236.000000	0.005643
0.002214	132.000000	0.005328
0.002215	212.000000	0.005468
0.002216	112.000000	0.005481
0.002217	188.000000	0.005370
0.002218	264.000000	0.005911
0.002219	164.000000	0.005167
0.002220	56.000000	0.006035
0.002221	320.000000	0.005099
0.002222	204.000000	0.005664
0.002223	116.000000	0.005230
0.002224	180.000000	0.005190
0.002225	92.000000	0.005502
0.002226	156.000000	0.004782
0.002227	72.000000	0.005849
0.002228	312.000000	0.004427
0.002229	48.000000	0.006501
0.002230	292.000000	0.004173
0.002231	20.000000	0.007012
0.002232	272.000000	0.004000
0.002233	152.000000	0.006484
0.002234	252.000000	0.004283
0.002235	124.000000	0.005933
0.002236	232.000000	0.004791
0.002237	100.000000	0.005119
0.002238	28.000000	0.005324
0.002239	256.000000	0.004586
0.002240	4.000000	0.006029
0.002241	240.000000	0.004234
0.002242	336.000000	0.006682
0.002243	220.000000	0.004062
0.002244	112.000000	0.006696
0.002245	204.000000	0.004276
0.002246	88.000000	0.006394
0.002247	180.000000	0.004640
0.002248	64.000000	0.005905
0.002249	336.000000	0.005115
0.002250	216.000000	0.005470
0.002251	132.000000	0.005600
0.002252	192.000000	0.005080
0.002253	104.000000	0.006105
0.002254	176.000000	0.005017
0.002255	72.000000	0.005681
0.002256	332.000000	0.005377
0.002257	48.000000	0.005574
0.002258	308.000000	0.005620
0.002259	24.000000	0.005212
0.002260	280.000000	0.005837
0.002261	176.000000	0.004903
0.002262	64.000000	0.006066
0.002263	156.000000	0.004771
0.002264	36.000000	0.005531
0.002265	136.000000	0.004901
0.002266	16.000000	0.004948
0.002267	120.000000	0.005395
0.002268	356.000000	0.004627
0.002269	100.000000	0.006060
0.002270	332.000000	0.004119
0.002271	240.000000	0.006891
0.002272	128.000000	0.003899
0.002273	356.000000	0.006813
0.002274	112.000000	0.003894
0.002275	336.000000	0.006117
0.002276	92.000000	0.003966
0.002277	316.000000	0.005321
0.002278	72.000000	0.004540
0.002279	296.000000	0.004730
0.002280	52.000000	0.005226
0.002281	276.000000	0.004070
0.002282	36.000000	0.006121
0.002283	256.000000	0.003724
0.002284	188.000000	0.007014
0.002285	236.000000	0.003531
0.002286	316.000000	0.007510
0.002287	40.000000	0.003487
0.002288	256.000000	0.006613
0.002289	200.000000	0.003832
0.002290	240.000000	0.005882
0.002291	0.000000	0.004318
0.002292	224.000000	0.005295
0.002293	156.000000	0.005043
0.002294	20.000000	0.004941
0.002295	132.000000	0.005704
0.002296	184.000000	0.004731
0.002297	108.000000	0.006263
0.002298	340.000000	0.004411
0.002299	252.000000	0.006129
0.002300	140.000000	0.004517
0.002301	224.000000	0.006179
0.002302	116.000000	0.004692
0.002303	200.000000	0.005992
0.002304	96.000000	0.004723
0.002305	176.000000	0.006122
0.002306	72.000000	0.004820
0.002307	148.000000	0.006198
0.002308	48.000000	0.004783
0.002309	296.000000	0.006343
0.002310	204.000000	0.004655
0.002311	84.000000	0.006270
0.002312	180.000000	0.004660
0.002313	52.000000	0.005991
0.002314	160.000000	0.004728
0.002315	28.000000	0.005503
0.002316	136.000000	0.005043
0.002317	184.000000	0.004873
0.002318	116.000000	0.005478
0.002319	168.000000	0.004319
0.002320	96.000000	0.006230
0.002321	144.000000	0.003746
0.002322	64.000000	0.006943
0.002323	304.000000	0.003477
0.002324	36.000000	0.007393
0.002325	108.000000	0.003435
0.002326	136.000000	0.006522
0.002327	88.000000	0.003553
0.002328	120.000000	0.005663
0.002329	72.000000	0.004033
0.002330	284.000000	0.004959
0.002331	52.000000	0.004901
0.002332	88.000000	0.004240
0.002333	32.000000	0.005861
0.002334	68.000000	0.003667
0.002335	0.000000	0.006739
0.002336	52.000000	0.003363
0.002337	320.000000	0.007341
0.002338	32.000000	0.003539
0.002339	256.000000	0.006777
0.002340	16.000000	0.003824
0.002341	240.000000	0.005893
0.002342	356.000000	0.004482
0.002343	224.000000	0.005283
0.002344	328.000000	0.005236
0.002345	208.000000	0.004859
0.002346	308.000000	0.005940
0.002347	4.000000	0.004484
0.002348	276.000000	0.006435
0.002349	344.000000	0.004594
0.002350	232.000000	0.006381
0.002351	324.000000	0.004857
0.002352	204.000000	0.005642
0.002353	304.000000	0.005264
0.002354	184.000000	0.005023
0.002355	276.000000	0.005688
0.002356	168.000000	0.004651
0.002357	248.000000	0.006075
0.002358	148.000000	0.004740
0.002359	216.000000	0.005954
0.002360	128.000000	0.004965
0.002361	4.000000	0.005552
0.002362	284.000000	0.005344
0.002363	156.000000	0.004769
0.002364	256.000000	0.006015
0.002365	140.000000	0.004227
0.002366	232.000000	0.006466
0.002367	124.000000	0.003826
0.002368	200.000000	0.006949
0.002369	104.000000	0.004026
0.002370	136.000000	0.006589
0.002371	260.000000	0.004250
0.002372	120.000000	0.005725
0.002373	240.000000	0.004564
0.002374	104.000000	0.004571
0.002375	220.000000	0.005151
0.002376	88.000000	0.004097
0.002377	200.000000	0.005814
0.002378	72.000000	0.003748
0.002379	168.000000	0.006806
0.002380	228.000000	0.003808
0.002381	136.000000	0.007167
0.002382	208.000000	0.003839
0.002383	68.000000	0.006662
0.002384	184.000000	0.004025
0.002385	56.000000	0.005797
0.002386	168.000000	0.004424
0.002387	40.000000	0.005294
0.002388	144.000000	0.004930
0.002389	20.000000	0.004856
0.002390	120.000000	0.005506
0.002391	356.000000	0.004775
0.002392	96.000000	0.005937
0.002393	152.000000	0.004715
0.002394	60.000000	0.006296
0.002395	132.000000	0.004637
0.002396	28.000000	0.006048
0.002397	112.000000	0.004891
0.002398	4.000000	0.005840
0.002399	84.000000	0.004999
0.002400	344.000000	0.005633
0.002401	60.000000	0.005136
0.002402	320.000000	0.005741
0.002403	36.000000	0.005083
0.002404	292.000000	0.005820
0.002405	12.000000	0.005057
0.002406	88.000000	0.005938
0.002407	344.000000	0.004868
0.002408	64.000000	0.006179
0.002409	320.000000	0.004686
0.002410	32.000000	0.006195
0.002411	300.000000	0.004593
0.002412	4.000000	0.006036
0.002413	280.000000	0.004741
0.002414	336.000000	0.005490
0.002415	260.000000	0.005096
0.002416	308.000000	0.005072
0.002417	52.000000	0.005354
0.002418	288.000000	0.004542
0.002419	32.000000	0.006002
0.002420	268.000000	0.004141
0.002421	4.000000	0.006471
0.002422	248.000000	0.003892
0.002423	332.000000	0.006991
0.002424	224.000000	0.003887
0.002425	296.000000	0.006800
0.002426	208.000000	0.003879
0.002427	256.000000	0.006641
0.002428	4.000000	0.004213
0.002429	224.000000	0.005664
0.002430	344.000000	0.004516
0.002431	204.000000	0.005100
0.002432	324.000000	0.004981
0.002433	184.000000	0.004525
0.002434	296.000000	0.005761
0.002435	168.000000	0.004192
0.002436	272.000000	0.006144
0.002437	148.000000	0.003953
0.002438	244.000000	0.006575
0.002439	304.000000	0.003668
0.002440	224.000000	0.006952
0.002441	108.000000	0.003725
0.002442	144.000000	0.007221
0.002443	264.000000	0.003826
0.002444	128.000000	0.006292
0.002445	244.000000	0.004091
0.002446	280.000000	0.005668
0.002447	224.000000	0.004343
0.002448	264.000000	0.005086
0.002449	204.000000	0.004809
0.002450	244.000000	0.004581
0.002451	180.000000	0.005586
0.002452	228.000000	0.004207
0.002453	164.000000	0.006364
0.002454	208.000000	0.003753
0.002455	120.000000	0.007014
0.002456	184.000000	0.003600
0.002457	88.000000	0.007066
0.002458	168.000000	0.003603
0.002459	224.000000	0.006997
0.002460	148.000000	0.003801
0.002461	188.000000	0.006055
0.002462	128.000000	0.004239
0.002463	168.000000	0.005421
0.002464	288.000000	0.004829
0.002465	148.000000	0.004831
0.002466	264.000000	0.005776
0.002467	132.000000	0.004515
0.002468	48.000000	0.006172
0.002469	112.000000	0.004276
0.002470	24.000000	0.006375
0.002471	92.000000	0.004412
0.002472	352.000000	0.006434
0.002473	72.000000	0.004589
0.002474	332.000000	0.006350
0.002475	228.000000	0.004884
0.002476	108.000000	0.005754
0.002477	20.000000	0.005183
0.002478	88.000000	0.005556
0.002479	176.000000	0.005236
0.002480	68.000000	0.005336
0.002481	332.000000	0.005294
0.002482	48.000000	0.005548
0.002483	308.000000	0.005331
0.002484	28.000000	0.005799
0.002485	100.000000	0.005389
0.002486	180.000000	0.005883
0.002487	76.000000	0.005078
0.002488	324.000000	0.005690
0.002489	52.000000	0.004985
0.002490	296.000000	0.005619
0.002491	32.000000	0.004889
0.002492	276.000000	0.005317
0.002493	12.000000	0.005350
0.002494	72.000000	0.005273
0.002495	160.000000	0.005826
0.002496	44.000000	0.004817
0.002497	140.000000	0.006033
0.002498	20.000000	0.004239
0.002499	116.000000	0.006367
0.002500	4.000000	0.004078
0.002501	88.000000	0.006495
0.002502	344.000000	0.004052
0.002503	232.000000	0.006191
0.002504	324.000000	0.004368
0.002505	8.000000	0.005912
0.002506	304.000000	0.004802
0.002507	348.000000	0.005407
0.002508	96.000000	0.005262
0.002509	328.000000	0.004815
0.002510	68.000000	0.005685
0.002511	312.000000	0.004585
0.002512	44.000000	0.005867
0.002513	292.000000	0.004436
0.002514	196.000000	0.005953
0.002515	268.000000	0.004673
0.002516	176.000000	0.006129
0.002517	244.000000	0.004818
0.002518	324.000000	0.006194
0.002519	40.000000	0.004814
0.002520	288.000000	0.005758
0.002521	196.000000	0.004917
0.002522	268.000000	0.005700
0.002523	172.000000	0.004843
0.002524	248.000000	0.005777
0.002525	152.000000	0.004612
0.002526	228.000000	0.006006
0.002527	128.000000	0.004893
0.002528	4.000000	0.005752
0.002529	276.000000	0.005251
0.002530	344.000000	0.005340
0.002531	252.000000	0.005011
0.002532	136.000000	0.004957
0.002533	236.000000	0.005069
0.002534	116.000000	0.004551
0.002535	216.000000	0.005261
0.002536	96.000000	0.004324
0.002537	192.000000	0.006015
0.002538	76.000000	0.004400
0.002539	168.000000	0.006745
0.002540	228.000000	0.004319
0.002541	300.000000	0.006525
0.002542	208.000000	0.004027
0.002543	84.000000	0.006181
0.002544	184.000000	0.004119
0.002545	64.000000	0.005824
0.002546	168.000000	0.004343
0.002547	44.000000	0.005412
0.002548	148.000000	0.004903
0.002549	192.000000	0.004845
0.002550	124.000000	0.005595
0.002551	168.000000	0.004547
0.002552	92.000000	0.006045
0.002553	152.000000	0.004115
0.002554	60.000000	0.006043
0.002555	132.000000	0.004083
0.002556	36.000000	0.006065
0.002557	112.000000	0.004175
0.002558	16.000000	0.006215
0.002559	96.000000	0.004523
0.002560	148.000000	0.006381
0.002561	64.000000	0.004804
0.002562	124.000000	0.005949
0.002563	220.000000	0.004923
0.002564	104.000000	0.005668
0.002565	12.000000	0.004713
0.002566	80.000000	0.005473
0.002567	356.000000	0.004719
0.002568	56.000000	0.005380
0.002569	336.000000	0.004810
0.002570	28.000000	0.005259
0.002571	316.000000	0.005324
0.002572	0.000000	0.004777
0.002573	288.000000	0.006044
0.002574	340.000000	0.004216
0.002575	72.000000	0.006323
0.002576	320.000000	0.003766
0.002577	48.000000	0.006656
0.002578	304.000000	0.003664
0.002579	24.000000	0.006911
0.002580	284.000000	0.003771
0.002581	308.000000	0.006564
0.002582	264.000000	0.004248
0.002583	296.000000	0.005614
0.002584	240.000000	0.004557
0.002585	280.000000	0.004733
0.002586	36.000000	0.004763
0.002587	264.000000	0.004149
0.002588	16.000000	0.005218
0.002589	248.000000	0.003934
0.002590	352.000000	0.006176
0.002591	228.000000	0.003833
0.002592	332.000000	0.006941
0.002593	20.000000	0.003877
0.002594	248.000000	0.007082
0.002595	0.000000	0.003823
0.002596	236.000000	0.006432
0.002597	340.000000	0.003837
0.002598	220.000000	0.005766
0.002599	324.000000	0.004308
0.002600	200.000000	0.005562
0.002601	300.000000	0.004814
0.002602	172.000000	0.005151
0.002603	280.000000	0.005491
0.002604	324.000000	0.004766
0.002605	256.000000	0.006085
0.002606	308.000000	0.004549
0.002607	216.000000	0.006348
0.002608	288.000000	0.004443
0.002609	188.000000	0.006080
0.002610	268.000000	0.004584
0.002611	168.000000	0.006149
0.002612	244.000000	0.004782
0.002613	320.000000	0.006169
0.002614	220.000000	0.005020
0.002615	292.000000	0.006009
0.002616	188.000000	0.004983
0.002617	264.000000	0.005979
0.002618	168.000000	0.004860
0.002619	244.000000	0.005796
0.002620	148.000000	0.004669
0.002621	216.000000	0.005740
0.002622	128.000000	0.004812
0.002623	188.000000	0.005645
0.002624	108.000000	0.005201
0.002625	344.000000	0.005441
0.002626	252.000000	0.005711
0.002627	136.000000	0.004897
0.002628	228.000000	0.005890
0.002629	116.000000	0.004575
0.002630	200.000000	0.005953
0.002631	96.000000	0.004365
0.002632	180.000000	0.006090
0.002633	76.000000	0.004488
0.002634	152.000000	0.006131
0.002635	52.000000	0.004794
0.002636	300.000000	0.006062
0.002637	208.000000	0.005010
0.002638	92.000000	0.005569
0.002639	188.000000	0.005403
0.002640	68.000000	0.005153
0.002641	160.000000	0.005674
0.002642	52.000000	0.004896
0.002643	132.000000	0.005904
0.002644	32.000000	0.005195
0.002645	100.000000	0.005731
0.002646	180.000000	0.005373
0.002647	68.000000	0.005511
0.002648	160.000000	0.005472
0.002649	52.000000	0.004869
0.002650	136.000000	0.005840
0.002651	32.000000	0.004645
0.002652	100.000000	0.005845
0.002653	12.000000	0.004641
0.002654	252.000000	0.005548
0.002655	356.000000	0.004980
0.002656	232.000000	0.005220
0.002657	340.000000	0.005497
0.002658	24.000000	0.004566
0.002659	120.000000	0.006263
0.002660	4.000000	0.003965
0.002661	100.000000	0.006867
0.002662	348.000000	0.003647
0.002663	36.000000	0.007068
0.002664	328.000000	0.003601
0.002665	356.000000	0.006252
0.002666	312.000000	0.003948
0.002667	344.000000	0.005163
0.002668	292.000000	0.004570
0.002669	328.000000	0.004310
0.002670	84.000000	0.005277
0.002671	312.000000	0.003347
0.002672	68.000000	0.005999
0.002673	292.000000	0.003031
0.002674	52.000000	0.006875
0.002675	276.000000	0.002873
0.002676	284.000000	0.006828
0.002677	260.000000	0.003199
0.002678	280.000000	0.005814
0.002679	240.000000	0.003651
0.002680	272.000000	0.005086
0.002681	36.000000	0.003942
0.002682	256.000000	0.004339
0.002683	20.000000	0.004651
0.002684	240.000000	0.003863
0.002685	0.000000	0.005858
0.002686	224.000000	0.003609
0.002687	348.000000	0.006944
0.002688	208.000000	0.003785
0.002689	96.000000	0.006989
0.002690	0.000000	0.004093
0.002691	240.000000	0.006302
0.002692	340.000000	0.004339
0.002693	220.000000	0.005573
0.002694	320.000000	0.004895
0.002695	204.000000	0.005176
0.002696	296.000000	0.005501
0.002697	184.000000	0.004977
0.002698	268.000000	0.005981
0.002699	164.000000	0.005257
0.002700	232.000000	0.005701
0.002701	140.000000	0.005569
0.002702	208.000000	0.005175
0.002703	296.000000	0.005888
0.002704	184.000000	0.004564
0.002705	268.000000	0.006416
0.002706	164.000000	0.004361
0.002707	236.000000	0.006503
0.002708	148.000000	0.004202
0.002709	192.000000	0.005794
0.002710	132.000000	0.004583
0.002711	172.000000	0.004504
0.002712	116.000000	0.005173
0.002713	156.000000	0.003815
0.002714	100.000000	0.006044
0.002715	136.000000	0.003066
0.002716	248.000000	0.006970
0.002717	120.000000	0.002883
0.002718	128.000000	0.006652
0.002719	100.000000	0.002774
0.002720	120.000000	0.005847
0.002721	84.000000	0.003049
0.002722	108.000000	0.004887
0.002723	68.000000	0.003516
0.002724	96.000000	0.004082
0.002725	48.000000	0.004581
0.002726	80.000000	0.003340
0.002727	36.000000	0.005572
0.002728	64.000000	0.002859
0.002729	28.000000	0.006604
0.002730	48.000000	0.002695
0.002731	44.000000	0.006893
0.002732	28.000000	0.002850
0.002733	44.000000	0.006428
0.002734	8.000000	0.003174
0.002735	40.000000	0.005813
0.002736	352.000000	0.003879
0.002737	28.000000	0.005054
0.002738	332.000000	0.004598
0.002739	8.000000	0.004410
0.002740	308.000000	0.005566
0.002741	352.000000	0.004015
0.002742	284.000000	0.006281
0.002743	332.000000	0.004098
0.002744	56.000000	0.006812
0.002745	316.000000	0.004250
0.002746	24.000000	0.006289
0.002747	296.000000	0.004599
0.002748	0.000000	0.005856
0.002749	272.000000	0.004999
0.002750	336.000000	0.005598
0.002751	248.000000	0.005244
0.002752	316.000000	0.005356
0.002753	220.000000	0.005473
0.002754	296.000000	0.005379
0.002755	192.000000	0.005485
0.002756	276.000000	0.005552
0.002757	344.000000	0.005206
0.002758	252.000000	0.005978
0.002759	324.000000	0.004883
0.002760	216.000000	0.006110
0.002761	124.000000	0.004705
0.002762	188.000000	0.006116
0.002763	104.000000	0.004863
0.002764	160.000000	0.005692
0.002765	84.000000	0.005097
0.002766	316.000000	0.005190
0.002767	232.000000	0.005602
0.002768	112.000000	0.004672
0.002769	212.000000	0.006099
0.002770	92.000000	0.004404
0.002771	176.000000	0.006405
0.002772	72.000000	0.004150
0.002773	152.000000	0.006452
0.002774	52.000000	0.004272
0.002775	124.000000	0.006321
0.002776	32.000000	0.004515
0.002777	272.000000	0.005858
0.002778	12.000000	0.005061
0.002779	64.000000	0.005535
0.002780	168.000000	0.005677
0.002781	40.000000	0.005014
0.002782	136.000000	0.005888
0.002783	24.000000	0.004810
0.002784	108.000000	0.005973
0.002785	4.000000	0.005010
0.002786	80.000000	0.005630
0.002787	344.000000	0.005325
0.002788	236.000000	0.005381
0.002789	136.000000	0.005628
0.002790	32.000000	0.005053
0.002791	108.000000	0.005857
0.002792	12.000000	0.005044
0.002793	84.000000	0.005737
0.002794	352.000000	0.005095
0.002795	228.000000	0.005188
0.002796	332.000000	0.005377
0.002797	208.000000	0.004595
0.002798	316.000000	0.005989
0.002799	188.000000	0.004065
0.002800	292.000000	0.006914
0.002801	172.000000	0.003941
0.002802	56.000000	0.007056
0.002803	324.000000	0.003852
0.002804	180.000000	0.005971
0.002805	308.000000	0.003799
0.002806	168.000000	0.004983
0.002807	288.000000	0.004140
0.002808	152.000000	0.004276
0.002809	272.000000	0.004783
0.002810	136.000000	0.003621
0.002811	256.000000	0.006047
0.002812	120.000000	0.003441
0.002813	252.000000	0.007083
0.002814	276.000000	0.003298
0.002815	120.000000	0.006956
0.002816	256.000000	0.003137
0.002817	112.000000	0.006179
0.002818	240.000000	0.003555
0.002819	100.000000	0.005580
0.002820	220.000000	0.004084
0.002821	84.000000	0.004975
0.002822	204.000000	0.004927
0.002823	240.000000	0.004467
0.002824	356.000000	0.005781
0.002825	220.000000	0.004051
0.002826	328.000000	0.006449
0.002827	204.000000	0.003761
0.002828	96.000000	0.006878
0.002829	184.000000	0.004107
0.002830	76.000000	0.006334
0.002831	164.000000	0.004464
0.002832	56.000000	0.005842
0.002833	316.000000	0.004873
0.002834	36.000000	0.005659
0.002835	296.000000	0.005039
0.002836	180.000000	0.005567
0.002837	272.000000	0.005103
0.002838	160.000000	0.005484
0.002839	248.000000	0.005208
0.002840	140.000000	0.005755
0.002841	32.000000	0.005061
0.002842	116.000000	0.006019
0.002843	12.000000	0.004610
0.002844	256.000000	0.005995
0.002845	356.000000	0.004623
0.002846	232.000000	0.005691
0.002847	336.000000	0.004670
0.002848	212.000000	0.005194
0.002849	132.000000	0.005297
0.002850	0.000000	0.004354
0.002851	116.000000	0.005866
0.002852	340.000000	0.003801
0.002853	92.000000	0.006503
0.002854	324.000000	0.003384
0.002855	72.000000	0.007394
0.002856	124.000000	0.003316
0.002857	328.000000	0.006595
0.002858	108.000000	0.003529
0.002859	316.000000	0.005758
0.002860	88.000000	0.003811
0.002861	304.000000	0.004913
0.002862	72.000000	0.004404
0.002863	288.000000	0.004209
0.002864	52.000000	0.005177
0.002865	272.000000	0.003713
0.002866	28.000000	0.006331
0.002867	252.000000	0.003604
0.002868	164.000000	0.007119
0.002869	52.000000	0.003584
0.002870	132.000000	0.006933
0.002871	36.000000	0.003773
0.002872	256.000000	0.006472
0.002873	16.000000	0.004195
0.002874	240.000000	0.005831
0.002875	348.000000	0.004823
0.002876	224.000000	0.005268
0.002877	328.000000	0.005384
0.002878	24.000000	0.005063
0.002879	304.000000	0.005808
0.002880	8.000000	0.005123
0.002881	92.000000	0.005864
0.002882	340.000000	0.005196
0.002883	64.000000	0.005793
0.002884	316.000000	0.005532
0.002885	36.000000	0.005440
0.002886	292.000000	0.005615
0.002887	16.000000	0.005285
0.002888	84.000000	0.005472
0.002889	356.000000	0.005285
0.002890	236.000000	0.005214
0.002891	332.000000	0.005620
0.002892	40.000000	0.004780
0.002893	312.000000	0.006060
0.002894	196.000000	0.004377
0.002895	288.000000	0.006768
0.002896	176.000000	0.004140
0.002897	244.000000	0.006930
0.002898	156.000000	0.004029
0.002899	24.000000	0.006398
0.002900	312.000000	0.004254
0.002901	180.000000	0.005736
0.002902	296.000000	0.004739
0.002903	340.000000	0.004899
0.002904	276.000000	0.005419
0.002905	320.000000	0.004327
0.002906	256.000000	0.006323
0.002907	300.000000	0.003718
0.002908	216.000000	0.007001
0.002909	284.000000	0.003675
0.002910	172.000000	0.007089
0.002911	264.000000	0.003815
0.002912	144.000000	0.006362
0.002913	248.000000	0.004314
0.002914	296.000000	0.005656
0.002915	228.000000	0.004980
0.002916	276.000000	0.004870
0.002917	204.000000	0.005894
0.002918	256.000000	0.004469
0.002919	172.000000	0.006561
0.002920	240.000000	0.004262
0.002921	124.000000	0.006548
0.002922	220.000000	0.004413
0.002923	100.000000	0.005715
0.002924	200.000000	0.005059
0.002925	76.000000	0.005000
0.002926	180.000000	0.005754
0.002927	60.000000	0.004401
0.002928	152.000000	0.006605
0.002929	220.000000	0.003973
0.002930	96.000000	0.006883
0.002931	200.000000	0.003991
0.002932	68.000000	0.005969
0.002933	184.000000	0.004233
0.002934	48.000000	0.004775
0.002935	168.000000	0.004883
0.002936	208.000000	0.004007
0.002937	156.000000	0.005841
0.002938	188.000000	0.003366
0.002939	152.000000	0.006794
0.002940	172.000000	0.002882
0.002941	172.000000	0.006946
0.002942	156.000000	0.002766
0.002943	4.000000	0.005877
0.002944	140.000000	0.002882
0.002945	352.000000	0.004804
0.002946	124.000000	0.003510
0.002947	152.000000	0.003875
0.002948	108.000000	0.004357
0.002949	136.000000	0.003134
0.002950	96.000000	0.005492
0.002951	120.000000	0.002527
0.002952	104.000000	0.006510
0.002953	104.000000	0.002422
0.002954	104.000000	0.006466
0.002955	88.000000	0.002457
0.002956	104.000000	0.005863
0.002957	72.000000	0.002976
0.002958	96.000000	0.005144
0.002959	52.000000	0.003741
0.002960	84.000000	0.004504
0.002961	32.000000	0.004967
0.002962	68.000000	0.003922
0.002963	4.000000	0.005908
0.002964	56.000000	0.003765
0.002965	348.000000	0.006810
0.002966	36.000000	0.003712
0.002967	288.000000	0.006878
0.002968	20.000000	0.004152
0.002969	260.000000	0.006178
0.002970	356.000000	0.004689
0.002971	240.000000	0.005610
0.002972	328.000000	0.005181
0.002973	36.000000	0.005263
0.002974	300.000000	0.005433
0.002975	20.000000	0.005166
0.002976	276.000000	0.005410
0.002977	0.000000	0.005305
0.002978	248.000000	0.005034
0.002979	344.000000	0.005864
0.002980	224.000000	0.004665
0.002981	300.000000	0.006433
0.002982	204.000000	0.004262
0.002983	264.000000	0.006522
0.002984	184.000000	0.004209
0.002985	232.000000	0.005891
0.002986	168.000000	0.004307
0.002987	208.000000	0.005200
0.002988	148.000000	0.004724
0.002989	188.000000	0.004272
0.002990	304.000000	0.005606
0.002991	172.000000	0.003682
0.002992	284.000000	0.006458
0.002993	152.000000	0.003093
0.002994	144.000000	0.007194
0.002995	136.000000	0.002902
0.002996	148.000000	0.006701
0.002997	120.000000	0.003004
0.002998	140.000000	0.005889
0.002999	100.000000	0.003481
0.003000	128.000000	0.004974
0.003001	80.000000	0.004312
0.003002	116.000000	0.004267
0.003003	68.000000	0.005410
0.003004	100.000000	0.003680
0.003005	216.000000	0.006409
0.003006	84.000000	0.003482
0.003007	172.000000	0.007077
0.003008	64.000000	0.003426
0.003009	140.000000	0.006860
0.003010	48.000000	0.004032
0.003011	104.000000	0.006351
0.003012	28.000000	0.004658
0.003013	76.000000	0.005691
0.003014	180.000000	0.005152
0.003015	60.000000	0.005094
0.003016	160.000000	0.005651
0.003017	40.000000	0.004973
0.003018	124.000000	0.005836
0.003019	24.000000	0.004965
0.003020	100.000000	0.005735
0.003021	0.000000	0.005486
0.003022	76.000000	0.005430
0.003023	148.000000	0.005896
0.003024	48.000000	0.005195
0.003025	124.000000	0.005944
0.003026	24.000000	0.004859
0.003027	92.000000	0.005843
0.003028	8.000000	0.004878
0.003029	68.000000	0.005292
0.003030	344.000000	0.005193
0.003031	224.000000	0.004859
0.003032	328.000000	0.005834
0.003033	28.000000	0.004370
0.003034	308.000000	0.006575
0.003035	184.000000	0.003916
0.003036	80.000000	0.007119
0.003037	344.000000	0.003810
0.003038	36.000000	0.006596
0.003039	324.000000	0.003906
0.003040	12.000000	0.005869
0.003041	304.000000	0.004331
0.003042	168.000000	0.005157
0.003043	288.000000	0.005062
0.003044	148.000000	0.004448
0.003045	268.000000	0.005929
0.003046	136.000000	0.003902
0.003047	52.000000	0.007001
0.003048	296.000000	0.003758
0.003049	4.000000	0.007089
0.003050	276.000000	0.003821
0.003051	336.000000	0.006362
0.003052	256.000000	0.004216
0.003053	124.000000	0.005719
0.003054	236.000000	0.004934
0.003055	108.000000	0.005065
0.003056	216.000000	0.005805
0.003057	92.000000	0.004557
0.003058	0.000000	0.006329
0.003059	76.000000	0.004435
0.003060	324.000000	0.006298
0.003061	60.000000	0.004653
0.003062	300.000000	0.005568
0.003063	212.000000	0.005172
0.003064	276.000000	0.005159
0.003065	192.000000	0.005979
0.003066	64.000000	0.004462
0.003067	160.000000	0.006668
0.003068	52.000000	0.003795
0.003069	288.000000	0.006487
0.003070	36.000000	0.003664
0.003071	264.000000	0.005721
0.003072	20.000000	0.003846
0.003073	244.000000	0.004916
0.003074	4.000000	0.004749
0.003075	224.000000	0.004180
0.003076	348.000000	0.005785
0.003077	204.000000	0.003447
0.003078	348.000000	0.006839
0.003079	4.000000	0.003027
0.003080	188.000000	0.007035
0.003081	172.000000	0.002796
0.003082	188.000000	0.006269
0.003083	332.000000	0.002892
0.003084	176.000000	0.005291
0.003085	136.000000	0.003675
0.003086	164.000000	0.004476
0.003087	120.000000	0.004504
0.003088	148.000000	0.003607
0.003089	104.000000	0.005641
0.003090	312.000000	0.003060
0.003091	104.000000	0.006720
0.003092	120.000000	0.002853
0.003093	116.000000	0.007025
0.003094	284.000000	0.003002
0.003095	116.000000	0.006631
0.003096	80.000000	0.003445
0.003097	112.000000	0.005937
0.003098	64.000000	0.004267
0.003099	100.000000	0.005216
0.003100	36.000000	0.004981
0.003101	264.000000	0.004728
0.003102	16.000000	0.005590
0.003103	72.000000	0.004507
0.003104	352.000000	0.006153
0.003105	52.000000	0.004688
0.003106	132.000000	0.005812
0.003107	32.000000	0.004942
0.003108	108.000000	0.005647
0.003109	0.000000	0.005331
0.003110	84.000000	0.005440
0.003111	336.000000	0.005346
0.003112	60.000000	0.005275
0.003113	128.000000	0.005269
0.003114	40.000000	0.005188
0.003115	104.000000	0.004817
0.003116	24.000000	0.005532
0.003117	84.000000	0.004306
0.003118	4.000000	0.006108
0.003119	64.000000	0.004006
0.003120	332.000000	0.007179
0.003121	44.000000	0.003724
0.003122	72.000000	0.006532
0.003123	24.000000	0.003800
0.003124	60.000000	0.005516
0.003125	4.000000	0.003949
0.003126	40.000000	0.004768
0.003127	344.000000	0.004358
0.003128	24.000000	0.003905
0.003129	328.000000	0.005014
0.003130	8.000000	0.003339
0.003131	316.000000	0.005951
0.003132	348.000000	0.002835
0.003133	336.000000	0.007013
0.003134	332.000000	0.002766
0.003135	344.000000	0.006570
0.003136	312.000000	0.002876
0.003137	340.000000	0.005857
0.003138	296.000000	0.003378
0.003139	328.000000	0.004999
0.003140	280.000000	0.004074
0.003141	312.000000	0.004302
0.003142	260.000000	0.005012
0.003143	296.000000	0.003770
0.003144	244.000000	0.006158
0.003145	280.000000	0.003623
0.003146	188.000000	0.007108
0.003147	264.000000	0.003669
0.003148	328.000000	0.006750
0.003149	244.000000	0.004132
0.003150	304.000000	0.005955
0.003151	224.000000	0.004713
0.003152	280.000000	0.005425
0.003153	204.000000	0.005536
0.003154	260.000000	0.004875
0.003155	172.000000	0.005981
0.003156	240.000000	0.004718
0.003157	140.000000	0.006038
0.003158	224.000000	0.004827
0.003159	288.000000	0.005461
0.003160	204.000000	0.005354
0.003161	264.000000	0.004795
0.003162	184.000000	0.005990
0.003163	244.000000	0.004291
0.003164	156.000000	0.006814
0.003165	224.000000	0.003919
0.003166	100.000000	0.006847
0.003167	208.000000	0.003932
0.003168	248.000000	0.005992
0.003169	188.000000	0.004058
0.003170	228.000000	0.005047
0.003171	172.000000	0.004717
0.003172	208.000000	0.003888
0.003173	156.000000	0.005578
0.003174	192.000000	0.003312
0.003175	152.000000	0.006625
0.003176	176.000000	0.002844
0.003177	168.000000	0.007036
0.003178	160.000000	0.002854
0.003179	172.000000	0.006532
0.003180	140.000000	0.003033
0.003181	164.000000	0.005780
0.003182	124.000000	0.003662
0.003183	152.000000	0.004896
0.003184	108.000000	0.004543
0.003185	140.000000	0.004119
0.003186	92.000000	0.005650
0.003187	124.000000	0.003402
0.003188	72.000000	0.006862
0.003189	108.000000	0.003310
0.003190	188.000000	0.007409
0.003191	92.000000	0.003535
0.003192	320.000000	0.006609
0.003193	72.000000	0.004133
0.003194	304.000000	0.005761
0.003195	52.000000	0.004864
0.003196	288.000000	0.005023
0.003197	32.000000	0.005846
0.003198	88.000000	0.004453
0.003199	0.000000	0.006569
0.003200	68.000000	0.004296
0.003201	144.000000	0.006484
0.003202	52.000000	0.004473
0.003203	284.000000	0.005922
0.003204	32.000000	0.005064
0.003205	264.000000	0.005082
0.003206	12.000000	0.005886
0.003207	248.000000	0.004215
0.003208	348.000000	0.006950
0.003209	44.000000	0.003709
0.003210	108.000000	0.007103
0.003211	28.000000	0.003521
0.003212	244.000000	0.006309
0.003213	12.000000	0.003507
0.003214	228.000000	0.005136
0.003215	356.000000	0.004259
0.003216	212.000000	0.004220
0.003217	336.000000	0.005091
0.003218	196.000000	0.003442
0.003219	324.000000	0.006112
0.003220	180.000000	0.002939
0.003221	168.000000	0.006965
0.003222	164.000000	0.002674
0.003223	172.000000	0.006569
0.003224	324.000000	0.002785
0.003225	164.000000	0.005782
0.003226	308.000000	0.003128
0.003227	156.000000	0.005009
0.003228	288.000000	0.003722
0.003229	140.000000	0.004160
0.003230	272.000000	0.004860
0.003231	304.000000	0.003652
0.003232	256.000000	0.005876
0.003233	288.000000	0.003304
0.003234	248.000000	0.006899
0.003235	272.000000	0.003156
0.003236	272.000000	0.007327
0.003237	252.000000	0.003316
0.003238	276.000000	0.006946
0.003239	232.000000	0.003526
0.003240	100.000000	0.006269
0.003241	216.000000	0.004114
0.003242	256.000000	0.005632
0.003243	192.000000	0.004811
0.003244	240.000000	0.005321
0.003245	344.000000	0.005202
0.003246	216.000000	0.005040
0.003247	320.000000	0.005627
0.003248	200.000000	0.004963
0.003249	296.000000	0.005762
0.003250	180.000000	0.004942
0.003251	84.000000	0.005777
0.003252	156.000000	0.005077
0.003253	60.000000	0.005766
0.003254	304.000000	0.004953
0.003255	36.000000	0.005775
0.003256	284.000000	0.004583
0.003257	16.000000	0.006118
0.003258	264.000000	0.004381
0.003259	352.000000	0.006546
0.003260	244.000000	0.004191
0.003261	140.000000	0.006613
0.003262	40.000000	0.004285
0.003263	108.000000	0.006675
0.003264	200.000000	0.004479
0.003265	244.000000	0.006214
0.003266	0.000000	0.004661
0.003267	224.000000	0.005411
0.003268	156.000000	0.005017
0.003269	24.000000	0.004899
0.003270	136.000000	0.005586
0.003271	188.000000	0.004518
0.003272	112.000000	0.006164
0.003273	348.000000	0.004088
0.003274	88.000000	0.006743
0.003275	328.000000	0.004052
0.003276	228.000000	0.007022
0.003277	308.000000	0.004177
0.003278	200.000000	0.006733
0.003279	108.000000	0.004273
0.003280	340.000000	0.006023
0.003281	84.000000	0.004638
0.003282	324.000000	0.005583
0.003283	60.000000	0.004958
0.003284	304.000000	0.005296
0.003285	40.000000	0.005523
0.003286	284.000000	0.005277
0.003287	12.000000	0.005846
0.003288	260.000000	0.005212
0.003289	160.000000	0.006004
0.003290	56.000000	0.005188
0.003291	312.000000	0.005797
0.003292	32.000000	0.005364
0.003293	292.000000	0.005508
0.003294	8.000000	0.005360
0.003295	272.000000	0.005321
0.003296	344.000000	0.005429
0.003297	252.000000	0.005622
0.003298	320.000000	0.005216
0.003299	44.000000	0.005919
0.003300	292.000000	0.004973
0.003301	20.000000	0.006133
0.003302	268.000000	0.004500
0.003303	352.000000	0.006417
0.003304	248.000000	0.004288
0.003305	328.000000	0.006557
0.003306	228.000000	0.004130
0.003307	108.000000	0.006338
0.003308	212.000000	0.004376
0.003309	260.000000	0.005857
0.003310	192.000000	0.004917
0.003311	236.000000	0.005249
0.003312	172.000000	0.005590
0.003313	216.000000	0.004512
0.003314	316.000000	0.006162
0.003315	196.000000	0.004107
0.003316	292.000000	0.006465
0.003317	180.000000	0.003829
0.003318	264.000000	0.006731
0.003319	160.000000	0.003968
0.003320	232.000000	0.006573
0.003321	140.000000	0.004389
0.003322	192.000000	0.006178
0.003323	120.000000	0.005025
0.003324	172.000000	0.005463
0.003325	92.000000	0.005382
0.003326	152.000000	0.005020
0.003327	64.000000	0.005797
0.003328	132.000000	0.004654
0.003329	40.000000	0.005933
0.003330	116.000000	0.004783
0.003331	16.000000	0.005904
0.003332	96.000000	0.005125
0.003333	160.000000	0.005703
0.003334	248.000000	0.005485
0.003335	136.000000	0.005114
0.003336	224.000000	0.005764
0.003337	120.000000	0.004860
0.003338	8.000000	0.005701
0.003339	100.000000	0.004645
0.003340	344.000000	0.005157
0.003341	80.000000	0.004931
0.003342	324.000000	0.004997
0.003343	60.000000	0.005327
0.003344	304.000000	0.004856
0.003345	44.000000	0.006046
0.003346	92.000000	0.004452
0.003347	8.000000	0.006745
0.003348	72.000000	0.004115
0.003349	320.000000	0.006550
0.003350	56.000000	0.003977
0.003351	296.000000	0.006068
0.003352	36.000000	0.004159
0.003353	272.000000	0.005691
0.003354	16.000000	0.004528
0.003355	60.000000	0.005222
0.003356	356.000000	0.005144
0.003357	44.000000	0.004550
0.003358	336.000000	0.005854
0.003359	24.000000	0.004128
0.003360	296.000000	0.006622
0.003361	8.000000	0.003772
0.003362	268.000000	0.006466
0.003363	344.000000	0.003821
0.003364	248.000000	0.006562
0.003365	324.000000	0.004023
0.003366	216.000000	0.006488
0.003367	120.000000	0.004349
0.003368	352.000000	0.005790
0.003369	104.000000	0.004724
0.003370	336.000000	0.005401
0.003371	84.000000	0.005213
0.003372	316.000000	0.005075
0.003373	228.000000	0.005214
0.003374	296.000000	0.004985
0.003375	208.000000	0.005344
0.003376	272.000000	0.004875
0.003377	184.000000	0.005436
0.003378	68.000000	0.004640
0.003379	164.000000	0.005807
0.003380	48.000000	0.004677
0.003381	140.000000	0.006220
0.003382	200.000000	0.004476
0.003383	288.000000	0.006286
0.003384	180.000000	0.003936
0.003385	264.000000	0.006569
0.003386	160.000000	0.003776
0.003387	236.000000	0.006743
0.003388	140.000000	0.003820
0.003389	16.000000	0.006361
0.003390	120.000000	0.004164
0.003391	152.000000	0.005594
0.003392	100.000000	0.004549
0.003393	140.000000	0.004814
0.003394	252.000000	0.004882
0.003395	120.000000	0.004093
0.003396	236.000000	0.005425
0.003397	104.000000	0.003690
0.003398	216.000000	0.006181
0.003399	84.000000	0.003371
0.003400	196.000000	0.006985
0.003401	68.000000	0.003364
0.003402	84.000000	0.007168
0.003403	48.000000	0.003484
0.003404	76.000000	0.006380
0.003405	204.000000	0.003427
0.003406	68.000000	0.005575
0.003407	188.000000	0.003740
0.003408	48.000000	0.005030
0.003409	168.000000	0.004319
0.003410	32.000000	0.004532
0.003411	148.000000	0.005086
0.003412	188.000000	0.004306
0.003413	128.000000	0.006029
0.003414	168.000000	0.004018
0.003415	272.000000	0.006849
0.003416	152.000000	0.003902
0.003417	44.000000	0.006726
0.003418	132.000000	0.004084
0.003419	20.000000	0.006280
0.003420	112.000000	0.004279
0.003421	352.000000	0.005762
0.003422	92.000000	0.004867
0.003423	332.000000	0.005582
0.003424	248.000000	0.005323
0.003425	128.000000	0.005397
0.003426	36.000000	0.005616
0.003427	108.000000	0.005194
0.003428	12.000000	0.005522
0.003429	84.000000	0.005299
0.003430	348.000000	0.005413
0.003431	64.000000	0.005385
0.003432	324.000000	0.005127
0.003433	220.000000	0.005780
0.003434	304.000000	0.005032
0.003435	192.000000	0.005928
0.003436	280.000000	0.005060
0.003437	340.000000	0.005720
0.003438	76.000000	0.005114
0.003439	316.000000	0.005282
0.003440	52.000000	0.005323
0.003441	296.000000	0.004943
0.003442	32.000000	0.005481
0.003443	272.000000	0.004561
0.003444	12.000000	0.005845
0.003445	252.000000	0.004329
0.003446	352.000000	0.006348
0.003447	232.000000	0.004179
0.003448	304.000000	0.006748
0.003449	28.000000	0.004341
0.003450	268.000000	0.006303
0.003451	192.000000	0.004545
0.003452	244.000000	0.006021
0.003453	348.000000	0.004671
0.003454	220.000000	0.005388
0.003455	328.000000	0.004992
0.003456	200.000000	0.005121
0.003457	304.000000	0.005533
0.003458	180.000000	0.004755
0.003459	276.000000	0.005948
0.003460	336.000000	0.004595
0.003461	248.000000	0.006055
0.003462	316.000000	0.004483
0.003463	224.000000	0.006132
0.003464	296.000000	0.004414
0.003465	200.000000	0.006158
0.003466	96.000000	0.004546
0.003467	172.000000	0.006337
0.003468	252.000000	0.004696
0.003469	316.000000	0.006252
0.003470	228.000000	0.004917
0.003471	296.000000	0.006017
0.003472	204.000000	0.004989
0.003473	268.000000	0.005716
0.003474	180.000000	0.005174
0.003475	248.000000	0.005446
0.003476	160.000000	0.005240
0.003477	220.000000	0.005405
0.003478	136.000000	0.005534
0.003479	200.000000	0.005080
0.003480	108.000000	0.005701
0.003481	176.000000	0.004967
0.003482	88.000000	0.005986
0.003483	152.000000	0.004823
0.003484	60.000000	0.006059
0.003485	132.000000	0.004652
0.003486	36.000000	0.006123
0.003487	108.000000	0.004653
0.003488	12.000000	0.006144
0.003489	264.000000	0.004792
0.003490	160.000000	0.006017
0.003491	244.000000	0.004911
0.003492	140.000000	0.006084
0.003493	220.000000	0.004967
0.003494	108.000000	0.005964
0.003495	192.000000	0.005062
0.003496	80.000000	0.005808
0.003497	172.000000	0.004957
0.003498	60.000000	0.005572
0.003499	332.000000	0.005090
0.003500	36.000000	0.005576
0.003501	128.000000	0.005137
0.003502	12.000000	0.005452
0.003503	108.000000	0.005268
0.003504	160.000000	0.005184
0.003505	84.000000	0.005589
0.003506	140.000000	0.004765
0.003507	60.000000	0.006047
0.003508	120.000000	0.004312
0.003509	32.000000	0.006386
0.003510	96.000000	0.003951
0.003511	8.000000	0.006784
0.003512	76.000000	0.003488
0.003513	340.000000	0.007055
0.003514	60.000000	0.003435
0.003515	80.000000	0.006602
0.003516	44.000000	0.003518
0.003517	64.000000	0.005765
0.003518	24.000000	0.003929
0.003519	52.000000	0.004795
0.003520	0.000000	0.004424
0.003521	36.000000	0.004167
0.003522	340.000000	0.004984
0.003523	20.000000	0.003481
0.003524	320.000000	0.005649
0.003525	4.000000	0.003178
0.003526	308.000000	0.006407
0.003527	344.000000	0.002978
0.003528	336.000000	0.007218
0.003529	324.000000	0.003012
0.003530	344.000000	0.006776
0.003531	304.000000	0.003047
0.003532	336.000000	0.006035
0.003533	288.000000	0.003461
0.003534	324.000000	0.005329
0.003535	268.000000	0.003971
0.003536	304.000000	0.004804
0.003537	252.000000	0.004757
0.003538	288.000000	0.004206
0.003539	232.000000	0.005634
0.003540	268.000000	0.003934
0.003541	204.000000	0.006539
0.003542	252.000000	0.003654
0.003543	164.000000	0.006898
0.003544	232.000000	0.003688
0.003545	304.000000	0.006562
0.003546	212.000000	0.003886
0.003547	280.000000	0.006241
0.003548	192.000000	0.004388
0.003549	252.000000	0.005842
0.003550	168.000000	0.004895
0.003551	228.000000	0.005504
0.003552	140.000000	0.005250
0.003553	208.000000	0.005210
0.003554	120.000000	0.005394
0.003555	188.000000	0.005201
0.003556	96.000000	0.005584
0.003557	168.000000	0.005210
0.003558	244.000000	0.005547
0.003559	144.000000	0.005498
0.003560	220.000000	0.005367
0.003561	112.000000	0.005555
0.003562	196.000000	0.005385
0.003563	88.000000	0.005465
0.003564	172.000000	0.005294
0.003565	64.000000	0.005256
0.003566	152.000000	0.005436
0.003567	220.000000	0.005120
0.003568	132.000000	0.005604
0.003569	200.000000	0.004920
0.003570	108.000000	0.005983
0.003571	176.000000	0.004697
0.003572	80.000000	0.006243
0.003573	156.000000	0.004637
0.003574	52.000000	0.006448
0.003575	132.000000	0.004561
0.003576	20.000000	0.006242
0.003577	112.000000	0.004635
0.003578	168.000000	0.005863
0.003579	92.000000	0.004815
0.003580	148.000000	0.005548
0.003581	72.000000	0.005351
0.003582	124.000000	0.005198
0.003583	44.000000	0.005688
0.003584	100.000000	0.004975
0.003585	20.000000	0.005943
0.003586	80.000000	0.004661
0.003587	352.000000	0.006012
0.003588	60.000000	0.004677
0.003589	324.000000	0.006191
0.003590	40.000000	0.004639
0.003591	304.000000	0.006124
0.003592	192.000000	0.004893
0.003593	96.000000	0.006110
0.003594	172.000000	0.005043
0.003595	68.000000	0.006087
0.003596	152.000000	0.005077
0.003597	44.000000	0.005979
0.003598	128.000000	0.005207
0.003599	20.000000	0.005928
0.003600	104.000000	0.005136
0.003601	356.000000	0.005887
0.003602	80.000000	0.005139
0.003603	324.000000	0.005943
0.003604	56.000000	0.005116
0.003605	300.000000	0.005517
0.003606	208.000000	0.005415
0.003607	96.000000	0.005309
0.003608	188.000000	0.005456
0.003609	76.000000	0.005010
0.003610	168.000000	0.005669
0.003611	52.000000	0.004654
0.003612	148.000000	0.006162
0.003613	32.000000	0.004545
0.003614	300.000000	0.006558
0.003615	8.000000	0.004348
0.003616	264.000000	0.006635
0.003617	348.000000	0.004401
0.003618	48.000000	0.006447
0.003619	328.000000	0.004425
0.003620	28.000000	0.006172
0.003621	128.000000	0.004633
0.003622	4.000000	0.005759
0.003623	284.000000	0.004933
0.003624	336.000000	0.005392
0.003625	264.000000	0.005369
0.003626	316.000000	0.004917
0.003627	236.000000	0.005724
0.003628	296.000000	0.004812
0.003629	212.000000	0.006042
0.003630	276.000000	0.004603
0.003631	0.000000	0.006020
0.003632	252.000000	0.004665
0.003633	340.000000	0.005921
0.003634	228.000000	0.004571
0.003635	320.000000	0.006099
0.003636	208.000000	0.004674
0.003637	292.000000	0.006321
0.003638	184.000000	0.004638
0.003639	76.000000	0.006276
0.003640	164.000000	0.004733
0.003641	52.000000	0.006231
0.003642	140.000000	0.004789
0.003643	28.000000	0.006093
0.003644	296.000000	0.004708
0.003645	176.000000	0.005766
0.003646	276.000000	0.004850
0.003647	152.000000	0.005471
0.003648	256.000000	0.005109
0.003649	132.000000	0.004990
0.003650	232.000000	0.005628
0.003651	108.000000	0.004680
0.003652	208.000000	0.005941
0.003653	264.000000	0.004222
0.003654	188.000000	0.006452
0.003655	248.000000	0.003836
0.003656	160.000000	0.006986
0.003657	228.000000	0.003745
0.003658	108.000000	0.007019
0.003659	208.000000	0.003805
0.003660	72.000000	0.006493
0.003661	188.000000	0.004161
0.003662	224.000000	0.005783
0.003663	168.000000	0.004469
0.003664	208.000000	0.005185
0.003665	324.000000	0.004853
0.003666	188.000000	0.004616
0.003667	308.000000	0.005407
0.003668	172.000000	0.004276
0.003669	284.000000	0.006101
0.003670	152.000000	0.004040
0.003671	68.000000	0.006480
0.003672	132.000000	0.004021
0.003673	40.000000	0.006738
0.003674	112.000000	0.004025
0.003675	16.000000	0.006724
0.003676	272.000000	0.004137
0.003677	152.000000	0.006411
0.003678	252.000000	0.004520
0.003679	132.000000	0.006127
0.003680	228.000000	0.004844
0.003681	108.000000	0.005778
0.003682	24.000000	0.005045
0.003683	84.000000	0.005590
0.003684	0.000000	0.005198
0.003685	60.000000	0.005352
0.003686	336.000000	0.005443
0.003687	216.000000	0.005080
0.003688	316.000000	0.005877
0.003689	16.000000	0.004950
0.003690	108.000000	0.006088
0.003691	348.000000	0.004745
0.003692	84.000000	0.006262
0.003693	332.000000	0.004426
0.003694	56.000000	0.006506
0.003695	308.000000	0.004267
0.003696	208.000000	0.006600
0.003697	288.000000	0.004153
0.003698	184.000000	0.006525
0.003699	88.000000	0.004398
0.003700	316.000000	0.006211
0.003701	68.000000	0.004610
0.003702	296.000000	0.005680
0.003703	44.000000	0.004856
0.003704	276.000000	0.005035
0.003705	24.000000	0.005279
0.003706	260.000000	0.004792
0.003707	0.000000	0.005688
0.003708	240.000000	0.004513
0.003709	340.000000	0.006249
0.003710	220.000000	0.004434
0.003711	120.000000	0.006646
0.003712	200.000000	0.004454
0.003713	92.000000	0.006360
0.003714	356.000000	0.004702
0.003715	236.000000	0.005983
0.003716	332.000000	0.004937
0.003717	216.000000	0.005472
0.003718	312.000000	0.005137
0.003719	196.000000	0.004961
0.003720	292.000000	0.005629
0.003721	180.000000	0.004920
0.003722	268.000000	0.006081
0.003723	160.000000	0.004931
0.003724	48.000000	0.005933
0.003725	140.000000	0.005359
0.003726	200.000000	0.005582
0.003727	112.000000	0.005730
0.003728	176.000000	0.005072
0.003729	268.000000	0.006132
0.003730	160.000000	0.004522
0.003731	64.000000	0.006556
0.003732	140.000000	0.004303
0.003733	20.000000	0.006580
0.003734	120.000000	0.004322
0.003735	356.000000	0.005989
0.003736	104.000000	0.004610
0.003737	144.000000	0.005116
0.003738	84.000000	0.005171
0.003739	128.000000	0.004346
0.003740	240.000000	0.005724
0.003741	108.000000	0.003626
0.003742	220.000000	0.006400
0.003743	92.000000	0.003359
0.003744	200.000000	0.007239
0.003745	76.000000	0.003168
0.003746	92.000000	0.006820
0.003747	56.000000	0.003364
0.003748	84.000000	0.005894
0.003749	40.000000	0.003736
0.003750	256.000000	0.004980
0.003751	20.000000	0.004543
0.003752	56.000000	0.004242
0.003753	0.000000	0.005372
0.003754	40.000000	0.003731
0.003755	156.000000	0.006238
0.003756	24.000000	0.003303
0.003757	140.000000	0.007195
0.003758	8.000000	0.003382
0.003759	224.000000	0.007242
0.003760	348.000000	0.003560
0.003761	216.000000	0.006567
0.003762	328.000000	0.004028
0.003763	200.000000	0.005820
0.003764	308.000000	0.004559
0.003765	184.000000	0.005243
0.003766	108.000000	0.005239
0.003767	340.000000	0.004825
0.003768	260.000000	0.006000
0.003769	324.000000	0.004789
0.003770	228.000000	0.006359
0.003771	304.000000	0.004843
0.003772	192.000000	0.005870
0.003773	100.000000	0.005271
0.003774	172.000000	0.005400
0.003775	76.000000	0.005556
0.003776	152.000000	0.004892
0.003777	52.000000	0.005822
0.003778	304.000000	0.004763
0.003779	200.000000	0.006133
0.003780	288.000000	0.004764
0.003781	164.000000	0.005672
0.003782	272.000000	0.004966
0.003783	144.000000	0.004667
0.003784	252.000000	0.005568
0.003785	124.000000	0.003994
0.003786	236.000000	0.006297
0.003787	108.000000	0.003466
0.003788	216.000000	0.007248
0.003789	88.000000	0.003270
0.003790	104.000000	0.006694
0.003791	72.000000	0.003181
0.003792	96.000000	0.005750
0.003793	232.000000	0.003551
0.003794	84.000000	0.004788
0.003795	212.000000	0.004082
0.003796	68.000000	0.003978
0.003797	196.000000	0.004871
0.003798	52.000000	0.003313
0.003799	184.000000	0.005779
0.003800	36.000000	0.002970
0.003801	180.000000	0.006705
0.003802	20.000000	0.002797
0.003803	16.000000	0.007081
0.003804	180.000000	0.002893
0.003805	20.000000	0.006557
0.003806	344.000000	0.003180
0.003807	12.000000	0.005898
0.003808	144.000000	0.003631
0.003809	0.000000	0.005143
0.003810	304.000000	0.004345
0.003811	160.000000	0.004545
0.003812	284.000000	0.005230
0.003813	144.000000	0.004213
0.003814	260.000000	0.006007
0.003815	128.000000	0.003948
0.003816	236.000000	0.006630
0.003817	108.000000	0.004099
0.003818	4.000000	0.006677
0.003819	88.000000	0.004350
0.003820	340.000000	0.006106
0.003821	244.000000	0.004703
0.003822	320.000000	0.005843
0.003823	224.000000	0.005035
0.003824	300.000000	0.005642
0.003825	200.000000	0.005180
0.003826	92.000000	0.005755
0.003827	352.000000	0.005402
0.003828	72.000000	0.005839
0.003829	328.000000	0.005168
0.003830	48.000000	0.005973
0.003831	304.000000	0.004900
0.003832	196.000000	0.006188
0.003833	288.000000	0.004794
0.003834	168.000000	0.006123
0.003835	264.000000	0.004702
0.003836	316.000000	0.005816
0.003837	64.000000	0.004904
0.003838	296.000000	0.005140
0.003839	228.000000	0.005391
0.003840	276.000000	0.004657
0.003841	24.000000	0.005959
0.003842	256.000000	0.004183
0.003843	176.000000	0.006674
0.003844	236.000000	0.004011
0.003845	140.000000	0.007013
0.003846	216.000000	0.003959
0.003847	112.000000	0.006810
0.003848	16.000000	0.004115
0.003849	252.000000	0.005974
0.003850	180.000000	0.004619
0.003851	232.000000	0.005457
0.003852	336.000000	0.005136
0.003853	216.000000	0.005031
0.003854	316.000000	0.005842
0.003855	192.000000	0.004804
0.003856	288.000000	0.006371
0.003857	172.000000	0.004648
0.003858	72.000000	0.006549
0.003859	332.000000	0.004605
0.003860	216.000000	0.005967
0.003861	132.000000	0.005016
0.003862	200.000000	0.005502
0.003863	288.000000	0.005522
0.003864	180.000000	0.004957
0.003865	84.000000	0.006087
0.003866	336.000000	0.004844
0.003867	232.000000	0.006212
0.003868	320.000000	0.004722
0.003869	196.000000	0.005937
0.003870	300.000000	0.004892
0.003871	172.000000	0.005081
0.003872	284.000000	0.005387
0.003873	152.000000	0.004428
0.003874	264.000000	0.006059
0.003875	136.000000	0.003846
0.003876	244.000000	0.006999
0.003877	116.000000	0.003685
0.003878	136.000000	0.007137
0.003879	100.000000	0.003659
0.003880	128.000000	0.006206
0.003881	256.000000	0.003897
0.003882	116.000000	0.005075
0.003883	240.000000	0.004406
0.003884	100.000000	0.004329
0.003885	44.000000	0.004893
0.003886	84.000000	0.003600
0.003887	28.000000	0.005773
0.003888	68.000000	0.003268
0.003889	12.000000	0.006800
0.003890	48.000000	0.003049
0.003891	60.000000	0.007238
0.003892	32.000000	0.003230
0.003893	60.000000	0.006555
0.003894	12.000000	0.003444
0.003895	48.000000	0.005826
0.003896	352.000000	0.004000
0.003897	36.000000	0.005145
0.003898	332.000000	0.004715
0.003899	196.000000	0.004700
0.003900	312.000000	0.005558
0.003901	0.000000	0.004326
0.003902	284.000000	0.006412
0.003903	164.000000	0.004219
0.003904	60.000000	0.006503
0.003905	320.000000	0.004269
0.003906	32.000000	0.006162
0.003907	300.000000	0.004681
0.003908	16.000000	0.005614
0.003909	280.000000	0.005012
0.003910	356.000000	0.005328
0.003911	252.000000	0.005437
0.003912	336.000000	0.005142
0.003913	228.000000	0.005475
0.003914	128.000000	0.005330
0.003915	16.000000	0.005131
0.003916	112.000000	0.005698
0.003917	352.000000	0.004676
0.003918	268.000000	0.006270
0.003919	332.000000	0.004213
0.003920	236.000000	0.006579
0.003921	316.000000	0.003971
0.003922	200.000000	0.006759
0.003923	296.000000	0.003893
0.003924	336.000000	0.005917
0.003925	276.000000	0.004227
0.003926	316.000000	0.004890
0.003927	256.000000	0.004634
0.003928	300.000000	0.004151
0.003929	64.000000	0.005143
0.003930	284.000000	0.003408
0.003931	52.000000	0.005972
0.003932	264.000000	0.003072
0.003933	52.000000	0.006989
0.003934	248.000000	0.002818
0.003935	256.000000	0.006871
0.003936	44.000000	0.002969
0.003937	252.000000	0.006116
0.003938	32.000000	0.003293
0.003939	244.000000	0.005417
0.003940	16.000000	0.003896
0.003941	228.000000	0.004628
0.003942	0.000000	0.004846
0.003943	212.000000	0.004163
0.003944	152.000000	0.005727
0.003945	196.000000	0.003735
0.003946	120.000000	0.006437
0.003947	356.000000	0.003660
0.003948	88.000000	0.007004
0.003949	160.000000	0.003749
0.003950	224.000000	0.006950
0.003951	324.000000	0.004230
0.003952	200.000000	0.006113
0.003953	120.000000	0.004678
0.003954	184.000000	0.005643
0.003955	92.000000	0.005126
0.003956	160.000000	0.005314
0.003957	68.000000	0.005287
0.003958	320.000000	0.005270
0.003959	44.000000	0.005521
0.003960	300.000000	0.005542
0.003961	188.000000	0.005360
0.003962	280.000000	0.005893
0.003963	168.000000	0.004853
0.003964	68.000000	0.006128
0.003965	148.000000	0.004622
0.003966	36.000000	0.006074
0.003967	132.000000	0.004418
0.003968	8.000000	0.005670
0.003969	116.000000	0.004641
0.003970	348.000000	0.005210
0.003971	96.000000	0.005053
0.003972	136.000000	0.004578
0.003973	252.000000	0.005587
0.003974	120.000000	0.003778
0.003975	236.000000	0.006442
0.003976	100.000000	0.003419
0.003977	208.000000	0.007370
0.003978	84.000000	0.003156
0.003979	320.000000	0.006969
0.003980	68.000000	0.003332
0.003981	96.000000	0.006097
0.003982	52.000000	0.003811
0.003983	84.000000	0.005230
0.003984	32.000000	0.004605
0.003985	68.000000	0.004385
0.003986	16.000000	0.005296
0.003987	52.000000	0.003901
0.003988	356.000000	0.006331
0.003989	36.000000	0.003545
0.003990	316.000000	0.007308
0.003991	20.000000	0.003619
0.003992	72.000000	0.007110
0.003993	0.000000	0.003904
0.003994	228.000000	0.006125
0.003995	164.000000	0.004493
0.003996	32.000000	0.005245
0.003997	324.000000	0.005360
0.003998	196.000000	0.004591
0.003999	296.000000	0.006279
0.004000	0.000000	0.004155
0.004001	264.000000	0.006712
0.004002	344.000000	0.004192
0.004003	232.000000	0.006691
0.004004	324.000000	0.004418
0.004005	192.000000	0.005781
0.004006	308.000000	0.005093
0.004007	352.000000	0.004802
0.004008	292.000000	0.005997
0.004009	156.000000	0.003965
0.004010	76.000000	0.007019
0.004011	320.000000	0.003552
0.004012	216.000000	0.007377
0.004013	124.000000	0.003351
0.004014	152.000000	0.006357
0.004015	284.000000	0.003562
0.004016	140.000000	0.005189
0.004017	268.000000	0.004079
0.004018	124.000000	0.004436
0.004019	252.000000	0.004853
0.004020	108.000000	0.003475
0.004021	240.000000	0.005889
0.004022	92.000000	0.002876
0.004023	76.000000	0.006778
0.004024	76.000000	0.002459
0.004025	80.000000	0.006570
0.004026	60.000000	0.002679
0.004027	76.000000	0.005767
0.004028	44.000000	0.003082
0.004029	68.000000	0.004947
0.004030	204.000000	0.003843
0.004031	56.000000	0.004013
0.004032	188.000000	0.004737
0.004033	44.000000	0.003724
0.004034	168.000000	0.005785
0.004035	28.000000	0.003288
0.004036	140.000000	0.006736
0.004037	188.000000	0.003221
0.004038	108.000000	0.007476
0.004039	172.000000	0.003499
0.004040	28.000000	0.006712
0.004041	156.000000	0.003869
0.004042	16.000000	0.005836
0.004043	132.000000	0.004556
0.004044	4.000000	0.005331
0.004045	108.000000	0.005012
0.004046	348.000000	0.004896
0.004047	88.000000	0.005651
0.004048	332.000000	0.005016
0.004049	236.000000	0.005874
0.004050	316.000000	0.005200
0.004051	212.000000	0.005808
0.004052	108.000000	0.005380
0.004053	352.000000	0.005461
0.004054	80.000000	0.005774
0.004055	332.000000	0.004956
0.004056	56.000000	0.005744
0.004057	316.000000	0.004618
0.004058	200.000000	0.005744
0.004059	300.000000	0.004732
0.004060	180.000000	0.005349
0.004061	280.000000	0.005174
0.004062	160.000000	0.004768
0.004063	268.000000	0.005619
0.004064	312.000000	0.004382
0.004065	64.000000	0.006540
0.004066	292.000000	0.003762
0.004067	24.000000	0.007096
0.004068	276.000000	0.003306
0.004069	144.000000	0.007080
0.004070	260.000000	0.003439
0.004071	280.000000	0.006400
0.004072	244.000000	0.003847
0.004073	268.000000	0.005436
0.004074	228.000000	0.004609
0.004075	256.000000	0.004467
0.004076	24.000000	0.005069
0.004077	240.000000	0.003772
0.004078	0.000000	0.005888
0.004079	228.000000	0.003310
0.004080	336.000000	0.006636
0.004081	208.000000	0.003312
0.004082	108.000000	0.007182
0.004083	192.000000	0.003595
0.004084	80.000000	0.006706
0.004085	348.000000	0.004096
0.004086	212.000000	0.006066
0.004087	328.000000	0.004545
0.004088	200.000000	0.005417
0.004089	304.000000	0.004831
0.004090	184.000000	0.004920
0.004091	284.000000	0.005134
0.004092	168.000000	0.004830
0.004093	264.000000	0.005495
0.004094	148.000000	0.004987
0.004095	48.000000	0.005748
0.004096	296.000000	0.005310
0.004097	24.000000	0.005566
0.004098	272.000000	0.005312
0.004099	4.000000	0.005413
0.004100	248.000000	0.005181
0.004101	156.000000	0.005222
0.004102	224.000000	0.005140
0.004103	136.000000	0.005250
0.004104	208.000000	0.004951
0.004105	120.000000	0.005509
0.004106	0.000000	0.004667
0.004107	100.000000	0.006155
0.004108	340.000000	0.004354
0.004109	236.000000	0.006845
0.004110	136.000000	0.004110
0.004111	204.000000	0.006647
0.004112	116.000000	0.003755
0.004113	176.000000	0.006281
0.004114	100.000000	0.003851
0.004115	152.000000	0.005865
0.004116	80.000000	0.004141
0.004117	308.000000	0.005085
0.004118	64.000000	0.004894
0.004119	104.000000	0.004338
0.004120	48.000000	0.005793
0.004121	88.000000	0.003792
0.004122	40.000000	0.006825
0.004123	68.000000	0.003348
0.004124	144.000000	0.007045
0.004125	52.000000	0.003378
0.004126	116.000000	0.006525
0.004127	36.000000	0.003737
0.004128	92.000000	0.006124
0.004129	16.000000	0.004360
0.004130	64.000000	0.005318
0.004131	356.000000	0.005229
0.004132	44.000000	0.004746
0.004133	144.000000	0.006210
0.004134	28.000000	0.004226
0.004135	116.000000	0.006485
0.004136	12.000000	0.004237
0.004137	80.000000	0.006220
0.004138	352.000000	0.004424
0.004139	48.000000	0.005798
0.004140	336.000000	0.005145
0.004141	28.000000	0.005103
0.004142	312.000000	0.005990
0.004143	8.000000	0.004426
0.004144	92.000000	0.006555
0.004145	352.000000	0.003871
0.004146	60.000000	0.006558
0.004147	336.000000	0.003767
0.004148	32.000000	0.006032
0.004149	316.000000	0.003966
0.004150	188.000000	0.005187
0.004151	300.000000	0.004556
0.004152	344.000000	0.004653
0.004153	284.000000	0.005391
0.004154	324.000000	0.004033
0.004155	272.000000	0.006535
0.004156	308.000000	0.003254
0.004157	296.000000	0.007273
0.004158	292.000000	0.003019
0.004159	312.000000	0.006677
0.004160	276.000000	0.003034
0.004161	300.000000	0.005801
0.004162	260.000000	0.003553
0.004163	288.000000	0.005061
0.004164	240.000000	0.004395
0.004165	276.000000	0.004270
0.004166	228.000000	0.005403
0.004167	260.000000	0.003573
0.004168	208.000000	0.006497
0.004169	244.000000	0.003301
0.004170	152.000000	0.007205
0.004171	228.000000	0.003262
0.004172	124.000000	0.007015
0.004173	208.000000	0.003642
0.004174	244.000000	0.006574
0.004175	188.000000	0.004185
0.004176	232.000000	0.006128
0.004177	344.000000	0.004911
0.004178	220.000000	0.005426
0.004179	320.000000	0.005377
0.004180	200.000000	0.005101
0.004181	296.000000	0.005520
0.004182	184.000000	0.004939
0.004183	84.000000	0.005479
0.004184	164.000000	0.005371
0.004185	64.000000	0.005385
0.004186	140.000000	0.005721
0.004187	44.000000	0.005154
0.004188	284.000000	0.005763
0.004189	200.000000	0.005198
0.004190	260.000000	0.005482
0.004191	180.000000	0.005214
0.004192	52.000000	0.005110
0.004193	156.000000	0.005344
0.004194	32.000000	0.004421
0.004195	140.000000	0.005806
0.004196	16.000000	0.003970
0.004197	120.000000	0.006494
0.004198	356.000000	0.003665
0.004199	8.000000	0.007508
0.004200	156.000000	0.003241
0.004201	4.000000	0.006660
0.004202	136.000000	0.003178
0.004203	348.000000	0.005827
0.004204	120.000000	0.003349
0.004205	336.000000	0.004985
0.004206	104.000000	0.003878
0.004207	132.000000	0.004472
0.004208	88.000000	0.004714
0.004209	116.000000	0.003784
0.004210	72.000000	0.005691
0.004211	104.000000	0.003144
0.004212	68.000000	0.006668
0.004213	88.000000	0.002946
0.004214	80.000000	0.007122
0.004215	68.000000	0.002934
0.004216	88.000000	0.006631
0.004217	52.000000	0.003348
0.004218	84.000000	0.006049
0.004219	32.000000	0.003958
0.004220	72.000000	0.005367
0.004221	12.000000	0.004808
0.004222	60.000000	0.004723
0.004223	352.000000	0.005789
0.004224	40.000000	0.004447
0.004225	140.000000	0.006469
0.004226	24.000000	0.004244
0.004227	280.000000	0.006444
0.004228	8.000000	0.004666
0.004229	256.000000	0.006013
0.004230	344.000000	0.005130
0.004231	48.000000	0.005492
0.004232	320.000000	0.005718
0.004233	28.000000	0.004835
0.004234	108.000000	0.006040
0.004235	12.000000	0.004429
0.004236	84.000000	0.005960
0.004237	352.000000	0.004420
0.004238	228.000000	0.005564
0.004239	336.000000	0.004774
0.004240	208.000000	0.004830
0.004241	320.000000	0.005365
0.004242	192.000000	0.004102
0.004243	304.000000	0.006490
0.004244	348.000000	0.003721
0.004245	64.000000	0.007465
0.004246	332.000000	0.003421
0.004247	180.000000	0.006698
0.004248	312.000000	0.003318
0.004249	168.000000	0.005981
0.004250	296.000000	0.003691
0.004251	332.000000	0.005075
0.004252	280.000000	0.004280
0.004253	316.000000	0.004251
0.004254	268.000000	0.005206
0.004255	300.000000	0.003410
0.004256	256.000000	0.006346
0.004257	284.000000	0.003000
0.004258	260.000000	0.006997
0.004259	268.000000	0.002806
0.004260	272.000000	0.006925
0.004261	252.000000	0.003079
0.004262	272.000000	0.006224
0.004263	232.000000	0.003524
0.004264	264.000000	0.005470
0.004265	216.000000	0.004403
0.004266	252.000000	0.004611
0.004267	196.000000	0.005397
0.004268	236.000000	0.004141
0.004269	176.000000	0.006236
0.004270	220.000000	0.003717
0.004271	132.000000	0.006807
0.004272	204.000000	0.003899
0.004273	280.000000	0.006650
0.004274	188.000000	0.004242
0.004275	60.000000	0.005807
0.004276	168.000000	0.004989
0.004277	216.000000	0.005125
0.004278	148.000000	0.005622
0.004279	204.000000	0.004498
0.004280	124.000000	0.006556
0.004281	184.000000	0.004075
0.004282	80.000000	0.006545
0.004283	168.000000	0.004124
0.004284	232.000000	0.006020
0.004285	152.000000	0.004386
0.004286	204.000000	0.005374
0.004287	136.000000	0.004904
0.004288	180.000000	0.004536
0.004289	116.000000	0.005721
0.004290	160.000000	0.003945
0.004291	100.000000	0.006693
0.004292	144.000000	0.003405
0.004293	44.000000	0.007423
0.004294	128.000000	0.003266
0.004295	172.000000	0.006730
0.004296	112.000000	0.003285
0.004297	324.000000	0.005853
0.004298	92.000000	0.003713
0.004299	124.000000	0.004960
0.004300	72.000000	0.004394
0.004301	108.000000	0.004207
0.004302	56.000000	0.005162
0.004303	92.000000	0.003584
0.004304	40.000000	0.006150
0.004305	80.000000	0.003530
0.004306	0.000000	0.007099
0.004307	60.000000	0.003268
0.004308	68.000000	0.007373
0.004309	40.000000	0.003450
0.004310	72.000000	0.006763
0.004311	20.000000	0.003598
0.004312	244.000000	0.006127
0.004313	4.000000	0.004279
0.004314	48.000000	0.005615
0.004315	336.000000	0.004722
0.004316	32.000000	0.005363
0.004317	316.000000	0.005079
0.004318	12.000000	0.005136
0.004319	292.000000	0.005421
0.004320	348.000000	0.004946
0.004321	272.000000	0.005841
0.004322	328.000000	0.004870
0.004323	60.000000	0.005789
0.004324	300.000000	0.004759
0.004325	40.000000	0.005843
0.004326	280.000000	0.004411
0.004327	16.000000	0.006088
0.004328	260.000000	0.004295
0.004329	348.000000	0.006320
0.004330	240.000000	0.004153
0.004331	324.000000	0.006670
0.004332	220.000000	0.004166
0.004333	296.000000	0.006838
0.004334	200.000000	0.004082
0.004335	240.000000	0.006460
0.004336	0.000000	0.004170
0.004337	224.000000	0.005803
0.004338	160.000000	0.004353
0.004339	204.000000	0.005275
0.004340	140.000000	0.004814
0.004341	184.000000	0.004889
0.004342	116.000000	0.005295
0.004343	340.000000	0.004400
0.004344	100.000000	0.006035
0.004345	324.000000	0.003965
0.004346	72.000000	0.006783
0.004347	308.000000	0.003668
0.004348	204.000000	0.006992
0.004349	108.000000	0.003727
0.004350	184.000000	0.006918
0.004351	88.000000	0.003894
0.004352	156.000000	0.006577
0.004353	68.000000	0.004144
0.004354	292.000000	0.005788
0.004355	48.000000	0.004733
0.004356	280.000000	0.005269
0.004357	24.000000	0.005265
0.004358	260.000000	0.004907
0.004359	8.000000	0.005760
0.004360	60.000000	0.004808
0.004361	148.000000	0.006141
0.004362	40.000000	0.004885
0.004363	124.000000	0.005934
0.004364	16.000000	0.004922
0.004365	104.000000	0.005911
0.004366	0.000000	0.005131
0.004367	76.000000	0.005778
0.004368	336.000000	0.005289
0.004369	232.000000	0.005434
0.004370	312.000000	0.005571
0.004371	212.000000	0.005530
0.004372	100.000000	0.005304
0.004373	192.000000	0.005696
0.004374	80.000000	0.004963
0.004375	352.000000	0.005920
0.004376	60.000000	0.004878
0.004377	324.000000	0.006344
0.004378	212.000000	0.004655
0.004379	296.000000	0.006475
0.004380	192.000000	0.004382
0.004381	68.000000	0.006476
0.004382	176.000000	0.004422
0.004383	48.000000	0.005973
0.004384	156.000000	0.004450
0.004385	28.000000	0.005350
0.004386	140.000000	0.004969
0.004387	180.000000	0.004899
0.004388	116.000000	0.005609
0.004389	164.000000	0.004424
0.004390	268.000000	0.006280
0.004391	148.000000	0.004033
0.004392	244.000000	0.006799
0.004393	128.000000	0.003832
0.004394	212.000000	0.007018
0.004395	108.000000	0.003802
0.004396	348.000000	0.006522
0.004397	92.000000	0.004118
0.004398	324.000000	0.006054
0.004399	68.000000	0.004510
0.004400	308.000000	0.005735
0.004401	52.000000	0.005181
0.004402	100.000000	0.005202
0.004403	28.000000	0.005843
0.004404	84.000000	0.004945
0.004405	352.000000	0.006229
0.004406	64.000000	0.004696
0.004407	328.000000	0.006138
0.004408	40.000000	0.004858
0.004409	300.000000	0.005958
0.004410	20.000000	0.005025
0.004411	280.000000	0.005731
0.004412	180.000000	0.005365
0.004413	72.000000	0.005335
0.004414	160.000000	0.005730
0.004415	52.000000	0.005199
0.004416	132.000000	0.005814
0.004417	32.000000	0.005122
0.004418	280.000000	0.005441
0.004419	12.000000	0.005376
0.004420	256.000000	0.005177
0.004421	348.000000	0.005558
0.004422	236.000000	0.004833
0.004423	332.000000	0.005871
0.004424	216.000000	0.004676
0.004425	312.000000	0.006386
0.004426	196.000000	0.004573
0.004427	92.000000	0.006751
0.004428	348.000000	0.004633
0.004429	228.000000	0.006311
0.004430	332.000000	0.004583
0.004431	204.000000	0.005836
0.004432	308.000000	0.004703
0.004433	184.000000	0.005192
0.004434	288.000000	0.005026
0.004435	164.000000	0.004834
0.004436	272.000000	0.005412
0.004437	144.000000	0.004482
0.004438	248.000000	0.006082
0.004439	124.000000	0.004501
0.004440	220.000000	0.006634
0.004441	104.000000	0.004319
0.004442	184.000000	0.006920
0.004443	80.000000	0.004266
0.004444	152.000000	0.006613
0.004445	60.000000	0.004233
0.004446	312.000000	0.006470
0.004447	44.000000	0.004471
0.004448	108.000000	0.006169
0.004449	20.000000	0.004764
0.004450	80.000000	0.006047
0.004451	180.000000	0.005200
0.004452	48.000000	0.005628
0.004453	336.000000	0.005401
0.004454	28.000000	0.005381
0.004455	128.000000	0.005508
0.004456	8.000000	0.005018
0.004457	108.000000	0.005628
0.004458	164.000000	0.004824
0.004459	84.000000	0.005696
0.004460	148.000000	0.004692
0.004461	60.000000	0.005946
0.004462	128.000000	0.004515
0.004463	40.000000	0.006312
0.004464	284.000000	0.004321
0.004465	16.000000	0.006886
0.004466	260.000000	0.004156
0.004467	340.000000	0.006952
0.004468	240.000000	0.003921
0.004469	120.000000	0.006852
0.004470	224.000000	0.003940
0.004471	96.000000	0.006543
0.004472	204.000000	0.004188
0.004473	68.000000	0.005864
0.004474	0.000000	0.004629
0.004475	220.000000	0.005021
0.004476	344.000000	0.004965
0.004477	204.000000	0.004424
0.004478	324.000000	0.005633
0.004479	188.000000	0.003832
0.004480	296.000000	0.006260
0.004481	168.000000	0.003631
0.004482	268.000000	0.006839
0.004483	152.000000	0.003532
0.004484	240.000000	0.007297
0.004485	312.000000	0.003563
0.004486	164.000000	0.006912
0.004487	296.000000	0.003883
0.004488	152.000000	0.006160
0.004489	272.000000	0.004150
0.004490	140.000000	0.005682
0.004491	252.000000	0.004611
0.004492	124.000000	0.005263
0.004493	232.000000	0.005045
0.004494	104.000000	0.004954
0.004495	212.000000	0.005742
0.004496	260.000000	0.004582
0.004497	188.000000	0.006093
0.004498	240.000000	0.004503
0.004499	340.000000	0.006459
0.004500	216.000000	0.004322
0.004501	112.000000	0.006364
0.004502	200.000000	0.004350
0.004503	96.000000	0.005981
0.004504	184.000000	0.004452
0.004505	72.000000	0.005734
0.004506	160.000000	0.004790
0.004507	56.000000	0.005825
0.004508	136.000000	0.005093
0.004509	28.000000	0.005797
0.004510	288.000000	0.005343
0.004511	176.000000	0.005723
0.004512	84.000000	0.005389
0.004513	156.000000	0.005594
0.004514	60.000000	0.005290
0.004515	136.000000	0.005485
0.004516	36.000000	0.005088
0.004517	116.000000	0.005731
0.004518	20.000000	0.005136
0.004519	88.000000	0.005685
0.004520	0.000000	0.005197
0.004521	60.000000	0.005673
0.004522	332.000000	0.005394
0.004523	32.000000	0.005340
0.004524	308.000000	0.005396
0.004525	12.000000	0.005188
0.004526	108.000000	0.005628
0.004527	352.000000	0.004730
0.004528	84.000000	0.005879
0.004529	332.000000	0.004729
0.004530	60.000000	0.006122
0.004531	312.000000	0.004636
0.004532	220.000000	0.006354
0.004533	104.000000	0.004633
0.004534	4.000000	0.006396
0.004535	264.000000	0.004546
0.004536	336.000000	0.006387
0.004537	64.000000	0.004467
0.004538	308.000000	0.006129
0.004539	44.000000	0.004574
0.004540	284.000000	0.005844
0.004541	24.000000	0.004733
0.004542	256.000000	0.005449
0.004543	4.000000	0.005187
0.004544	232.000000	0.005143
0.004545	340.000000	0.005530
0.004546	216.000000	0.004862
0.004547	312.000000	0.005820
0.004548	12.000000	0.004610
0.004549	288.000000	0.006082
0.004550	356.000000	0.004409
0.004551	268.000000	0.006388
0.004552	336.000000	0.004348
0.004553	240.000000	0.006534
0.004554	316.000000	0.004517
0.004555	204.000000	0.006499
0.004556	292.000000	0.004623
0.004557	180.000000	0.006041
0.004558	272.000000	0.004725
0.004559	156.000000	0.005817
0.004560	252.000000	0.004914
0.004561	132.000000	0.005516
0.004562	232.000000	0.005300
0.004563	288.000000	0.005353
0.004564	204.000000	0.005579
0.004565	268.000000	0.005352
0.004566	176.000000	0.005896
0.004567	244.000000	0.005246
0.004568	148.000000	0.005648
0.004569	220.000000	0.005274
0.004570	304.000000	0.005588
0.004571	200.000000	0.005152
0.004572	104.000000	0.005390
0.004573	180.000000	0.005406
0.004574	264.000000	0.005298
0.004575	152.000000	0.005572
0.004576	64.000000	0.005347
0.004577	124.000000	0.005552
0.004578	220.000000	0.005528
0.004579	100.000000	0.005086
0.004580	200.000000	0.005889
0.004581	80.000000	0.004692
0.004582	172.000000	0.006216
0.004583	60.000000	0.004205
0.004584	152.000000	0.006599
0.004585	40.000000	0.003885
0.004586	124.000000	0.007008
0.004587	24.000000	0.003842
0.004588	56.000000	0.006653
0.004589	180.000000	0.004117
0.004590	36.000000	0.005836
0.004591	164.000000	0.004222
0.004592	20.000000	0.005031
0.004593	144.000000	0.004532
0.004594	4.000000	0.004176
0.004595	124.000000	0.005037
0.004596	348.000000	0.003672
0.004597	104.000000	0.005790
0.004598	332.000000	0.003333
0.004599	88.000000	0.006663
0.004600	128.000000	0.003148
0.004601	324.000000	0.007233
0.004602	112.000000	0.003011
0.004603	316.000000	0.006859
0.004604	92.000000	0.003043
0.004605	308.000000	0.006170
0.004606	76.000000	0.003396
0.004607	104.000000	0.005409
0.004608	60.000000	0.004009
0.004609	88.000000	0.004755
0.004610	44.000000	0.004565
0.004611	72.000000	0.003997
0.004612	24.000000	0.005456
0.004613	56.000000	0.003599
0.004614	176.000000	0.006408
0.004615	40.000000	0.003326
0.004616	152.000000	0.007188
0.004617	24.000000	0.003464
0.004618	276.000000	0.006898
0.004619	8.000000	0.003616
0.004620	256.000000	0.006388
0.004621	348.000000	0.004191
0.004622	32.000000	0.006148
0.004623	144.000000	0.004728
0.004624	16.000000	0.005632
0.004625	120.000000	0.004899
0.004626	0.000000	0.005149
0.004627	100.000000	0.005274
0.004628	340.000000	0.005103
0.004629	80.000000	0.005491
0.004630	324.000000	0.005137
0.004631	224.000000	0.005380
0.004632	300.000000	0.005490
0.004633	204.000000	0.005425
0.004634	88.000000	0.005473
0.004635	184.000000	0.005519
0.004636	68.000000	0.005255
0.004637	332.000000	0.005390
0.004638	48.000000	0.005226
0.004639	312.000000	0.005305
0.004640	196.000000	0.005107
0.004641	296.000000	0.005314
0.004642	176.000000	0.004628
0.004643	276.000000	0.005783
0.004644	160.000000	0.004465
0.004645	256.000000	0.006378
0.004646	144.000000	0.004458
0.004647	28.000000	0.006453
0.004648	292.000000	0.004251
0.004649	8.000000	0.006317
0.004650	272.000000	0.004156
0.004651	144.000000	0.006002
0.004652	256.000000	0.004174
0.004653	132.000000	0.005505
0.004654	236.000000	0.004623
0.004655	112.000000	0.005265
0.004656	216.000000	0.005122
0.004657	96.000000	0.004997
0.004658	196.000000	0.005982
0.004659	244.000000	0.004491
0.004660	336.000000	0.006097
0.004661	224.000000	0.004317
0.004662	312.000000	0.005912
0.004663	208.000000	0.004144
0.004664	292.000000	0.006057
0.004665	188.000000	0.004400
0.004666	80.000000	0.005924
0.004667	168.000000	0.004730
0.004668	60.000000	0.005787
0.004669	144.000000	0.005261
0.004670	212.000000	0.005730
0.004671	292.000000	0.005322
0.004672	188.000000	0.005520
0.004673	272.000000	0.005124
0.004674	172.000000	0.005347
0.004675	252.000000	0.005155
0.004676	152.000000	0.005566
0.004677	48.000000	0.004992
0.004678	128.000000	0.005806
0.004679	28.000000	0.004829
0.004680	100.000000	0.006142
0.004681	8.000000	0.004976
0.004682	240.000000	0.005970
0.004683	152.000000	0.005011
0.004684	220.000000	0.005399
0.004685	132.000000	0.004858
0.004686	16.000000	0.005026
0.004687	116.000000	0.005057
0.004688	0.000000	0.004631
0.004689	100.000000	0.005293
0.004690	340.000000	0.004290
0.004691	80.000000	0.005889
0.004692	320.000000	0.004208
0.004693	56.000000	0.006569
0.004694	300.000000	0.004211
0.004695	180.000000	0.006699
0.004696	96.000000	0.004253
0.004697	336.000000	0.006121
0.004698	76.000000	0.004356
0.004699	312.000000	0.005778
0.004700	56.000000	0.004524
0.004701	296.000000	0.005493
0.004702	36.000000	0.005112
0.004703	272.000000	0.005406
0.004704	12.000000	0.005563
0.004705	64.000000	0.005022
0.004706	348.000000	0.005842
0.004707	48.000000	0.004660
0.004708	312.000000	0.005835
0.004709	28.000000	0.004661
0.004710	292.000000	0.005597
0.004711	12.000000	0.004696
0.004712	272.000000	0.005446
0.004713	348.000000	0.004993
0.004714	252.000000	0.005613
0.004715	324.000000	0.005112
0.004716	232.000000	0.005826
0.004717	300.000000	0.005255
0.004718	212.000000	0.006136
0.004719	268.000000	0.004895
0.004720	352.000000	0.006094
0.004721	248.000000	0.004510
0.004722	332.000000	0.006167
0.004723	232.000000	0.004132
0.004724	304.000000	0.006410
0.004725	212.000000	0.004244
0.004726	272.000000	0.006283
0.004727	196.000000	0.004374
0.004728	232.000000	0.006025
0.004729	176.000000	0.004882
0.004730	216.000000	0.005067
0.004731	152.000000	0.005294
0.004732	200.000000	0.004436
0.004733	304.000000	0.005766
0.004734	180.000000	0.003875
0.004735	288.000000	0.006157
0.004736	164.000000	0.003603
0.004737	268.000000	0.006873
0.004738	144.000000	0.003515
0.004739	160.000000	0.007364
0.004740	128.000000	0.003741
0.004741	160.000000	0.006675
0.004742	284.000000	0.003935
0.004743	144.000000	0.006026
0.004744	264.000000	0.004109
0.004745	132.000000	0.005587
0.004746	248.000000	0.004527
0.004747	112.000000	0.005205
0.004748	224.000000	0.005075
0.004749	92.000000	0.004770
0.004750	208.000000	0.005611
0.004751	252.000000	0.004491
0.004752	356.000000	0.006230
0.004753	232.000000	0.004363
0.004754	328.000000	0.006574
0.004755	212.000000	0.004176
0.004756	116.000000	0.006536
0.004757	196.000000	0.004313
0.004758	92.000000	0.006456
0.004759	172.000000	0.004405
0.004760	68.000000	0.006361
0.004761	332.000000	0.004569
0.004762	220.000000	0.006323
0.004763	308.000000	0.004752
0.004764	196.000000	0.006275
0.004765	288.000000	0.004951
0.004766	172.000000	0.006038
0.004767	84.000000	0.004710
0.004768	316.000000	0.005918
0.004769	64.000000	0.004705
0.004770	296.000000	0.005539
0.004771	44.000000	0.004921
0.004772	276.000000	0.005193
0.004773	24.000000	0.005340
0.004774	256.000000	0.004905
0.004775	0.000000	0.005871
0.004776	48.000000	0.004493
0.004777	152.000000	0.006123
0.004778	32.000000	0.003999
0.004779	128.000000	0.006529
0.004780	16.000000	0.003736
0.004781	104.000000	0.006872
0.004782	356.000000	0.003758
0.004783	232.000000	0.006666
0.004784	340.000000	0.004029
0.004785	16.000000	0.006136
0.004786	320.000000	0.004461
0.004787	0.000000	0.005353
0.004788	116.000000	0.004999
0.004789	344.000000	0.004812
0.004790	92.000000	0.005547
0.004791	328.000000	0.004509
0.004792	72.000000	0.006098
0.004793	312.000000	0.004266
0.004794	52.000000	0.006625
0.004795	296.000000	0.004437
0.004796	188.000000	0.006621
0.004797	272.000000	0.004767
0.004798	328.000000	0.006042
0.004799	68.000000	0.004869
0.004800	308.000000	0.005231
0.004801	48.000000	0.005334
0.004802	292.000000	0.004710
0.004803	28.000000	0.005688
0.004804	276.000000	0.004437
0.004805	0.000000	0.006315
0.004806	260.000000	0.004426
0.004807	140.000000	0.006005
0.004808	244.000000	0.004607
0.004809	124.000000	0.005587
0.004810	224.000000	0.005289
0.004811	268.000000	0.004939
0.004812	16.000000	0.005938
0.004813	252.000000	0.004258
0.004814	352.000000	0.006333
0.004815	236.000000	0.003722
0.004816	332.000000	0.007042
0.004817	220.000000	0.003658
0.004818	84.000000	0.006863
0.004819	204.000000	0.003652
0.004820	232.000000	0.005822
0.004821	188.000000	0.004122
0.004822	220.000000	0.004784
0.004823	168.000000	0.004784
0.004824	204.000000	0.004073
0.004825	324.000000	0.005494
0.004826	192.000000	0.003550
0.004827	304.000000	0.006381
0.004828	172.000000	0.003240
0.004829	276.000000	0.007269
0.004830	156.000000	0.003096
0.004831	168.000000	0.007127
0.004832	140.000000	0.003420
0.004833	164.000000	0.006292
0.004834	120.000000	0.003814
0.004835	152.000000	0.005608
0.004836	280.000000	0.004272
0.004837	140.000000	0.004831
0.004838	260.000000	0.004998
0.004839	124.000000	0.004412
0.004840	236.000000	0.005707
0.004841	108.000000	0.004220
0.004842	212.000000	0.006449
0.004843	92.000000	0.004214
0.004844	352.000000	0.006858
0.004845	72.000000	0.004377
0.004846	324.000000	0.006461
0.004847	52.000000	0.004825
0.004848	116.000000	0.005853
0.004849	28.000000	0.005187
0.004850	96.000000	0.005474
0.004851	184.000000	0.005652
0.004852	76.000000	0.004978
0.004853	160.000000	0.005816
0.004854	60.000000	0.005044
0.004855	132.000000	0.005865
0.004856	44.000000	0.005221
0.004857	100.000000	0.005440
0.004858	20.000000	0.005795
0.004859	80.000000	0.004532
0.004860	356.000000	0.006311
0.004861	64.000000	0.004221
0.004862	332.000000	0.006970
0.004863	44.000000	0.003916
0.004864	288.000000	0.006837
0.004865	28.000000	0.003928
0.004866	60.000000	0.006289
0.004867	8.000000	0.004018
0.004868	44.000000	0.005400
0.004869	348.000000	0.004551
0.004870	28.000000	0.004488
0.004871	332.000000	0.004911
0.004872	12.000000	0.003848
0.004873	312.000000	0.005805
0.004874	352.000000	0.003277
0.004875	296.000000	0.006699
0.004876	336.000000	0.003140
0.004877	328.000000	0.007256
0.004878	320.000000	0.002960
0.004879	336.000000	0.006802
0.004880	300.000000	0.003222
0.004881	328.000000	0.006270
0.004882	284.000000	0.003555
0.004883	132.000000	0.005623
0.004884	264.000000	0.004101
0.004885	300.000000	0.004890
0.004886	244.000000	0.004562
0.004887	104.000000	0.004369
0.004888	228.000000	0.005358
0.004889	88.000000	0.004091
0.004890	200.000000	0.006053
0.004891	72.000000	0.004003
0.004892	176.000000	0.006641
0.004893	228.000000	0.004018
0.004894	312.000000	0.006707
0.004895	212.000000	0.004193
0.004896	292.000000	0.006412
0.004897	188.000000	0.004225
0.004898	76.000000	0.006337
0.004899	168.000000	0.004423
0.004900	56.000000	0.006108
0.004901	148.000000	0.004491
0.004902	36.000000	0.006012
0.004903	124.000000	0.004674
0.004904	16.000000	0.006115
0.004905	104.000000	0.004643
0.004906	160.000000	0.006136
0.004907	256.000000	0.004852
0.004908	136.000000	0.005747
0.004909	60.000000	0.004828
0.004910	112.000000	0.005437
0.004911	36.000000	0.005062
0.004912	88.000000	0.004957
0.004913	12.000000	0.005206
0.004914	72.000000	0.004819
0.004915	356.000000	0.005583
0.004916	52.000000	0.004358
0.004917	336.000000	0.006177
0.004918	212.000000	0.003998
0.004919	316.000000	0.006751
0.004920	8.000000	0.003840
0.004921	88.000000	0.006919
0.004922	348.000000	0.003868
0.004923	56.000000	0.006522
0.004924	332.000000	0.003816
0.004925	196.000000	0.005919
0.004926	312.000000	0.004224
0.004927	4.000000	0.005311
0.004928	292.000000	0.004710
0.004929	168.000000	0.004946
0.004930	276.000000	0.005506
0.004931	324.000000	0.004668
0.004932	248.000000	0.006310
0.004933	308.000000	0.004625
0.004934	32.000000	0.006376
0.004935	284.000000	0.004398
0.004936	0.000000	0.006196
0.004937	268.000000	0.004721
0.004938	332.000000	0.005522
0.004939	248.000000	0.005113
0.004940	312.000000	0.005087
0.004941	228.000000	0.005701
0.004942	296.000000	0.004662
0.004943	200.000000	0.006235
0.004944	276.000000	0.004515
0.004945	344.000000	0.005949
0.004946	256.000000	0.004516
0.004947	324.000000	0.005781
0.004948	240.000000	0.004860
0.004949	112.000000	0.005121
0.004950	220.000000	0.005355
0.004951	92.000000	0.004328
0.004952	204.000000	0.005878
0.004953	76.000000	0.003813
0.004954	184.000000	0.006784
0.004955	56.000000	0.003544
0.004956	292.000000	0.007141
0.004957	44.000000	0.003613
0.004958	64.000000	0.006238
0.004959	200.000000	0.003861
0.004960	52.000000	0.005348
0.004961	180.000000	0.004232
0.004962	40.000000	0.004635
0.004963	160.000000	0.004858
0.004964	24.000000	0.003969
0.004965	140.000000	0.005748
0.004966	8.000000	0.003461
0.004967	124.000000	0.006461
0.004968	172.000000	0.003301
0.004969	96.000000	0.007218
0.004970	336.000000	0.003425
0.004971	356.000000	0.007036
0.004972	136.000000	0.003601
0.004973	352.000000	0.006227
0.004974	120.000000	0.004200
0.004975	160.000000	0.005713
0.004976	96.000000	0.004790
0.004977	328.000000	0.005159
0.004978	72.000000	0.005603
0.004979	128.000000	0.004791
0.004980	52.000000	0.005939
0.004981	112.000000	0.004663
0.004982	196.000000	0.006041
0.004983	92.000000	0.004843
0.004984	172.000000	0.005931
0.004985	72.000000	0.005253
0.004986	320.000000	0.005644
0.004987	48.000000	0.005572
0.004988	300.000000	0.005021
0.004989	20.000000	0.005843
0.004990	284.000000	0.004868
0.004991	168.000000	0.005774
0.004992	264.000000	0.004844
0.004993	144.000000	0.005328
0.004994	248.000000	0.005142
0.004995	124.000000	0.004801
0.004996	232.000000	0.005778
0.004997	104.000000	0.004215
0.004998	220.000000	0.006373
0.004999	84.000000	0.003777


==> img/periodogram/przykladowy/oc.dat <==
-0.005000	260.000000	0.009379
-0.004999	260.000000	0.009523
-0.004998	64.000000	0.009474
-0.004997	252.000000	0.009281
-0.004996	252.000000	0.009336
-0.004995	248.000000	0.009317
-0.004994	244.000000	0.009217
-0.004993	240.000000	0.009129
-0.004992	236.000000	0.009068
-0.004991	232.000000	0.009025
-0.004990	228.000000	0.009106
-0.004989	228.000000	0.008998
-0.004988	224.000000	0.009115
-0.004987	220.000000	0.009014
-0.004986	220.000000	0.008837
-0.004985	216.000000	0.008908
-0.004984	212.000000	0.008994
-0.004983	208.000000	0.008948
-0.004982	204.000000	0.008840
-0.004981	200.000000	0.008913
-0.004980	200.000000	0.008979
-0.004979	188.000000	0.009064
-0.004978	188.000000	0.008880
-0.004977	184.000000	0.009000
-0.004976	180.000000	0.008899
-0.004975	176.000000	0.008996
-0.004974	172.000000	0.008925
-0.004973	172.000000	0.008864
-0.004972	164.000000	0.008847
-0.004971	156.000000	0.008798
-0.004970	156.000000	0.008729
-0.004969	152.000000	0.008949
-0.004968	144.000000	0.008618
-0.004967	140.000000	0.008621
-0.004966	136.000000	0.008625
-0.004965	136.000000	0.008626
-0.004964	132.000000	0.008558
-0.004963	128.000000	0.008334
-0.004962	124.000000	0.008341
-0.004961	120.000000	0.008352
-0.004960	116.000000	0.008088
-0.004959	116.000000	0.008010
-0.004958	108.000000	0.008022
-0.004957	104.000000	0.007910
-0.004956	100.000000	0.007888
-0.004955	100.000000	0.007747
-0.004954	100.000000	0.007739
-0.004953	92.000000	0.007669
-0.004952	88.000000	0.007544
-0.004951	88.000000	0.007593
-0.004950	84.000000	0.007470
-0.004949	80.000000	0.007204
-0.004948	76.000000	0.007274
-0.004947	72.000000	0.007311
-0.004946	72.000000	0.007261
-0.004945	68.000000	0.007121
-0.004944	64.000000	0.007008
-0.004943	64.000000	0.007111
-0.004942	60.000000	0.007022
-0.004941	56.000000	0.006914
-0.004940	56.000000	0.006902
-0.004939	52.000000	0.006874
-0.004938	48.000000	0.006849
-0.004937	44.000000	0.006931
-0.004936	44.000000	0.007042
-0.004935	40.000000	0.006901
-0.004934	36.000000	0.006719
-0.004933	36.000000	0.006803
-0.004932	32.000000	0.007006
-0.004931	28.000000	0.006969
-0.004930	24.000000	0.006790
-0.004929	20.000000	0.006912
-0.004928	20.000000	0.007047
-0.004927	16.000000	0.007144
-0.004926	12.000000	0.007045
-0.004925	12.000000	0.006989
-0.004924	8.000000	0.007147
-0.004923	4.000000	0.007176
-0.004922	0.000000	0.007189
-0.004921	356.000000	0.007292
-0.004920	356.000000	0.007281
-0.004919	352.000000	0.007338
-0.004918	348.000000	0.007291
-0.004917	344.000000	0.007454
-0.004916	340.000000	0.007430
-0.004915	340.000000	0.007427
-0.004914	336.000000	0.007455
-0.004913	332.000000	0.007528
-0.004912	328.000000	0.007554
-0.004911	324.000000	0.007377
-0.004910	324.000000	0.007463
-0.004909	320.000000	0.007592
-0.004908	316.000000	0.007606
-0.004907	312.000000	0.007514
-0.004906	124.000000	0.007509
-0.004905	120.000000	0.007627
-0.004904	120.000000	0.007653
-0.004903	300.000000	0.007493
-0.004902	296.000000	0.007466
-0.004901	112.000000	0.007525
-0.004900	108.000000	0.007514
-0.004899	288.000000	0.007505
-0.004898	100.000000	0.007567
-0.004897	96.000000	0.007475
-0.004896	92.000000	0.007478
-0.004895	92.000000	0.007480
-0.004894	88.000000	0.007594
-0.004893	268.000000	0.007573
-0.004892	80.000000	0.007386
-0.004891	80.000000	0.007527
-0.004890	76.000000	0.007609
-0.004889	256.000000	0.007572
-0.004888	252.000000	0.007517
-0.004887	68.000000	0.007552
-0.004886	64.000000	0.007627
-0.004885	60.000000	0.007767
-0.004884	60.000000	0.007736
-0.004883	56.000000	0.007814
-0.004882	52.000000	0.007769
-0.004881	232.000000	0.007675
-0.004880	232.000000	0.007806
-0.004879	228.000000	0.007952
-0.004878	224.000000	0.007947
-0.004877	220.000000	0.008003
-0.004876	216.000000	0.008176
-0.004875	216.000000	0.008324
-0.004874	216.000000	0.008389
-0.004873	212.000000	0.008308
-0.004872	208.000000	0.008440
-0.004871	204.000000	0.008607
-0.004870	204.000000	0.008565
-0.004869	200.000000	0.008664
-0.004868	196.000000	0.008785
-0.004867	192.000000	0.009003
-0.004866	192.000000	0.009155
-0.004865	188.000000	0.009153
-0.004864	184.000000	0.009386
-0.004863	180.000000	0.009441
-0.004862	176.000000	0.009317
-0.004861	168.000000	0.009554
-0.004860	168.000000	0.009577
-0.004859	164.000000	0.009775
-0.004858	164.000000	0.009820
-0.004857	328.000000	0.009871
-0.004856	312.000000	0.009995
-0.004855	304.000000	0.010122
-0.004854	316.000000	0.010013
-0.004853	300.000000	0.009958
-0.004852	292.000000	0.010068
-0.004851	292.000000	0.010078
-0.004850	288.000000	0.010050
-0.004849	284.000000	0.009910
-0.004848	280.000000	0.010022
-0.004847	272.000000	0.010051
-0.004846	272.000000	0.009864
-0.004845	264.000000	0.009837
-0.004844	260.000000	0.009911
-0.004843	256.000000	0.009885
-0.004842	248.000000	0.009821
-0.004841	248.000000	0.009698
-0.004840	244.000000	0.009780
-0.004839	244.000000	0.009790
-0.004838	240.000000	0.009668
-0.004837	236.000000	0.009637
-0.004836	232.000000	0.009705
-0.004835	228.000000	0.009573
-0.004834	224.000000	0.009595
-0.004833	220.000000	0.009641
-0.004832	220.000000	0.009686
-0.004831	216.000000	0.009565
-0.004830	212.000000	0.009610
-0.004829	212.000000	0.009630
-0.004828	208.000000	0.009760
-0.004827	204.000000	0.009630
-0.004826	196.000000	0.009686
-0.004825	192.000000	0.009795
-0.004824	188.000000	0.009844
-0.004823	184.000000	0.009730
-0.004822	180.000000	0.009757
-0.004821	176.000000	0.009901
-0.004820	172.000000	0.009756
-0.004819	168.000000	0.009834
-0.004818	324.000000	0.009661
-0.004817	316.000000	0.009676
-0.004816	316.000000	0.009651
-0.004815	312.000000	0.009528
-0.004814	308.000000	0.009478
-0.004813	300.000000	0.009267
-0.004812	296.000000	0.009160
-0.004811	296.000000	0.009211
-0.004810	292.000000	0.009073
-0.004809	288.000000	0.008929
-0.004808	284.000000	0.008823
-0.004807	284.000000	0.008831
-0.004806	280.000000	0.008840
-0.004805	272.000000	0.008646
-0.004804	272.000000	0.008477
-0.004803	268.000000	0.008429
-0.004802	264.000000	0.008206
-0.004801	260.000000	0.008250
-0.004800	260.000000	0.008175
-0.004799	256.000000	0.008021
-0.004798	252.000000	0.007957
-0.004797	252.000000	0.008030
-0.004796	248.000000	0.007920
-0.004795	244.000000	0.007847
-0.004794	240.000000	0.007698
-0.004793	240.000000	0.007624
-0.004792	236.000000	0.007632
-0.004791	232.000000	0.007539
-0.004790	228.000000	0.007438
-0.004789	228.000000	0.007413
-0.004788	224.000000	0.007398
-0.004787	220.000000	0.007492
-0.004786	220.000000	0.007381
-0.004785	216.000000	0.007311
-0.004784	212.000000	0.007251
-0.004783	212.000000	0.007315
-0.004782	208.000000	0.007340
-0.004781	204.000000	0.007255
-0.004780	200.000000	0.007239
-0.004779	196.000000	0.007260
-0.004778	196.000000	0.007339
-0.004777	192.000000	0.007281
-0.004776	192.000000	0.007289
-0.004775	188.000000	0.007185
-0.004774	180.000000	0.007297
-0.004773	180.000000	0.007398
-0.004772	176.000000	0.007330
-0.004771	172.000000	0.007304
-0.004770	168.000000	0.007281
-0.004769	164.000000	0.007290
-0.004768	164.000000	0.007356
-0.004767	160.000000	0.007228
-0.004766	156.000000	0.007297
-0.004765	152.000000	0.007323
-0.004764	148.000000	0.007346
-0.004763	144.000000	0.007285
-0.004762	140.000000	0.007286
-0.004761	136.000000	0.007246
-0.004760	136.000000	0.007240
-0.004759	132.000000	0.007265
-0.004758	128.000000	0.007190
-0.004757	124.000000	0.007154
-0.004756	124.000000	0.007018
-0.004755	116.000000	0.007096
-0.004754	116.000000	0.007146
-0.004753	112.000000	0.007063
-0.004752	108.000000	0.007024
-0.004751	104.000000	0.006983
-0.004750	100.000000	0.007009
-0.004749	100.000000	0.007017
-0.004748	96.000000	0.006847
-0.004747	92.000000	0.006845
-0.004746	88.000000	0.006885
-0.004745	88.000000	0.006944
-0.004744	84.000000	0.006878
-0.004743	80.000000	0.006855
-0.004742	76.000000	0.006864
-0.004741	260.000000	0.006861
-0.004740	256.000000	0.006899
-0.004739	252.000000	0.006848
-0.004738	248.000000	0.006796
-0.004737	248.000000	0.006736
-0.004736	244.000000	0.006696
-0.004735	240.000000	0.006864
-0.004734	240.000000	0.006854
-0.004733	236.000000	0.006743
-0.004732	232.000000	0.006722
-0.004731	228.000000	0.006854
-0.004730	228.000000	0.006914
-0.004729	224.000000	0.006884
-0.004728	220.000000	0.006924
-0.004727	220.000000	0.006906
-0.004726	220.000000	0.006952
-0.004725	216.000000	0.007007
-0.004724	212.000000	0.007071
-0.004723	208.000000	0.007023
-0.004722	208.000000	0.007070
-0.004721	204.000000	0.007265
-0.004720	200.000000	0.007304
-0.004719	200.000000	0.007359
-0.004718	196.000000	0.007422
-0.004717	192.000000	0.007418
-0.004716	192.000000	0.007572
-0.004715	188.000000	0.007525
-0.004714	188.000000	0.007698
-0.004713	184.000000	0.007731
-0.004712	180.000000	0.007748
-0.004711	176.000000	0.007854
-0.004710	172.000000	0.007953
-0.004709	172.000000	0.008027
-0.004708	168.000000	0.008117
-0.004707	164.000000	0.008102
-0.004706	164.000000	0.008211
-0.004705	160.000000	0.008195
-0.004704	156.000000	0.008205
-0.004703	156.000000	0.008312
-0.004702	152.000000	0.008381
-0.004701	148.000000	0.008458
-0.004700	148.000000	0.008479
-0.004699	144.000000	0.008492
-0.004698	140.000000	0.008585
-0.004697	136.000000	0.008731
-0.004696	136.000000	0.008591
-0.004695	132.000000	0.008689
-0.004694	128.000000	0.008636
-0.004693	128.000000	0.008799
-0.004692	128.000000	0.008775
-0.004691	124.000000	0.008752
-0.004690	120.000000	0.008778
-0.004689	116.000000	0.008865
-0.004688	116.000000	0.008805
-0.004687	112.000000	0.008928
-0.004686	108.000000	0.008911
-0.004685	108.000000	0.008848
-0.004684	108.000000	0.008820
-0.004683	104.000000	0.008896
-0.004682	100.000000	0.008952
-0.004681	100.000000	0.008825
-0.004680	96.000000	0.008842
-0.004679	92.000000	0.008965
-0.004678	92.000000	0.008986
-0.004677	92.000000	0.008952
-0.004676	88.000000	0.009010
-0.004675	84.000000	0.008970
-0.004674	80.000000	0.009076
-0.004673	80.000000	0.008935
-0.004672	76.000000	0.008969
-0.004671	72.000000	0.009011
-0.004670	72.000000	0.008905
-0.004669	72.000000	0.008938
-0.004668	68.000000	0.008992
-0.004667	64.000000	0.009000
-0.004666	64.000000	0.008929
-0.004665	60.000000	0.009050
-0.004664	60.000000	0.009071
-0.004663	56.000000	0.009136
-0.004662	56.000000	0.008996
-0.004661	52.000000	0.009049
-0.004660	52.000000	0.009110
-0.004659	48.000000	0.009085
-0.004658	48.000000	0.008998
-0.004657	44.000000	0.009060
-0.004656	40.000000	0.009109
-0.004655	40.000000	0.009146
-0.004654	40.000000	0.009058
-0.004653	36.000000	0.009151
-0.004652	36.000000	0.009224
-0.004651	32.000000	0.009103
-0.004650	224.000000	0.009015
-0.004649	220.000000	0.009034
-0.004648	216.000000	0.009163
-0.004647	216.000000	0.009012
-0.004646	212.000000	0.008963
-0.004645	208.000000	0.009000
-0.004644	208.000000	0.008877
-0.004643	204.000000	0.008863
-0.004642	204.000000	0.008920
-0.004641	200.000000	0.008982
-0.004640	196.000000	0.008760
-0.004639	192.000000	0.008901
-0.004638	192.000000	0.008932
-0.004637	188.000000	0.009033
-0.004636	184.000000	0.008849
-0.004635	184.000000	0.008772
-0.004634	180.000000	0.008850
-0.004633	176.000000	0.008921
-0.004632	172.000000	0.008785
-0.004631	168.000000	0.008800
-0.004630	168.000000	0.008774
-0.004629	164.000000	0.008691
-0.004628	160.000000	0.008843
-0.004627	156.000000	0.008811
-0.004626	156.000000	0.008685
-0.004625	152.000000	0.008608
-0.004624	148.000000	0.008677
-0.004623	144.000000	0.008643
-0.004622	140.000000	0.008587
-0.004621	140.000000	0.008426
-0.004620	136.000000	0.008499
-0.004619	132.000000	0.008483
-0.004618	128.000000	0.008621
-0.004617	124.000000	0.008465
-0.004616	124.000000	0.008292
-0.004615	120.000000	0.008321
-0.004614	116.000000	0.008272
-0.004613	112.000000	0.008206
-0.004612	112.000000	0.008092
-0.004611	108.000000	0.008028
-0.004610	104.000000	0.008103
-0.004609	100.000000	0.008026
-0.004608	100.000000	0.007988
-0.004607	96.000000	0.007989
-0.004606	92.000000	0.007870
-0.004605	268.000000	0.007816
-0.004604	268.000000	0.007842
-0.004603	264.000000	0.007775
-0.004602	264.000000	0.007594
-0.004601	260.000000	0.007582
-0.004600	256.000000	0.007549
-0.004599	252.000000	0.007514
-0.004598	252.000000	0.007514
-0.004597	248.000000	0.007479
-0.004596	244.000000	0.007553
-0.004595	240.000000	0.007451
-0.004594	240.000000	0.007488
-0.004593	236.000000	0.007429
-0.004592	232.000000	0.007368
-0.004591	232.000000	0.007344
-0.004590	228.000000	0.007387
-0.004589	224.000000	0.007470
-0.004588	224.000000	0.007443
-0.004587	220.000000	0.007383
-0.004586	216.000000	0.007561
-0.004585	216.000000	0.007638
-0.004584	212.000000	0.007436
-0.004583	208.000000	0.007474
-0.004582	204.000000	0.007577
-0.004581	204.000000	0.007556
-0.004580	200.000000	0.007537
-0.004579	196.000000	0.007689
-0.004578	192.000000	0.007836
-0.004577	192.000000	0.007898
-0.004576	188.000000	0.007842
-0.004575	184.000000	0.008086
-0.004574	180.000000	0.008068
-0.004573	180.000000	0.007972
-0.004572	176.000000	0.008080
-0.004571	172.000000	0.008183
-0.004570	168.000000	0.008310
-0.004569	164.000000	0.008195
-0.004568	160.000000	0.008242
-0.004567	156.000000	0.008403
-0.004566	152.000000	0.008549
-0.004565	152.000000	0.008386
-0.004564	144.000000	0.008469
-0.004563	140.000000	0.008536
-0.004562	140.000000	0.008468
-0.004561	136.000000	0.008560
-0.004560	132.000000	0.008495
-0.004559	128.000000	0.008537
-0.004558	124.000000	0.008672
-0.004557	120.000000	0.008555
-0.004556	116.000000	0.008681
-0.004555	112.000000	0.008729
-0.004554	112.000000	0.008514
-0.004553	104.000000	0.008640
-0.004552	104.000000	0.008657
-0.004551	100.000000	0.008789
-0.004550	96.000000	0.008627
-0.004549	92.000000	0.008562
-0.004548	84.000000	0.008687
-0.004547	80.000000	0.008833
-0.004546	84.000000	0.008648
-0.004545	72.000000	0.008666
-0.004544	72.000000	0.008801
-0.004543	68.000000	0.008934
-0.004542	64.000000	0.008765
-0.004541	60.000000	0.008711
-0.004540	56.000000	0.008740
-0.004539	56.000000	0.008770
-0.004538	52.000000	0.008769
-0.004537	48.000000	0.008875
-0.004536	44.000000	0.009016
-0.004535	44.000000	0.008976
-0.004534	40.000000	0.009111
-0.004533	36.000000	0.009197
-0.004532	32.000000	0.009329
-0.004531	32.000000	0.009150
-0.004530	28.000000	0.009204
-0.004529	208.000000	0.009346
-0.004528	204.000000	0.009493
-0.004527	200.000000	0.009459
-0.004526	196.000000	0.009560
-0.004525	196.000000	0.009611
-0.004524	192.000000	0.009656
-0.004523	188.000000	0.009749
-0.004522	184.000000	0.009831
-0.004521	344.000000	0.009723
-0.004520	336.000000	0.009810
-0.004519	332.000000	0.009815
-0.004518	316.000000	0.009759
-0.004517	312.000000	0.009727
-0.004516	312.000000	0.009676
-0.004515	304.000000	0.009699
-0.004514	300.000000	0.009564
-0.004513	296.000000	0.009526
-0.004512	292.000000	0.009466
-0.004511	292.000000	0.009404
-0.004510	288.000000	0.009157
-0.004509	284.000000	0.009157
-0.004508	280.000000	0.009082
-0.004507	276.000000	0.008810
-0.004506	272.000000	0.008800
-0.004505	268.000000	0.008761
-0.004504	264.000000	0.008692
-0.004503	260.000000	0.008458
-0.004502	256.000000	0.008416
-0.004501	256.000000	0.008508
-0.004500	252.000000	0.008386
-0.004499	248.000000	0.008111
-0.004498	244.000000	0.008102
-0.004497	240.000000	0.008092
-0.004496	240.000000	0.007974
-0.004495	232.000000	0.007748
-0.004494	232.000000	0.007826
-0.004493	228.000000	0.007812
-0.004492	224.000000	0.007844
-0.004491	220.000000	0.007633
-0.004490	220.000000	0.007703
-0.004489	216.000000	0.007621
-0.004488	212.000000	0.007516
-0.004487	212.000000	0.007411
-0.004486	208.000000	0.007383
-0.004485	204.000000	0.007409
-0.004484	200.000000	0.007252
-0.004483	196.000000	0.007299
-0.004482	196.000000	0.007449
-0.004481	192.000000	0.007448
-0.004480	188.000000	0.007272
-0.004479	184.000000	0.007388
-0.004478	184.000000	0.007239
-0.004477	176.000000	0.007320
-0.004476	172.000000	0.007143
-0.004475	172.000000	0.007176
-0.004474	168.000000	0.007192
-0.004473	164.000000	0.007146
-0.004472	160.000000	0.007074
-0.004471	156.000000	0.007191
-0.004470	152.000000	0.007159
-0.004469	152.000000	0.007056
-0.004468	148.000000	0.007018
-0.004467	144.000000	0.006900
-0.004466	140.000000	0.006912
-0.004465	136.000000	0.006800
-0.004464	132.000000	0.006732
-0.004463	128.000000	0.006734
-0.004462	124.000000	0.006733
-0.004461	120.000000	0.006512
-0.004460	120.000000	0.006568
-0.004459	116.000000	0.006467
-0.004458	112.000000	0.006455
-0.004457	108.000000	0.006232
-0.004456	108.000000	0.006239
-0.004455	104.000000	0.006226
-0.004454	100.000000	0.006150
-0.004453	96.000000	0.006096
-0.004452	92.000000	0.006009
-0.004451	92.000000	0.005989
-0.004450	88.000000	0.005967
-0.004449	84.000000	0.005888
-0.004448	80.000000	0.005848
-0.004447	80.000000	0.005799
-0.004446	76.000000	0.005733
-0.004445	72.000000	0.005723
-0.004444	68.000000	0.005685
-0.004443	64.000000	0.005618
-0.004442	60.000000	0.005581
-0.004441	60.000000	0.005638
-0.004440	56.000000	0.005634
-0.004439	56.000000	0.005697
-0.004438	52.000000	0.005582
-0.004437	48.000000	0.005553
-0.004436	48.000000	0.005563
-0.004435	44.000000	0.005540
-0.004434	40.000000	0.005639
-0.004433	36.000000	0.005644
-0.004432	32.000000	0.005643
-0.004431	32.000000	0.005721
-0.004430	28.000000	0.005816
-0.004429	24.000000	0.005874
-0.004428	24.000000	0.005799
-0.004427	20.000000	0.005819
-0.004426	16.000000	0.005929
-0.004425	12.000000	0.005960
-0.004424	8.000000	0.006050
-0.004423	4.000000	0.006246
-0.004422	4.000000	0.006186
-0.004421	0.000000	0.006261
-0.004420	356.000000	0.006343
-0.004419	352.000000	0.006537
-0.004418	352.000000	0.006311
-0.004417	348.000000	0.006390
-0.004416	344.000000	0.006437
-0.004415	340.000000	0.006544
-0.004414	336.000000	0.006563
-0.004413	332.000000	0.006592
-0.004412	332.000000	0.006672
-0.004411	328.000000	0.006715
-0.004410	324.000000	0.006765
-0.004409	320.000000	0.006823
-0.004408	316.000000	0.006991
-0.004407	316.000000	0.006751
-0.004406	312.000000	0.006778
-0.004405	308.000000	0.006780
-0.004404	304.000000	0.006936
-0.004403	300.000000	0.006877
-0.004402	296.000000	0.006876
-0.004401	296.000000	0.006907
-0.004400	292.000000	0.007063
-0.004399	288.000000	0.006922
-0.004398	284.000000	0.006998
-0.004397	284.000000	0.006789
-0.004396	280.000000	0.006970
-0.004395	276.000000	0.006926
-0.004394	272.000000	0.006896
-0.004393	268.000000	0.007073
-0.004392	268.000000	0.007015
-0.004391	264.000000	0.006994
-0.004390	260.000000	0.007004
-0.004389	256.000000	0.007210
-0.004388	256.000000	0.007082
-0.004387	252.000000	0.006994
-0.004386	248.000000	0.006983
-0.004385	244.000000	0.007193
-0.004384	244.000000	0.007140
-0.004383	240.000000	0.007128
-0.004382	236.000000	0.007221
-0.004381	232.000000	0.007470
-0.004380	232.000000	0.007375
-0.004379	228.000000	0.007456
-0.004378	224.000000	0.007633
-0.004377	224.000000	0.007744
-0.004376	220.000000	0.007494
-0.004375	216.000000	0.007545
-0.004374	216.000000	0.007823
-0.004373	212.000000	0.007920
-0.004372	208.000000	0.007842
-0.004371	204.000000	0.008001
-0.004370	204.000000	0.008256
-0.004369	200.000000	0.008289
-0.004368	196.000000	0.008425
-0.004367	196.000000	0.008410
-0.004366	192.000000	0.008608
-0.004365	188.000000	0.008502
-0.004364	184.000000	0.008548
-0.004363	180.000000	0.008850
-0.004362	180.000000	0.008961
-0.004361	176.000000	0.009029
-0.004360	176.000000	0.009176
-0.004359	168.000000	0.009331
-0.004358	164.000000	0.009453
-0.004357	164.000000	0.009510
-0.004356	160.000000	0.009330
-0.004355	156.000000	0.009443
-0.004354	152.000000	0.009588
-0.004353	148.000000	0.009611
-0.004352	144.000000	0.009767
-0.004351	144.000000	0.009872
-0.004350	140.000000	0.009960
-0.004349	136.000000	0.010000
-0.004348	132.000000	0.010077
-0.004347	128.000000	0.010211
-0.004346	128.000000	0.010102
-0.004345	124.000000	0.010126
-0.004344	120.000000	0.010234
-0.004343	116.000000	0.010260
-0.004342	112.000000	0.010226
-0.004341	112.000000	0.010251
-0.004340	200.000000	0.010210
-0.004339	200.000000	0.010179
-0.004338	192.000000	0.010126
-0.004337	188.000000	0.010109
-0.004336	188.000000	0.009904
-0.004335	188.000000	0.010083
-0.004334	184.000000	0.010216
-0.004333	180.000000	0.009979
-0.004332	176.000000	0.010003
-0.004331	172.000000	0.010013
-0.004330	168.000000	0.010006
-0.004329	164.000000	0.009755
-0.004328	160.000000	0.009650
-0.004327	156.000000	0.009777
-0.004326	152.000000	0.009720
-0.004325	152.000000	0.009612
-0.004324	144.000000	0.009672
-0.004323	144.000000	0.009714
-0.004322	140.000000	0.009603
-0.004321	136.000000	0.009386
-0.004320	136.000000	0.009377
-0.004319	128.000000	0.009358
-0.004318	128.000000	0.009144
-0.004317	124.000000	0.009078
-0.004316	120.000000	0.009108
-0.004315	116.000000	0.009020
-0.004314	116.000000	0.008880
-0.004313	112.000000	0.008899
-0.004312	108.000000	0.008804
-0.004311	104.000000	0.008812
-0.004310	100.000000	0.008660
-0.004309	100.000000	0.008517
-0.004308	96.000000	0.008514
-0.004307	92.000000	0.008356
-0.004306	92.000000	0.008299
-0.004305	88.000000	0.008253
-0.004304	84.000000	0.008212
-0.004303	80.000000	0.008149
-0.004302	80.000000	0.008122
-0.004301	76.000000	0.008104
-0.004300	72.000000	0.008119
-0.004299	72.000000	0.007945
-0.004298	68.000000	0.007844
-0.004297	64.000000	0.007871
-0.004296	60.000000	0.007931
-0.004295	60.000000	0.007742
-0.004294	56.000000	0.007623
-0.004293	56.000000	0.007684
-0.004292	52.000000	0.007725
-0.004291	52.000000	0.007685
-0.004290	48.000000	0.007605
-0.004289	44.000000	0.007721
-0.004288	40.000000	0.007617
-0.004287	40.000000	0.007617
-0.004286	36.000000	0.007642
-0.004285	32.000000	0.007676
-0.004284	32.000000	0.007594
-0.004283	28.000000	0.007627
-0.004282	200.000000	0.007744
-0.004281	24.000000	0.007817
-0.004280	196.000000	0.007711
-0.004279	192.000000	0.007714
-0.004278	188.000000	0.007786
-0.004277	188.000000	0.007688
-0.004276	184.000000	0.007738
-0.004275	180.000000	0.007749
-0.004274	176.000000	0.007815
-0.004273	172.000000	0.007730
-0.004272	172.000000	0.007765
-0.004271	168.000000	0.007825
-0.004270	164.000000	0.007848
-0.004269	160.000000	0.007816
-0.004268	156.000000	0.007874
-0.004267	156.000000	0.007916
-0.004266	152.000000	0.007904
-0.004265	148.000000	0.007860
-0.004264	144.000000	0.007926
-0.004263	144.000000	0.007867
-0.004262	140.000000	0.007750
-0.004261	136.000000	0.007870
-0.004260	132.000000	0.007877
-0.004259	132.000000	0.007927
-0.004258	128.000000	0.007797
-0.004257	124.000000	0.007895
-0.004256	120.000000	0.007883
-0.004255	116.000000	0.007931
-0.004254	116.000000	0.007934
-0.004253	112.000000	0.007822
-0.004252	108.000000	0.007785
-0.004251	104.000000	0.007869
-0.004250	104.000000	0.007853
-0.004249	100.000000	0.007808
-0.004248	96.000000	0.007885
-0.004247	96.000000	0.007838
-0.004246	92.000000	0.007899
-0.004245	88.000000	0.007928
-0.004244	84.000000	0.007951
-0.004243	84.000000	0.007951
-0.004242	80.000000	0.007890
-0.004241	76.000000	0.007877
-0.004240	76.000000	0.008026
-0.004239	72.000000	0.007895
-0.004238	68.000000	0.008009
-0.004237	244.000000	0.008057
-0.004236	240.000000	0.008130
-0.004235	236.000000	0.008127
-0.004234	236.000000	0.008138
-0.004233	232.000000	0.008209
-0.004232	228.000000	0.008082
-0.004231	228.000000	0.008190
-0.004230	224.000000	0.008271
-0.004229	224.000000	0.008309
-0.004228	220.000000	0.008216
-0.004227	216.000000	0.008357
-0.004226	212.000000	0.008468
-0.004225	212.000000	0.008527
-0.004224	212.000000	0.008515
-0.004223	208.000000	0.008677
-0.004222	204.000000	0.008716
-0.004221	204.000000	0.008835
-0.004220	200.000000	0.008746
-0.004219	196.000000	0.008895
-0.004218	196.000000	0.008921
-0.004217	192.000000	0.008916
-0.004216	192.000000	0.009066
-0.004215	188.000000	0.009220
-0.004214	184.000000	0.009384
-0.004213	184.000000	0.009328
-0.004212	180.000000	0.009541
-0.004211	176.000000	0.009550
-0.004210	172.000000	0.009687
-0.004209	172.000000	0.009584
-0.004208	168.000000	0.009703
-0.004207	164.000000	0.009790
-0.004206	160.000000	0.009842
-0.004205	160.000000	0.009887
-0.004204	156.000000	0.010059
-0.004203	152.000000	0.010170
-0.004202	156.000000	0.010164
-0.004201	148.000000	0.010114
-0.004200	68.000000	0.010228
-0.004199	60.000000	0.010149
-0.004198	140.000000	0.010233
-0.004197	136.000000	0.010261
-0.004196	52.000000	0.010182
-0.004195	52.000000	0.010101
-0.004194	44.000000	0.010247
-0.004193	44.000000	0.010182
-0.004192	44.000000	0.010108
-0.004191	40.000000	0.010060
-0.004190	36.000000	0.010164
-0.004189	36.000000	0.010115
-0.004188	32.000000	0.010071
-0.004187	340.000000	0.010301
-0.004186	340.000000	0.010218
-0.004185	20.000000	0.010210
-0.004184	336.000000	0.010149
-0.004183	328.000000	0.010054
-0.004182	328.000000	0.010055
-0.004181	324.000000	0.009977
-0.004180	324.000000	0.009892
-0.004179	316.000000	0.009788
-0.004178	312.000000	0.009720
-0.004177	312.000000	0.009768
-0.004176	308.000000	0.009632
-0.004175	304.000000	0.009512
-0.004174	300.000000	0.009534
-0.004173	296.000000	0.009387
-0.004172	292.000000	0.009210
-0.004171	292.000000	0.009037
-0.004170	288.000000	0.008951
-0.004169	284.000000	0.009044
-0.004168	280.000000	0.008806
-0.004167	280.000000	0.008727
-0.004166	276.000000	0.008806
-0.004165	272.000000	0.008676
-0.004164	268.000000	0.008507
-0.004163	268.000000	0.008309
-0.004162	264.000000	0.008243
-0.004161	260.000000	0.008105
-0.004160	260.000000	0.008074
-0.004159	256.000000	0.007926
-0.004158	252.000000	0.007953
-0.004157	252.000000	0.007729
-0.004156	248.000000	0.007618
-0.004155	244.000000	0.007648
-0.004154	244.000000	0.007632
-0.004153	240.000000	0.007486
-0.004152	236.000000	0.007309
-0.004151	232.000000	0.007249
-0.004150	232.000000	0.007330
-0.004149	228.000000	0.007129
-0.004148	224.000000	0.007053
-0.004147	224.000000	0.006942
-0.004146	220.000000	0.006878
-0.004145	216.000000	0.007037
-0.004144	216.000000	0.006927
-0.004143	212.000000	0.006946
-0.004142	208.000000	0.006817
-0.004141	204.000000	0.006810
-0.004140	204.000000	0.006785
-0.004139	204.000000	0.006710
-0.004138	200.000000	0.006621
-0.004137	196.000000	0.006666
-0.004136	192.000000	0.006631
-0.004135	192.000000	0.006698
-0.004134	184.000000	0.006759
-0.004133	184.000000	0.006683
-0.004132	180.000000	0.006628
-0.004131	180.000000	0.006685
-0.004130	176.000000	0.006607
-0.004129	172.000000	0.006628
-0.004128	168.000000	0.006537
-0.004127	164.000000	0.006564
-0.004126	160.000000	0.006566
-0.004125	160.000000	0.006464
-0.004124	156.000000	0.006602
-0.004123	152.000000	0.006562
-0.004122	148.000000	0.006532
-0.004121	148.000000	0.006504
-0.004120	144.000000	0.006534
-0.004119	140.000000	0.006410
-0.004118	136.000000	0.006334
-0.004117	136.000000	0.006369
-0.004116	132.000000	0.006354
-0.004115	128.000000	0.006260
-0.004114	124.000000	0.006241
-0.004113	120.000000	0.006278
-0.004112	120.000000	0.006321
-0.004111	116.000000	0.006178
-0.004110	112.000000	0.006121
-0.004109	108.000000	0.006106
-0.004108	108.000000	0.006054
-0.004107	104.000000	0.005953
-0.004106	100.000000	0.005942
-0.004105	96.000000	0.005929
-0.004104	96.000000	0.005859
-0.004103	92.000000	0.005929
-0.004102	88.000000	0.005905
-0.004101	88.000000	0.005884
-0.004100	84.000000	0.005828
-0.004099	80.000000	0.005788
-0.004098	76.000000	0.005766
-0.004097	76.000000	0.005787
-0.004096	72.000000	0.005772
-0.004095	68.000000	0.005760
-0.004094	64.000000	0.005714
-0.004093	64.000000	0.005824
-0.004092	60.000000	0.005804
-0.004091	56.000000	0.005786
-0.004090	56.000000	0.005792
-0.004089	52.000000	0.005820
-0.004088	48.000000	0.005881
-0.004087	48.000000	0.005915
-0.004086	44.000000	0.005825
-0.004085	40.000000	0.005970
-0.004084	36.000000	0.006009
-0.004083	36.000000	0.006031
-0.004082	32.000000	0.006134
-0.004081	28.000000	0.006202
-0.004080	28.000000	0.006347
-0.004079	24.000000	0.006386
-0.004078	20.000000	0.006439
-0.004077	16.000000	0.006542
-0.004076	16.000000	0.006570
-0.004075	12.000000	0.006622
-0.004074	8.000000	0.006806
-0.004073	4.000000	0.006903
-0.004072	4.000000	0.007047
-0.004071	0.000000	0.007089
-0.004070	356.000000	0.007150
-0.004069	352.000000	0.007291
-0.004068	348.000000	0.007397
-0.004067	344.000000	0.007285
-0.004066	340.000000	0.007484
-0.004065	340.000000	0.007537
-0.004064	336.000000	0.007735
-0.004063	332.000000	0.007796
-0.004062	328.000000	0.007774
-0.004061	324.000000	0.007890
-0.004060	324.000000	0.007985
-0.004059	316.000000	0.007933
-0.004058	316.000000	0.008097
-0.004057	312.000000	0.008064
-0.004056	116.000000	0.008061
-0.004055	112.000000	0.008108
-0.004054	112.000000	0.008162
-0.004053	104.000000	0.008242
-0.004052	104.000000	0.008183
-0.004051	100.000000	0.008175
-0.004050	96.000000	0.008229
-0.004049	92.000000	0.008331
-0.004048	88.000000	0.008238
-0.004047	84.000000	0.008360
-0.004046	84.000000	0.008220
-0.004045	80.000000	0.008288
-0.004044	72.000000	0.008278
-0.004043	72.000000	0.008301
-0.004042	68.000000	0.008316
-0.004041	64.000000	0.008280
-0.004040	64.000000	0.008359
-0.004039	60.000000	0.008396
-0.004038	56.000000	0.008533
-0.004037	52.000000	0.008407
-0.004036	48.000000	0.008398
-0.004035	48.000000	0.008573
-0.004034	44.000000	0.008629
-0.004033	40.000000	0.008592
-0.004032	36.000000	0.008727
-0.004031	32.000000	0.008818
-0.004030	32.000000	0.008869
-0.004029	28.000000	0.008902
-0.004028	24.000000	0.009101
-0.004027	208.000000	0.009137
-0.004026	12.000000	0.009032
-0.004025	8.000000	0.009157
-0.004024	196.000000	0.009281
-0.004023	184.000000	0.009364
-0.004022	180.000000	0.009332
-0.004021	176.000000	0.009403
-0.004020	172.000000	0.009597
-0.004019	168.000000	0.009602
-0.004018	164.000000	0.009431
-0.004017	160.000000	0.009591
-0.004016	156.000000	0.009721
-0.004015	152.000000	0.009493
-0.004014	148.000000	0.009534
-0.004013	144.000000	0.009510
-0.004012	140.000000	0.009638
-0.004011	136.000000	0.009539
-0.004010	132.000000	0.009549
-0.004009	124.000000	0.009604
-0.004008	124.000000	0.009620
-0.004007	116.000000	0.009464
-0.004006	108.000000	0.009435
-0.004005	112.000000	0.009418
-0.004004	100.000000	0.009296
-0.004003	100.000000	0.009214
-0.004002	96.000000	0.009146
-0.004001	72.000000	0.009113
-0.004000	72.000000	0.009069
-0.003999	72.000000	0.008938
-0.003998	84.000000	0.009022
-0.003997	64.000000	0.008947
-0.003996	60.000000	0.008758
-0.003995	60.000000	0.008751
-0.003994	56.000000	0.008698
-0.003993	52.000000	0.008625
-0.003992	48.000000	0.008602
-0.003991	48.000000	0.008578
-0.003990	44.000000	0.008529
-0.003989	40.000000	0.008465
-0.003988	40.000000	0.008349
-0.003987	36.000000	0.008478
-0.003986	32.000000	0.008546
-0.003985	32.000000	0.008405
-0.003984	28.000000	0.008415
-0.003983	28.000000	0.008506
-0.003982	24.000000	0.008466
-0.003981	20.000000	0.008409
-0.003980	16.000000	0.008350
-0.003979	184.000000	0.008451
-0.003978	176.000000	0.008390
-0.003977	176.000000	0.008510
-0.003976	172.000000	0.008543
-0.003975	168.000000	0.008463
-0.003974	164.000000	0.008357
-0.003973	164.000000	0.008305
-0.003972	160.000000	0.008236
-0.003971	152.000000	0.008315
-0.003970	152.000000	0.008212
-0.003969	148.000000	0.008166
-0.003968	140.000000	0.008167
-0.003967	136.000000	0.008122
-0.003966	136.000000	0.008161
-0.003965	132.000000	0.007996
-0.003964	128.000000	0.007952
-0.003963	124.000000	0.007910
-0.003962	120.000000	0.007876
-0.003961	120.000000	0.007738
-0.003960	112.000000	0.007749
-0.003959	108.000000	0.007629
-0.003958	108.000000	0.007619
-0.003957	104.000000	0.007503
-0.003956	104.000000	0.007546
-0.003955	96.000000	0.007513
-0.003954	96.000000	0.007372
-0.003953	92.000000	0.007351
-0.003952	88.000000	0.007319
-0.003951	88.000000	0.007213
-0.003950	84.000000	0.007212
-0.003949	80.000000	0.007129
-0.003948	76.000000	0.007113
-0.003947	72.000000	0.007076
-0.003946	72.000000	0.007019
-0.003945	68.000000	0.007118
-0.003944	64.000000	0.007094
-0.003943	64.000000	0.006962
-0.003942	60.000000	0.006922
-0.003941	60.000000	0.006897
-0.003940	56.000000	0.006951
-0.003939	52.000000	0.006991
-0.003938	48.000000	0.006942
-0.003937	48.000000	0.006943
-0.003936	44.000000	0.007022
-0.003935	40.000000	0.007051
-0.003934	40.000000	0.007061
-0.003933	36.000000	0.007007
-0.003932	32.000000	0.007043
-0.003931	32.000000	0.007149
-0.003930	28.000000	0.007181
-0.003929	24.000000	0.007246
-0.003928	20.000000	0.007309
-0.003927	20.000000	0.007368
-0.003926	16.000000	0.007497
-0.003925	12.000000	0.007638
-0.003924	12.000000	0.007624
-0.003923	8.000000	0.007517
-0.003922	4.000000	0.007686
-0.003921	4.000000	0.007826
-0.003920	356.000000	0.007842
-0.003919	356.000000	0.007931
-0.003918	352.000000	0.008033
-0.003917	348.000000	0.008117
-0.003916	344.000000	0.008220
-0.003915	340.000000	0.008316
-0.003914	168.000000	0.008321
-0.003913	164.000000	0.008285
-0.003912	160.000000	0.008295
-0.003911	156.000000	0.008413
-0.003910	156.000000	0.008491
-0.003909	148.000000	0.008459
-0.003908	148.000000	0.008513
-0.003907	144.000000	0.008621
-0.003906	144.000000	0.008689
-0.003905	140.000000	0.008737
-0.003904	132.000000	0.008725
-0.003903	132.000000	0.008696
-0.003902	132.000000	0.008673
-0.003901	124.000000	0.008679
-0.003900	124.000000	0.008698
-0.003899	120.000000	0.008713
-0.003898	120.000000	0.008905
-0.003897	116.000000	0.008835
-0.003896	108.000000	0.008865
-0.003895	108.000000	0.008980
-0.003894	104.000000	0.008933
-0.003893	100.000000	0.008828
-0.003892	100.000000	0.008752
-0.003891	100.000000	0.008879
-0.003890	96.000000	0.008862
-0.003889	92.000000	0.008867
-0.003888	88.000000	0.008942
-0.003887	92.000000	0.009020
-0.003886	88.000000	0.009036
-0.003885	84.000000	0.008963
-0.003884	88.000000	0.009131
-0.003883	84.000000	0.009105
-0.003882	84.000000	0.009023
-0.003881	80.000000	0.008982
-0.003880	76.000000	0.008964
-0.003879	76.000000	0.009042
-0.003878	72.000000	0.009006
-0.003877	72.000000	0.009102
-0.003876	68.000000	0.009096
-0.003875	68.000000	0.009087
-0.003874	68.000000	0.009141
-0.003873	64.000000	0.009191
-0.003872	64.000000	0.009041
-0.003871	56.000000	0.009049
-0.003870	56.000000	0.009052
-0.003869	56.000000	0.009074
-0.003868	56.000000	0.009087
-0.003867	52.000000	0.009115
-0.003866	52.000000	0.009118
-0.003865	52.000000	0.009095
-0.003864	48.000000	0.009049
-0.003863	48.000000	0.009090
-0.003862	44.000000	0.009104
-0.003861	40.000000	0.009094
-0.003860	40.000000	0.009080
-0.003859	36.000000	0.009144
-0.003858	40.000000	0.009150
-0.003857	36.000000	0.009081
-0.003856	36.000000	0.009045
-0.003855	36.000000	0.009050
-0.003854	36.000000	0.008919
-0.003853	32.000000	0.008908
-0.003852	32.000000	0.008984
-0.003851	28.000000	0.008973
-0.003850	28.000000	0.008995
-0.003849	28.000000	0.008989
-0.003848	24.000000	0.009039
-0.003847	24.000000	0.009062
-0.003846	20.000000	0.008808
-0.003845	16.000000	0.008836
-0.003844	16.000000	0.008848
-0.003843	12.000000	0.008861
-0.003842	12.000000	0.008691
-0.003841	8.000000	0.008642
-0.003840	4.000000	0.009043
-0.003839	4.000000	0.008817
-0.003838	0.000000	0.008805
-0.003837	356.000000	0.008811
-0.003836	352.000000	0.008864
-0.003835	352.000000	0.008674
-0.003834	344.000000	0.008654
-0.003833	344.000000	0.008668
-0.003832	340.000000	0.008693
-0.003831	336.000000	0.008443
-0.003830	336.000000	0.008538
-0.003829	332.000000	0.008783
-0.003828	328.000000	0.008748
-0.003827	324.000000	0.008504
-0.003826	320.000000	0.008508
-0.003825	316.000000	0.008482
-0.003824	312.000000	0.008306
-0.003823	312.000000	0.008258
-0.003822	308.000000	0.008128
-0.003821	300.000000	0.008170
-0.003820	300.000000	0.007998
-0.003819	296.000000	0.008173
-0.003818	292.000000	0.008098
-0.003817	288.000000	0.008041
-0.003816	288.000000	0.007808
-0.003815	284.000000	0.007758
-0.003814	280.000000	0.007683
-0.003813	276.000000	0.007681
-0.003812	272.000000	0.007468
-0.003811	272.000000	0.007325
-0.003810	268.000000	0.007268
-0.003809	264.000000	0.007345
-0.003808	264.000000	0.007300
-0.003807	260.000000	0.007247
-0.003806	256.000000	0.007214
-0.003805	252.000000	0.007046
-0.003804	252.000000	0.007040
-0.003803	248.000000	0.006888
-0.003802	244.000000	0.006878
-0.003801	240.000000	0.006742
-0.003800	236.000000	0.006692
-0.003799	236.000000	0.006694
-0.003798	232.000000	0.006891
-0.003797	232.000000	0.006711
-0.003796	228.000000	0.006672
-0.003795	224.000000	0.006664
-0.003794	220.000000	0.006592
-0.003793	220.000000	0.006555
-0.003792	216.000000	0.006496
-0.003791	212.000000	0.006555
-0.003790	208.000000	0.006548
-0.003789	208.000000	0.006465
-0.003788	204.000000	0.006559
-0.003787	200.000000	0.006647
-0.003786	200.000000	0.006639
-0.003785	196.000000	0.006704
-0.003784	192.000000	0.006650
-0.003783	188.000000	0.006677
-0.003782	188.000000	0.006704
-0.003781	184.000000	0.006736
-0.003780	180.000000	0.006828
-0.003779	176.000000	0.006733
-0.003778	172.000000	0.006728
-0.003777	168.000000	0.006915
-0.003776	164.000000	0.006977
-0.003775	164.000000	0.006991
-0.003774	160.000000	0.006964
-0.003773	156.000000	0.006918
-0.003772	152.000000	0.007021
-0.003771	148.000000	0.007017
-0.003770	144.000000	0.006890
-0.003769	140.000000	0.006983
-0.003768	136.000000	0.006815
-0.003767	136.000000	0.007038
-0.003766	132.000000	0.007080
-0.003765	128.000000	0.006992
-0.003764	124.000000	0.006930
-0.003763	120.000000	0.007013
-0.003762	116.000000	0.006960
-0.003761	112.000000	0.007038
-0.003760	108.000000	0.006913
-0.003759	104.000000	0.006924
-0.003758	104.000000	0.006836
-0.003757	100.000000	0.006884
-0.003756	96.000000	0.006941
-0.003755	96.000000	0.006968
-0.003754	92.000000	0.006841
-0.003753	88.000000	0.006771
-0.003752	84.000000	0.006950
-0.003751	80.000000	0.006931
-0.003750	76.000000	0.006848
-0.003749	72.000000	0.006749
-0.003748	72.000000	0.006919
-0.003747	68.000000	0.006938
-0.003746	64.000000	0.006802
-0.003745	64.000000	0.006801
-0.003744	60.000000	0.006965
-0.003743	56.000000	0.007056
-0.003742	52.000000	0.007007
-0.003741	48.000000	0.006914
-0.003740	48.000000	0.007080
-0.003739	44.000000	0.007158
-0.003738	40.000000	0.007087
-0.003737	36.000000	0.007136
-0.003736	36.000000	0.007266
-0.003735	32.000000	0.007252
-0.003734	28.000000	0.007305
-0.003733	28.000000	0.007547
-0.003732	20.000000	0.007595
-0.003731	20.000000	0.007724
-0.003730	16.000000	0.007634
-0.003729	12.000000	0.007892
-0.003728	8.000000	0.008026
-0.003727	4.000000	0.007901
-0.003726	0.000000	0.007927
-0.003725	0.000000	0.008134
-0.003724	356.000000	0.008269
-0.003723	352.000000	0.008378
-0.003722	348.000000	0.008303
-0.003721	344.000000	0.008453
-0.003720	340.000000	0.008595
-0.003719	336.000000	0.008538
-0.003718	332.000000	0.008528
-0.003717	328.000000	0.008676
-0.003716	324.000000	0.008687
-0.003715	320.000000	0.008742
-0.003714	316.000000	0.008893
-0.003713	312.000000	0.008875
-0.003712	304.000000	0.008892
-0.003711	304.000000	0.008777
-0.003710	296.000000	0.008884
-0.003709	292.000000	0.008864
-0.003708	292.000000	0.008808
-0.003707	284.000000	0.008792
-0.003706	280.000000	0.008715
-0.003705	276.000000	0.008676
-0.003704	276.000000	0.008648
-0.003703	272.000000	0.008675
-0.003702	268.000000	0.008647
-0.003701	264.000000	0.008612
-0.003700	260.000000	0.008609
-0.003699	256.000000	0.008619
-0.003698	252.000000	0.008554
-0.003697	248.000000	0.008487
-0.003696	244.000000	0.008429
-0.003695	240.000000	0.008379
-0.003694	236.000000	0.008368
-0.003693	236.000000	0.008412
-0.003692	232.000000	0.008421
-0.003691	228.000000	0.008353
-0.003690	224.000000	0.008355
-0.003689	224.000000	0.008449
-0.003688	216.000000	0.008397
-0.003687	212.000000	0.008379
-0.003686	212.000000	0.008320
-0.003685	208.000000	0.008361
-0.003684	204.000000	0.008419
-0.003683	200.000000	0.008339
-0.003682	200.000000	0.008508
-0.003681	196.000000	0.008536
-0.003680	192.000000	0.008482
-0.003679	184.000000	0.008561
-0.003678	184.000000	0.008674
-0.003677	180.000000	0.008612
-0.003676	168.000000	0.008664
-0.003675	168.000000	0.008504
-0.003674	168.000000	0.008658
-0.003673	160.000000	0.008638
-0.003672	152.000000	0.008461
-0.003671	148.000000	0.008536
-0.003670	144.000000	0.008703
-0.003669	140.000000	0.008578
-0.003668	132.000000	0.008337
-0.003667	128.000000	0.008489
-0.003666	124.000000	0.008367
-0.003665	120.000000	0.008242
-0.003664	116.000000	0.008019
-0.003663	112.000000	0.008140
-0.003662	108.000000	0.007985
-0.003661	108.000000	0.007963
-0.003660	104.000000	0.007740
-0.003659	100.000000	0.007889
-0.003658	96.000000	0.007701
-0.003657	92.000000	0.007514
-0.003656	88.000000	0.007340
-0.003655	88.000000	0.007495
-0.003654	84.000000	0.007325
-0.003653	80.000000	0.007197
-0.003652	76.000000	0.007128
-0.003651	72.000000	0.007181
-0.003650	72.000000	0.007186
-0.003649	68.000000	0.006903
-0.003648	64.000000	0.006896
-0.003647	60.000000	0.006918
-0.003646	56.000000	0.006876
-0.003645	56.000000	0.006703
-0.003644	52.000000	0.006651
-0.003643	48.000000	0.006656
-0.003642	44.000000	0.006633
-0.003641	44.000000	0.006471
-0.003640	40.000000	0.006664
-0.003639	36.000000	0.006693
-0.003638	32.000000	0.006589
-0.003637	32.000000	0.006609
-0.003636	28.000000	0.006738
-0.003635	24.000000	0.006696
-0.003634	20.000000	0.006540
-0.003633	20.000000	0.006541
-0.003632	16.000000	0.006620
-0.003631	12.000000	0.006742
-0.003630	8.000000	0.006650
-0.003629	8.000000	0.006742
-0.003628	4.000000	0.006831
-0.003627	0.000000	0.006802
-0.003626	356.000000	0.006739
-0.003625	352.000000	0.006875
-0.003624	352.000000	0.006785
-0.003623	344.000000	0.006819
-0.003622	344.000000	0.006908
-0.003621	340.000000	0.006921
-0.003620	336.000000	0.006888
-0.003619	332.000000	0.006888
-0.003618	332.000000	0.006983
-0.003617	328.000000	0.007015
-0.003616	324.000000	0.006990
-0.003615	320.000000	0.006990
-0.003614	316.000000	0.006915
-0.003613	312.000000	0.006904
-0.003612	308.000000	0.006982
-0.003611	308.000000	0.006951
-0.003610	304.000000	0.006869
-0.003609	300.000000	0.006884
-0.003608	296.000000	0.006905
-0.003607	292.000000	0.007077
-0.003606	292.000000	0.006907
-0.003605	288.000000	0.006877
-0.003604	284.000000	0.006832
-0.003603	280.000000	0.006803
-0.003602	280.000000	0.006815
-0.003601	276.000000	0.006805
-0.003600	272.000000	0.006762
-0.003599	268.000000	0.006696
-0.003598	268.000000	0.006803
-0.003597	264.000000	0.006793
-0.003596	260.000000	0.006674
-0.003595	256.000000	0.006760
-0.003594	252.000000	0.006804
-0.003593	252.000000	0.006780
-0.003592	248.000000	0.006858
-0.003591	244.000000	0.006723
-0.003590	244.000000	0.006775
-0.003589	240.000000	0.006725
-0.003588	236.000000	0.006923
-0.003587	236.000000	0.006859
-0.003586	232.000000	0.006856
-0.003585	228.000000	0.006931
-0.003584	224.000000	0.007171
-0.003583	224.000000	0.006968
-0.003582	220.000000	0.007016
-0.003581	216.000000	0.007063
-0.003580	212.000000	0.007127
-0.003579	212.000000	0.007309
-0.003578	208.000000	0.007295
-0.003577	208.000000	0.007505
-0.003576	204.000000	0.007409
-0.003575	200.000000	0.007490
-0.003574	200.000000	0.007691
-0.003573	196.000000	0.007931
-0.003572	192.000000	0.007709
-0.003571	188.000000	0.007842
-0.003570	188.000000	0.007989
-0.003569	184.000000	0.008352
-0.003568	180.000000	0.008134
-0.003567	176.000000	0.008223
-0.003566	176.000000	0.008466
-0.003565	172.000000	0.008609
-0.003564	168.000000	0.008519
-0.003563	164.000000	0.008687
-0.003562	160.000000	0.008775
-0.003561	156.000000	0.008807
-0.003560	156.000000	0.008881
-0.003559	152.000000	0.009005
-0.003558	144.000000	0.009242
-0.003557	144.000000	0.009119
-0.003556	140.000000	0.009062
-0.003555	136.000000	0.009198
-0.003554	132.000000	0.009420
-0.003553	132.000000	0.009430
-0.003552	128.000000	0.009277
-0.003551	120.000000	0.009524
-0.003550	120.000000	0.009682
-0.003549	116.000000	0.009652
-0.003548	112.000000	0.009593
-0.003547	112.000000	0.009729
-0.003546	108.000000	0.009848
-0.003545	108.000000	0.009802
-0.003544	104.000000	0.009715
-0.003543	100.000000	0.009880
-0.003542	268.000000	0.009907
-0.003541	268.000000	0.009942
-0.003540	96.000000	0.009900
-0.003539	252.000000	0.010002
-0.003538	256.000000	0.010032
-0.003537	256.000000	0.010051
-0.003536	240.000000	0.010085
-0.003535	236.000000	0.010106
-0.003534	240.000000	0.010083
-0.003533	96.000000	0.010223
-0.003532	228.000000	0.010272
-0.003531	224.000000	0.010225
-0.003530	236.000000	0.010302
-0.003529	84.000000	0.010223
-0.003528	88.000000	0.010384
-0.003527	88.000000	0.010347
-0.003526	84.000000	0.010225
-0.003525	84.000000	0.010206
-0.003524	80.000000	0.010266
-0.003523	80.000000	0.010207
-0.003522	80.000000	0.010037
-0.003521	80.000000	0.010212
-0.003520	84.000000	0.010170
-0.003519	80.000000	0.010073
-0.003518	80.000000	0.009897
-0.003517	88.000000	0.009860
-0.003516	80.000000	0.009787
-0.003515	72.000000	0.009783
-0.003514	76.000000	0.009741
-0.003513	72.000000	0.009690
-0.003512	72.000000	0.009562
-0.003511	72.000000	0.009562
-0.003510	72.000000	0.009428
-0.003509	72.000000	0.009350
-0.003508	68.000000	0.009256
-0.003507	64.000000	0.009175
-0.003506	64.000000	0.009052
-0.003505	60.000000	0.009164
-0.003504	56.000000	0.009045
-0.003503	52.000000	0.009044
-0.003502	52.000000	0.008937
-0.003501	52.000000	0.008879
-0.003500	240.000000	0.008897
-0.003499	236.000000	0.008798
-0.003498	236.000000	0.008698
-0.003497	232.000000	0.008698
-0.003496	228.000000	0.008597
-0.003495	224.000000	0.008570
-0.003494	224.000000	0.008491
-0.003493	220.000000	0.008541
-0.003492	216.000000	0.008559
-0.003491	216.000000	0.008439
-0.003490	212.000000	0.008388
-0.003489	208.000000	0.008421
-0.003488	204.000000	0.008459
-0.003487	204.000000	0.008351
-0.003486	200.000000	0.008310
-0.003485	196.000000	0.008236
-0.003484	192.000000	0.008459
-0.003483	192.000000	0.008394
-0.003482	188.000000	0.008397
-0.003481	184.000000	0.008434
-0.003480	180.000000	0.008464
-0.003479	180.000000	0.008417
-0.003478	176.000000	0.008327
-0.003477	172.000000	0.008416
-0.003476	168.000000	0.008373
-0.003475	164.000000	0.008402
-0.003474	160.000000	0.008405
-0.003473	156.000000	0.008422
-0.003472	152.000000	0.008395
-0.003471	152.000000	0.008426
-0.003470	148.000000	0.008465
-0.003469	144.000000	0.008460
-0.003468	140.000000	0.008380
-0.003467	136.000000	0.008360
-0.003466	132.000000	0.008325
-0.003465	128.000000	0.008305
-0.003464	124.000000	0.008309
-0.003463	124.000000	0.008291
-0.003462	120.000000	0.008255
-0.003461	116.000000	0.008286
-0.003460	112.000000	0.008299
-0.003459	112.000000	0.008200
-0.003458	108.000000	0.008119
-0.003457	104.000000	0.008055
-0.003456	100.000000	0.008134
-0.003455	96.000000	0.008080
-0.003454	92.000000	0.008042
-0.003453	88.000000	0.008019
-0.003452	88.000000	0.008036
-0.003451	84.000000	0.008040
-0.003450	84.000000	0.008034
-0.003449	80.000000	0.007964
-0.003448	76.000000	0.007973
-0.003447	72.000000	0.007977
-0.003446	72.000000	0.007991
-0.003445	68.000000	0.008021
-0.003444	64.000000	0.007976
-0.003443	60.000000	0.008039
-0.003442	60.000000	0.008031
-0.003441	56.000000	0.008080
-0.003440	52.000000	0.008122
-0.003439	52.000000	0.008023
-0.003438	48.000000	0.008040
-0.003437	44.000000	0.008164
-0.003436	40.000000	0.008220
-0.003435	40.000000	0.008253
-0.003434	36.000000	0.008388
-0.003433	216.000000	0.008420
-0.003432	212.000000	0.008498
-0.003431	212.000000	0.008448
-0.003430	208.000000	0.008558
-0.003429	204.000000	0.008623
-0.003428	200.000000	0.008603
-0.003427	200.000000	0.008696
-0.003426	196.000000	0.008820
-0.003425	192.000000	0.008850
-0.003424	192.000000	0.008961
-0.003423	188.000000	0.009036
-0.003422	184.000000	0.009149
-0.003421	184.000000	0.009179
-0.003420	180.000000	0.009190
-0.003419	180.000000	0.009341
-0.003418	176.000000	0.009372
-0.003417	172.000000	0.009407
-0.003416	172.000000	0.009429
-0.003415	168.000000	0.009656
-0.003414	160.000000	0.009682
-0.003413	160.000000	0.009800
-0.003412	156.000000	0.009780
-0.003411	156.000000	0.010052
-0.003410	152.000000	0.010047
-0.003409	148.000000	0.010052
-0.003408	148.000000	0.009922
-0.003407	144.000000	0.010092
-0.003406	140.000000	0.010108
-0.003405	140.000000	0.010122
-0.003404	60.000000	0.009960
-0.003403	56.000000	0.009837
-0.003402	52.000000	0.009799
-0.003401	48.000000	0.009954
-0.003400	48.000000	0.009852
-0.003399	44.000000	0.009735
-0.003398	40.000000	0.009832
-0.003397	40.000000	0.009941
-0.003396	36.000000	0.009818
-0.003395	32.000000	0.009749
-0.003394	28.000000	0.009692
-0.003393	24.000000	0.009860
-0.003392	20.000000	0.009721
-0.003391	16.000000	0.009751
-0.003390	12.000000	0.009893
-0.003389	8.000000	0.009876
-0.003388	4.000000	0.009745
-0.003387	4.000000	0.009852
-0.003386	356.000000	0.009946
-0.003385	352.000000	0.009948
-0.003384	352.000000	0.009803
-0.003383	348.000000	0.009773
-0.003382	340.000000	0.009895
-0.003381	340.000000	0.009740
-0.003380	336.000000	0.009654
-0.003379	332.000000	0.009675
-0.003378	328.000000	0.009771
-0.003377	328.000000	0.009790
-0.003376	324.000000	0.009713
-0.003375	308.000000	0.009617
-0.003374	304.000000	0.009600
-0.003373	300.000000	0.009456
-0.003372	296.000000	0.009330
-0.003371	292.000000	0.009208
-0.003370	288.000000	0.009207
-0.003369	288.000000	0.009095
-0.003368	280.000000	0.008967
-0.003367	280.000000	0.008883
-0.003366	276.000000	0.008985
-0.003365	272.000000	0.008790
-0.003364	268.000000	0.008594
-0.003363	264.000000	0.008487
-0.003362	260.000000	0.008451
-0.003361	260.000000	0.008315
-0.003360	252.000000	0.008147
-0.003359	252.000000	0.008048
-0.003358	248.000000	0.008088
-0.003357	244.000000	0.007977
-0.003356	244.000000	0.007987
-0.003355	240.000000	0.007859
-0.003354	236.000000	0.007791
-0.003353	236.000000	0.007709
-0.003352	232.000000	0.007612
-0.003351	228.000000	0.007515
-0.003350	228.000000	0.007453
-0.003349	220.000000	0.007356
-0.003348	220.000000	0.007391
-0.003347	216.000000	0.007323
-0.003346	216.000000	0.007283
-0.003345	212.000000	0.007300
-0.003344	208.000000	0.007227
-0.003343	204.000000	0.007166
-0.003342	204.000000	0.007208
-0.003341	200.000000	0.007109
-0.003340	196.000000	0.007068
-0.003339	196.000000	0.006978
-0.003338	192.000000	0.007081
-0.003337	188.000000	0.007073
-0.003336	184.000000	0.007046
-0.003335	184.000000	0.007074
-0.003334	176.000000	0.007108
-0.003333	176.000000	0.007061
-0.003332	172.000000	0.007054
-0.003331	168.000000	0.007052
-0.003330	164.000000	0.006956
-0.003329	160.000000	0.006941
-0.003328	160.000000	0.006917
-0.003327	156.000000	0.006913
-0.003326	152.000000	0.006868
-0.003325	148.000000	0.006860
-0.003324	144.000000	0.006871
-0.003323	144.000000	0.006881
-0.003322	136.000000	0.006766
-0.003321	132.000000	0.006747
-0.003320	132.000000	0.006649
-0.003319	128.000000	0.006562
-0.003318	124.000000	0.006563
-0.003317	120.000000	0.006526
-0.003316	120.000000	0.006498
-0.003315	116.000000	0.006375
-0.003314	112.000000	0.006468
-0.003313	108.000000	0.006397
-0.003312	108.000000	0.006323
-0.003311	104.000000	0.006212
-0.003310	100.000000	0.006210
-0.003309	96.000000	0.006130
-0.003308	92.000000	0.006100
-0.003307	88.000000	0.006016
-0.003306	88.000000	0.006023
-0.003305	84.000000	0.005951
-0.003304	80.000000	0.005891
-0.003303	80.000000	0.005911
-0.003302	76.000000	0.005890
-0.003301	72.000000	0.005817
-0.003300	68.000000	0.005797
-0.003299	64.000000	0.005779
-0.003298	64.000000	0.005780
-0.003297	60.000000	0.005737
-0.003296	56.000000	0.005701
-0.003295	56.000000	0.005724
-0.003294	52.000000	0.005662
-0.003293	48.000000	0.005800
-0.003292	44.000000	0.005719
-0.003291	40.000000	0.005739
-0.003290	40.000000	0.005783
-0.003289	36.000000	0.005768
-0.003288	32.000000	0.005848
-0.003287	32.000000	0.005875
-0.003286	28.000000	0.005945
-0.003285	24.000000	0.005958
-0.003284	24.000000	0.005970
-0.003283	20.000000	0.006041
-0.003282	16.000000	0.006124
-0.003281	12.000000	0.006163
-0.003280	12.000000	0.006261
-0.003279	8.000000	0.006362
-0.003278	4.000000	0.006389
-0.003277	0.000000	0.006387
-0.003276	356.000000	0.006529
-0.003275	352.000000	0.006536
-0.003274	352.000000	0.006482
-0.003273	348.000000	0.006582
-0.003272	344.000000	0.006752
-0.003271	340.000000	0.006758
-0.003270	340.000000	0.006772
-0.003269	332.000000	0.006911
-0.003268	332.000000	0.006980
-0.003267	328.000000	0.006953
-0.003266	324.000000	0.007030
-0.003265	320.000000	0.007127
-0.003264	316.000000	0.007146
-0.003263	128.000000	0.006990
-0.003262	128.000000	0.007123
-0.003261	308.000000	0.007236
-0.003260	304.000000	0.007285
-0.003259	300.000000	0.007100
-0.003258	296.000000	0.007236
-0.003257	292.000000	0.007311
-0.003256	288.000000	0.007347
-0.003255	284.000000	0.007201
-0.003254	280.000000	0.007310
-0.003253	276.000000	0.007253
-0.003252	276.000000	0.007315
-0.003251	272.000000	0.007160
-0.003250	268.000000	0.007261
-0.003249	264.000000	0.007317
-0.003248	260.000000	0.007201
-0.003247	256.000000	0.007276
-0.003246	252.000000	0.007336
-0.003245	248.000000	0.007355
-0.003244	248.000000	0.007283
-0.003243	244.000000	0.007220
-0.003242	244.000000	0.007318
-0.003241	240.000000	0.007365
-0.003240	236.000000	0.007293
-0.003239	232.000000	0.007318
-0.003238	228.000000	0.007437
-0.003237	228.000000	0.007523
-0.003236	224.000000	0.007487
-0.003235	220.000000	0.007538
-0.003234	216.000000	0.007644
-0.003233	216.000000	0.007566
-0.003232	212.000000	0.007611
-0.003231	208.000000	0.007673
-0.003230	204.000000	0.007788
-0.003229	200.000000	0.007731
-0.003228	200.000000	0.008000
-0.003227	192.000000	0.008027
-0.003226	188.000000	0.008127
-0.003225	184.000000	0.008114
-0.003224	184.000000	0.008215
-0.003223	180.000000	0.008294
-0.003222	176.000000	0.008356
-0.003221	172.000000	0.008292
-0.003220	164.000000	0.008501
-0.003219	164.000000	0.008523
-0.003218	160.000000	0.008484
-0.003217	156.000000	0.008570
-0.003216	152.000000	0.008682
-0.003215	148.000000	0.008735
-0.003214	144.000000	0.008792
-0.003213	136.000000	0.008784
-0.003212	128.000000	0.008843
-0.003211	128.000000	0.008801
-0.003210	124.000000	0.008632
-0.003209	120.000000	0.008775
-0.003208	116.000000	0.008831
-0.003207	112.000000	0.008771
-0.003206	108.000000	0.008680
-0.003205	104.000000	0.008765
-0.003204	100.000000	0.008827
-0.003203	100.000000	0.008670
-0.003202	96.000000	0.008599
-0.003201	92.000000	0.008601
-0.003200	88.000000	0.008653
-0.003199	88.000000	0.008582
-0.003198	84.000000	0.008529
-0.003197	80.000000	0.008609
-0.003196	72.000000	0.008567
-0.003195	72.000000	0.008577
-0.003194	68.000000	0.008582
-0.003193	64.000000	0.008602
-0.003192	60.000000	0.008544
-0.003191	60.000000	0.008478
-0.003190	56.000000	0.008512
-0.003189	52.000000	0.008580
-0.003188	48.000000	0.008481
-0.003187	48.000000	0.008464
-0.003186	44.000000	0.008562
-0.003185	40.000000	0.008685
-0.003184	36.000000	0.008620
-0.003183	36.000000	0.008696
-0.003182	28.000000	0.008748
-0.003181	28.000000	0.008773
-0.003180	28.000000	0.008763
-0.003179	20.000000	0.008763
-0.003178	176.000000	0.008888
-0.003177	16.000000	0.008772
-0.003176	12.000000	0.008984
-0.003175	164.000000	0.008960
-0.003174	160.000000	0.008908
-0.003173	160.000000	0.008903
-0.003172	152.000000	0.009002
-0.003171	152.000000	0.008833
-0.003170	144.000000	0.008843
-0.003169	144.000000	0.008844
-0.003168	140.000000	0.008800
-0.003167	132.000000	0.008813
-0.003166	124.000000	0.008708
-0.003165	124.000000	0.008707
-0.003164	116.000000	0.008695
-0.003163	116.000000	0.008572
-0.003162	108.000000	0.008563
-0.003161	108.000000	0.008416
-0.003160	104.000000	0.008377
-0.003159	100.000000	0.008282
-0.003158	96.000000	0.008266
-0.003157	92.000000	0.008187
-0.003156	92.000000	0.008227
-0.003155	88.000000	0.008116
-0.003154	84.000000	0.008064
-0.003153	80.000000	0.007989
-0.003152	76.000000	0.008031
-0.003151	72.000000	0.007846
-0.003150	72.000000	0.007874
-0.003149	68.000000	0.007784
-0.003148	64.000000	0.007813
-0.003147	64.000000	0.007804
-0.003146	60.000000	0.007771
-0.003145	56.000000	0.007724
-0.003144	52.000000	0.007710
-0.003143	52.000000	0.007750
-0.003142	48.000000	0.007727
-0.003141	44.000000	0.007720
-0.003140	40.000000	0.007578
-0.003139	40.000000	0.007659
-0.003138	36.000000	0.007734
-0.003137	32.000000	0.007686
-0.003136	28.000000	0.007686
-0.003135	212.000000	0.007734
-0.003134	208.000000	0.007712
-0.003133	208.000000	0.007709
-0.003132	204.000000	0.007815
-0.003131	200.000000	0.007842
-0.003130	196.000000	0.007724
-0.003129	196.000000	0.007761
-0.003128	192.000000	0.007879
-0.003127	188.000000	0.007857
-0.003126	188.000000	0.007837
-0.003125	184.000000	0.007752
-0.003124	180.000000	0.008015
-0.003123	176.000000	0.008081
-0.003122	176.000000	0.007985
-0.003121	172.000000	0.008017
-0.003120	168.000000	0.008094
-0.003119	164.000000	0.008160
-0.003118	160.000000	0.008136
-0.003117	156.000000	0.008220
-0.003116	156.000000	0.008188
-0.003115	152.000000	0.008268
-0.003114	152.000000	0.008241
-0.003113	144.000000	0.008304
-0.003112	140.000000	0.008353
-0.003111	140.000000	0.008310
-0.003110	136.000000	0.008291
-0.003109	132.000000	0.008398
-0.003108	128.000000	0.008364
-0.003107	128.000000	0.008324
-0.003106	124.000000	0.008287
-0.003105	124.000000	0.008415
-0.003104	120.000000	0.008414
-0.003103	116.000000	0.008378
-0.003102	116.000000	0.008414
-0.003101	108.000000	0.008435
-0.003100	108.000000	0.008536
-0.003099	104.000000	0.008391
-0.003098	104.000000	0.008444
-0.003097	100.000000	0.008450
-0.003096	96.000000	0.008415
-0.003095	96.000000	0.008442
-0.003094	92.000000	0.008480
-0.003093	88.000000	0.008444
-0.003092	84.000000	0.008444
-0.003091	84.000000	0.008532
-0.003090	84.000000	0.008561
-0.003089	80.000000	0.008487
-0.003088	76.000000	0.008453
-0.003087	76.000000	0.008473
-0.003086	72.000000	0.008525
-0.003085	68.000000	0.008575
-0.003084	68.000000	0.008543
-0.003083	68.000000	0.008510
-0.003082	64.000000	0.008595
-0.003081	64.000000	0.008617
-0.003080	60.000000	0.008591
-0.003079	60.000000	0.008578
-0.003078	56.000000	0.008650
-0.003077	52.000000	0.008654
-0.003076	52.000000	0.008699
-0.003075	48.000000	0.008641
-0.003074	48.000000	0.008736
-0.003073	44.000000	0.008723
-0.003072	44.000000	0.008722
-0.003071	44.000000	0.008739
-0.003070	40.000000	0.008767
-0.003069	36.000000	0.008835
-0.003068	36.000000	0.008774
-0.003067	32.000000	0.008803
-0.003066	36.000000	0.008864
-0.003065	32.000000	0.008915
-0.003064	32.000000	0.008815
-0.003063	32.000000	0.008869
-0.003062	32.000000	0.008875
-0.003061	28.000000	0.008857
-0.003060	28.000000	0.008781
-0.003059	28.000000	0.008856
-0.003058	24.000000	0.008883
-0.003057	28.000000	0.008816
-0.003056	24.000000	0.008779
-0.003055	24.000000	0.008831
-0.003054	20.000000	0.008828
-0.003053	16.000000	0.008729
-0.003052	16.000000	0.008736
-0.003051	12.000000	0.008765
-0.003050	12.000000	0.008672
-0.003049	8.000000	0.008637
-0.003048	8.000000	0.008773
-0.003047	4.000000	0.008682
-0.003046	4.000000	0.008530
-0.003045	0.000000	0.008580
-0.003044	356.000000	0.008650
-0.003043	356.000000	0.008563
-0.003042	352.000000	0.008375
-0.003041	348.000000	0.008421
-0.003040	344.000000	0.008542
-0.003039	340.000000	0.008420
-0.003038	340.000000	0.008326
-0.003037	336.000000	0.008360
-0.003036	332.000000	0.008358
-0.003035	328.000000	0.008302
-0.003034	328.000000	0.007992
-0.003033	324.000000	0.008102
-0.003032	320.000000	0.008152
-0.003031	320.000000	0.007909
-0.003030	312.000000	0.007908
-0.003029	308.000000	0.007955
-0.003028	304.000000	0.007815
-0.003027	304.000000	0.007691
-0.003026	300.000000	0.007601
-0.003025	296.000000	0.007608
-0.003024	296.000000	0.007467
-0.003023	292.000000	0.007332
-0.003022	288.000000	0.007211
-0.003021	284.000000	0.007267
-0.003020	280.000000	0.007106
-0.003019	280.000000	0.006936
-0.003018	276.000000	0.006779
-0.003017	272.000000	0.006947
-0.003016	272.000000	0.006728
-0.003015	268.000000	0.006525
-0.003014	264.000000	0.006401
-0.003013	260.000000	0.006528
-0.003012	260.000000	0.006331
-0.003011	256.000000	0.006204
-0.003010	252.000000	0.006038
-0.003009	248.000000	0.006163
-0.003008	248.000000	0.005926
-0.003007	244.000000	0.005905
-0.003006	240.000000	0.005910
-0.003005	236.000000	0.005837
-0.003004	236.000000	0.005590
-0.003003	232.000000	0.005514
-0.003002	228.000000	0.005722
-0.003001	228.000000	0.005461
-0.003000	224.000000	0.005369
-0.002999	220.000000	0.005301
-0.002998	220.000000	0.005447
-0.002997	216.000000	0.005325
-0.002996	212.000000	0.005256
-0.002995	208.000000	0.005245
-0.002994	204.000000	0.005301
-0.002993	204.000000	0.005158
-0.002992	200.000000	0.005247
-0.002991	200.000000	0.005183
-0.002990	196.000000	0.005103
-0.002989	192.000000	0.005127
-0.002988	188.000000	0.005255
-0.002987	188.000000	0.005229
-0.002986	184.000000	0.005180
-0.002985	180.000000	0.005195
-0.002984	176.000000	0.005197
-0.002983	176.000000	0.005360
-0.002982	172.000000	0.005213
-0.002981	168.000000	0.005230
-0.002980	164.000000	0.005272
-0.002979	160.000000	0.005380
-0.002978	156.000000	0.005292
-0.002977	156.000000	0.005336
-0.002976	152.000000	0.005311
-0.002975	148.000000	0.005309
-0.002974	148.000000	0.005366
-0.002973	140.000000	0.005291
-0.002972	140.000000	0.005324
-0.002971	136.000000	0.005342
-0.002970	132.000000	0.005288
-0.002969	128.000000	0.005349
-0.002968	128.000000	0.005354
-0.002967	124.000000	0.005365
-0.002966	120.000000	0.005284
-0.002965	116.000000	0.005276
-0.002964	116.000000	0.005395
-0.002963	112.000000	0.005329
-0.002962	108.000000	0.005180
-0.002961	104.000000	0.005230
-0.002960	100.000000	0.005312
-0.002959	100.000000	0.005334
-0.002958	96.000000	0.005206
-0.002957	92.000000	0.005250
-0.002956	88.000000	0.005294
-0.002955	88.000000	0.005282
-0.002954	84.000000	0.005220
-0.002953	80.000000	0.005301
-0.002952	76.000000	0.005244
-0.002951	72.000000	0.005342
-0.002950	68.000000	0.005342
-0.002949	68.000000	0.005302
-0.002948	64.000000	0.005349
-0.002947	60.000000	0.005432
-0.002946	56.000000	0.005437
-0.002945	56.000000	0.005370
-0.002944	52.000000	0.005469
-0.002943	48.000000	0.005570
-0.002942	44.000000	0.005526
-0.002941	44.000000	0.005616
-0.002940	40.000000	0.005787
-0.002939	36.000000	0.005814
-0.002938	32.000000	0.005787
-0.002937	32.000000	0.005942
-0.002936	28.000000	0.006084
-0.002935	24.000000	0.006056
-0.002934	20.000000	0.006090
-0.002933	20.000000	0.006238
-0.002932	16.000000	0.006404
-0.002931	12.000000	0.006540
-0.002930	8.000000	0.006493
-0.002929	8.000000	0.006676
-0.002928	4.000000	0.006815
-0.002927	0.000000	0.006993
-0.002926	356.000000	0.006984
-0.002925	352.000000	0.007077
-0.002924	352.000000	0.007188
-0.002923	344.000000	0.007389
-0.002922	344.000000	0.007359
-0.002921	340.000000	0.007547
-0.002920	332.000000	0.007636
-0.002919	328.000000	0.007841
-0.002918	328.000000	0.007793
-0.002917	324.000000	0.007904
-0.002916	316.000000	0.008014
-0.002915	316.000000	0.008087
-0.002914	312.000000	0.008003
-0.002913	304.000000	0.008066
-0.002912	300.000000	0.008137
-0.002911	296.000000	0.008199
-0.002910	292.000000	0.008147
-0.002909	288.000000	0.008198
-0.002908	284.000000	0.008259
-0.002907	284.000000	0.008244
-0.002906	280.000000	0.008218
-0.002905	272.000000	0.008232
-0.002904	272.000000	0.008231
-0.002903	268.000000	0.008199
-0.002902	264.000000	0.008177
-0.002901	260.000000	0.008199
-0.002900	252.000000	0.008200
-0.002899	248.000000	0.008189
-0.002898	244.000000	0.008167
-0.002897	240.000000	0.008114
-0.002896	240.000000	0.008188
-0.002895	236.000000	0.008194
-0.002894	232.000000	0.008019
-0.002893	228.000000	0.008044
-0.002892	224.000000	0.008082
-0.002891	220.000000	0.008122
-0.002890	220.000000	0.008127
-0.002889	216.000000	0.008133
-0.002888	212.000000	0.008147
-0.002887	208.000000	0.008191
-0.002886	204.000000	0.008167
-0.002885	204.000000	0.008287
-0.002884	200.000000	0.008234
-0.002883	196.000000	0.008205
-0.002882	192.000000	0.008251
-0.002881	188.000000	0.008353
-0.002880	184.000000	0.008353
-0.002879	184.000000	0.008440
-0.002878	180.000000	0.008434
-0.002877	176.000000	0.008537
-0.002876	172.000000	0.008580
-0.002875	164.000000	0.008559
-0.002874	164.000000	0.008656
-0.002873	160.000000	0.008576
-0.002872	152.000000	0.008637
-0.002871	148.000000	0.008628
-0.002870	144.000000	0.008653
-0.002869	140.000000	0.008631
-0.002868	136.000000	0.008568
-0.002867	132.000000	0.008493
-0.002866	128.000000	0.008592
-0.002865	124.000000	0.008525
-0.002864	120.000000	0.008410
-0.002863	116.000000	0.008373
-0.002862	116.000000	0.008480
-0.002861	108.000000	0.008331
-0.002860	100.000000	0.008164
-0.002859	100.000000	0.008292
-0.002858	96.000000	0.008268
-0.002857	92.000000	0.008105
-0.002856	88.000000	0.007904
-0.002855	84.000000	0.008094
-0.002854	80.000000	0.007997
-0.002853	76.000000	0.007765
-0.002852	72.000000	0.007652
-0.002851	72.000000	0.007844
-0.002850	68.000000	0.007720
-0.002849	64.000000	0.007594
-0.002848	60.000000	0.007529
-0.002847	56.000000	0.007671
-0.002846	52.000000	0.007569
-0.002845	52.000000	0.007398
-0.002844	48.000000	0.007557
-0.002843	44.000000	0.007575
-0.002842	44.000000	0.007428
-0.002841	40.000000	0.007331
-0.002840	36.000000	0.007436
-0.002839	32.000000	0.007540
-0.002838	32.000000	0.007538
-0.002837	28.000000	0.007391
-0.002836	24.000000	0.007489
-0.002835	20.000000	0.007545
-0.002834	16.000000	0.007641
-0.002833	12.000000	0.007659
-0.002832	12.000000	0.007528
-0.002831	8.000000	0.007671
-0.002830	4.000000	0.007615
-0.002829	0.000000	0.007748
-0.002828	0.000000	0.007739
-0.002827	352.000000	0.007848
-0.002826	352.000000	0.007780
-0.002825	348.000000	0.007932
-0.002824	344.000000	0.007920
-0.002823	340.000000	0.007999
-0.002822	336.000000	0.007774
-0.002821	332.000000	0.007916
-0.002820	332.000000	0.007988
-0.002819	328.000000	0.008045
-0.002818	324.000000	0.008036
-0.002817	320.000000	0.008046
-0.002816	128.000000	0.008015
-0.002815	124.000000	0.008088
-0.002814	120.000000	0.008009
-0.002813	120.000000	0.007961
-0.002812	116.000000	0.007848
-0.002811	112.000000	0.007840
-0.002810	108.000000	0.007854
-0.002809	108.000000	0.007804
-0.002808	104.000000	0.007727
-0.002807	100.000000	0.007626
-0.002806	96.000000	0.007735
-0.002805	92.000000	0.007692
-0.002804	92.000000	0.007633
-0.002803	88.000000	0.007615
-0.002802	84.000000	0.007579
-0.002801	84.000000	0.007545
-0.002800	80.000000	0.007528
-0.002799	76.000000	0.007510
-0.002798	72.000000	0.007473
-0.002797	72.000000	0.007463
-0.002796	68.000000	0.007533
-0.002795	64.000000	0.007516
-0.002794	60.000000	0.007477
-0.002793	60.000000	0.007459
-0.002792	56.000000	0.007505
-0.002791	52.000000	0.007450
-0.002790	52.000000	0.007475
-0.002789	48.000000	0.007500
-0.002788	48.000000	0.007518
-0.002787	44.000000	0.007553
-0.002786	40.000000	0.007625
-0.002785	40.000000	0.007704
-0.002784	36.000000	0.007731
-0.002783	32.000000	0.007779
-0.002782	32.000000	0.007871
-0.002781	28.000000	0.007831
-0.002780	24.000000	0.007873
-0.002779	20.000000	0.007958
-0.002778	20.000000	0.008010
-0.002777	16.000000	0.008138
-0.002776	16.000000	0.008249
-0.002775	12.000000	0.008315
-0.002774	8.000000	0.008419
-0.002773	8.000000	0.008658
-0.002772	0.000000	0.008585
-0.002771	0.000000	0.008710
-0.002770	356.000000	0.008663
-0.002769	356.000000	0.008924
-0.002768	352.000000	0.008924
-0.002767	348.000000	0.008983
-0.002766	348.000000	0.009066
-0.002765	344.000000	0.009172
-0.002764	148.000000	0.009204
-0.002763	336.000000	0.009359
-0.002762	336.000000	0.009486
-0.002761	136.000000	0.009452
-0.002760	132.000000	0.009435
-0.002759	128.000000	0.009443
-0.002758	124.000000	0.009643
-0.002757	124.000000	0.009569
-0.002756	120.000000	0.009537
-0.002755	116.000000	0.009690
-0.002754	112.000000	0.009794
-0.002753	108.000000	0.009848
-0.002752	100.000000	0.009833
-0.002751	100.000000	0.009771
-0.002750	96.000000	0.009839
-0.002749	96.000000	0.009820
-0.002748	92.000000	0.009894
-0.002747	84.000000	0.009980
-0.002746	84.000000	0.010006
-0.002745	80.000000	0.010000
-0.002744	80.000000	0.010011
-0.002743	72.000000	0.010209
-0.002742	72.000000	0.010206
-0.002741	72.000000	0.010235
-0.002740	68.000000	0.010084
-0.002739	60.000000	0.010248
-0.002738	64.000000	0.010329
-0.002737	128.000000	0.010335
-0.002736	124.000000	0.010301
-0.002735	124.000000	0.010206
-0.002734	120.000000	0.010094
-0.002733	120.000000	0.010002
-0.002732	120.000000	0.009981
-0.002731	116.000000	0.009822
-0.002730	108.000000	0.009864
-0.002729	108.000000	0.009766
-0.002728	104.000000	0.009763
-0.002727	104.000000	0.009596
-0.002726	100.000000	0.009567
-0.002725	96.000000	0.009407
-0.002724	96.000000	0.009336
-0.002723	92.000000	0.009233
-0.002722	88.000000	0.009157
-0.002721	88.000000	0.009014
-0.002720	84.000000	0.009011
-0.002719	84.000000	0.009019
-0.002718	80.000000	0.008936
-0.002717	80.000000	0.008788
-0.002716	76.000000	0.008744
-0.002715	72.000000	0.008723
-0.002714	68.000000	0.008566
-0.002713	68.000000	0.008433
-0.002712	68.000000	0.008399
-0.002711	60.000000	0.008366
-0.002710	60.000000	0.008169
-0.002709	60.000000	0.008247
-0.002708	56.000000	0.008165
-0.002707	52.000000	0.008179
-0.002706	48.000000	0.008035
-0.002705	48.000000	0.007913
-0.002704	44.000000	0.007958
-0.002703	44.000000	0.007954
-0.002702	40.000000	0.007886
-0.002701	36.000000	0.007757
-0.002700	32.000000	0.007783
-0.002699	32.000000	0.007909
-0.002698	32.000000	0.007789
-0.002697	28.000000	0.007710
-0.002696	24.000000	0.007821
-0.002695	20.000000	0.007755
-0.002694	20.000000	0.007740
-0.002693	16.000000	0.007680
-0.002692	12.000000	0.007842
-0.002691	8.000000	0.007774
-0.002690	8.000000	0.007690
-0.002689	4.000000	0.007624
-0.002688	0.000000	0.007902
-0.002687	0.000000	0.007814
-0.002686	356.000000	0.007729
-0.002685	352.000000	0.007717
-0.002684	348.000000	0.007907
-0.002683	348.000000	0.007874
-0.002682	340.000000	0.007792
-0.002681	340.000000	0.007781
-0.002680	336.000000	0.007878
-0.002679	332.000000	0.007775
-0.002678	332.000000	0.007825
-0.002677	328.000000	0.007839
-0.002676	324.000000	0.007830
-0.002675	140.000000	0.007724
-0.002674	136.000000	0.007651
-0.002673	132.000000	0.007721
-0.002672	128.000000	0.007672
-0.002671	128.000000	0.007606
-0.002670	124.000000	0.007408
-0.002669	120.000000	0.007492
-0.002668	116.000000	0.007443
-0.002667	116.000000	0.007357
-0.002666	112.000000	0.007253
-0.002665	108.000000	0.007242
-0.002664	104.000000	0.007248
-0.002663	100.000000	0.007152
-0.002662	100.000000	0.007092
-0.002661	96.000000	0.007078
-0.002660	92.000000	0.007050
-0.002659	88.000000	0.006946
-0.002658	88.000000	0.006867
-0.002657	84.000000	0.006953
-0.002656	80.000000	0.006867
-0.002655	80.000000	0.006773
-0.002654	76.000000	0.006817
-0.002653	72.000000	0.006753
-0.002652	68.000000	0.006753
-0.002651	68.000000	0.006671
-0.002650	64.000000	0.006775
-0.002649	60.000000	0.006731
-0.002648	56.000000	0.006679
-0.002647	56.000000	0.006570
-0.002646	52.000000	0.006695
-0.002645	48.000000	0.006693
-0.002644	48.000000	0.006626
-0.002643	44.000000	0.006688
-0.002642	44.000000	0.006784
-0.002641	40.000000	0.006782
-0.002640	36.000000	0.006784
-0.002639	32.000000	0.006841
-0.002638	32.000000	0.006932
-0.002637	28.000000	0.006879
-0.002636	24.000000	0.006896
-0.002635	24.000000	0.007072
-0.002634	20.000000	0.007093
-0.002633	196.000000	0.007153
-0.002632	16.000000	0.007211
-0.002631	192.000000	0.007359
-0.002630	188.000000	0.007396
-0.002629	184.000000	0.007467
-0.002628	180.000000	0.007528
-0.002627	180.000000	0.007595
-0.002626	176.000000	0.007565
-0.002625	172.000000	0.007606
-0.002624	168.000000	0.007756
-0.002623	168.000000	0.007817
-0.002622	164.000000	0.007912
-0.002621	160.000000	0.007907
-0.002620	156.000000	0.007975
-0.002619	156.000000	0.008112
-0.002618	152.000000	0.008142
-0.002617	148.000000	0.008137
-0.002616	144.000000	0.008195
-0.002615	144.000000	0.008244
-0.002614	140.000000	0.008285
-0.002613	132.000000	0.008249
-0.002612	132.000000	0.008398
-0.002611	128.000000	0.008479
-0.002610	124.000000	0.008460
-0.002609	120.000000	0.008463
-0.002608	116.000000	0.008614
-0.002607	116.000000	0.008631
-0.002606	112.000000	0.008592
-0.002605	108.000000	0.008577
-0.002604	104.000000	0.008645
-0.002603	100.000000	0.008674
-0.002602	96.000000	0.008683
-0.002601	96.000000	0.008773
-0.002600	92.000000	0.008833
-0.002599	88.000000	0.008795
-0.002598	88.000000	0.008891
-0.002597	88.000000	0.008948
-0.002596	84.000000	0.008906
-0.002595	80.000000	0.008980
-0.002594	80.000000	0.008978
-0.002593	76.000000	0.008962
-0.002592	72.000000	0.009095
-0.002591	72.000000	0.009158
-0.002590	72.000000	0.009263
-0.002589	64.000000	0.009237
-0.002588	64.000000	0.009267
-0.002587	64.000000	0.009376
-0.002586	64.000000	0.009355
-0.002585	56.000000	0.009374
-0.002584	56.000000	0.009420
-0.002583	56.000000	0.009478
-0.002582	52.000000	0.009600
-0.002581	52.000000	0.009671
-0.002580	48.000000	0.009732
-0.002579	48.000000	0.009732
-0.002578	48.000000	0.009787
-0.002577	48.000000	0.009875
-0.002576	44.000000	0.009953
-0.002575	44.000000	0.009919
-0.002574	44.000000	0.009973
-0.002573	40.000000	0.010044
-0.002572	40.000000	0.010082
-0.002571	44.000000	0.010065
-0.002570	44.000000	0.010058
-0.002569	84.000000	0.010129
-0.002568	84.000000	0.010128
-0.002567	240.000000	0.009840
-0.002566	80.000000	0.009734
-0.002565	76.000000	0.009820
-0.002564	72.000000	0.009677
-0.002563	232.000000	0.009529
-0.002562	68.000000	0.009389
-0.002561	64.000000	0.009418
-0.002560	228.000000	0.009145
-0.002559	56.000000	0.009063
-0.002558	56.000000	0.008984
-0.002557	52.000000	0.009000
-0.002556	48.000000	0.008799
-0.002555	216.000000	0.008763
-0.002554	44.000000	0.008680
-0.002553	40.000000	0.008686
-0.002552	208.000000	0.008565
-0.002551	204.000000	0.008535
-0.002550	32.000000	0.008418
-0.002549	28.000000	0.008468
-0.002548	196.000000	0.008259
-0.002547	196.000000	0.008306
-0.002546	192.000000	0.008217
-0.002545	188.000000	0.008244
-0.002544	184.000000	0.008157
-0.002543	184.000000	0.008070
-0.002542	180.000000	0.008123
-0.002541	176.000000	0.008012
-0.002540	172.000000	0.008020
-0.002539	168.000000	0.007922
-0.002538	164.000000	0.007854
-0.002537	160.000000	0.007842
-0.002536	156.000000	0.007745
-0.002535	156.000000	0.007745
-0.002534	152.000000	0.007808
-0.002533	148.000000	0.007560
-0.002532	144.000000	0.007608
-0.002531	140.000000	0.007520
-0.002530	136.000000	0.007443
-0.002529	132.000000	0.007300
-0.002528	128.000000	0.007208
-0.002527	128.000000	0.007178
-0.002526	124.000000	0.007143
-0.002525	120.000000	0.006993
-0.002524	116.000000	0.006979
-0.002523	116.000000	0.006913
-0.002522	112.000000	0.006707
-0.002521	108.000000	0.006753
-0.002520	104.000000	0.006633
-0.002519	100.000000	0.006455
-0.002518	100.000000	0.006406
-0.002517	96.000000	0.006255
-0.002516	92.000000	0.006360
-0.002515	92.000000	0.006112
-0.002514	88.000000	0.006072
-0.002513	84.000000	0.006026
-0.002512	84.000000	0.005983
-0.002511	80.000000	0.005888
-0.002510	76.000000	0.005790
-0.002509	72.000000	0.005729
-0.002508	72.000000	0.005734
-0.002507	68.000000	0.005507
-0.002506	64.000000	0.005478
-0.002505	60.000000	0.005499
-0.002504	60.000000	0.005365
-0.002503	56.000000	0.005307
-0.002502	52.000000	0.005355
-0.002501	52.000000	0.005347
-0.002500	48.000000	0.005215
-0.002499	44.000000	0.005198
-0.002498	40.000000	0.005211
-0.002497	40.000000	0.005242
-0.002496	36.000000	0.005103
-0.002495	32.000000	0.005173
-0.002494	32.000000	0.005226
-0.002493	28.000000	0.005243
-0.002492	24.000000	0.005168
-0.002491	24.000000	0.005158
-0.002490	20.000000	0.005229
-0.002489	16.000000	0.005177
-0.002488	16.000000	0.005222
-0.002487	12.000000	0.005302
-0.002486	8.000000	0.005337
-0.002485	4.000000	0.005302
-0.002484	4.000000	0.005399
-0.002483	0.000000	0.005458
-0.002482	356.000000	0.005519
-0.002481	352.000000	0.005479
-0.002480	352.000000	0.005532
-0.002479	348.000000	0.005576
-0.002478	160.000000	0.005679
-0.002477	156.000000	0.005622
-0.002476	152.000000	0.005592
-0.002475	152.000000	0.005699
-0.002474	148.000000	0.005672
-0.002473	144.000000	0.005633
-0.002472	140.000000	0.005644
-0.002471	136.000000	0.005717
-0.002470	132.000000	0.005620
-0.002469	132.000000	0.005647
-0.002468	128.000000	0.005680
-0.002467	124.000000	0.005773
-0.002466	120.000000	0.005656
-0.002465	116.000000	0.005621
-0.002464	112.000000	0.005739
-0.002463	112.000000	0.005735
-0.002462	108.000000	0.005555
-0.002461	104.000000	0.005566
-0.002460	100.000000	0.005653
-0.002459	100.000000	0.005675
-0.002458	96.000000	0.005551
-0.002457	92.000000	0.005573
-0.002456	88.000000	0.005664
-0.002455	84.000000	0.005608
-0.002454	80.000000	0.005577
-0.002453	80.000000	0.005641
-0.002452	76.000000	0.005621
-0.002451	72.000000	0.005609
-0.002450	68.000000	0.005581
-0.002449	68.000000	0.005661
-0.002448	64.000000	0.005672
-0.002447	60.000000	0.005658
-0.002446	56.000000	0.005676
-0.002445	52.000000	0.005804
-0.002444	52.000000	0.005689
-0.002443	48.000000	0.005886
-0.002442	44.000000	0.005777
-0.002441	44.000000	0.005838
-0.002440	40.000000	0.005867
-0.002439	36.000000	0.006046
-0.002438	32.000000	0.006046
-0.002437	28.000000	0.006133
-0.002436	28.000000	0.006224
-0.002435	24.000000	0.006356
-0.002434	208.000000	0.006366
-0.002433	204.000000	0.006370
-0.002432	200.000000	0.006456
-0.002431	200.000000	0.006562
-0.002430	196.000000	0.006611
-0.002429	192.000000	0.006669
-0.002428	188.000000	0.006879
-0.002427	184.000000	0.006928
-0.002426	184.000000	0.007005
-0.002425	180.000000	0.007051
-0.002424	176.000000	0.007238
-0.002423	172.000000	0.007367
-0.002422	168.000000	0.007352
-0.002421	168.000000	0.007396
-0.002420	164.000000	0.007500
-0.002419	160.000000	0.007691
-0.002418	156.000000	0.007569
-0.002417	152.000000	0.007698
-0.002416	144.000000	0.007855
-0.002415	140.000000	0.007984
-0.002414	136.000000	0.007857
-0.002413	132.000000	0.007955
-0.002412	128.000000	0.008106
-0.002411	124.000000	0.008009
-0.002410	120.000000	0.007915
-0.002409	116.000000	0.008062
-0.002408	112.000000	0.008113
-0.002407	112.000000	0.008173
-0.002406	108.000000	0.007987
-0.002405	104.000000	0.008176
-0.002404	100.000000	0.008209
-0.002403	96.000000	0.008050
-0.002402	92.000000	0.008144
-0.002401	260.000000	0.008166
-0.002400	256.000000	0.008156
-0.002399	84.000000	0.008025
-0.002398	252.000000	0.008109
-0.002397	248.000000	0.008183
-0.002396	244.000000	0.008197
-0.002395	240.000000	0.008116
-0.002394	60.000000	0.008150
-0.002393	236.000000	0.008247
-0.002392	52.000000	0.008238
-0.002391	228.000000	0.008121
-0.002390	224.000000	0.008176
-0.002389	44.000000	0.008173
-0.002388	220.000000	0.008227
-0.002387	216.000000	0.008225
-0.002386	36.000000	0.008391
-0.002385	32.000000	0.008390
-0.002384	28.000000	0.008321
-0.002383	204.000000	0.008428
-0.002382	24.000000	0.008626
-0.002381	20.000000	0.008660
-0.002380	16.000000	0.008551
-0.002379	192.000000	0.008617
-0.002378	188.000000	0.008800
-0.002377	8.000000	0.008897
-0.002376	4.000000	0.008846
-0.002375	4.000000	0.008854
-0.002374	176.000000	0.009104
-0.002373	356.000000	0.009065
-0.002372	352.000000	0.009201
-0.002371	160.000000	0.009348
-0.002370	340.000000	0.009298
-0.002369	156.000000	0.009225
-0.002368	336.000000	0.009269
-0.002367	332.000000	0.009484
-0.002366	144.000000	0.009458
-0.002365	324.000000	0.009464
-0.002364	136.000000	0.009411
-0.002363	312.000000	0.009596
-0.002362	312.000000	0.009530
-0.002361	304.000000	0.009491
-0.002360	304.000000	0.009361
-0.002359	92.000000	0.009533
-0.002358	296.000000	0.009461
-0.002357	292.000000	0.009397
-0.002356	288.000000	0.009249
-0.002355	68.000000	0.009337
-0.002354	68.000000	0.009299
-0.002353	68.000000	0.009200
-0.002352	60.000000	0.009104
-0.002351	56.000000	0.009046
-0.002350	56.000000	0.009055
-0.002349	56.000000	0.008934
-0.002348	52.000000	0.008944
-0.002347	48.000000	0.009039
-0.002346	44.000000	0.008937
-0.002345	44.000000	0.008873
-0.002344	36.000000	0.008783
-0.002343	36.000000	0.008965
-0.002342	236.000000	0.008855
-0.002341	232.000000	0.008795
-0.002340	24.000000	0.008833
-0.002339	228.000000	0.008920
-0.002338	224.000000	0.008820
-0.002337	224.000000	0.008686
-0.002336	220.000000	0.008819
-0.002335	216.000000	0.008892
-0.002334	216.000000	0.008857
-0.002333	212.000000	0.008797
-0.002332	208.000000	0.008848
-0.002331	204.000000	0.008956
-0.002330	200.000000	0.008931
-0.002329	200.000000	0.008947
-0.002328	196.000000	0.008914
-0.002327	196.000000	0.008942
-0.002326	192.000000	0.008982
-0.002325	188.000000	0.009081
-0.002324	188.000000	0.009094
-0.002323	184.000000	0.009101
-0.002322	180.000000	0.009099
-0.002321	176.000000	0.009247
-0.002320	172.000000	0.009309
-0.002319	168.000000	0.009267
-0.002318	164.000000	0.009232
-0.002317	164.000000	0.009404
-0.002316	160.000000	0.009332
-0.002315	156.000000	0.009434
-0.002314	152.000000	0.009403
-0.002313	152.000000	0.009481
-0.002312	148.000000	0.009472
-0.002311	288.000000	0.009450
-0.002310	288.000000	0.009419
-0.002309	284.000000	0.009423
-0.002308	280.000000	0.009403
-0.002307	276.000000	0.009359
-0.002306	272.000000	0.009315
-0.002305	272.000000	0.009427
-0.002304	120.000000	0.009427
-0.002303	264.000000	0.009404
-0.002302	260.000000	0.009434
-0.002301	260.000000	0.009474
-0.002300	108.000000	0.009451
-0.002299	252.000000	0.009369
-0.002298	252.000000	0.009450
-0.002297	248.000000	0.009449
-0.002296	96.000000	0.009404
-0.002295	244.000000	0.009378
-0.002294	92.000000	0.009452
-0.002293	88.000000	0.009382
-0.002292	84.000000	0.009459
-0.002291	84.000000	0.009465
-0.002290	84.000000	0.009414
-0.002289	80.000000	0.009366
-0.002288	76.000000	0.009329
-0.002287	76.000000	0.009490
-0.002286	72.000000	0.009386
-0.002285	72.000000	0.009226
-0.002284	68.000000	0.009261
-0.002283	68.000000	0.009401
-0.002282	68.000000	0.009350
-0.002281	64.000000	0.009230
-0.002280	60.000000	0.009304
-0.002279	64.000000	0.009312
-0.002278	56.000000	0.009260
-0.002277	56.000000	0.009207
-0.002276	56.000000	0.009218
-0.002275	52.000000	0.009171
-0.002274	52.000000	0.009177
-0.002273	52.000000	0.009111
-0.002272	60.000000	0.009065
-0.002271	56.000000	0.009074
-0.002270	52.000000	0.008960
-0.002269	48.000000	0.008876
-0.002268	48.000000	0.008919
-0.002267	48.000000	0.008904
-0.002266	44.000000	0.008813
-0.002265	44.000000	0.008697
-0.002264	44.000000	0.008807
-0.002263	40.000000	0.008689
-0.002262	36.000000	0.008563
-0.002261	36.000000	0.008368
-0.002260	32.000000	0.008550
-0.002259	32.000000	0.008471
-0.002258	28.000000	0.008369
-0.002257	28.000000	0.008293
-0.002256	24.000000	0.008402
-0.002255	20.000000	0.008316
-0.002254	20.000000	0.008327
-0.002253	16.000000	0.008091
-0.002252	16.000000	0.008236
-0.002251	12.000000	0.008133
-0.002250	8.000000	0.008172
-0.002249	8.000000	0.007944
-0.002248	4.000000	0.008080
-0.002247	0.000000	0.008156
-0.002246	0.000000	0.007934
-0.002245	356.000000	0.007871
-0.002244	352.000000	0.007968
-0.002243	348.000000	0.007993
-0.002242	348.000000	0.007807
-0.002241	344.000000	0.007771
-0.002240	340.000000	0.007814
-0.002239	336.000000	0.007828
-0.002238	332.000000	0.007624
-0.002237	328.000000	0.007757
-0.002236	328.000000	0.007732
-0.002235	324.000000	0.007609
-0.002234	320.000000	0.007403
-0.002233	316.000000	0.007500
-0.002232	316.000000	0.007482
-0.002231	312.000000	0.007249
-0.002230	308.000000	0.007100
-0.002229	116.000000	0.007174
-0.002228	112.000000	0.007141
-0.002227	108.000000	0.007033
-0.002226	104.000000	0.006866
-0.002225	104.000000	0.006810
-0.002224	100.000000	0.006764
-0.002223	96.000000	0.006523
-0.002222	92.000000	0.006581
-0.002221	92.000000	0.006383
-0.002220	88.000000	0.006241
-0.002219	272.000000	0.006142
-0.002218	80.000000	0.006180
-0.002217	264.000000	0.006016
-0.002216	264.000000	0.005924
-0.002215	260.000000	0.005814
-0.002214	256.000000	0.005764
-0.002213	252.000000	0.005601
-0.002212	252.000000	0.005569
-0.002211	248.000000	0.005398
-0.002210	244.000000	0.005365
-0.002209	240.000000	0.005232
-0.002208	240.000000	0.005221
-0.002207	236.000000	0.005047
-0.002206	232.000000	0.005096
-0.002205	232.000000	0.004958
-0.002204	228.000000	0.004895
-0.002203	224.000000	0.004742
-0.002202	220.000000	0.004739
-0.002201	220.000000	0.004676
-0.002200	216.000000	0.004665
-0.002199	212.000000	0.004672
-0.002198	208.000000	0.004576
-0.002197	208.000000	0.004475
-0.002196	204.000000	0.004520
-0.002195	200.000000	0.004545
-0.002194	196.000000	0.004530
-0.002193	196.000000	0.004352
-0.002192	192.000000	0.004335
-0.002191	188.000000	0.004546
-0.002190	184.000000	0.004399
-0.002189	184.000000	0.004363
-0.002188	180.000000	0.004351
-0.002187	176.000000	0.004496
-0.002186	172.000000	0.004432
-0.002185	172.000000	0.004398
-0.002184	168.000000	0.004397
-0.002183	164.000000	0.004449
-0.002182	160.000000	0.004346
-0.002181	156.000000	0.004314
-0.002180	152.000000	0.004426
-0.002179	148.000000	0.004477
-0.002178	148.000000	0.004325
-0.002177	144.000000	0.004367
-0.002176	140.000000	0.004490
-0.002175	136.000000	0.004345
-0.002174	136.000000	0.004301
-0.002173	132.000000	0.004283
-0.002172	128.000000	0.004377
-0.002171	124.000000	0.004236
-0.002170	120.000000	0.004273
-0.002169	116.000000	0.004237
-0.002168	112.000000	0.004267
-0.002167	112.000000	0.004168
-0.002166	108.000000	0.004198
-0.002165	104.000000	0.004108
-0.002164	100.000000	0.004099
-0.002163	96.000000	0.004056
-0.002162	96.000000	0.004033
-0.002161	92.000000	0.003931
-0.002160	88.000000	0.003891
-0.002159	84.000000	0.003989
-0.002158	84.000000	0.003943
-0.002157	80.000000	0.003971
-0.002156	76.000000	0.003946
-0.002155	72.000000	0.003868
-0.002154	72.000000	0.003857
-0.002153	68.000000	0.003963
-0.002152	64.000000	0.003847
-0.002151	60.000000	0.003849
-0.002150	56.000000	0.003830
-0.002149	56.000000	0.003879
-0.002148	52.000000	0.003926
-0.002147	48.000000	0.003922
-0.002146	44.000000	0.003992
-0.002145	44.000000	0.003900
-0.002144	40.000000	0.003950
-0.002143	36.000000	0.004015
-0.002142	36.000000	0.004081
-0.002141	32.000000	0.004077
-0.002140	28.000000	0.004170
-0.002139	24.000000	0.004299
-0.002138	24.000000	0.004377
-0.002137	20.000000	0.004411
-0.002136	16.000000	0.004486
-0.002135	12.000000	0.004608
-0.002134	12.000000	0.004643
-0.002133	8.000000	0.004665
-0.002132	4.000000	0.004818
-0.002131	0.000000	0.004891
-0.002130	356.000000	0.005084
-0.002129	352.000000	0.005107
-0.002128	352.000000	0.005265
-0.002127	348.000000	0.005345
-0.002126	344.000000	0.005454
-0.002125	340.000000	0.005577
-0.002124	336.000000	0.005533
-0.002123	336.000000	0.005614
-0.002122	332.000000	0.005758
-0.002121	328.000000	0.005798
-0.002120	324.000000	0.005910
-0.002119	320.000000	0.005967
-0.002118	316.000000	0.006168
-0.002117	316.000000	0.006153
-0.002116	308.000000	0.006222
-0.002115	308.000000	0.006275
-0.002114	304.000000	0.006310
-0.002113	300.000000	0.006278
-0.002112	296.000000	0.006307
-0.002111	292.000000	0.006479
-0.002110	288.000000	0.006584
-0.002109	284.000000	0.006538
-0.002108	280.000000	0.006552
-0.002107	280.000000	0.006636
-0.002106	276.000000	0.006747
-0.002105	272.000000	0.006672
-0.002104	272.000000	0.006652
-0.002103	268.000000	0.006693
-0.002102	264.000000	0.006770
-0.002101	260.000000	0.006712
-0.002100	256.000000	0.006790
-0.002099	252.000000	0.006914
-0.002098	248.000000	0.006982
-0.002097	244.000000	0.006951
-0.002096	244.000000	0.006986
-0.002095	240.000000	0.007090
-0.002094	236.000000	0.007181
-0.002093	236.000000	0.006976
-0.002092	228.000000	0.007099
-0.002091	228.000000	0.007234
-0.002090	224.000000	0.007312
-0.002089	220.000000	0.007297
-0.002088	216.000000	0.007434
-0.002087	212.000000	0.007520
-0.002086	212.000000	0.007626
-0.002085	208.000000	0.007627
-0.002084	204.000000	0.007732
-0.002083	200.000000	0.007727
-0.002082	196.000000	0.007787
-0.002081	196.000000	0.007834
-0.002080	192.000000	0.008047
-0.002079	188.000000	0.008142
-0.002078	184.000000	0.008320
-0.002077	184.000000	0.008342
-0.002076	180.000000	0.008537
-0.002075	176.000000	0.008627
-0.002074	172.000000	0.008715
-0.002073	168.000000	0.008641
-0.002072	168.000000	0.008843
-0.002071	160.000000	0.008898
-0.002070	156.000000	0.009029
-0.002069	148.000000	0.009124
-0.002068	144.000000	0.009183
-0.002067	140.000000	0.009229
-0.002066	136.000000	0.009325
-0.002065	132.000000	0.009346
-0.002064	128.000000	0.009384
-0.002063	124.000000	0.009362
-0.002062	120.000000	0.009327
-0.002061	116.000000	0.009363
-0.002060	112.000000	0.009394
-0.002059	108.000000	0.009471
-0.002058	104.000000	0.009453
-0.002057	96.000000	0.009505
-0.002056	92.000000	0.009448
-0.002055	92.000000	0.009538
-0.002054	88.000000	0.009448
-0.002053	80.000000	0.009500
-0.002052	80.000000	0.009343
-0.002051	76.000000	0.009404
-0.002050	76.000000	0.009386
-0.002049	68.000000	0.009396
-0.002048	64.000000	0.009500
-0.002047	60.000000	0.009499
-0.002046	56.000000	0.009526
-0.002045	52.000000	0.009439
-0.002044	52.000000	0.009558
-0.002043	48.000000	0.009516
-0.002042	44.000000	0.009431
-0.002041	44.000000	0.009435
-0.002040	40.000000	0.009523
-0.002039	36.000000	0.009557
-0.002038	24.000000	0.009597
-0.002037	24.000000	0.009588
-0.002036	208.000000	0.009758
-0.002035	204.000000	0.009693
-0.002034	12.000000	0.009668
-0.002033	200.000000	0.009863
-0.002032	196.000000	0.009795
-0.002031	192.000000	0.009784
-0.002030	180.000000	0.009780
-0.002029	180.000000	0.009914
-0.002028	176.000000	0.009865
-0.002027	328.000000	0.009821
-0.002026	324.000000	0.009697
-0.002025	312.000000	0.009816
-0.002024	308.000000	0.009718
-0.002023	308.000000	0.009646
-0.002022	100.000000	0.009694
-0.002021	296.000000	0.009642
-0.002020	296.000000	0.009553
-0.002019	292.000000	0.009361
-0.002018	284.000000	0.009400
-0.002017	284.000000	0.009297
-0.002016	280.000000	0.009221
-0.002015	276.000000	0.009042
-0.002014	272.000000	0.008972
-0.002013	268.000000	0.009020
-0.002012	268.000000	0.008988
-0.002011	264.000000	0.008821
-0.002010	260.000000	0.008732
-0.002009	260.000000	0.008707
-0.002008	256.000000	0.008764
-0.002007	252.000000	0.008513
-0.002006	248.000000	0.008461
-0.002005	244.000000	0.008418
-0.002004	244.000000	0.008340
-0.002003	240.000000	0.008266
-0.002002	236.000000	0.008296
-0.002001	236.000000	0.008279
-0.002000	232.000000	0.008085
-0.001999	232.000000	0.008121
-0.001998	228.000000	0.008174
-0.001997	224.000000	0.008145
-0.001996	224.000000	0.008003
-0.001995	216.000000	0.008040
-0.001994	212.000000	0.008095
-0.001993	212.000000	0.008095
-0.001992	208.000000	0.008005
-0.001991	208.000000	0.007988
-0.001990	204.000000	0.008066
-0.001989	204.000000	0.008118
-0.001988	200.000000	0.008039
-0.001987	196.000000	0.008103
-0.001986	192.000000	0.008079
-0.001985	192.000000	0.008253
-0.001984	188.000000	0.008253
-0.001983	184.000000	0.008332
-0.001982	180.000000	0.008343
-0.001981	180.000000	0.008243
-0.001980	176.000000	0.008395
-0.001979	172.000000	0.008471
-0.001978	168.000000	0.008466
-0.001977	164.000000	0.008442
-0.001976	164.000000	0.008593
-0.001975	160.000000	0.008766
-0.001974	156.000000	0.008791
-0.001973	152.000000	0.008723
-0.001972	148.000000	0.008817
-0.001971	148.000000	0.008905
-0.001970	144.000000	0.008932
-0.001969	140.000000	0.008880
-0.001968	136.000000	0.008870
-0.001967	136.000000	0.009007
-0.001966	128.000000	0.009083
-0.001965	124.000000	0.009023
-0.001964	120.000000	0.009145
-0.001963	120.000000	0.009241
-0.001962	112.000000	0.009052
-0.001961	108.000000	0.009213
-0.001960	108.000000	0.009196
-0.001959	104.000000	0.009304
-0.001958	100.000000	0.009085
-0.001957	96.000000	0.009117
-0.001956	92.000000	0.009343
-0.001955	88.000000	0.009404
-0.001954	84.000000	0.009172
-0.001953	244.000000	0.009224
-0.001952	240.000000	0.009311
-0.001951	236.000000	0.009189
-0.001950	236.000000	0.009155
-0.001949	232.000000	0.009230
-0.001948	224.000000	0.009264
-0.001947	224.000000	0.009208
-0.001946	224.000000	0.009187
-0.001945	216.000000	0.009238
-0.001944	216.000000	0.009351
-0.001943	212.000000	0.009208
-0.001942	208.000000	0.009217
-0.001941	204.000000	0.009397
-0.001940	204.000000	0.009414
-0.001939	200.000000	0.009346
-0.001938	196.000000	0.009393
-0.001937	192.000000	0.009519
-0.001936	192.000000	0.009450
-0.001935	188.000000	0.009503
-0.001934	184.000000	0.009557
-0.001933	180.000000	0.009729
-0.001932	176.000000	0.009662
-0.001931	172.000000	0.009796
-0.001930	172.000000	0.009814
-0.001929	168.000000	0.009899
-0.001928	152.000000	0.009843
-0.001927	148.000000	0.009956
-0.001926	148.000000	0.009975
-0.001925	140.000000	0.010000
-0.001924	136.000000	0.009845
-0.001923	132.000000	0.009985
-0.001922	128.000000	0.009979
-0.001921	124.000000	0.009829
-0.001920	116.000000	0.009929
-0.001919	112.000000	0.009889
-0.001918	108.000000	0.009889
-0.001917	104.000000	0.009710
-0.001916	104.000000	0.009824
-0.001915	100.000000	0.009778
-0.001914	92.000000	0.009685
-0.001913	92.000000	0.009601
-0.001912	84.000000	0.009576
-0.001911	64.000000	0.009520
-0.001910	60.000000	0.009483
-0.001909	72.000000	0.009341
-0.001908	56.000000	0.009432
-0.001907	52.000000	0.009410
-0.001906	64.000000	0.009264
-0.001905	64.000000	0.009312
-0.001904	44.000000	0.009167
-0.001903	40.000000	0.009092
-0.001902	36.000000	0.009157
-0.001901	208.000000	0.009057
-0.001900	204.000000	0.009037
-0.001899	200.000000	0.008993
-0.001898	200.000000	0.008954
-0.001897	196.000000	0.009048
-0.001896	192.000000	0.008940
-0.001895	192.000000	0.008892
-0.001894	188.000000	0.008886
-0.001893	184.000000	0.008902
-0.001892	180.000000	0.008761
-0.001891	176.000000	0.008852
-0.001890	172.000000	0.008736
-0.001889	168.000000	0.008763
-0.001888	168.000000	0.008660
-0.001887	164.000000	0.008694
-0.001886	160.000000	0.008780
-0.001885	156.000000	0.008640
-0.001884	152.000000	0.008629
-0.001883	152.000000	0.008686
-0.001882	148.000000	0.008617
-0.001881	144.000000	0.008585
-0.001880	140.000000	0.008410
-0.001879	136.000000	0.008460
-0.001878	132.000000	0.008382
-0.001877	132.000000	0.008475
-0.001876	128.000000	0.008341
-0.001875	124.000000	0.008286
-0.001874	120.000000	0.008326
-0.001873	116.000000	0.008210
-0.001872	116.000000	0.008179
-0.001871	112.000000	0.008049
-0.001870	108.000000	0.008009
-0.001869	104.000000	0.007858
-0.001868	100.000000	0.007925
-0.001867	96.000000	0.007901
-0.001866	96.000000	0.007775
-0.001865	92.000000	0.007755
-0.001864	88.000000	0.007753
-0.001863	84.000000	0.007715
-0.001862	80.000000	0.007681
-0.001861	80.000000	0.007510
-0.001860	76.000000	0.007489
-0.001859	72.000000	0.007431
-0.001858	68.000000	0.007449
-0.001857	68.000000	0.007345
-0.001856	64.000000	0.007340
-0.001855	60.000000	0.007337
-0.001854	56.000000	0.007307
-0.001853	56.000000	0.007350
-0.001852	52.000000	0.007217
-0.001851	48.000000	0.007235
-0.001850	48.000000	0.007270
-0.001849	44.000000	0.007306
-0.001848	40.000000	0.007211
-0.001847	216.000000	0.007190
-0.001846	212.000000	0.007216
-0.001845	212.000000	0.007241
-0.001844	208.000000	0.007200
-0.001843	204.000000	0.007242
-0.001842	204.000000	0.007210
-0.001841	200.000000	0.007246
-0.001840	196.000000	0.007224
-0.001839	192.000000	0.007315
-0.001838	192.000000	0.007317
-0.001837	188.000000	0.007301
-0.001836	188.000000	0.007284
-0.001835	184.000000	0.007484
-0.001834	180.000000	0.007551
-0.001833	176.000000	0.007481
-0.001832	176.000000	0.007520
-0.001831	172.000000	0.007607
-0.001830	168.000000	0.007690
-0.001829	164.000000	0.007701
-0.001828	160.000000	0.007717
-0.001827	160.000000	0.007752
-0.001826	156.000000	0.007808
-0.001825	152.000000	0.007830
-0.001824	152.000000	0.007975
-0.001823	148.000000	0.007906
-0.001822	144.000000	0.007926
-0.001821	140.000000	0.007921
-0.001820	136.000000	0.008135
-0.001819	132.000000	0.008009
-0.001818	132.000000	0.008047
-0.001817	128.000000	0.008009
-0.001816	124.000000	0.008200
-0.001815	120.000000	0.008218
-0.001814	120.000000	0.008136
-0.001813	116.000000	0.008095
-0.001812	112.000000	0.008289
-0.001811	108.000000	0.008251
-0.001810	108.000000	0.008242
-0.001809	104.000000	0.008382
-0.001808	100.000000	0.008329
-0.001807	96.000000	0.008266
-0.001806	96.000000	0.008323
-0.001805	92.000000	0.008430
-0.001804	88.000000	0.008450
-0.001803	84.000000	0.008377
-0.001802	84.000000	0.008354
-0.001801	80.000000	0.008556
-0.001800	80.000000	0.008535
-0.001799	72.000000	0.008481
-0.001798	72.000000	0.008522
-0.001797	68.000000	0.008717
-0.001796	68.000000	0.008751
-0.001795	64.000000	0.008639
-0.001794	60.000000	0.008745
-0.001793	60.000000	0.008823
-0.001792	56.000000	0.008935
-0.001791	52.000000	0.008766
-0.001790	52.000000	0.008995
-0.001789	48.000000	0.009025
-0.001788	48.000000	0.009150
-0.001787	44.000000	0.009133
-0.001786	44.000000	0.009213
-0.001785	40.000000	0.009318
-0.001784	36.000000	0.009329
-0.001783	36.000000	0.009392
-0.001782	36.000000	0.009548
-0.001781	32.000000	0.009648
-0.001780	32.000000	0.009695
-0.001779	28.000000	0.009713
-0.001778	28.000000	0.009872
-0.001777	28.000000	0.010034
-0.001776	24.000000	0.009946
-0.001775	20.000000	0.010054
-0.001774	120.000000	0.010009
-0.001773	116.000000	0.009987
-0.001772	116.000000	0.010038
-0.001771	108.000000	0.010001
-0.001770	108.000000	0.009884
-0.001769	104.000000	0.009848
-0.001768	256.000000	0.009744
-0.001767	92.000000	0.009575
-0.001766	252.000000	0.009553
-0.001765	248.000000	0.009499
-0.001764	240.000000	0.009265
-0.001763	240.000000	0.009157
-0.001762	240.000000	0.009102
-0.001761	232.000000	0.009068
-0.001760	232.000000	0.009024
-0.001759	228.000000	0.008899
-0.001758	224.000000	0.008752
-0.001757	220.000000	0.008735
-0.001756	216.000000	0.008570
-0.001755	216.000000	0.008610
-0.001754	212.000000	0.008449
-0.001753	208.000000	0.008357
-0.001752	204.000000	0.008420
-0.001751	204.000000	0.008353
-0.001750	200.000000	0.008252
-0.001749	196.000000	0.008160
-0.001748	196.000000	0.008110
-0.001747	192.000000	0.008117
-0.001746	188.000000	0.008119
-0.001745	184.000000	0.008024
-0.001744	180.000000	0.007989
-0.001743	180.000000	0.007965
-0.001742	176.000000	0.007958
-0.001741	172.000000	0.007888
-0.001740	168.000000	0.007860
-0.001739	164.000000	0.007875
-0.001738	164.000000	0.007795
-0.001737	160.000000	0.007723
-0.001736	156.000000	0.007759
-0.001735	152.000000	0.007716
-0.001734	148.000000	0.007564
-0.001733	144.000000	0.007538
-0.001732	140.000000	0.007519
-0.001731	136.000000	0.007461
-0.001730	132.000000	0.007317
-0.001729	132.000000	0.007376
-0.001728	128.000000	0.007324
-0.001727	124.000000	0.007299
-0.001726	120.000000	0.007055
-0.001725	116.000000	0.006994
-0.001724	116.000000	0.007046
-0.001723	112.000000	0.006807
-0.001722	108.000000	0.006815
-0.001721	104.000000	0.006642
-0.001720	100.000000	0.006680
-0.001719	96.000000	0.006522
-0.001718	96.000000	0.006544
-0.001717	92.000000	0.006404
-0.001716	88.000000	0.006334
-0.001715	84.000000	0.006277
-0.001714	84.000000	0.006196
-0.001713	80.000000	0.006032
-0.001712	76.000000	0.006030
-0.001711	72.000000	0.005858
-0.001710	68.000000	0.005898
-0.001709	68.000000	0.005762
-0.001708	64.000000	0.005715
-0.001707	60.000000	0.005691
-0.001706	56.000000	0.005621
-0.001705	56.000000	0.005554
-0.001704	52.000000	0.005490
-0.001703	48.000000	0.005474
-0.001702	48.000000	0.005390
-0.001701	44.000000	0.005402
-0.001700	40.000000	0.005321
-0.001699	36.000000	0.005375
-0.001698	36.000000	0.005288
-0.001697	32.000000	0.005203
-0.001696	204.000000	0.005309
-0.001695	204.000000	0.005313
-0.001694	200.000000	0.005251
-0.001693	196.000000	0.005121
-0.001692	192.000000	0.005151
-0.001691	192.000000	0.005219
-0.001690	188.000000	0.005185
-0.001689	184.000000	0.005047
-0.001688	180.000000	0.005155
-0.001687	176.000000	0.005239
-0.001686	176.000000	0.005245
-0.001685	172.000000	0.005149
-0.001684	168.000000	0.005194
-0.001683	168.000000	0.005199
-0.001682	164.000000	0.005112
-0.001681	160.000000	0.005131
-0.001680	156.000000	0.005238
-0.001679	152.000000	0.005195
-0.001678	152.000000	0.005085
-0.001677	148.000000	0.005181
-0.001676	144.000000	0.005268
-0.001675	140.000000	0.005220
-0.001674	136.000000	0.005069
-0.001673	136.000000	0.005166
-0.001672	132.000000	0.005235
-0.001671	128.000000	0.005154
-0.001670	124.000000	0.005045
-0.001669	120.000000	0.005110
-0.001668	116.000000	0.005167
-0.001667	116.000000	0.005035
-0.001666	112.000000	0.005093
-0.001665	108.000000	0.005100
-0.001664	104.000000	0.005078
-0.001663	104.000000	0.004969
-0.001662	100.000000	0.005006
-0.001661	96.000000	0.005019
-0.001660	92.000000	0.004953
-0.001659	92.000000	0.004962
-0.001658	88.000000	0.004994
-0.001657	84.000000	0.005045
-0.001656	80.000000	0.005030
-0.001655	80.000000	0.004903
-0.001654	76.000000	0.005000
-0.001653	72.000000	0.005000
-0.001652	68.000000	0.004843
-0.001651	68.000000	0.004934
-0.001650	64.000000	0.005025
-0.001649	60.000000	0.005178
-0.001648	56.000000	0.005031
-0.001647	56.000000	0.005099
-0.001646	52.000000	0.005148
-0.001645	48.000000	0.005167
-0.001644	44.000000	0.005132
-0.001643	44.000000	0.005158
-0.001642	40.000000	0.005299
-0.001641	36.000000	0.005286
-0.001640	36.000000	0.005350
-0.001639	32.000000	0.005476
-0.001638	28.000000	0.005708
-0.001637	24.000000	0.005586
-0.001636	204.000000	0.005672
-0.001635	200.000000	0.005878
-0.001634	196.000000	0.005964
-0.001633	196.000000	0.005823
-0.001632	192.000000	0.005853
-0.001631	188.000000	0.006049
-0.001630	184.000000	0.006248
-0.001629	184.000000	0.006113
-0.001628	180.000000	0.006291
-0.001627	176.000000	0.006439
-0.001626	172.000000	0.006410
-0.001625	172.000000	0.006530
-0.001624	168.000000	0.006581
-0.001623	164.000000	0.006715
-0.001622	160.000000	0.006585
-0.001621	156.000000	0.006693
-0.001620	156.000000	0.006878
-0.001619	148.000000	0.006997
-0.001618	148.000000	0.006948
-0.001617	140.000000	0.007114
-0.001616	136.000000	0.007171
-0.001615	136.000000	0.007254
-0.001614	132.000000	0.007265
-0.001613	128.000000	0.007187
-0.001612	124.000000	0.007208
-0.001611	124.000000	0.007193
-0.001610	120.000000	0.007351
-0.001609	116.000000	0.007449
-0.001608	112.000000	0.007424
-0.001607	108.000000	0.007392
-0.001606	104.000000	0.007563
-0.001605	100.000000	0.007495
-0.001604	100.000000	0.007593
-0.001603	92.000000	0.007434
-0.001602	92.000000	0.007509
-0.001601	88.000000	0.007648
-0.001600	80.000000	0.007627
-0.001599	80.000000	0.007574
-0.001598	76.000000	0.007643
-0.001597	72.000000	0.007676
-0.001596	68.000000	0.007728
-0.001595	64.000000	0.007811
-0.001594	64.000000	0.007847
-0.001593	56.000000	0.007810
-0.001592	56.000000	0.007645
-0.001591	56.000000	0.007830
-0.001590	48.000000	0.007880
-0.001589	44.000000	0.007867
-0.001588	44.000000	0.007896
-0.001587	40.000000	0.008068
-0.001586	36.000000	0.008190
-0.001585	36.000000	0.008154
-0.001584	32.000000	0.008104
-0.001583	28.000000	0.008331
-0.001582	24.000000	0.008420
-0.001581	24.000000	0.008263
-0.001580	20.000000	0.008408
-0.001579	16.000000	0.008518
-0.001578	12.000000	0.008739
-0.001577	12.000000	0.008741
-0.001576	8.000000	0.008894
-0.001575	4.000000	0.009038
-0.001574	0.000000	0.009144
-0.001573	0.000000	0.009111
-0.001572	356.000000	0.009241
-0.001571	352.000000	0.009268
-0.001570	348.000000	0.009330
-0.001569	348.000000	0.009355
-0.001568	344.000000	0.009584
-0.001567	332.000000	0.009739
-0.001566	328.000000	0.009721
-0.001565	328.000000	0.009733
-0.001564	320.000000	0.009930
-0.001563	316.000000	0.009973
-0.001562	316.000000	0.009993
-0.001561	312.000000	0.009819
-0.001560	308.000000	0.009899
-0.001559	300.000000	0.010015
-0.001558	300.000000	0.010023
-0.001557	296.000000	0.010037
-0.001556	72.000000	0.010048
-0.001555	292.000000	0.010034
-0.001554	64.000000	0.009984
-0.001553	60.000000	0.010015
-0.001552	60.000000	0.009933
-0.001551	60.000000	0.009853
-0.001550	56.000000	0.009780
-0.001549	52.000000	0.009888
-0.001548	48.000000	0.009747
-0.001547	44.000000	0.009802
-0.001546	44.000000	0.009749
-0.001545	40.000000	0.009822
-0.001544	28.000000	0.009777
-0.001543	28.000000	0.009892
-0.001542	28.000000	0.009814
-0.001541	28.000000	0.009839
-0.001540	24.000000	0.009889
-0.001539	20.000000	0.009895
-0.001538	20.000000	0.009863
-0.001537	16.000000	0.009965
-0.001536	228.000000	0.009989
-0.001535	228.000000	0.010110
-0.001534	352.000000	0.010073
-0.001533	348.000000	0.010134
-0.001532	220.000000	0.010158
-0.001531	220.000000	0.010171
-0.001530	212.000000	0.010106
-0.001529	212.000000	0.010148
-0.001528	208.000000	0.010152
-0.001527	208.000000	0.010153
-0.001526	320.000000	0.010238
-0.001525	204.000000	0.010380
-0.001524	308.000000	0.010287
-0.001523	304.000000	0.010292
-0.001522	300.000000	0.010195
-0.001521	96.000000	0.010227
-0.001520	296.000000	0.010269
-0.001519	292.000000	0.010194
-0.001518	288.000000	0.010147
-0.001517	280.000000	0.010161
-0.001516	276.000000	0.010065
-0.001515	276.000000	0.010043
-0.001514	268.000000	0.010033
-0.001513	264.000000	0.009941
-0.001512	264.000000	0.009907
-0.001511	256.000000	0.009779
-0.001510	256.000000	0.009902
-0.001509	256.000000	0.009862
-0.001508	252.000000	0.009806
-0.001507	248.000000	0.009729
-0.001506	240.000000	0.009746
-0.001505	240.000000	0.009688
-0.001504	240.000000	0.009727
-0.001503	236.000000	0.009626
-0.001502	228.000000	0.009717
-0.001501	224.000000	0.009663
-0.001500	228.000000	0.009681
-0.001499	224.000000	0.009714
-0.001498	220.000000	0.009676
-0.001497	220.000000	0.009673
-0.001496	216.000000	0.009705
-0.001495	212.000000	0.009764
-0.001494	208.000000	0.009847
-0.001493	204.000000	0.009805
-0.001492	204.000000	0.009853
-0.001491	196.000000	0.009946
-0.001490	196.000000	0.009951
-0.001489	196.000000	0.009940
-0.001488	192.000000	0.009941
-0.001487	188.000000	0.010116
-0.001486	184.000000	0.010229
-0.001485	184.000000	0.010230
-0.001484	176.000000	0.010308
-0.001483	96.000000	0.010382
-0.001482	96.000000	0.010308
-0.001481	92.000000	0.010230
-0.001480	92.000000	0.010115
-0.001479	84.000000	0.010169
-0.001478	84.000000	0.010162
-0.001477	80.000000	0.010115
-0.001476	76.000000	0.009959
-0.001475	76.000000	0.009853
-0.001474	72.000000	0.009818
-0.001473	72.000000	0.009733
-0.001472	68.000000	0.009596
-0.001471	64.000000	0.009459
-0.001470	64.000000	0.009429
-0.001469	60.000000	0.009468
-0.001468	56.000000	0.009444
-0.001467	56.000000	0.009391
-0.001466	52.000000	0.009360
-0.001465	52.000000	0.009184
-0.001464	48.000000	0.009105
-0.001463	44.000000	0.008989
-0.001462	44.000000	0.008990
-0.001461	40.000000	0.008831
-0.001460	36.000000	0.008780
-0.001459	36.000000	0.008857
-0.001458	32.000000	0.008747
-0.001457	28.000000	0.008851
-0.001456	28.000000	0.008842
-0.001455	24.000000	0.008787
-0.001454	196.000000	0.008609
-0.001453	20.000000	0.008632
-0.001452	16.000000	0.008569
-0.001451	184.000000	0.008549
-0.001450	184.000000	0.008470
-0.001449	180.000000	0.008403
-0.001448	176.000000	0.008512
-0.001447	172.000000	0.008586
-0.001446	172.000000	0.008475
-0.001445	168.000000	0.008477
-0.001444	164.000000	0.008353
-0.001443	160.000000	0.008225
-0.001442	156.000000	0.008296
-0.001441	152.000000	0.008170
-0.001440	148.000000	0.008099
-0.001439	144.000000	0.007882
-0.001438	140.000000	0.007972
-0.001437	136.000000	0.008042
-0.001436	132.000000	0.008005
-0.001435	132.000000	0.007791
-0.001434	128.000000	0.007828
-0.001433	124.000000	0.007712
-0.001432	120.000000	0.007594
-0.001431	116.000000	0.007363
-0.001430	116.000000	0.007398
-0.001429	112.000000	0.007278
-0.001428	108.000000	0.007141
-0.001427	104.000000	0.007176
-0.001426	100.000000	0.007215
-0.001425	100.000000	0.007027
-0.001424	96.000000	0.006839
-0.001423	92.000000	0.006769
-0.001422	88.000000	0.006717
-0.001421	84.000000	0.006582
-0.001420	84.000000	0.006384
-0.001419	80.000000	0.006316
-0.001418	76.000000	0.006360
-0.001417	76.000000	0.006230
-0.001416	72.000000	0.006085
-0.001415	68.000000	0.006115
-0.001414	64.000000	0.006092
-0.001413	64.000000	0.005929
-0.001412	60.000000	0.005756
-0.001411	56.000000	0.005713
-0.001410	52.000000	0.005709
-0.001409	48.000000	0.005548
-0.001408	48.000000	0.005511
-0.001407	44.000000	0.005449
-0.001406	220.000000	0.005551
-0.001405	40.000000	0.005448
-0.001404	216.000000	0.005406
-0.001403	212.000000	0.005241
-0.001402	208.000000	0.005178
-0.001401	204.000000	0.005086
-0.001400	204.000000	0.005051
-0.001399	200.000000	0.005013
-0.001398	196.000000	0.004915
-0.001397	192.000000	0.004855
-0.001396	192.000000	0.004882
-0.001395	188.000000	0.004939
-0.001394	184.000000	0.004920
-0.001393	180.000000	0.004824
-0.001392	176.000000	0.004806
-0.001391	176.000000	0.004775
-0.001390	172.000000	0.004755
-0.001389	168.000000	0.004628
-0.001388	164.000000	0.004679
-0.001387	164.000000	0.004570
-0.001386	160.000000	0.004621
-0.001385	156.000000	0.004710
-0.001384	152.000000	0.004657
-0.001383	148.000000	0.004522
-0.001382	144.000000	0.004529
-0.001381	140.000000	0.004524
-0.001380	140.000000	0.004490
-0.001379	136.000000	0.004300
-0.001378	132.000000	0.004267
-0.001377	128.000000	0.004336
-0.001376	124.000000	0.004241
-0.001375	124.000000	0.004188
-0.001374	120.000000	0.004191
-0.001373	116.000000	0.004151
-0.001372	112.000000	0.004041
-0.001371	108.000000	0.003964
-0.001370	104.000000	0.003909
-0.001369	104.000000	0.003895
-0.001368	100.000000	0.003736
-0.001367	96.000000	0.003721
-0.001366	92.000000	0.003674
-0.001365	92.000000	0.003660
-0.001364	88.000000	0.003579
-0.001363	84.000000	0.003538
-0.001362	80.000000	0.003572
-0.001361	80.000000	0.003531
-0.001360	76.000000	0.003408
-0.001359	72.000000	0.003349
-0.001358	68.000000	0.003382
-0.001357	68.000000	0.003345
-0.001356	64.000000	0.003260
-0.001355	60.000000	0.003191
-0.001354	56.000000	0.003308
-0.001353	56.000000	0.003250
-0.001352	52.000000	0.003224
-0.001351	48.000000	0.003196
-0.001350	44.000000	0.003289
-0.001349	44.000000	0.003226
-0.001348	40.000000	0.003236
-0.001347	36.000000	0.003267
-0.001346	36.000000	0.003315
-0.001345	32.000000	0.003282
-0.001344	28.000000	0.003321
-0.001343	24.000000	0.003379
-0.001342	24.000000	0.003494
-0.001341	20.000000	0.003515
-0.001340	16.000000	0.003529
-0.001339	16.000000	0.003746
-0.001338	12.000000	0.003775
-0.001337	8.000000	0.003809
-0.001336	4.000000	0.003842
-0.001335	0.000000	0.003982
-0.001334	0.000000	0.004055
-0.001333	356.000000	0.004169
-0.001332	352.000000	0.004154
-0.001331	352.000000	0.004352
-0.001330	348.000000	0.004358
-0.001329	344.000000	0.004468
-0.001328	340.000000	0.004591
-0.001327	336.000000	0.004671
-0.001326	332.000000	0.004629
-0.001325	328.000000	0.004776
-0.001324	328.000000	0.004854
-0.001323	324.000000	0.005051
-0.001322	320.000000	0.004961
-0.001321	316.000000	0.004995
-0.001320	316.000000	0.005240
-0.001319	312.000000	0.005237
-0.001318	308.000000	0.005263
-0.001317	304.000000	0.005377
-0.001316	300.000000	0.005422
-0.001315	296.000000	0.005544
-0.001314	292.000000	0.005505
-0.001313	292.000000	0.005542
-0.001312	288.000000	0.005642
-0.001311	284.000000	0.005543
-0.001310	280.000000	0.005593
-0.001309	276.000000	0.005681
-0.001308	276.000000	0.005852
-0.001307	272.000000	0.005881
-0.001306	268.000000	0.005836
-0.001305	264.000000	0.005845
-0.001304	88.000000	0.006003
-0.001303	256.000000	0.005922
-0.001302	256.000000	0.005953
-0.001301	80.000000	0.005937
-0.001300	76.000000	0.006080
-0.001299	72.000000	0.006138
-0.001298	68.000000	0.006088
-0.001297	68.000000	0.006252
-0.001296	64.000000	0.006325
-0.001295	60.000000	0.006221
-0.001294	56.000000	0.006262
-0.001293	56.000000	0.006428
-0.001292	52.000000	0.006494
-0.001291	48.000000	0.006461
-0.001290	44.000000	0.006457
-0.001289	44.000000	0.006647
-0.001288	40.000000	0.006699
-0.001287	36.000000	0.006716
-0.001286	32.000000	0.006870
-0.001285	32.000000	0.006962
-0.001284	28.000000	0.007055
-0.001283	24.000000	0.007143
-0.001282	24.000000	0.007233
-0.001281	20.000000	0.007379
-0.001280	16.000000	0.007406
-0.001279	12.000000	0.007430
-0.001278	12.000000	0.007679
-0.001277	8.000000	0.007845
-0.001276	4.000000	0.008004
-0.001275	4.000000	0.007852
-0.001274	0.000000	0.008067
-0.001273	356.000000	0.008234
-0.001272	352.000000	0.008393
-0.001271	352.000000	0.008460
-0.001270	348.000000	0.008553
-0.001269	344.000000	0.008626
-0.001268	340.000000	0.008807
-0.001267	336.000000	0.008913
-0.001266	332.000000	0.009070
-0.001265	328.000000	0.009207
-0.001264	328.000000	0.009177
-0.001263	324.000000	0.009253
-0.001262	108.000000	0.009489
-0.001261	104.000000	0.009440
-0.001260	100.000000	0.009483
-0.001259	96.000000	0.009420
-0.001258	92.000000	0.009390
-0.001257	88.000000	0.009427
-0.001256	84.000000	0.009398
-0.001255	80.000000	0.009517
-0.001254	76.000000	0.009396
-0.001253	72.000000	0.009231
-0.001252	68.000000	0.009438
-0.001251	60.000000	0.009427
-0.001250	52.000000	0.009406
-0.001249	56.000000	0.009215
-0.001248	48.000000	0.009281
-0.001247	44.000000	0.009372
-0.001246	40.000000	0.009274
-0.001245	40.000000	0.009381
-0.001244	32.000000	0.009248
-0.001243	32.000000	0.009372
-0.001242	28.000000	0.009267
-0.001241	24.000000	0.009398
-0.001240	20.000000	0.009388
-0.001239	20.000000	0.009312
-0.001238	16.000000	0.009344
-0.001237	12.000000	0.009456
-0.001236	8.000000	0.009532
-0.001235	4.000000	0.009569
-0.001234	4.000000	0.009592
-0.001233	0.000000	0.009630
-0.001232	356.000000	0.009619
-0.001231	352.000000	0.009774
-0.001230	348.000000	0.009863
-0.001229	340.000000	0.009833
-0.001228	340.000000	0.009776
-0.001227	336.000000	0.009889
-0.001226	328.000000	0.009993
-0.001225	328.000000	0.009903
-0.001224	320.000000	0.009827
-0.001223	316.000000	0.009892
-0.001222	76.000000	0.009783
-0.001221	76.000000	0.009747
-0.001220	72.000000	0.009643
-0.001219	68.000000	0.009462
-0.001218	68.000000	0.009603
-0.001217	64.000000	0.009579
-0.001216	64.000000	0.009524
-0.001215	60.000000	0.009371
-0.001214	56.000000	0.009291
-0.001213	56.000000	0.009356
-0.001212	52.000000	0.009334
-0.001211	48.000000	0.009146
-0.001210	48.000000	0.009175
-0.001209	44.000000	0.009108
-0.001208	44.000000	0.009139
-0.001207	40.000000	0.009133
-0.001206	36.000000	0.009131
-0.001205	244.000000	0.009079
-0.001204	32.000000	0.008972
-0.001203	28.000000	0.009034
-0.001202	236.000000	0.009036
-0.001201	232.000000	0.008855
-0.001200	228.000000	0.008910
-0.001199	224.000000	0.008914
-0.001198	220.000000	0.008945
-0.001197	220.000000	0.008827
-0.001196	216.000000	0.008797
-0.001195	212.000000	0.008837
-0.001194	208.000000	0.008841
-0.001193	208.000000	0.008804
-0.001192	204.000000	0.008745
-0.001191	200.000000	0.008780
-0.001190	200.000000	0.008803
-0.001189	196.000000	0.008857
-0.001188	192.000000	0.008949
-0.001187	188.000000	0.008981
-0.001186	188.000000	0.008833
-0.001185	184.000000	0.008945
-0.001184	180.000000	0.009086
-0.001183	180.000000	0.009072
-0.001182	176.000000	0.008988
-0.001181	172.000000	0.009124
-0.001180	168.000000	0.009236
-0.001179	164.000000	0.009368
-0.001178	160.000000	0.009266
-0.001177	156.000000	0.009290
-0.001176	156.000000	0.009419
-0.001175	152.000000	0.009517
-0.001174	144.000000	0.009421
-0.001173	144.000000	0.009520
-0.001172	136.000000	0.009454
-0.001171	128.000000	0.009456
-0.001170	124.000000	0.009526
-0.001169	120.000000	0.009586
-0.001168	120.000000	0.009644
-0.001167	108.000000	0.009592
-0.001166	112.000000	0.009514
-0.001165	104.000000	0.009641
-0.001164	92.000000	0.009617
-0.001163	96.000000	0.009425
-0.001162	92.000000	0.009541
-0.001161	84.000000	0.009550
-0.001160	76.000000	0.009674
-0.001159	76.000000	0.009444
-0.001158	72.000000	0.009504
-0.001157	64.000000	0.009548
-0.001156	60.000000	0.009571
-0.001155	64.000000	0.009470
-0.001154	60.000000	0.009541
-0.001153	56.000000	0.009614
-0.001152	52.000000	0.009677
-0.001151	48.000000	0.009472
-0.001150	44.000000	0.009577
-0.001149	44.000000	0.009667
-0.001148	40.000000	0.009489
-0.001147	36.000000	0.009607
-0.001146	32.000000	0.009736
-0.001145	32.000000	0.009850
-0.001144	32.000000	0.009765
-0.001143	24.000000	0.009859
-0.001142	24.000000	0.009927
-0.001141	16.000000	0.010090
-0.001140	16.000000	0.009935
-0.001139	180.000000	0.010111
-0.001138	176.000000	0.010202
-0.001137	172.000000	0.010318
-0.001136	168.000000	0.010283
-0.001135	164.000000	0.010333
-0.001134	164.000000	0.010447
-0.001133	140.000000	0.010375
-0.001132	156.000000	0.010381
-0.001131	64.000000	0.010414
-0.001130	68.000000	0.010290
-0.001129	80.000000	0.010301
-0.001128	80.000000	0.010076
-0.001127	76.000000	0.010014
-0.001126	80.000000	0.009854
-0.001125	80.000000	0.009880
-0.001124	68.000000	0.009884
-0.001123	72.000000	0.009712
-0.001122	68.000000	0.009619
-0.001121	64.000000	0.009608
-0.001120	64.000000	0.009454
-0.001119	60.000000	0.009419
-0.001118	60.000000	0.009277
-0.001117	56.000000	0.009130
-0.001116	52.000000	0.009143
-0.001115	48.000000	0.008947
-0.001114	48.000000	0.008935
-0.001113	44.000000	0.008838
-0.001112	40.000000	0.008792
-0.001111	40.000000	0.008884
-0.001110	36.000000	0.008727
-0.001109	36.000000	0.008651
-0.001108	32.000000	0.008637
-0.001107	28.000000	0.008555
-0.001106	28.000000	0.008536
-0.001105	24.000000	0.008396
-0.001104	20.000000	0.008384
-0.001103	20.000000	0.008478
-0.001102	16.000000	0.008457
-0.001101	12.000000	0.008501
-0.001100	8.000000	0.008465
-0.001099	8.000000	0.008387
-0.001098	4.000000	0.008361
-0.001097	0.000000	0.008342
-0.001096	356.000000	0.008277
-0.001095	356.000000	0.008323
-0.001094	352.000000	0.008213
-0.001093	348.000000	0.008304
-0.001092	344.000000	0.008425
-0.001091	344.000000	0.008381
-0.001090	340.000000	0.008357
-0.001089	332.000000	0.008214
-0.001088	332.000000	0.008307
-0.001087	328.000000	0.008291
-0.001086	324.000000	0.008141
-0.001085	320.000000	0.008031
-0.001084	316.000000	0.008076
-0.001083	312.000000	0.008074
-0.001082	308.000000	0.008099
-0.001081	304.000000	0.008070
-0.001080	304.000000	0.008081
-0.001079	120.000000	0.007904
-0.001078	116.000000	0.007830
-0.001077	112.000000	0.007734
-0.001076	108.000000	0.007633
-0.001075	104.000000	0.007473
-0.001074	100.000000	0.007339
-0.001073	100.000000	0.007316
-0.001072	96.000000	0.007356
-0.001071	92.000000	0.007223
-0.001070	92.000000	0.007132
-0.001069	88.000000	0.007048
-0.001068	84.000000	0.006967
-0.001067	80.000000	0.006943
-0.001066	76.000000	0.006857
-0.001065	76.000000	0.006617
-0.001064	72.000000	0.006654
-0.001063	68.000000	0.006501
-0.001062	64.000000	0.006563
-0.001061	64.000000	0.006409
-0.001060	60.000000	0.006445
-0.001059	56.000000	0.006402
-0.001058	52.000000	0.006315
-0.001057	52.000000	0.006203
-0.001056	48.000000	0.006122
-0.001055	44.000000	0.006034
-0.001054	40.000000	0.006076
-0.001053	40.000000	0.005964
-0.001052	36.000000	0.006015
-0.001051	32.000000	0.006076
-0.001050	32.000000	0.006044
-0.001049	28.000000	0.006004
-0.001048	24.000000	0.006067
-0.001047	20.000000	0.006030
-0.001046	20.000000	0.005968
-0.001045	16.000000	0.005997
-0.001044	12.000000	0.006007
-0.001043	8.000000	0.006121
-0.001042	4.000000	0.006012
-0.001041	4.000000	0.006083
-0.001040	0.000000	0.006197
-0.001039	356.000000	0.006262
-0.001038	356.000000	0.006215
-0.001037	352.000000	0.006133
-0.001036	348.000000	0.006398
-0.001035	344.000000	0.006410
-0.001034	340.000000	0.006340
-0.001033	336.000000	0.006407
-0.001032	336.000000	0.006531
-0.001031	332.000000	0.006526
-0.001030	328.000000	0.006469
-0.001029	324.000000	0.006598
-0.001028	324.000000	0.006658
-0.001027	140.000000	0.006554
-0.001026	136.000000	0.006570
-0.001025	132.000000	0.006768
-0.001024	128.000000	0.006721
-0.001023	124.000000	0.006583
-0.001022	120.000000	0.006641
-0.001021	120.000000	0.006829
-0.001020	116.000000	0.006704
-0.001019	112.000000	0.006632
-0.001018	112.000000	0.006624
-0.001017	108.000000	0.006737
-0.001016	104.000000	0.006635
-0.001015	100.000000	0.006647
-0.001014	96.000000	0.006680
-0.001013	96.000000	0.006724
-0.001012	92.000000	0.006697
-0.001011	88.000000	0.006623
-0.001010	84.000000	0.006797
-0.001009	84.000000	0.006693
-0.001008	80.000000	0.006594
-0.001007	76.000000	0.006651
-0.001006	76.000000	0.006794
-0.001005	72.000000	0.006786
-0.001004	68.000000	0.006694
-0.001003	64.000000	0.006710
-0.001002	64.000000	0.006924
-0.001001	60.000000	0.006860
-0.001000	56.000000	0.006835
-0.000999	56.000000	0.006750
-0.000998	52.000000	0.006921
-0.000997	48.000000	0.006926
-0.000996	48.000000	0.006857
-0.000995	44.000000	0.007105
-0.000994	40.000000	0.007118
-0.000993	36.000000	0.007128
-0.000992	36.000000	0.007072
-0.000991	32.000000	0.007396
-0.000990	28.000000	0.007452
-0.000989	28.000000	0.007321
-0.000988	24.000000	0.007267
-0.000987	24.000000	0.007542
-0.000986	20.000000	0.007660
-0.000985	16.000000	0.007610
-0.000984	16.000000	0.007675
-0.000983	12.000000	0.008021
-0.000982	12.000000	0.008038
-0.000981	8.000000	0.008170
-0.000980	4.000000	0.008407
-0.000979	0.000000	0.008511
-0.000978	0.000000	0.008312
-0.000977	356.000000	0.008354
-0.000976	356.000000	0.008697
-0.000975	352.000000	0.008746
-0.000974	348.000000	0.008846
-0.000973	344.000000	0.008943
-0.000972	340.000000	0.009246
-0.000971	340.000000	0.009276
-0.000970	336.000000	0.009362
-0.000969	332.000000	0.009504
-0.000968	328.000000	0.009483
-0.000967	324.000000	0.009502
-0.000966	324.000000	0.009569
-0.000965	320.000000	0.009856
-0.000964	316.000000	0.009858
-0.000963	312.000000	0.009948
-0.000962	308.000000	0.010041
-0.000961	288.000000	0.010244
-0.000960	244.000000	0.010258
-0.000959	240.000000	0.010226
-0.000958	288.000000	0.010196
-0.000957	236.000000	0.010154
-0.000956	232.000000	0.010142
-0.000955	228.000000	0.010135
-0.000954	224.000000	0.010121
-0.000953	220.000000	0.010001
-0.000952	220.000000	0.010006
-0.000951	216.000000	0.010019
-0.000950	204.000000	0.009965
-0.000949	200.000000	0.009857
-0.000948	204.000000	0.009917
-0.000947	200.000000	0.009970
-0.000946	192.000000	0.009975
-0.000945	192.000000	0.009933
-0.000944	188.000000	0.009942
-0.000943	184.000000	0.009967
-0.000942	176.000000	0.009881
-0.000941	152.000000	0.009813
-0.000940	148.000000	0.009885
-0.000939	144.000000	0.009682
-0.000938	140.000000	0.009582
-0.000937	140.000000	0.009707
-0.000936	136.000000	0.009763
-0.000935	124.000000	0.009528
-0.000934	124.000000	0.009326
-0.000933	120.000000	0.009245
-0.000932	116.000000	0.009274
-0.000931	112.000000	0.009043
-0.000930	108.000000	0.008808
-0.000929	104.000000	0.008796
-0.000928	100.000000	0.008744
-0.000927	100.000000	0.008561
-0.000926	96.000000	0.008582
-0.000925	92.000000	0.008577
-0.000924	88.000000	0.008300
-0.000923	88.000000	0.008197
-0.000922	84.000000	0.007989
-0.000921	80.000000	0.008026
-0.000920	76.000000	0.007795
-0.000919	76.000000	0.007590
-0.000918	72.000000	0.007508
-0.000917	68.000000	0.007618
-0.000916	64.000000	0.007460
-0.000915	64.000000	0.007331
-0.000914	60.000000	0.007254
-0.000913	56.000000	0.007164
-0.000912	52.000000	0.007080
-0.000911	52.000000	0.006871
-0.000910	48.000000	0.006831
-0.000909	44.000000	0.006774
-0.000908	44.000000	0.006639
-0.000907	40.000000	0.006626
-0.000906	36.000000	0.006600
-0.000905	36.000000	0.006595
-0.000904	32.000000	0.006533
-0.000903	28.000000	0.006437
-0.000902	28.000000	0.006419
-0.000901	24.000000	0.006374
-0.000900	20.000000	0.006291
-0.000899	16.000000	0.006233
-0.000898	16.000000	0.006102
-0.000897	12.000000	0.006166
-0.000896	8.000000	0.006146
-0.000895	8.000000	0.006212
-0.000894	4.000000	0.006107
-0.000893	0.000000	0.006231
-0.000892	356.000000	0.006188
-0.000891	356.000000	0.006203
-0.000890	352.000000	0.006080
-0.000889	348.000000	0.006121
-0.000888	344.000000	0.006131
-0.000887	340.000000	0.006173
-0.000886	336.000000	0.006149
-0.000885	336.000000	0.006178
-0.000884	332.000000	0.006133
-0.000883	328.000000	0.006028
-0.000882	324.000000	0.006003
-0.000881	320.000000	0.006083
-0.000880	320.000000	0.006026
-0.000879	316.000000	0.005959
-0.000878	312.000000	0.005992
-0.000877	308.000000	0.005964
-0.000876	308.000000	0.005980
-0.000875	304.000000	0.005819
-0.000874	300.000000	0.005842
-0.000873	296.000000	0.005870
-0.000872	292.000000	0.005885
-0.000871	292.000000	0.005725
-0.000870	288.000000	0.005680
-0.000869	284.000000	0.005687
-0.000868	280.000000	0.005588
-0.000867	276.000000	0.005562
-0.000866	276.000000	0.005486
-0.000865	272.000000	0.005473
-0.000864	268.000000	0.005369
-0.000863	268.000000	0.005349
-0.000862	264.000000	0.005362
-0.000861	260.000000	0.005271
-0.000860	256.000000	0.005231
-0.000859	256.000000	0.005211
-0.000858	252.000000	0.005198
-0.000857	248.000000	0.005068
-0.000856	244.000000	0.005007
-0.000855	244.000000	0.005083
-0.000854	240.000000	0.005041
-0.000853	236.000000	0.004922
-0.000852	236.000000	0.004955
-0.000851	232.000000	0.004925
-0.000850	228.000000	0.004991
-0.000849	224.000000	0.004921
-0.000848	224.000000	0.004898
-0.000847	220.000000	0.004956
-0.000846	216.000000	0.004962
-0.000845	216.000000	0.004930
-0.000844	212.000000	0.004955
-0.000843	208.000000	0.004996
-0.000842	208.000000	0.004869
-0.000841	204.000000	0.004992
-0.000840	200.000000	0.005062
-0.000839	196.000000	0.005146
-0.000838	196.000000	0.005059
-0.000837	192.000000	0.005141
-0.000836	188.000000	0.005295
-0.000835	188.000000	0.005323
-0.000834	184.000000	0.005350
-0.000833	180.000000	0.005372
-0.000832	176.000000	0.005392
-0.000831	176.000000	0.005554
-0.000830	172.000000	0.005505
-0.000829	168.000000	0.005578
-0.000828	164.000000	0.005779
-0.000827	164.000000	0.005746
-0.000826	160.000000	0.006017
-0.000825	156.000000	0.005891
-0.000824	152.000000	0.006041
-0.000823	152.000000	0.005970
-0.000822	148.000000	0.006092
-0.000821	144.000000	0.006089
-0.000820	140.000000	0.006250
-0.000819	140.000000	0.006242
-0.000818	136.000000	0.006396
-0.000817	132.000000	0.006448
-0.000816	128.000000	0.006436
-0.000815	124.000000	0.006460
-0.000814	120.000000	0.006468
-0.000813	120.000000	0.006591
-0.000812	116.000000	0.006517
-0.000811	112.000000	0.006568
-0.000810	108.000000	0.006666
-0.000809	104.000000	0.006685
-0.000808	104.000000	0.006674
-0.000807	100.000000	0.006851
-0.000806	96.000000	0.006784
-0.000805	92.000000	0.006804
-0.000804	88.000000	0.006773
-0.000803	88.000000	0.006939
-0.000802	84.000000	0.006973
-0.000801	80.000000	0.006811
-0.000800	76.000000	0.006892
-0.000799	76.000000	0.007040
-0.000798	72.000000	0.006993
-0.000797	68.000000	0.007017
-0.000796	64.000000	0.007159
-0.000795	64.000000	0.007112
-0.000794	60.000000	0.007304
-0.000793	56.000000	0.007214
-0.000792	56.000000	0.007314
-0.000791	52.000000	0.007375
-0.000790	48.000000	0.007272
-0.000789	48.000000	0.007326
-0.000788	44.000000	0.007526
-0.000787	40.000000	0.007585
-0.000786	40.000000	0.007729
-0.000785	36.000000	0.007715
-0.000784	32.000000	0.007747
-0.000783	32.000000	0.007947
-0.000782	28.000000	0.007891
-0.000781	24.000000	0.007957
-0.000780	24.000000	0.008139
-0.000779	20.000000	0.008231
-0.000778	16.000000	0.008350
-0.000777	16.000000	0.008377
-0.000776	12.000000	0.008544
-0.000775	8.000000	0.008794
-0.000774	8.000000	0.008662
-0.000773	4.000000	0.008798
-0.000772	0.000000	0.009009
-0.000771	0.000000	0.009037
-0.000770	356.000000	0.009214
-0.000769	352.000000	0.009243
-0.000768	348.000000	0.009406
-0.000767	344.000000	0.009539
-0.000766	344.000000	0.009540
-0.000765	108.000000	0.009734
-0.000764	104.000000	0.009685
-0.000763	100.000000	0.009695
-0.000762	96.000000	0.009727
-0.000761	92.000000	0.009776
-0.000760	88.000000	0.009720
-0.000759	88.000000	0.009633
-0.000758	84.000000	0.009692
-0.000757	76.000000	0.009658
-0.000756	76.000000	0.009737
-0.000755	68.000000	0.009670
-0.000754	68.000000	0.009633
-0.000753	64.000000	0.009655
-0.000752	60.000000	0.009673
-0.000751	56.000000	0.009768
-0.000750	56.000000	0.009689
-0.000749	52.000000	0.009647
-0.000748	48.000000	0.009702
-0.000747	44.000000	0.009687
-0.000746	44.000000	0.009788
-0.000745	40.000000	0.009901
-0.000744	36.000000	0.009744
-0.000743	32.000000	0.009839
-0.000742	32.000000	0.009956
-0.000741	28.000000	0.009995
-0.000740	24.000000	0.010043
-0.000739	20.000000	0.010000
-0.000738	20.000000	0.010027
-0.000737	220.000000	0.010218
-0.000736	12.000000	0.010168
-0.000735	216.000000	0.010266
-0.000734	212.000000	0.010375
-0.000733	212.000000	0.010296
-0.000732	208.000000	0.010254
-0.000731	324.000000	0.010342
-0.000730	96.000000	0.010361
-0.000729	316.000000	0.010405
-0.000728	92.000000	0.010276
-0.000727	312.000000	0.010273
-0.000726	84.000000	0.010204
-0.000725	84.000000	0.010201
-0.000724	80.000000	0.010104
-0.000723	80.000000	0.010151
-0.000722	72.000000	0.010002
-0.000721	72.000000	0.010056
-0.000720	68.000000	0.009939
-0.000719	280.000000	0.009939
-0.000718	64.000000	0.009863
-0.000717	272.000000	0.009900
-0.000716	268.000000	0.009813
-0.000715	52.000000	0.009739
-0.000714	252.000000	0.009712
-0.000713	256.000000	0.009673
-0.000712	252.000000	0.009591
-0.000711	248.000000	0.009578
-0.000710	244.000000	0.009528
-0.000709	236.000000	0.009430
-0.000708	244.000000	0.009378
-0.000707	232.000000	0.009394
-0.000706	236.000000	0.009398
-0.000705	232.000000	0.009353
-0.000704	228.000000	0.009339
-0.000703	228.000000	0.009312
-0.000702	224.000000	0.009268
-0.000701	220.000000	0.009274
-0.000700	216.000000	0.009301
-0.000699	212.000000	0.009283
-0.000698	212.000000	0.009240
-0.000697	212.000000	0.009278
-0.000696	208.000000	0.009335
-0.000695	208.000000	0.009312
-0.000694	204.000000	0.009301
-0.000693	200.000000	0.009310
-0.000692	200.000000	0.009423
-0.000691	196.000000	0.009432
-0.000690	192.000000	0.009471
-0.000689	188.000000	0.009606
-0.000688	184.000000	0.009640
-0.000687	184.000000	0.009679
-0.000686	180.000000	0.009721
-0.000685	176.000000	0.009802
-0.000684	176.000000	0.009855
-0.000683	172.000000	0.009934
-0.000682	168.000000	0.009952
-0.000681	168.000000	0.010080
-0.000680	164.000000	0.010176
-0.000679	64.000000	0.010104
-0.000678	72.000000	0.010092
-0.000677	68.000000	0.010054
-0.000676	68.000000	0.009910
-0.000675	60.000000	0.009941
-0.000674	60.000000	0.009807
-0.000673	60.000000	0.009652
-0.000672	52.000000	0.009724
-0.000671	48.000000	0.009646
-0.000670	52.000000	0.009504
-0.000669	48.000000	0.009415
-0.000668	48.000000	0.009335
-0.000667	44.000000	0.009413
-0.000666	44.000000	0.009197
-0.000665	40.000000	0.009210
-0.000664	36.000000	0.009206
-0.000663	36.000000	0.008972
-0.000662	32.000000	0.009061
-0.000661	28.000000	0.009062
-0.000660	24.000000	0.009014
-0.000659	24.000000	0.008807
-0.000658	20.000000	0.008805
-0.000657	20.000000	0.008761
-0.000656	12.000000	0.008902
-0.000655	12.000000	0.008638
-0.000654	8.000000	0.008768
-0.000653	4.000000	0.008802
-0.000652	0.000000	0.008833
-0.000651	0.000000	0.008703
-0.000650	356.000000	0.008746
-0.000649	352.000000	0.008668
-0.000648	348.000000	0.008552
-0.000647	344.000000	0.008444
-0.000646	340.000000	0.008608
-0.000645	336.000000	0.008520
-0.000644	336.000000	0.008436
-0.000643	332.000000	0.008450
-0.000642	324.000000	0.008495
-0.000641	320.000000	0.008409
-0.000640	320.000000	0.008244
-0.000639	316.000000	0.008169
-0.000638	312.000000	0.008109
-0.000637	308.000000	0.008033
-0.000636	308.000000	0.007996
-0.000635	304.000000	0.007935
-0.000634	300.000000	0.007808
-0.000633	296.000000	0.007736
-0.000632	292.000000	0.007603
-0.000631	288.000000	0.007551
-0.000630	284.000000	0.007524
-0.000629	280.000000	0.007319
-0.000628	280.000000	0.007146
-0.000627	276.000000	0.007101
-0.000626	272.000000	0.006943
-0.000625	268.000000	0.006887
-0.000624	264.000000	0.006671
-0.000623	260.000000	0.006625
-0.000622	256.000000	0.006560
-0.000621	256.000000	0.006448
-0.000620	252.000000	0.006306
-0.000619	248.000000	0.006256
-0.000618	244.000000	0.006066
-0.000617	244.000000	0.005882
-0.000616	240.000000	0.005713
-0.000615	236.000000	0.005695
-0.000614	232.000000	0.005555
-0.000613	232.000000	0.005519
-0.000612	228.000000	0.005389
-0.000611	224.000000	0.005494
-0.000610	220.000000	0.005246
-0.000609	220.000000	0.005159
-0.000608	216.000000	0.005019
-0.000607	212.000000	0.004828
-0.000606	208.000000	0.004823
-0.000605	208.000000	0.004729
-0.000604	204.000000	0.004719
-0.000603	200.000000	0.004648
-0.000602	196.000000	0.004665
-0.000601	196.000000	0.004683
-0.000600	192.000000	0.004528
-0.000599	188.000000	0.004425
-0.000598	184.000000	0.004498
-0.000597	184.000000	0.004404
-0.000596	180.000000	0.004298
-0.000595	176.000000	0.004292
-0.000594	172.000000	0.004341
-0.000593	168.000000	0.004224
-0.000592	168.000000	0.004201
-0.000591	164.000000	0.004209
-0.000590	160.000000	0.004241
-0.000589	156.000000	0.004164
-0.000588	152.000000	0.004073
-0.000587	152.000000	0.004089
-0.000586	148.000000	0.004015
-0.000585	144.000000	0.003918
-0.000584	140.000000	0.003875
-0.000583	136.000000	0.003811
-0.000582	136.000000	0.003827
-0.000581	132.000000	0.003792
-0.000580	128.000000	0.003724
-0.000579	124.000000	0.003736
-0.000578	120.000000	0.003643
-0.000577	120.000000	0.003554
-0.000576	116.000000	0.003399
-0.000575	112.000000	0.003359
-0.000574	108.000000	0.003330
-0.000573	104.000000	0.003269
-0.000572	104.000000	0.003151
-0.000571	100.000000	0.003216
-0.000570	96.000000	0.003131
-0.000569	92.000000	0.003010
-0.000568	88.000000	0.002936
-0.000567	88.000000	0.002873
-0.000566	84.000000	0.002833
-0.000565	80.000000	0.002705
-0.000564	76.000000	0.002636
-0.000563	76.000000	0.002707
-0.000562	72.000000	0.002576
-0.000561	68.000000	0.002510
-0.000560	64.000000	0.002560
-0.000559	64.000000	0.002462
-0.000558	60.000000	0.002421
-0.000557	56.000000	0.002361
-0.000556	52.000000	0.002362
-0.000555	48.000000	0.002336
-0.000554	48.000000	0.002292
-0.000553	44.000000	0.002241
-0.000552	40.000000	0.002269
-0.000551	40.000000	0.002253
-0.000550	36.000000	0.002230
-0.000549	32.000000	0.002225
-0.000548	28.000000	0.002286
-0.000547	28.000000	0.002300
-0.000546	24.000000	0.002284
-0.000545	20.000000	0.002312
-0.000544	16.000000	0.002375
-0.000543	16.000000	0.002430
-0.000542	12.000000	0.002435
-0.000541	8.000000	0.002535
-0.000540	4.000000	0.002541
-0.000539	4.000000	0.002580
-0.000538	0.000000	0.002612
-0.000537	356.000000	0.002740
-0.000536	352.000000	0.002798
-0.000535	348.000000	0.002851
-0.000534	348.000000	0.002917
-0.000533	344.000000	0.003012
-0.000532	340.000000	0.003057
-0.000531	336.000000	0.003088
-0.000530	332.000000	0.003145
-0.000529	332.000000	0.003165
-0.000528	328.000000	0.003217
-0.000527	324.000000	0.003264
-0.000526	320.000000	0.003303
-0.000525	316.000000	0.003401
-0.000524	316.000000	0.003458
-0.000523	312.000000	0.003530
-0.000522	308.000000	0.003547
-0.000521	304.000000	0.003633
-0.000520	300.000000	0.003640
-0.000519	300.000000	0.003525
-0.000518	296.000000	0.003643
-0.000517	292.000000	0.003664
-0.000516	288.000000	0.003703
-0.000515	284.000000	0.003692
-0.000514	284.000000	0.003775
-0.000513	280.000000	0.003849
-0.000512	276.000000	0.003793
-0.000511	272.000000	0.003749
-0.000510	272.000000	0.003905
-0.000509	268.000000	0.003817
-0.000508	264.000000	0.003817
-0.000507	260.000000	0.003743
-0.000506	260.000000	0.003909
-0.000505	256.000000	0.003934
-0.000504	252.000000	0.003897
-0.000503	248.000000	0.003931
-0.000502	244.000000	0.004118
-0.000501	244.000000	0.004016
-0.000500	240.000000	0.004088
-0.000499	236.000000	0.004072
-0.000498	232.000000	0.004046
-0.000497	232.000000	0.004101
-0.000496	228.000000	0.004092
-0.000495	224.000000	0.004276
-0.000494	220.000000	0.004361
-0.000493	220.000000	0.004416
-0.000492	216.000000	0.004496
-0.000491	212.000000	0.004636
-0.000490	212.000000	0.004601
-0.000489	208.000000	0.004641
-0.000488	204.000000	0.004510
-0.000487	204.000000	0.004707
-0.000486	200.000000	0.004810
-0.000485	196.000000	0.004966
-0.000484	192.000000	0.005081
-0.000483	192.000000	0.005222
-0.000482	188.000000	0.005322
-0.000481	184.000000	0.005480
-0.000480	180.000000	0.005477
-0.000479	180.000000	0.005648
-0.000478	176.000000	0.005697
-0.000477	172.000000	0.005677
-0.000476	172.000000	0.005963
-0.000475	168.000000	0.006025
-0.000474	164.000000	0.006152
-0.000473	160.000000	0.006234
-0.000472	156.000000	0.006409
-0.000471	156.000000	0.006541
-0.000470	152.000000	0.006695
-0.000469	148.000000	0.006726
-0.000468	144.000000	0.006816
-0.000467	140.000000	0.006692
-0.000466	140.000000	0.006832
-0.000465	136.000000	0.007005
-0.000464	132.000000	0.007076
-0.000463	128.000000	0.007142
-0.000462	128.000000	0.007252
-0.000461	124.000000	0.007438
-0.000460	120.000000	0.007588
-0.000459	116.000000	0.007468
-0.000458	116.000000	0.007400
-0.000457	112.000000	0.007661
-0.000456	108.000000	0.007541
-0.000455	104.000000	0.007624
-0.000454	104.000000	0.007744
-0.000453	100.000000	0.007877
-0.000452	96.000000	0.007938
-0.000451	92.000000	0.007947
-0.000450	92.000000	0.008047
-0.000449	88.000000	0.008084
-0.000448	84.000000	0.007898
-0.000447	84.000000	0.008055
-0.000446	80.000000	0.008100
-0.000445	76.000000	0.008199
-0.000444	76.000000	0.008260
-0.000443	72.000000	0.008230
-0.000442	72.000000	0.008346
-0.000441	68.000000	0.008449
-0.000440	68.000000	0.008396
-0.000439	68.000000	0.008462
-0.000438	60.000000	0.008397
-0.000437	60.000000	0.008585
-0.000436	56.000000	0.008653
-0.000435	56.000000	0.008517
-0.000434	52.000000	0.008628
-0.000433	52.000000	0.008707
-0.000432	48.000000	0.008698
-0.000431	48.000000	0.008693
-0.000430	48.000000	0.008775
-0.000429	48.000000	0.008787
-0.000428	44.000000	0.008874
-0.000427	40.000000	0.008824
-0.000426	40.000000	0.008833
-0.000425	36.000000	0.008913
-0.000424	36.000000	0.008834
-0.000423	40.000000	0.008897
-0.000422	40.000000	0.008966
-0.000421	36.000000	0.008883
-0.000420	36.000000	0.008849
-0.000419	36.000000	0.008807
-0.000418	36.000000	0.008824
-0.000417	32.000000	0.009024
-0.000416	28.000000	0.008831
-0.000415	28.000000	0.008858
-0.000414	24.000000	0.008979
-0.000413	28.000000	0.008838
-0.000412	24.000000	0.008842
-0.000411	24.000000	0.008753
-0.000410	20.000000	0.008755
-0.000409	20.000000	0.008669
-0.000408	16.000000	0.008690
-0.000407	16.000000	0.008831
-0.000406	12.000000	0.008824
-0.000405	12.000000	0.008750
-0.000404	8.000000	0.008930
-0.000403	4.000000	0.008886
-0.000402	4.000000	0.008826
-0.000401	0.000000	0.008787
-0.000400	356.000000	0.008849
-0.000399	356.000000	0.008781
-0.000398	352.000000	0.008695
-0.000397	348.000000	0.008950
-0.000396	348.000000	0.008963
-0.000395	344.000000	0.008929
-0.000394	340.000000	0.008904
-0.000393	336.000000	0.009018
-0.000392	332.000000	0.008874
-0.000391	328.000000	0.008887
-0.000390	324.000000	0.008886
-0.000389	324.000000	0.008930
-0.000388	320.000000	0.008876
-0.000387	316.000000	0.008901
-0.000386	316.000000	0.008927
-0.000385	312.000000	0.008961
-0.000384	308.000000	0.008871
-0.000383	304.000000	0.008812
-0.000382	296.000000	0.008872
-0.000381	292.000000	0.008856
-0.000380	292.000000	0.008843
-0.000379	284.000000	0.008620
-0.000378	280.000000	0.008563
-0.000377	276.000000	0.008616
-0.000376	276.000000	0.008614
-0.000375	276.000000	0.008519
-0.000374	268.000000	0.008478
-0.000373	268.000000	0.008522
-0.000372	264.000000	0.008400
-0.000371	260.000000	0.008281
-0.000370	256.000000	0.008331
-0.000369	252.000000	0.008265
-0.000368	252.000000	0.008051
-0.000367	248.000000	0.008051
-0.000366	244.000000	0.008210
-0.000365	244.000000	0.008180
-0.000364	240.000000	0.008015
-0.000363	236.000000	0.008018
-0.000362	232.000000	0.008070
-0.000361	232.000000	0.008052
-0.000360	228.000000	0.007797
-0.000359	224.000000	0.007862
-0.000358	220.000000	0.007914
-0.000357	220.000000	0.007740
-0.000356	216.000000	0.007875
-0.000355	212.000000	0.007868
-0.000354	212.000000	0.007839
-0.000353	208.000000	0.007769
-0.000352	204.000000	0.007811
-0.000351	204.000000	0.007928
-0.000350	200.000000	0.007897
-0.000349	196.000000	0.007847
-0.000348	192.000000	0.007955
-0.000347	188.000000	0.007949
-0.000346	188.000000	0.008027
-0.000345	184.000000	0.008001
-0.000344	180.000000	0.008015
-0.000343	180.000000	0.008125
-0.000342	176.000000	0.008074
-0.000341	172.000000	0.008193
-0.000340	164.000000	0.008249
-0.000339	160.000000	0.008273
-0.000338	160.000000	0.008236
-0.000337	152.000000	0.008311
-0.000336	148.000000	0.008301
-0.000335	144.000000	0.008396
-0.000334	144.000000	0.008322
-0.000333	140.000000	0.008298
-0.000332	136.000000	0.008428
-0.000331	132.000000	0.008422
-0.000330	128.000000	0.008382
-0.000329	124.000000	0.008397
-0.000328	120.000000	0.008378
-0.000327	116.000000	0.008319
-0.000326	112.000000	0.008298
-0.000325	108.000000	0.008277
-0.000324	100.000000	0.008339
-0.000323	104.000000	0.008282
-0.000322	96.000000	0.008235
-0.000321	92.000000	0.008215
-0.000320	88.000000	0.008155
-0.000319	84.000000	0.008163
-0.000318	80.000000	0.008117
-0.000317	76.000000	0.008001
-0.000316	72.000000	0.007939
-0.000315	72.000000	0.007995
-0.000314	68.000000	0.008006
-0.000313	64.000000	0.007922
-0.000312	64.000000	0.007882
-0.000311	60.000000	0.007852
-0.000310	56.000000	0.007844
-0.000309	52.000000	0.007842
-0.000308	52.000000	0.007807
-0.000307	48.000000	0.007747
-0.000306	44.000000	0.007763
-0.000305	40.000000	0.007814
-0.000304	40.000000	0.007829
-0.000303	36.000000	0.007780
-0.000302	32.000000	0.007756
-0.000301	32.000000	0.007808
-0.000300	28.000000	0.007900
-0.000299	24.000000	0.007879
-0.000298	20.000000	0.007917
-0.000297	16.000000	0.007929
-0.000296	16.000000	0.008002
-0.000295	12.000000	0.008068
-0.000294	180.000000	0.008061
-0.000293	8.000000	0.008071
-0.000292	176.000000	0.008170
-0.000291	172.000000	0.008186
-0.000290	164.000000	0.008194
-0.000289	164.000000	0.008139
-0.000288	160.000000	0.008143
-0.000287	156.000000	0.008150
-0.000286	152.000000	0.008136
-0.000285	148.000000	0.008285
-0.000284	144.000000	0.008149
-0.000283	140.000000	0.008110
-0.000282	136.000000	0.008079
-0.000281	132.000000	0.008102
-0.000280	128.000000	0.008088
-0.000279	124.000000	0.007923
-0.000278	120.000000	0.007907
-0.000277	116.000000	0.008062
-0.000276	112.000000	0.007906
-0.000275	108.000000	0.007807
-0.000274	104.000000	0.007716
-0.000273	100.000000	0.007715
-0.000272	100.000000	0.007724
-0.000271	96.000000	0.007642
-0.000270	92.000000	0.007545
-0.000269	88.000000	0.007543
-0.000268	84.000000	0.007383
-0.000267	80.000000	0.007387
-0.000266	80.000000	0.007324
-0.000265	76.000000	0.007123
-0.000264	72.000000	0.007105
-0.000263	68.000000	0.007119
-0.000262	64.000000	0.007150
-0.000261	64.000000	0.007072
-0.000260	60.000000	0.006978
-0.000259	56.000000	0.006922
-0.000258	52.000000	0.006905
-0.000257	48.000000	0.006773
-0.000256	44.000000	0.006813
-0.000255	44.000000	0.006716
-0.000254	40.000000	0.006720
-0.000253	36.000000	0.006758
-0.000252	32.000000	0.006805
-0.000251	32.000000	0.006627
-0.000250	28.000000	0.006595
-0.000249	24.000000	0.006573
-0.000248	20.000000	0.006747
-0.000247	20.000000	0.006756
-0.000246	16.000000	0.006622
-0.000245	12.000000	0.006796
-0.000244	8.000000	0.006765
-0.000243	8.000000	0.006846
-0.000242	4.000000	0.006787
-0.000241	0.000000	0.006782
-0.000240	356.000000	0.006899
-0.000239	352.000000	0.007029
-0.000238	352.000000	0.006993
-0.000237	348.000000	0.007025
-0.000236	344.000000	0.007045
-0.000235	340.000000	0.007156
-0.000234	336.000000	0.007254
-0.000233	336.000000	0.007203
-0.000232	136.000000	0.007158
-0.000231	136.000000	0.007181
-0.000230	132.000000	0.007267
-0.000229	128.000000	0.007252
-0.000228	124.000000	0.007225
-0.000227	124.000000	0.007089
-0.000226	120.000000	0.007193
-0.000225	116.000000	0.007136
-0.000224	112.000000	0.007196
-0.000223	108.000000	0.006990
-0.000222	108.000000	0.007071
-0.000221	100.000000	0.007034
-0.000220	100.000000	0.007052
-0.000219	96.000000	0.007129
-0.000218	92.000000	0.006926
-0.000217	92.000000	0.006894
-0.000216	88.000000	0.006921
-0.000215	84.000000	0.007033
-0.000214	80.000000	0.006887
-0.000213	76.000000	0.006774
-0.000212	76.000000	0.006800
-0.000211	72.000000	0.006908
-0.000210	68.000000	0.006887
-0.000209	68.000000	0.006761
-0.000208	64.000000	0.006705
-0.000207	60.000000	0.006836
-0.000206	56.000000	0.006861
-0.000205	56.000000	0.006905
-0.000204	52.000000	0.006865
-0.000203	48.000000	0.006832
-0.000202	48.000000	0.006865
-0.000201	44.000000	0.006931
-0.000200	40.000000	0.007005
-0.000199	40.000000	0.006890
-0.000198	36.000000	0.006937
-0.000197	32.000000	0.006975
-0.000196	28.000000	0.007144
-0.000195	28.000000	0.007124
-0.000194	24.000000	0.007061
-0.000193	24.000000	0.007176
-0.000192	20.000000	0.007355
-0.000191	16.000000	0.007448
-0.000190	16.000000	0.007413
-0.000189	12.000000	0.007523
-0.000188	8.000000	0.007605
-0.000187	4.000000	0.007739
-0.000186	4.000000	0.007889
-0.000185	0.000000	0.007959
-0.000184	356.000000	0.007976
-0.000183	356.000000	0.008009
-0.000182	352.000000	0.008222
-0.000181	348.000000	0.008426
-0.000180	348.000000	0.008302
-0.000179	344.000000	0.008411
-0.000178	340.000000	0.008740
-0.000177	340.000000	0.008881
-0.000176	332.000000	0.008816
-0.000175	332.000000	0.008764
-0.000174	328.000000	0.009130
-0.000173	324.000000	0.009054
-0.000172	320.000000	0.009183
-0.000171	320.000000	0.009193
-0.000170	316.000000	0.009438
-0.000169	316.000000	0.009547
-0.000168	308.000000	0.009519
-0.000167	108.000000	0.009651
-0.000166	104.000000	0.009705
-0.000165	100.000000	0.009589
-0.000164	96.000000	0.009692
-0.000163	92.000000	0.009890
-0.000162	92.000000	0.009829
-0.000161	88.000000	0.009811
-0.000160	84.000000	0.009779
-0.000159	76.000000	0.009967
-0.000158	72.000000	0.009958
-0.000157	72.000000	0.009862
-0.000156	72.000000	0.009927
-0.000155	60.000000	0.010053
-0.000154	56.000000	0.010081
-0.000153	52.000000	0.010073
-0.000152	52.000000	0.009964
-0.000151	48.000000	0.010107
-0.000150	44.000000	0.010152
-0.000149	40.000000	0.010133
-0.000148	36.000000	0.010222
-0.000147	32.000000	0.010244
-0.000146	28.000000	0.010352
-0.000145	184.000000	0.010310
-0.000144	180.000000	0.010194
-0.000143	176.000000	0.010320
-0.000142	176.000000	0.010351
-0.000141	172.000000	0.010415
-0.000140	164.000000	0.010273
-0.000139	124.000000	0.010191
-0.000138	124.000000	0.010091
-0.000137	120.000000	0.010062
-0.000136	116.000000	0.009966
-0.000135	112.000000	0.009791
-0.000134	108.000000	0.009654
-0.000133	108.000000	0.009763
-0.000132	104.000000	0.009684
-0.000131	100.000000	0.009532
-0.000130	96.000000	0.009456
-0.000129	92.000000	0.009143
-0.000128	92.000000	0.009170
-0.000127	88.000000	0.009072
-0.000126	84.000000	0.008940
-0.000125	80.000000	0.008702
-0.000124	80.000000	0.008656
-0.000123	76.000000	0.008678
-0.000122	72.000000	0.008637
-0.000121	72.000000	0.008291
-0.000120	68.000000	0.008279
-0.000119	64.000000	0.008209
-0.000118	60.000000	0.008059
-0.000117	60.000000	0.008031
-0.000116	56.000000	0.007912
-0.000115	52.000000	0.007792
-0.000114	48.000000	0.007794
-0.000113	48.000000	0.007602
-0.000112	44.000000	0.007672
-0.000111	40.000000	0.007527
-0.000110	40.000000	0.007389
-0.000109	36.000000	0.007443
-0.000108	32.000000	0.007318
-0.000107	28.000000	0.007123
-0.000106	28.000000	0.007197
-0.000105	24.000000	0.007063
-0.000104	20.000000	0.007129
-0.000103	20.000000	0.006958
-0.000102	16.000000	0.006888
-0.000101	12.000000	0.006991
-0.000100	12.000000	0.007047
-0.000099	8.000000	0.006953
-0.000098	4.000000	0.006916
-0.000097	0.000000	0.006802
-0.000096	0.000000	0.006771
-0.000095	168.000000	0.006863
-0.000094	168.000000	0.006738
-0.000093	164.000000	0.006742
-0.000092	160.000000	0.006676
-0.000091	156.000000	0.006754
-0.000090	156.000000	0.006819
-0.000089	152.000000	0.006718
-0.000088	148.000000	0.006533
-0.000087	144.000000	0.006481
-0.000086	140.000000	0.006412
-0.000085	136.000000	0.006519
-0.000084	136.000000	0.006365
-0.000083	132.000000	0.006228
-0.000082	128.000000	0.006254
-0.000081	124.000000	0.006305
-0.000080	120.000000	0.006229
-0.000079	120.000000	0.006119
-0.000078	116.000000	0.006025
-0.000077	112.000000	0.005928
-0.000076	108.000000	0.005965
-0.000075	104.000000	0.005860
-0.000074	100.000000	0.005791
-0.000073	100.000000	0.005646
-0.000072	96.000000	0.005632
-0.000071	92.000000	0.005676
-0.000070	92.000000	0.005541
-0.000069	88.000000	0.005470
-0.000068	84.000000	0.005390
-0.000067	80.000000	0.005319
-0.000066	76.000000	0.005256
-0.000065	76.000000	0.005250
-0.000064	72.000000	0.005169
-0.000063	68.000000	0.005061
-0.000062	68.000000	0.005051
-0.000061	64.000000	0.005090
-0.000060	60.000000	0.004984
-0.000059	56.000000	0.004896
-0.000058	56.000000	0.004893
-0.000057	52.000000	0.004930
-0.000056	48.000000	0.004851
-0.000055	44.000000	0.004838
-0.000054	44.000000	0.004732
-0.000053	40.000000	0.004804
-0.000052	36.000000	0.004792
-0.000051	36.000000	0.004772
-0.000050	32.000000	0.004756
-0.000049	28.000000	0.004769
-0.000048	24.000000	0.004895
-0.000047	24.000000	0.004836
-0.000046	20.000000	0.004882
-0.000045	16.000000	0.004917
-0.000044	12.000000	0.004992
-0.000043	12.000000	0.004999
-0.000042	8.000000	0.005071
-0.000041	4.000000	0.005140
-0.000040	4.000000	0.005032
-0.000039	0.000000	0.005176
-0.000038	356.000000	0.005338
-0.000037	352.000000	0.005415
-0.000036	352.000000	0.005380
-0.000035	172.000000	0.005486
-0.000034	344.000000	0.005610
-0.000033	168.000000	0.005658
-0.000032	164.000000	0.005630
-0.000031	160.000000	0.005722
-0.000030	160.000000	0.005799
-0.000029	156.000000	0.005864
-0.000028	152.000000	0.005753
-0.000027	148.000000	0.005909
-0.000026	144.000000	0.005957
-0.000025	144.000000	0.005850
-0.000024	140.000000	0.006082
-0.000023	136.000000	0.006077
-0.000022	132.000000	0.006100
-0.000021	132.000000	0.005979
-0.000020	128.000000	0.006108
-0.000019	124.000000	0.006169
-0.000018	120.000000	0.006127
-0.000017	120.000000	0.006096
-0.000016	116.000000	0.006172
-0.000015	112.000000	0.006321
-0.000014	108.000000	0.006332
-0.000013	104.000000	0.006231
-0.000012	104.000000	0.006235
-0.000011	100.000000	0.006381
-0.000010	96.000000	0.006244
-0.000009	96.000000	0.006169
-0.000008	92.000000	0.006268
-0.000007	88.000000	0.006291
-0.000006	88.000000	0.006307
-0.000005	84.000000	0.006350
-0.000004	80.000000	0.006386
-0.000003	76.000000	0.006463
-0.000002	72.000000	0.006268
-0.000001	72.000000	0.006423
0.000000	68.000000	0.006436
0.000001	68.000000	0.006413
0.000002	64.000000	0.006353
0.000003	60.000000	0.006389
0.000004	56.000000	0.006570
0.000005	56.000000	0.006513
0.000006	52.000000	0.006524
0.000007	48.000000	0.006565
0.000008	44.000000	0.006726
0.000009	44.000000	0.006657
0.000010	40.000000	0.006797
0.000011	36.000000	0.006772
0.000012	36.000000	0.006768
0.000013	32.000000	0.006721
0.000014	28.000000	0.006847
0.000015	28.000000	0.006986
0.000016	24.000000	0.007038
0.000017	24.000000	0.007086
0.000018	20.000000	0.007267
0.000019	16.000000	0.007336
0.000020	16.000000	0.007319
0.000021	12.000000	0.007337
0.000022	8.000000	0.007451
0.000023	4.000000	0.007609
0.000024	4.000000	0.007556
0.000025	0.000000	0.007742
0.000026	0.000000	0.007940
0.000027	356.000000	0.008040
0.000028	356.000000	0.008046
0.000029	352.000000	0.008180
0.000030	348.000000	0.008296
0.000031	344.000000	0.008220
0.000032	344.000000	0.008360
0.000033	340.000000	0.008479
0.000034	336.000000	0.008648
0.000035	332.000000	0.008664
0.000036	332.000000	0.008676
0.000037	328.000000	0.008875
0.000038	324.000000	0.008965
0.000039	320.000000	0.008987
0.000040	320.000000	0.009006
0.000041	316.000000	0.009058
0.000042	312.000000	0.009171
0.000043	308.000000	0.009044
0.000044	308.000000	0.009191
0.000045	300.000000	0.009309
0.000046	300.000000	0.009280
0.000047	296.000000	0.009319
0.000048	292.000000	0.009415
0.000049	292.000000	0.009543
0.000050	288.000000	0.009518
0.000051	284.000000	0.009339
0.000052	280.000000	0.009458
0.000053	276.000000	0.009591
0.000054	276.000000	0.009434
0.000055	272.000000	0.009384
0.000056	272.000000	0.009562
0.000057	268.000000	0.009530
0.000058	264.000000	0.009570
0.000059	264.000000	0.009435
0.000060	260.000000	0.009535
0.000061	260.000000	0.009516
0.000062	256.000000	0.009334
0.000063	252.000000	0.009429
0.000064	248.000000	0.009473
0.000065	248.000000	0.009481
0.000066	248.000000	0.009391
0.000067	244.000000	0.009381
0.000068	240.000000	0.009456
0.000069	240.000000	0.009384
0.000070	240.000000	0.009224
0.000071	236.000000	0.009294
0.000072	232.000000	0.009261
0.000073	232.000000	0.009262
0.000074	228.000000	0.009221
0.000075	228.000000	0.009222
0.000076	228.000000	0.009147
0.000077	224.000000	0.009167
0.000078	224.000000	0.009004
0.000079	224.000000	0.009040
0.000080	224.000000	0.008976
0.000081	220.000000	0.008872
0.000082	216.000000	0.009073
0.000083	216.000000	0.008884
0.000084	216.000000	0.008788
0.000085	212.000000	0.008813
0.000086	208.000000	0.008809
0.000087	212.000000	0.008629
0.000088	208.000000	0.008700
0.000089	208.000000	0.008551
0.000090	204.000000	0.008586
0.000091	200.000000	0.008511
0.000092	200.000000	0.008660
0.000093	196.000000	0.008616
0.000094	196.000000	0.008460
0.000095	192.000000	0.008397
0.000096	188.000000	0.008595
0.000097	184.000000	0.008512
0.000098	184.000000	0.008411
0.000099	180.000000	0.008362
0.000100	176.000000	0.008445
0.000101	172.000000	0.008518
0.000102	172.000000	0.008509
0.000103	168.000000	0.008500
0.000104	164.000000	0.008438
0.000105	160.000000	0.008462
0.000106	156.000000	0.008605
0.000107	152.000000	0.008553
0.000108	148.000000	0.008438
0.000109	144.000000	0.008523
0.000110	140.000000	0.008393
0.000111	140.000000	0.008500
0.000112	136.000000	0.008567
0.000113	132.000000	0.008324
0.000114	128.000000	0.008515
0.000115	124.000000	0.008443
0.000116	120.000000	0.008477
0.000117	116.000000	0.008354
0.000118	112.000000	0.008219
0.000119	108.000000	0.008278
0.000120	104.000000	0.008248
0.000121	100.000000	0.008026
0.000122	100.000000	0.008172
0.000123	96.000000	0.008092
0.000124	92.000000	0.008012
0.000125	88.000000	0.008054
0.000126	84.000000	0.007925
0.000127	80.000000	0.007909
0.000128	76.000000	0.007776
0.000129	76.000000	0.007738
0.000130	68.000000	0.007822
0.000131	64.000000	0.007621
0.000132	64.000000	0.007571
0.000133	60.000000	0.007732
0.000134	56.000000	0.007668
0.000135	52.000000	0.007622
0.000136	48.000000	0.007426
0.000137	48.000000	0.007459
0.000138	44.000000	0.007562
0.000139	40.000000	0.007312
0.000140	36.000000	0.007373
0.000141	32.000000	0.007305
0.000142	28.000000	0.007287
0.000143	28.000000	0.007363
0.000144	24.000000	0.007426
0.000145	20.000000	0.007344
0.000146	20.000000	0.007340
0.000147	16.000000	0.007232
0.000148	12.000000	0.007452
0.000149	8.000000	0.007471
0.000150	8.000000	0.007385
0.000151	4.000000	0.007330
0.000152	0.000000	0.007429
0.000153	356.000000	0.007630
0.000154	352.000000	0.007546
0.000155	348.000000	0.007524
0.000156	344.000000	0.007576
0.000157	340.000000	0.007709
0.000158	336.000000	0.007609
0.000159	332.000000	0.007638
0.000160	328.000000	0.007637
0.000161	324.000000	0.007649
0.000162	320.000000	0.007495
0.000163	316.000000	0.007717
0.000164	312.000000	0.007713
0.000165	312.000000	0.007578
0.000166	308.000000	0.007489
0.000167	304.000000	0.007602
0.000168	300.000000	0.007624
0.000169	296.000000	0.007381
0.000170	292.000000	0.007331
0.000171	288.000000	0.007377
0.000172	284.000000	0.007327
0.000173	280.000000	0.007080
0.000174	280.000000	0.007251
0.000175	272.000000	0.007152
0.000176	272.000000	0.007126
0.000177	268.000000	0.006924
0.000178	264.000000	0.006886
0.000179	260.000000	0.006838
0.000180	256.000000	0.006687
0.000181	252.000000	0.006650
0.000182	248.000000	0.006601
0.000183	244.000000	0.006449
0.000184	244.000000	0.006401
0.000185	240.000000	0.006431
0.000186	236.000000	0.006337
0.000187	232.000000	0.006271
0.000188	232.000000	0.006060
0.000189	228.000000	0.006098
0.000190	224.000000	0.006053
0.000191	220.000000	0.005979
0.000192	220.000000	0.005884
0.000193	216.000000	0.005834
0.000194	212.000000	0.005842
0.000195	208.000000	0.005874
0.000196	204.000000	0.005730
0.000197	204.000000	0.005716
0.000198	200.000000	0.005724
0.000199	196.000000	0.005630
0.000200	192.000000	0.005653
0.000201	188.000000	0.005696
0.000202	188.000000	0.005624
0.000203	184.000000	0.005601
0.000204	180.000000	0.005570
0.000205	176.000000	0.005693
0.000206	172.000000	0.005700
0.000207	172.000000	0.005526
0.000208	164.000000	0.005604
0.000209	160.000000	0.005667
0.000210	160.000000	0.005603
0.000211	156.000000	0.005546
0.000212	152.000000	0.005531
0.000213	148.000000	0.005489
0.000214	144.000000	0.005550
0.000215	140.000000	0.005497
0.000216	136.000000	0.005462
0.000217	136.000000	0.005502
0.000218	132.000000	0.005374
0.000219	128.000000	0.005337
0.000220	124.000000	0.005260
0.000221	120.000000	0.005140
0.000222	116.000000	0.005218
0.000223	112.000000	0.005109
0.000224	108.000000	0.005020
0.000225	108.000000	0.005070
0.000226	104.000000	0.005010
0.000227	100.000000	0.004874
0.000228	96.000000	0.004731
0.000229	92.000000	0.004592
0.000230	88.000000	0.004625
0.000231	84.000000	0.004565
0.000232	80.000000	0.004423
0.000233	80.000000	0.004449
0.000234	76.000000	0.004327
0.000235	72.000000	0.004232
0.000236	72.000000	0.004231
0.000237	68.000000	0.004073
0.000238	64.000000	0.004052
0.000239	60.000000	0.003972
0.000240	56.000000	0.003931
0.000241	52.000000	0.003941
0.000242	52.000000	0.003871
0.000243	48.000000	0.003739
0.000244	44.000000	0.003696
0.000245	40.000000	0.003658
0.000246	40.000000	0.003684
0.000247	36.000000	0.003618
0.000248	32.000000	0.003556
0.000249	28.000000	0.003678
0.000250	28.000000	0.003662
0.000251	24.000000	0.003587
0.000252	20.000000	0.003528
0.000253	16.000000	0.003519
0.000254	12.000000	0.003643
0.000255	12.000000	0.003649
0.000256	8.000000	0.003581
0.000257	4.000000	0.003680
0.000258	0.000000	0.003748
0.000259	0.000000	0.003757
0.000260	356.000000	0.003751
0.000261	352.000000	0.003751
0.000262	348.000000	0.003870
0.000263	348.000000	0.003951
0.000264	344.000000	0.003911
0.000265	340.000000	0.003996
0.000266	336.000000	0.004061
0.000267	332.000000	0.004030
0.000268	332.000000	0.004102
0.000269	328.000000	0.004056
0.000270	324.000000	0.004182
0.000271	320.000000	0.004170
0.000272	316.000000	0.004180
0.000273	312.000000	0.004270
0.000274	312.000000	0.004338
0.000275	308.000000	0.004224
0.000276	304.000000	0.004268
0.000277	304.000000	0.004332
0.000278	296.000000	0.004339
0.000279	296.000000	0.004326
0.000280	292.000000	0.004311
0.000281	288.000000	0.004462
0.000282	284.000000	0.004427
0.000283	280.000000	0.004328
0.000284	280.000000	0.004337
0.000285	276.000000	0.004325
0.000286	272.000000	0.004352
0.000287	268.000000	0.004376
0.000288	268.000000	0.004307
0.000289	264.000000	0.004332
0.000290	260.000000	0.004319
0.000291	256.000000	0.004397
0.000292	256.000000	0.004477
0.000293	252.000000	0.004379
0.000294	248.000000	0.004334
0.000295	244.000000	0.004435
0.000296	244.000000	0.004453
0.000297	240.000000	0.004407
0.000298	236.000000	0.004296
0.000299	232.000000	0.004402
0.000300	232.000000	0.004528
0.000301	228.000000	0.004544
0.000302	224.000000	0.004556
0.000303	224.000000	0.004576
0.000304	220.000000	0.004681
0.000305	216.000000	0.004681
0.000306	212.000000	0.004596
0.000307	212.000000	0.004796
0.000308	208.000000	0.004765
0.000309	204.000000	0.004858
0.000310	204.000000	0.004923
0.000311	200.000000	0.005066
0.000312	196.000000	0.005148
0.000313	192.000000	0.005211
0.000314	192.000000	0.005246
0.000315	188.000000	0.005434
0.000316	184.000000	0.005390
0.000317	184.000000	0.005498
0.000318	180.000000	0.005676
0.000319	176.000000	0.005712
0.000320	176.000000	0.005835
0.000321	172.000000	0.005853
0.000322	168.000000	0.006101
0.000323	168.000000	0.006260
0.000324	164.000000	0.006242
0.000325	160.000000	0.006403
0.000326	160.000000	0.006421
0.000327	156.000000	0.006519
0.000328	152.000000	0.006683
0.000329	148.000000	0.006632
0.000330	144.000000	0.006785
0.000331	144.000000	0.006934
0.000332	140.000000	0.007034
0.000333	136.000000	0.007303
0.000334	132.000000	0.007295
0.000335	132.000000	0.007265
0.000336	128.000000	0.007286
0.000337	124.000000	0.007377
0.000338	120.000000	0.007458
0.000339	116.000000	0.007498
0.000340	116.000000	0.007489
0.000341	112.000000	0.007792
0.000342	108.000000	0.007779
0.000343	108.000000	0.007804
0.000344	104.000000	0.007974
0.000345	100.000000	0.007907
0.000346	100.000000	0.007855
0.000347	96.000000	0.007978
0.000348	92.000000	0.007947
0.000349	92.000000	0.008183
0.000350	88.000000	0.008060
0.000351	84.000000	0.008119
0.000352	84.000000	0.008311
0.000353	80.000000	0.008250
0.000354	80.000000	0.008282
0.000355	76.000000	0.008316
0.000356	76.000000	0.008364
0.000357	72.000000	0.008447
0.000358	68.000000	0.008396
0.000359	68.000000	0.008452
0.000360	68.000000	0.008507
0.000361	64.000000	0.008497
0.000362	64.000000	0.008480
0.000363	60.000000	0.008574
0.000364	60.000000	0.008476
0.000365	60.000000	0.008643
0.000366	56.000000	0.008618
0.000367	52.000000	0.008587
0.000368	52.000000	0.008643
0.000369	48.000000	0.008553
0.000370	44.000000	0.008618
0.000371	48.000000	0.008595
0.000372	44.000000	0.008573
0.000373	44.000000	0.008597
0.000374	44.000000	0.008518
0.000375	44.000000	0.008488
0.000376	40.000000	0.008495
0.000377	36.000000	0.008588
0.000378	36.000000	0.008489
0.000379	36.000000	0.008434
0.000380	32.000000	0.008416
0.000381	32.000000	0.008476
0.000382	32.000000	0.008442
0.000383	28.000000	0.008283
0.000384	28.000000	0.008302
0.000385	24.000000	0.008193
0.000386	20.000000	0.008237
0.000387	20.000000	0.008281
0.000388	16.000000	0.008312
0.000389	16.000000	0.008289
0.000390	16.000000	0.008126
0.000391	12.000000	0.008226
0.000392	8.000000	0.008248
0.000393	8.000000	0.008228
0.000394	4.000000	0.008125
0.000395	0.000000	0.008085
0.000396	356.000000	0.008194
0.000397	0.000000	0.008302
0.000398	356.000000	0.008206
0.000399	352.000000	0.008242
0.000400	348.000000	0.008178
0.000401	344.000000	0.008304
0.000402	340.000000	0.008214
0.000403	340.000000	0.008314
0.000404	336.000000	0.008192
0.000405	336.000000	0.008184
0.000406	328.000000	0.008138
0.000407	328.000000	0.008379
0.000408	324.000000	0.008320
0.000409	320.000000	0.008255
0.000410	316.000000	0.008213
0.000411	316.000000	0.008279
0.000412	312.000000	0.008237
0.000413	312.000000	0.008140
0.000414	304.000000	0.008174
0.000415	304.000000	0.008076
0.000416	300.000000	0.008142
0.000417	296.000000	0.008038
0.000418	292.000000	0.008155
0.000419	292.000000	0.008046
0.000420	288.000000	0.008095
0.000421	284.000000	0.008022
0.000422	280.000000	0.008039
0.000423	280.000000	0.007909
0.000424	276.000000	0.007931
0.000425	272.000000	0.007798
0.000426	268.000000	0.007697
0.000427	268.000000	0.007807
0.000428	264.000000	0.007769
0.000429	260.000000	0.007773
0.000430	256.000000	0.007638
0.000431	256.000000	0.007708
0.000432	252.000000	0.007586
0.000433	248.000000	0.007536
0.000434	244.000000	0.007507
0.000435	244.000000	0.007590
0.000436	240.000000	0.007380
0.000437	236.000000	0.007528
0.000438	236.000000	0.007441
0.000439	232.000000	0.007456
0.000440	228.000000	0.007483
0.000441	224.000000	0.007377
0.000442	224.000000	0.007360
0.000443	220.000000	0.007454
0.000444	216.000000	0.007357
0.000445	216.000000	0.007484
0.000446	212.000000	0.007454
0.000447	208.000000	0.007461
0.000448	204.000000	0.007576
0.000449	204.000000	0.007470
0.000450	200.000000	0.007567
0.000451	196.000000	0.007553
0.000452	192.000000	0.007591
0.000453	192.000000	0.007703
0.000454	188.000000	0.007717
0.000455	184.000000	0.007775
0.000456	184.000000	0.007780
0.000457	180.000000	0.007847
0.000458	176.000000	0.007951
0.000459	172.000000	0.008053
0.000460	172.000000	0.007976
0.000461	168.000000	0.008239
0.000462	164.000000	0.008277
0.000463	160.000000	0.008328
0.000464	156.000000	0.008386
0.000465	152.000000	0.008398
0.000466	148.000000	0.008510
0.000467	144.000000	0.008489
0.000468	140.000000	0.008517
0.000469	140.000000	0.008694
0.000470	136.000000	0.008751
0.000471	132.000000	0.008684
0.000472	292.000000	0.008771
0.000473	288.000000	0.008665
0.000474	284.000000	0.008695
0.000475	280.000000	0.008602
0.000476	276.000000	0.008538
0.000477	272.000000	0.008527
0.000478	268.000000	0.008482
0.000479	268.000000	0.008557
0.000480	264.000000	0.008518
0.000481	260.000000	0.008443
0.000482	256.000000	0.008423
0.000483	252.000000	0.008412
0.000484	248.000000	0.008294
0.000485	244.000000	0.008297
0.000486	244.000000	0.008229
0.000487	240.000000	0.008252
0.000488	236.000000	0.008225
0.000489	232.000000	0.008160
0.000490	232.000000	0.008175
0.000491	228.000000	0.008166
0.000492	224.000000	0.008093
0.000493	220.000000	0.008147
0.000494	216.000000	0.008034
0.000495	212.000000	0.008096
0.000496	208.000000	0.008052
0.000497	208.000000	0.008066
0.000498	204.000000	0.008049
0.000499	200.000000	0.008033
0.000500	196.000000	0.008061
0.000501	192.000000	0.008111
0.000502	192.000000	0.008129
0.000503	184.000000	0.008123
0.000504	184.000000	0.008094
0.000505	180.000000	0.008144
0.000506	176.000000	0.008182
0.000507	172.000000	0.008239
0.000508	172.000000	0.008204
0.000509	168.000000	0.008294
0.000510	164.000000	0.008316
0.000511	160.000000	0.008364
0.000512	156.000000	0.008426
0.000513	156.000000	0.008376
0.000514	148.000000	0.008434
0.000515	144.000000	0.008386
0.000516	144.000000	0.008517
0.000517	136.000000	0.008469
0.000518	132.000000	0.008438
0.000519	128.000000	0.008427
0.000520	128.000000	0.008514
0.000521	124.000000	0.008528
0.000522	120.000000	0.008373
0.000523	116.000000	0.008464
0.000524	276.000000	0.008492
0.000525	272.000000	0.008273
0.000526	268.000000	0.008230
0.000527	264.000000	0.008110
0.000528	260.000000	0.008033
0.000529	256.000000	0.007969
0.000530	252.000000	0.007860
0.000531	248.000000	0.007823
0.000532	248.000000	0.007816
0.000533	244.000000	0.007656
0.000534	240.000000	0.007493
0.000535	236.000000	0.007535
0.000536	232.000000	0.007411
0.000537	232.000000	0.007374
0.000538	228.000000	0.007316
0.000539	224.000000	0.007225
0.000540	220.000000	0.007257
0.000541	220.000000	0.007095
0.000542	216.000000	0.007136
0.000543	212.000000	0.007056
0.000544	208.000000	0.006915
0.000545	204.000000	0.006944
0.000546	204.000000	0.006911
0.000547	200.000000	0.006900
0.000548	196.000000	0.006836
0.000549	192.000000	0.006928
0.000550	192.000000	0.006858
0.000551	188.000000	0.006800
0.000552	184.000000	0.006714
0.000553	180.000000	0.006898
0.000554	180.000000	0.006917
0.000555	176.000000	0.006780
0.000556	172.000000	0.006829
0.000557	168.000000	0.006901
0.000558	164.000000	0.006897
0.000559	160.000000	0.006821
0.000560	160.000000	0.006745
0.000561	156.000000	0.006928
0.000562	152.000000	0.006860
0.000563	148.000000	0.006801
0.000564	144.000000	0.007017
0.000565	140.000000	0.006869
0.000566	136.000000	0.006848
0.000567	132.000000	0.006720
0.000568	128.000000	0.006857
0.000569	124.000000	0.006759
0.000570	124.000000	0.006741
0.000571	120.000000	0.006702
0.000572	116.000000	0.006797
0.000573	112.000000	0.006661
0.000574	108.000000	0.006619
0.000575	104.000000	0.006595
0.000576	100.000000	0.006569
0.000577	100.000000	0.006594
0.000578	96.000000	0.006495
0.000579	92.000000	0.006550
0.000580	88.000000	0.006464
0.000581	84.000000	0.006398
0.000582	84.000000	0.006347
0.000583	80.000000	0.006364
0.000584	76.000000	0.006265
0.000585	72.000000	0.006311
0.000586	68.000000	0.006241
0.000587	68.000000	0.006271
0.000588	64.000000	0.006159
0.000589	60.000000	0.006186
0.000590	56.000000	0.006221
0.000591	56.000000	0.006157
0.000592	52.000000	0.006135
0.000593	48.000000	0.006098
0.000594	44.000000	0.006178
0.000595	44.000000	0.006144
0.000596	40.000000	0.006207
0.000597	36.000000	0.006128
0.000598	36.000000	0.006215
0.000599	32.000000	0.006179
0.000600	28.000000	0.006207
0.000601	28.000000	0.006192
0.000602	24.000000	0.006296
0.000603	20.000000	0.006336
0.000604	16.000000	0.006397
0.000605	16.000000	0.006500
0.000606	12.000000	0.006571
0.000607	8.000000	0.006497
0.000608	8.000000	0.006553
0.000609	4.000000	0.006776
0.000610	0.000000	0.006788
0.000611	356.000000	0.006771
0.000612	356.000000	0.006879
0.000613	352.000000	0.007077
0.000614	348.000000	0.007055
0.000615	344.000000	0.007151
0.000616	344.000000	0.007213
0.000617	340.000000	0.007409
0.000618	336.000000	0.007403
0.000619	332.000000	0.007439
0.000620	328.000000	0.007649
0.000621	324.000000	0.007565
0.000622	324.000000	0.007640
0.000623	320.000000	0.007719
0.000624	316.000000	0.007939
0.000625	312.000000	0.007904
0.000626	308.000000	0.007865
0.000627	308.000000	0.008007
0.000628	300.000000	0.008089
0.000629	296.000000	0.008036
0.000630	292.000000	0.008110
0.000631	288.000000	0.008159
0.000632	284.000000	0.008253
0.000633	280.000000	0.008167
0.000634	276.000000	0.008198
0.000635	276.000000	0.008335
0.000636	272.000000	0.008243
0.000637	268.000000	0.008276
0.000638	264.000000	0.008356
0.000639	260.000000	0.008290
0.000640	256.000000	0.008384
0.000641	256.000000	0.008320
0.000642	252.000000	0.008342
0.000643	244.000000	0.008441
0.000644	244.000000	0.008403
0.000645	240.000000	0.008409
0.000646	236.000000	0.008515
0.000647	232.000000	0.008440
0.000648	232.000000	0.008578
0.000649	228.000000	0.008501
0.000650	224.000000	0.008639
0.000651	220.000000	0.008640
0.000652	220.000000	0.008530
0.000653	220.000000	0.008627
0.000654	212.000000	0.008787
0.000655	208.000000	0.008810
0.000656	208.000000	0.008955
0.000657	204.000000	0.008888
0.000658	200.000000	0.009068
0.000659	200.000000	0.009113
0.000660	196.000000	0.009054
0.000661	192.000000	0.009246
0.000662	192.000000	0.009296
0.000663	188.000000	0.009285
0.000664	188.000000	0.009478
0.000665	180.000000	0.009646
0.000666	180.000000	0.009674
0.000667	180.000000	0.009749
0.000668	176.000000	0.009716
0.000669	168.000000	0.010025
0.000670	168.000000	0.010119
0.000671	164.000000	0.010030
0.000672	148.000000	0.010218
0.000673	220.000000	0.010244
0.000674	220.000000	0.010127
0.000675	220.000000	0.010048
0.000676	228.000000	0.010029
0.000677	228.000000	0.009948
0.000678	224.000000	0.009829
0.000679	224.000000	0.009791
0.000680	228.000000	0.009517
0.000681	224.000000	0.009535
0.000682	220.000000	0.009556
0.000683	216.000000	0.009438
0.000684	216.000000	0.009266
0.000685	212.000000	0.009163
0.000686	212.000000	0.009035
0.000687	208.000000	0.009035
0.000688	204.000000	0.008767
0.000689	204.000000	0.008765
0.000690	200.000000	0.008691
0.000691	196.000000	0.008642
0.000692	196.000000	0.008674
0.000693	192.000000	0.008589
0.000694	188.000000	0.008544
0.000695	188.000000	0.008515
0.000696	184.000000	0.008189
0.000697	180.000000	0.008273
0.000698	176.000000	0.008282
0.000699	176.000000	0.008086
0.000700	172.000000	0.008095
0.000701	168.000000	0.008073
0.000702	168.000000	0.008169
0.000703	164.000000	0.008066
0.000704	160.000000	0.007962
0.000705	156.000000	0.007961
0.000706	152.000000	0.007891
0.000707	148.000000	0.007704
0.000708	144.000000	0.007702
0.000709	140.000000	0.007758
0.000710	140.000000	0.007630
0.000711	136.000000	0.007590
0.000712	132.000000	0.007580
0.000713	128.000000	0.007559
0.000714	124.000000	0.007491
0.000715	124.000000	0.007322
0.000716	120.000000	0.007304
0.000717	116.000000	0.007168
0.000718	112.000000	0.007045
0.000719	108.000000	0.007044
0.000720	104.000000	0.006931
0.000721	104.000000	0.006872
0.000722	100.000000	0.006697
0.000723	96.000000	0.006748
0.000724	92.000000	0.006712
0.000725	92.000000	0.006665
0.000726	88.000000	0.006422
0.000727	84.000000	0.006383
0.000728	80.000000	0.006302
0.000729	76.000000	0.006341
0.000730	76.000000	0.006146
0.000731	72.000000	0.006068
0.000732	68.000000	0.006076
0.000733	68.000000	0.006087
0.000734	64.000000	0.005956
0.000735	60.000000	0.005932
0.000736	56.000000	0.005799
0.000737	52.000000	0.005708
0.000738	52.000000	0.005642
0.000739	48.000000	0.005677
0.000740	44.000000	0.005604
0.000741	44.000000	0.005475
0.000742	40.000000	0.005488
0.000743	36.000000	0.005516
0.000744	32.000000	0.005527
0.000745	32.000000	0.005416
0.000746	28.000000	0.005428
0.000747	24.000000	0.005402
0.000748	20.000000	0.005474
0.000749	20.000000	0.005400
0.000750	16.000000	0.005384
0.000751	12.000000	0.005411
0.000752	12.000000	0.005466
0.000753	8.000000	0.005488
0.000754	4.000000	0.005474
0.000755	4.000000	0.005537
0.000756	0.000000	0.005653
0.000757	356.000000	0.005562
0.000758	352.000000	0.005685
0.000759	348.000000	0.005737
0.000760	348.000000	0.005694
0.000761	344.000000	0.005791
0.000762	340.000000	0.005865
0.000763	336.000000	0.005995
0.000764	336.000000	0.005875
0.000765	332.000000	0.005938
0.000766	328.000000	0.006036
0.000767	324.000000	0.006100
0.000768	320.000000	0.006111
0.000769	316.000000	0.006131
0.000770	312.000000	0.006256
0.000771	312.000000	0.006230
0.000772	308.000000	0.006272
0.000773	304.000000	0.006281
0.000774	124.000000	0.006286
0.000775	120.000000	0.006347
0.000776	120.000000	0.006373
0.000777	116.000000	0.006433
0.000778	112.000000	0.006402
0.000779	108.000000	0.006381
0.000780	104.000000	0.006416
0.000781	280.000000	0.006473
0.000782	100.000000	0.006513
0.000783	96.000000	0.006354
0.000784	96.000000	0.006418
0.000785	92.000000	0.006415
0.000786	88.000000	0.006469
0.000787	84.000000	0.006457
0.000788	84.000000	0.006395
0.000789	80.000000	0.006467
0.000790	248.000000	0.006559
0.000791	72.000000	0.006537
0.000792	72.000000	0.006563
0.000793	68.000000	0.006528
0.000794	236.000000	0.006537
0.000795	236.000000	0.006574
0.000796	232.000000	0.006524
0.000797	228.000000	0.006553
0.000798	56.000000	0.006616
0.000799	52.000000	0.006616
0.000800	220.000000	0.006829
0.000801	44.000000	0.006803
0.000802	44.000000	0.006694
0.000803	40.000000	0.006824
0.000804	40.000000	0.006818
0.000805	36.000000	0.006831
0.000806	32.000000	0.006880
0.000807	32.000000	0.006870
0.000808	28.000000	0.007161
0.000809	24.000000	0.007159
0.000810	24.000000	0.007194
0.000811	20.000000	0.007350
0.000812	16.000000	0.007325
0.000813	16.000000	0.007413
0.000814	16.000000	0.007477
0.000815	12.000000	0.007495
0.000816	8.000000	0.007712
0.000817	8.000000	0.007734
0.000818	4.000000	0.007771
0.000819	4.000000	0.008061
0.000820	0.000000	0.008072
0.000821	356.000000	0.008102
0.000822	356.000000	0.008304
0.000823	352.000000	0.008328
0.000824	348.000000	0.008393
0.000825	348.000000	0.008383
0.000826	344.000000	0.008477
0.000827	344.000000	0.008724
0.000828	136.000000	0.008874
0.000829	340.000000	0.008863
0.000830	336.000000	0.009021
0.000831	332.000000	0.009101
0.000832	328.000000	0.009196
0.000833	328.000000	0.009279
0.000834	324.000000	0.009275
0.000835	112.000000	0.009378
0.000836	108.000000	0.009345
0.000837	108.000000	0.009402
0.000838	92.000000	0.009510
0.000839	88.000000	0.009495
0.000840	308.000000	0.009555
0.000841	84.000000	0.009687
0.000842	76.000000	0.009751
0.000843	72.000000	0.009805
0.000844	76.000000	0.009679
0.000845	68.000000	0.009749
0.000846	68.000000	0.009664
0.000847	60.000000	0.009696
0.000848	60.000000	0.009892
0.000849	56.000000	0.009893
0.000850	36.000000	0.009928
0.000851	36.000000	0.010023
0.000852	32.000000	0.010118
0.000853	28.000000	0.010138
0.000854	28.000000	0.010047
0.000855	264.000000	0.010071
0.000856	268.000000	0.010050
0.000857	20.000000	0.010121
0.000858	264.000000	0.010149
0.000859	264.000000	0.010006
0.000860	260.000000	0.010067
0.000861	260.000000	0.010083
0.000862	260.000000	0.009978
0.000863	256.000000	0.009829
0.000864	252.000000	0.009889
0.000865	248.000000	0.010003
0.000866	248.000000	0.009830
0.000867	248.000000	0.009846
0.000868	244.000000	0.009769
0.000869	240.000000	0.009780
0.000870	240.000000	0.009692
0.000871	236.000000	0.009495
0.000872	236.000000	0.009485
0.000873	232.000000	0.009476
0.000874	240.000000	0.009294
0.000875	232.000000	0.009407
0.000876	236.000000	0.009315
0.000877	232.000000	0.009232
0.000878	236.000000	0.009239
0.000879	228.000000	0.009098
0.000880	228.000000	0.008986
0.000881	228.000000	0.008753
0.000882	220.000000	0.008724
0.000883	220.000000	0.008676
0.000884	220.000000	0.008600
0.000885	216.000000	0.008577
0.000886	212.000000	0.008538
0.000887	208.000000	0.008546
0.000888	208.000000	0.008572
0.000889	208.000000	0.008393
0.000890	204.000000	0.008263
0.000891	204.000000	0.008237
0.000892	196.000000	0.008183
0.000893	196.000000	0.008089
0.000894	192.000000	0.008015
0.000895	192.000000	0.008196
0.000896	188.000000	0.008126
0.000897	188.000000	0.008140
0.000898	184.000000	0.008144
0.000899	184.000000	0.008100
0.000900	176.000000	0.007991
0.000901	172.000000	0.008059
0.000902	172.000000	0.008060
0.000903	168.000000	0.007955
0.000904	164.000000	0.007877
0.000905	164.000000	0.008063
0.000906	160.000000	0.008211
0.000907	156.000000	0.008058
0.000908	156.000000	0.008036
0.000909	148.000000	0.008112
0.000910	148.000000	0.008183
0.000911	140.000000	0.008085
0.000912	140.000000	0.008045
0.000913	136.000000	0.008071
0.000914	132.000000	0.008078
0.000915	128.000000	0.008044
0.000916	128.000000	0.008174
0.000917	120.000000	0.008176
0.000918	120.000000	0.008026
0.000919	116.000000	0.008031
0.000920	108.000000	0.008084
0.000921	108.000000	0.008136
0.000922	104.000000	0.007982
0.000923	100.000000	0.008023
0.000924	96.000000	0.007956
0.000925	92.000000	0.008002
0.000926	88.000000	0.007965
0.000927	88.000000	0.007892
0.000928	84.000000	0.007887
0.000929	80.000000	0.008023
0.000930	76.000000	0.007827
0.000931	72.000000	0.007954
0.000932	68.000000	0.007797
0.000933	64.000000	0.007707
0.000934	60.000000	0.007797
0.000935	56.000000	0.007732
0.000936	52.000000	0.007813
0.000937	52.000000	0.007732
0.000938	48.000000	0.007685
0.000939	48.000000	0.007970
0.000940	40.000000	0.007852
0.000941	40.000000	0.007652
0.000942	36.000000	0.007835
0.000943	32.000000	0.007738
0.000944	28.000000	0.007727
0.000945	24.000000	0.007781
0.000946	24.000000	0.007790
0.000947	20.000000	0.008069
0.000948	16.000000	0.007892
0.000949	12.000000	0.008057
0.000950	12.000000	0.008202
0.000951	8.000000	0.008095
0.000952	4.000000	0.008069
0.000953	0.000000	0.008306
0.000954	356.000000	0.008338
0.000955	348.000000	0.008493
0.000956	348.000000	0.008451
0.000957	344.000000	0.008604
0.000958	340.000000	0.008778
0.000959	336.000000	0.008570
0.000960	332.000000	0.008667
0.000961	328.000000	0.008828
0.000962	324.000000	0.008748
0.000963	320.000000	0.008865
0.000964	316.000000	0.008822
0.000965	312.000000	0.008930
0.000966	308.000000	0.009013
0.000967	304.000000	0.008880
0.000968	304.000000	0.009008
0.000969	296.000000	0.009065
0.000970	292.000000	0.008987
0.000971	284.000000	0.008926
0.000972	280.000000	0.008861
0.000973	272.000000	0.008870
0.000974	272.000000	0.008672
0.000975	268.000000	0.008582
0.000976	264.000000	0.008678
0.000977	260.000000	0.008580
0.000978	256.000000	0.008491
0.000979	252.000000	0.008383
0.000980	248.000000	0.008332
0.000981	244.000000	0.008229
0.000982	240.000000	0.008050
0.000983	240.000000	0.008034
0.000984	236.000000	0.008030
0.000985	232.000000	0.007826
0.000986	228.000000	0.007704
0.000987	224.000000	0.007720
0.000988	224.000000	0.007782
0.000989	220.000000	0.007649
0.000990	216.000000	0.007523
0.000991	212.000000	0.007544
0.000992	208.000000	0.007547
0.000993	208.000000	0.007402
0.000994	204.000000	0.007353
0.000995	200.000000	0.007243
0.000996	196.000000	0.007251
0.000997	192.000000	0.007237
0.000998	188.000000	0.007195
0.000999	184.000000	0.007284
0.001000	184.000000	0.007226
0.001001	180.000000	0.007084
0.001002	176.000000	0.007176
0.001003	172.000000	0.007081
0.001004	168.000000	0.007042
0.001005	164.000000	0.006960
0.001006	160.000000	0.006948
0.001007	160.000000	0.007144
0.001008	156.000000	0.007023
0.001009	152.000000	0.006924
0.001010	148.000000	0.007009
0.001011	144.000000	0.006929
0.001012	144.000000	0.006951
0.001013	140.000000	0.006839
0.001014	136.000000	0.006769
0.001015	132.000000	0.006834
0.001016	128.000000	0.006716
0.001017	124.000000	0.006731
0.001018	120.000000	0.006721
0.001019	116.000000	0.006563
0.001020	112.000000	0.006537
0.001021	108.000000	0.006464
0.001022	104.000000	0.006358
0.001023	100.000000	0.006337
0.001024	96.000000	0.006185
0.001025	92.000000	0.006073
0.001026	92.000000	0.006180
0.001027	88.000000	0.005942
0.001028	84.000000	0.005883
0.001029	80.000000	0.005734
0.001030	76.000000	0.005735
0.001031	76.000000	0.005711
0.001032	72.000000	0.005566
0.001033	68.000000	0.005441
0.001034	64.000000	0.005467
0.001035	60.000000	0.005275
0.001036	60.000000	0.005271
0.001037	56.000000	0.005169
0.001038	52.000000	0.005125
0.001039	48.000000	0.005096
0.001040	44.000000	0.005070
0.001041	44.000000	0.005006
0.001042	40.000000	0.004965
0.001043	36.000000	0.004773
0.001044	32.000000	0.004783
0.001045	32.000000	0.004813
0.001046	28.000000	0.004707
0.001047	24.000000	0.004721
0.001048	20.000000	0.004649
0.001049	16.000000	0.004742
0.001050	16.000000	0.004800
0.001051	12.000000	0.004580
0.001052	8.000000	0.004633
0.001053	8.000000	0.004671
0.001054	4.000000	0.004690
0.001055	0.000000	0.004690
0.001056	356.000000	0.004750
0.001057	352.000000	0.004752
0.001058	352.000000	0.004815
0.001059	348.000000	0.004750
0.001060	344.000000	0.004909
0.001061	340.000000	0.004864
0.001062	336.000000	0.004810
0.001063	336.000000	0.004867
0.001064	332.000000	0.004988
0.001065	328.000000	0.004924
0.001066	324.000000	0.004970
0.001067	320.000000	0.004987
0.001068	316.000000	0.005040
0.001069	316.000000	0.005017
0.001070	312.000000	0.004990
0.001071	120.000000	0.005127
0.001072	304.000000	0.004994
0.001073	116.000000	0.005050
0.001074	112.000000	0.004985
0.001075	108.000000	0.004900
0.001076	104.000000	0.004849
0.001077	104.000000	0.004862
0.001078	100.000000	0.004845
0.001079	96.000000	0.004850
0.001080	92.000000	0.004807
0.001081	92.000000	0.004744
0.001082	88.000000	0.004797
0.001083	84.000000	0.004691
0.001084	80.000000	0.004696
0.001085	80.000000	0.004590
0.001086	76.000000	0.004564
0.001087	72.000000	0.004620
0.001088	68.000000	0.004615
0.001089	68.000000	0.004474
0.001090	64.000000	0.004550
0.001091	60.000000	0.004466
0.001092	60.000000	0.004592
0.001093	56.000000	0.004558
0.001094	52.000000	0.004425
0.001095	48.000000	0.004436
0.001096	48.000000	0.004407
0.001097	44.000000	0.004525
0.001098	40.000000	0.004469
0.001099	40.000000	0.004481
0.001100	36.000000	0.004429
0.001101	32.000000	0.004604
0.001102	32.000000	0.004613
0.001103	28.000000	0.004562
0.001104	24.000000	0.004554
0.001105	24.000000	0.004618
0.001106	20.000000	0.004696
0.001107	16.000000	0.004747
0.001108	16.000000	0.004815
0.001109	12.000000	0.004846
0.001110	8.000000	0.004862
0.001111	4.000000	0.005005
0.001112	4.000000	0.005142
0.001113	0.000000	0.005136
0.001114	356.000000	0.005161
0.001115	356.000000	0.005216
0.001116	352.000000	0.005405
0.001117	348.000000	0.005413
0.001118	348.000000	0.005546
0.001119	344.000000	0.005525
0.001120	340.000000	0.005710
0.001121	336.000000	0.005790
0.001122	336.000000	0.005882
0.001123	332.000000	0.006105
0.001124	328.000000	0.005993
0.001125	324.000000	0.006029
0.001126	324.000000	0.006162
0.001127	320.000000	0.006262
0.001128	316.000000	0.006300
0.001129	312.000000	0.006356
0.001130	312.000000	0.006415
0.001131	308.000000	0.006587
0.001132	304.000000	0.006610
0.001133	300.000000	0.006695
0.001134	300.000000	0.006802
0.001135	296.000000	0.006782
0.001136	292.000000	0.006760
0.001137	288.000000	0.006873
0.001138	288.000000	0.006918
0.001139	284.000000	0.006979
0.001140	280.000000	0.006941
0.001141	276.000000	0.006970
0.001142	276.000000	0.007138
0.001143	272.000000	0.007085
0.001144	268.000000	0.007091
0.001145	268.000000	0.007127
0.001146	264.000000	0.007128
0.001147	260.000000	0.007274
0.001148	256.000000	0.007245
0.001149	256.000000	0.007255
0.001150	252.000000	0.007334
0.001151	248.000000	0.007272
0.001152	248.000000	0.007274
0.001153	244.000000	0.007487
0.001154	240.000000	0.007423
0.001155	240.000000	0.007471
0.001156	236.000000	0.007383
0.001157	232.000000	0.007521
0.001158	232.000000	0.007610
0.001159	228.000000	0.007406
0.001160	224.000000	0.007469
0.001161	224.000000	0.007674
0.001162	220.000000	0.007588
0.001163	220.000000	0.007766
0.001164	216.000000	0.007830
0.001165	212.000000	0.007785
0.001166	212.000000	0.007902
0.001167	208.000000	0.007816
0.001168	208.000000	0.007951
0.001169	204.000000	0.007935
0.001170	200.000000	0.007915
0.001171	200.000000	0.008141
0.001172	20.000000	0.008046
0.001173	20.000000	0.008091
0.001174	16.000000	0.008218
0.001175	16.000000	0.008342
0.001176	12.000000	0.008290
0.001177	12.000000	0.008278
0.001178	8.000000	0.008306
0.001179	8.000000	0.008507
0.001180	4.000000	0.008458
0.001181	4.000000	0.008399
0.001182	0.000000	0.008445
0.001183	0.000000	0.008434
0.001184	356.000000	0.008510
0.001185	356.000000	0.008609
0.001186	352.000000	0.008479
0.001187	356.000000	0.008584
0.001188	352.000000	0.008650
0.001189	352.000000	0.008718
0.001190	348.000000	0.008812
0.001191	344.000000	0.008600
0.001192	344.000000	0.008663
0.001193	340.000000	0.008724
0.001194	344.000000	0.008721
0.001195	340.000000	0.008629
0.001196	332.000000	0.008661
0.001197	332.000000	0.008654
0.001198	332.000000	0.008766
0.001199	328.000000	0.008705
0.001200	320.000000	0.008690
0.001201	320.000000	0.008708
0.001202	320.000000	0.008717
0.001203	316.000000	0.008637
0.001204	312.000000	0.008657
0.001205	312.000000	0.008442
0.001206	308.000000	0.008395
0.001207	304.000000	0.008499
0.001208	300.000000	0.008577
0.001209	300.000000	0.008519
0.001210	292.000000	0.008425
0.001211	292.000000	0.008452
0.001212	288.000000	0.008391
0.001213	288.000000	0.008352
0.001214	284.000000	0.008190
0.001215	280.000000	0.008092
0.001216	276.000000	0.007996
0.001217	272.000000	0.008086
0.001218	268.000000	0.008019
0.001219	268.000000	0.007936
0.001220	264.000000	0.007923
0.001221	260.000000	0.007910
0.001222	260.000000	0.007822
0.001223	256.000000	0.007750
0.001224	252.000000	0.007540
0.001225	248.000000	0.007440
0.001226	244.000000	0.007395
0.001227	244.000000	0.007498
0.001228	240.000000	0.007322
0.001229	236.000000	0.007229
0.001230	236.000000	0.007373
0.001231	232.000000	0.007242
0.001232	228.000000	0.007238
0.001233	228.000000	0.007060
0.001234	224.000000	0.007009
0.001235	220.000000	0.007032
0.001236	216.000000	0.007010
0.001237	216.000000	0.006914
0.001238	212.000000	0.006922
0.001239	208.000000	0.006882
0.001240	208.000000	0.006994
0.001241	204.000000	0.006964
0.001242	200.000000	0.006827
0.001243	200.000000	0.006898
0.001244	196.000000	0.006792
0.001245	192.000000	0.006856
0.001246	188.000000	0.006874
0.001247	188.000000	0.006828
0.001248	184.000000	0.006784
0.001249	180.000000	0.006937
0.001250	180.000000	0.006951
0.001251	176.000000	0.007129
0.001252	172.000000	0.006945
0.001253	168.000000	0.007045
0.001254	168.000000	0.007098
0.001255	164.000000	0.007139
0.001256	160.000000	0.007138
0.001257	156.000000	0.007121
0.001258	152.000000	0.007139
0.001259	148.000000	0.007339
0.001260	144.000000	0.007275
0.001261	144.000000	0.007294
0.001262	140.000000	0.007371
0.001263	136.000000	0.007361
0.001264	132.000000	0.007362
0.001265	128.000000	0.007415
0.001266	124.000000	0.007269
0.001267	120.000000	0.007350
0.001268	116.000000	0.007358
0.001269	112.000000	0.007418
0.001270	112.000000	0.007505
0.001271	108.000000	0.007311
0.001272	104.000000	0.007404
0.001273	100.000000	0.007401
0.001274	96.000000	0.007384
0.001275	92.000000	0.007405
0.001276	92.000000	0.007266
0.001277	88.000000	0.007341
0.001278	80.000000	0.007383
0.001279	80.000000	0.007295
0.001280	76.000000	0.007236
0.001281	72.000000	0.007306
0.001282	68.000000	0.007273
0.001283	68.000000	0.007271
0.001284	64.000000	0.007281
0.001285	56.000000	0.007243
0.001286	52.000000	0.007201
0.001287	52.000000	0.007166
0.001288	48.000000	0.007244
0.001289	44.000000	0.007307
0.001290	40.000000	0.007038
0.001291	40.000000	0.007214
0.001292	36.000000	0.007250
0.001293	32.000000	0.007371
0.001294	28.000000	0.007240
0.001295	28.000000	0.007214
0.001296	24.000000	0.007337
0.001297	20.000000	0.007384
0.001298	16.000000	0.007394
0.001299	16.000000	0.007415
0.001300	12.000000	0.007480
0.001301	8.000000	0.007571
0.001302	8.000000	0.007652
0.001303	4.000000	0.007701
0.001304	0.000000	0.007685
0.001305	356.000000	0.007701
0.001306	352.000000	0.007860
0.001307	348.000000	0.008002
0.001308	344.000000	0.007966
0.001309	336.000000	0.007994
0.001310	332.000000	0.008133
0.001311	332.000000	0.008180
0.001312	324.000000	0.008255
0.001313	324.000000	0.008259
0.001314	320.000000	0.008282
0.001315	312.000000	0.008278
0.001316	312.000000	0.008305
0.001317	308.000000	0.008460
0.001318	304.000000	0.008290
0.001319	300.000000	0.008298
0.001320	292.000000	0.008324
0.001321	292.000000	0.008458
0.001322	292.000000	0.008448
0.001323	284.000000	0.008287
0.001324	100.000000	0.008386
0.001325	280.000000	0.008359
0.001326	92.000000	0.008270
0.001327	88.000000	0.008135
0.001328	84.000000	0.008141
0.001329	80.000000	0.008077
0.001330	76.000000	0.008046
0.001331	72.000000	0.007953
0.001332	72.000000	0.008015
0.001333	68.000000	0.007990
0.001334	64.000000	0.007812
0.001335	60.000000	0.007757
0.001336	56.000000	0.007849
0.001337	52.000000	0.007683
0.001338	48.000000	0.007667
0.001339	44.000000	0.007691
0.001340	44.000000	0.007701
0.001341	40.000000	0.007664
0.001342	40.000000	0.007440
0.001343	36.000000	0.007616
0.001344	32.000000	0.007582
0.001345	28.000000	0.007516
0.001346	24.000000	0.007492
0.001347	24.000000	0.007576
0.001348	20.000000	0.007535
0.001349	16.000000	0.007583
0.001350	12.000000	0.007624
0.001351	8.000000	0.007593
0.001352	8.000000	0.007614
0.001353	4.000000	0.007565
0.001354	0.000000	0.007788
0.001355	356.000000	0.007768
0.001356	352.000000	0.007696
0.001357	348.000000	0.007814
0.001358	344.000000	0.007776
0.001359	340.000000	0.007954
0.001360	336.000000	0.007901
0.001361	332.000000	0.007792
0.001362	332.000000	0.008002
0.001363	328.000000	0.008014
0.001364	324.000000	0.007998
0.001365	320.000000	0.008078
0.001366	316.000000	0.007949
0.001367	312.000000	0.008096
0.001368	308.000000	0.007987
0.001369	304.000000	0.008051
0.001370	300.000000	0.008052
0.001371	296.000000	0.008066
0.001372	112.000000	0.007933
0.001373	108.000000	0.008028
0.001374	104.000000	0.007979
0.001375	100.000000	0.007882
0.001376	96.000000	0.007746
0.001377	92.000000	0.007711
0.001378	84.000000	0.007839
0.001379	84.000000	0.007680
0.001380	80.000000	0.007578
0.001381	76.000000	0.007578
0.001382	72.000000	0.007477
0.001383	72.000000	0.007459
0.001384	68.000000	0.007455
0.001385	64.000000	0.007357
0.001386	60.000000	0.007352
0.001387	56.000000	0.007264
0.001388	52.000000	0.007280
0.001389	48.000000	0.007299
0.001390	48.000000	0.007082
0.001391	44.000000	0.007173
0.001392	40.000000	0.007144
0.001393	40.000000	0.007111
0.001394	36.000000	0.007043
0.001395	32.000000	0.007097
0.001396	32.000000	0.007011
0.001397	28.000000	0.007170
0.001398	24.000000	0.007000
0.001399	20.000000	0.007076
0.001400	20.000000	0.007035
0.001401	16.000000	0.007127
0.001402	12.000000	0.007221
0.001403	12.000000	0.007150
0.001404	8.000000	0.007051
0.001405	4.000000	0.007287
0.001406	4.000000	0.007280
0.001407	0.000000	0.007341
0.001408	356.000000	0.007406
0.001409	352.000000	0.007424
0.001410	348.000000	0.007589
0.001411	348.000000	0.007620
0.001412	344.000000	0.007702
0.001413	340.000000	0.007716
0.001414	340.000000	0.007652
0.001415	336.000000	0.007709
0.001416	332.000000	0.007928
0.001417	328.000000	0.007843
0.001418	324.000000	0.007940
0.001419	320.000000	0.008011
0.001420	132.000000	0.008129
0.001421	124.000000	0.008185
0.001422	312.000000	0.008141
0.001423	308.000000	0.008179
0.001424	116.000000	0.008216
0.001425	112.000000	0.008204
0.001426	108.000000	0.008179
0.001427	104.000000	0.008246
0.001428	104.000000	0.008298
0.001429	92.000000	0.008182
0.001430	92.000000	0.008289
0.001431	88.000000	0.008329
0.001432	84.000000	0.008287
0.001433	80.000000	0.008318
0.001434	76.000000	0.008261
0.001435	76.000000	0.008247
0.001436	72.000000	0.008242
0.001437	68.000000	0.008207
0.001438	64.000000	0.008301
0.001439	60.000000	0.008323
0.001440	56.000000	0.008332
0.001441	56.000000	0.008397
0.001442	52.000000	0.008337
0.001443	48.000000	0.008396
0.001444	44.000000	0.008441
0.001445	44.000000	0.008322
0.001446	40.000000	0.008524
0.001447	36.000000	0.008445
0.001448	32.000000	0.008518
0.001449	28.000000	0.008593
0.001450	28.000000	0.008662
0.001451	24.000000	0.008734
0.001452	20.000000	0.008799
0.001453	16.000000	0.008805
0.001454	16.000000	0.009097
0.001455	216.000000	0.008953
0.001456	212.000000	0.008936
0.001457	4.000000	0.009126
0.001458	208.000000	0.009158
0.001459	204.000000	0.009216
0.001460	204.000000	0.009236
0.001461	200.000000	0.009340
0.001462	200.000000	0.009656
0.001463	200.000000	0.009526
0.001464	200.000000	0.009481
0.001465	204.000000	0.009637
0.001466	192.000000	0.009675
0.001467	196.000000	0.009712
0.001468	200.000000	0.009694
0.001469	196.000000	0.009789
0.001470	196.000000	0.009889
0.001471	196.000000	0.009947
0.001472	192.000000	0.009973
0.001473	192.000000	0.009966
0.001474	188.000000	0.009960
0.001475	188.000000	0.009984
0.001476	184.000000	0.009977
0.001477	184.000000	0.010216
0.001478	184.000000	0.010039
0.001479	180.000000	0.010058
0.001480	180.000000	0.010080
0.001481	32.000000	0.009899
0.001482	32.000000	0.009957
0.001483	28.000000	0.009923
0.001484	24.000000	0.009875
0.001485	24.000000	0.009762
0.001486	20.000000	0.009660
0.001487	20.000000	0.009789
0.001488	16.000000	0.009566
0.001489	12.000000	0.009518
0.001490	12.000000	0.009561
0.001491	8.000000	0.009410
0.001492	4.000000	0.009313
0.001493	0.000000	0.009395
0.001494	0.000000	0.009347
0.001495	356.000000	0.009333
0.001496	352.000000	0.009178
0.001497	352.000000	0.009333
0.001498	348.000000	0.009392
0.001499	344.000000	0.009267
0.001500	340.000000	0.009130
0.001501	336.000000	0.009258
0.001502	144.000000	0.008985
0.001503	140.000000	0.009051
0.001504	136.000000	0.009005
0.001505	132.000000	0.008835
0.001506	128.000000	0.008822
0.001507	128.000000	0.008894
0.001508	124.000000	0.008757
0.001509	120.000000	0.008688
0.001510	120.000000	0.008440
0.001511	116.000000	0.008397
0.001512	112.000000	0.008261
0.001513	108.000000	0.008095
0.001514	104.000000	0.008250
0.001515	100.000000	0.008064
0.001516	96.000000	0.007856
0.001517	92.000000	0.007923
0.001518	92.000000	0.007808
0.001519	92.000000	0.007647
0.001520	88.000000	0.007500
0.001521	84.000000	0.007359
0.001522	80.000000	0.007339
0.001523	80.000000	0.007133
0.001524	76.000000	0.007112
0.001525	72.000000	0.007061
0.001526	68.000000	0.006793
0.001527	64.000000	0.006768
0.001528	64.000000	0.006798
0.001529	60.000000	0.006628
0.001530	60.000000	0.006549
0.001531	56.000000	0.006462
0.001532	52.000000	0.006329
0.001533	48.000000	0.006291
0.001534	48.000000	0.006118
0.001535	44.000000	0.006152
0.001536	40.000000	0.006030
0.001537	36.000000	0.005976
0.001538	36.000000	0.005968
0.001539	32.000000	0.005925
0.001540	32.000000	0.005859
0.001541	28.000000	0.005870
0.001542	24.000000	0.005632
0.001543	20.000000	0.005596
0.001544	20.000000	0.005752
0.001545	16.000000	0.005622
0.001546	12.000000	0.005659
0.001547	8.000000	0.005592
0.001548	8.000000	0.005618
0.001549	4.000000	0.005637
0.001550	0.000000	0.005539
0.001551	356.000000	0.005575
0.001552	356.000000	0.005624
0.001553	352.000000	0.005544
0.001554	348.000000	0.005591
0.001555	344.000000	0.005747
0.001556	344.000000	0.005743
0.001557	340.000000	0.005664
0.001558	336.000000	0.005675
0.001559	332.000000	0.005795
0.001560	332.000000	0.005822
0.001561	328.000000	0.005682
0.001562	324.000000	0.005710
0.001563	320.000000	0.005822
0.001564	316.000000	0.005804
0.001565	316.000000	0.005820
0.001566	312.000000	0.005851
0.001567	308.000000	0.005811
0.001568	304.000000	0.005809
0.001569	304.000000	0.005801
0.001570	300.000000	0.005845
0.001571	296.000000	0.005800
0.001572	292.000000	0.005751
0.001573	288.000000	0.005790
0.001574	288.000000	0.005846
0.001575	284.000000	0.005825
0.001576	280.000000	0.005722
0.001577	276.000000	0.005774
0.001578	272.000000	0.005829
0.001579	272.000000	0.005818
0.001580	268.000000	0.005632
0.001581	264.000000	0.005637
0.001582	264.000000	0.005759
0.001583	260.000000	0.005729
0.001584	256.000000	0.005607
0.001585	252.000000	0.005698
0.001586	248.000000	0.005686
0.001587	248.000000	0.005633
0.001588	244.000000	0.005653
0.001589	240.000000	0.005664
0.001590	240.000000	0.005644
0.001591	236.000000	0.005549
0.001592	232.000000	0.005585
0.001593	228.000000	0.005712
0.001594	224.000000	0.005677
0.001595	224.000000	0.005565
0.001596	220.000000	0.005766
0.001597	216.000000	0.005773
0.001598	216.000000	0.005915
0.001599	212.000000	0.005804
0.001600	212.000000	0.005759
0.001601	208.000000	0.005921
0.001602	204.000000	0.005909
0.001603	200.000000	0.005895
0.001604	200.000000	0.006071
0.001605	196.000000	0.006053
0.001606	192.000000	0.006229
0.001607	192.000000	0.006302
0.001608	188.000000	0.006364
0.001609	184.000000	0.006522
0.001610	180.000000	0.006399
0.001611	180.000000	0.006529
0.001612	176.000000	0.006656
0.001613	172.000000	0.006686
0.001614	172.000000	0.006875
0.001615	168.000000	0.006934
0.001616	164.000000	0.007054
0.001617	160.000000	0.007234
0.001618	160.000000	0.007176
0.001619	156.000000	0.007385
0.001620	152.000000	0.007604
0.001621	148.000000	0.007422
0.001622	148.000000	0.007670
0.001623	144.000000	0.007673
0.001624	140.000000	0.007834
0.001625	136.000000	0.007856
0.001626	136.000000	0.007922
0.001627	132.000000	0.008000
0.001628	128.000000	0.008180
0.001629	124.000000	0.008133
0.001630	124.000000	0.008487
0.001631	120.000000	0.008263
0.001632	116.000000	0.008370
0.001633	112.000000	0.008416
0.001634	108.000000	0.008519
0.001635	104.000000	0.008632
0.001636	104.000000	0.008650
0.001637	104.000000	0.008607
0.001638	100.000000	0.008859
0.001639	96.000000	0.008858
0.001640	92.000000	0.008963
0.001641	272.000000	0.008943
0.001642	268.000000	0.008822
0.001643	264.000000	0.008914
0.001644	260.000000	0.009033
0.001645	256.000000	0.008971
0.001646	256.000000	0.009004
0.001647	252.000000	0.008988
0.001648	252.000000	0.009077
0.001649	248.000000	0.009144
0.001650	244.000000	0.009087
0.001651	240.000000	0.009164
0.001652	240.000000	0.009111
0.001653	236.000000	0.009026
0.001654	232.000000	0.009251
0.001655	228.000000	0.009220
0.001656	228.000000	0.009162
0.001657	224.000000	0.009255
0.001658	224.000000	0.009238
0.001659	220.000000	0.009350
0.001660	220.000000	0.009365
0.001661	216.000000	0.009319
0.001662	212.000000	0.009418
0.001663	212.000000	0.009527
0.001664	212.000000	0.009477
0.001665	212.000000	0.009544
0.001666	204.000000	0.009505
0.001667	48.000000	0.009453
0.001668	44.000000	0.009443
0.001669	44.000000	0.009415
0.001670	44.000000	0.009497
0.001671	40.000000	0.009301
0.001672	40.000000	0.009322
0.001673	40.000000	0.009408
0.001674	40.000000	0.009286
0.001675	36.000000	0.009196
0.001676	36.000000	0.009242
0.001677	32.000000	0.009234
0.001678	36.000000	0.009026
0.001679	32.000000	0.009013
0.001680	28.000000	0.008986
0.001681	28.000000	0.008911
0.001682	28.000000	0.008759
0.001683	24.000000	0.008884
0.001684	20.000000	0.008851
0.001685	20.000000	0.008848
0.001686	16.000000	0.008773
0.001687	16.000000	0.008749
0.001688	12.000000	0.008756
0.001689	12.000000	0.008589
0.001690	8.000000	0.008625
0.001691	4.000000	0.008587
0.001692	0.000000	0.008576
0.001693	0.000000	0.008622
0.001694	356.000000	0.008618
0.001695	352.000000	0.008639
0.001696	176.000000	0.008700
0.001697	172.000000	0.008535
0.001698	168.000000	0.008617
0.001699	164.000000	0.008598
0.001700	164.000000	0.008574
0.001701	160.000000	0.008429
0.001702	156.000000	0.008439
0.001703	152.000000	0.008519
0.001704	148.000000	0.008430
0.001705	144.000000	0.008421
0.001706	140.000000	0.008349
0.001707	136.000000	0.008500
0.001708	136.000000	0.008391
0.001709	128.000000	0.008350
0.001710	124.000000	0.008279
0.001711	124.000000	0.008242
0.001712	120.000000	0.008125
0.001713	116.000000	0.008075
0.001714	112.000000	0.008182
0.001715	108.000000	0.007973
0.001716	104.000000	0.007970
0.001717	100.000000	0.008041
0.001718	100.000000	0.008051
0.001719	96.000000	0.007846
0.001720	92.000000	0.007767
0.001721	88.000000	0.007734
0.001722	84.000000	0.007711
0.001723	80.000000	0.007504
0.001724	80.000000	0.007580
0.001725	76.000000	0.007483
0.001726	72.000000	0.007576
0.001727	68.000000	0.007480
0.001728	68.000000	0.007423
0.001729	64.000000	0.007402
0.001730	60.000000	0.007202
0.001731	56.000000	0.007248
0.001732	52.000000	0.007211
0.001733	48.000000	0.007139
0.001734	48.000000	0.007114
0.001735	44.000000	0.007105
0.001736	40.000000	0.007103
0.001737	40.000000	0.007220
0.001738	36.000000	0.007021
0.001739	32.000000	0.007057
0.001740	28.000000	0.007104
0.001741	28.000000	0.006891
0.001742	24.000000	0.007040
0.001743	20.000000	0.007011
0.001744	16.000000	0.006988
0.001745	16.000000	0.007032
0.001746	12.000000	0.007010
0.001747	8.000000	0.007138
0.001748	4.000000	0.007181
0.001749	4.000000	0.007074
0.001750	0.000000	0.007331
0.001751	356.000000	0.007213
0.001752	352.000000	0.007316
0.001753	348.000000	0.007336
0.001754	344.000000	0.007406
0.001755	344.000000	0.007423
0.001756	340.000000	0.007418
0.001757	336.000000	0.007524
0.001758	332.000000	0.007737
0.001759	328.000000	0.007680
0.001760	324.000000	0.007707
0.001761	320.000000	0.007768
0.001762	316.000000	0.007723
0.001763	312.000000	0.007821
0.001764	308.000000	0.007803
0.001765	308.000000	0.007776
0.001766	300.000000	0.007878
0.001767	300.000000	0.007941
0.001768	296.000000	0.007936
0.001769	288.000000	0.007999
0.001770	284.000000	0.007824
0.001771	280.000000	0.007839
0.001772	276.000000	0.007830
0.001773	272.000000	0.007762
0.001774	268.000000	0.007750
0.001775	268.000000	0.007650
0.001776	264.000000	0.007697
0.001777	260.000000	0.007811
0.001778	256.000000	0.007605
0.001779	252.000000	0.007582
0.001780	248.000000	0.007584
0.001781	248.000000	0.007481
0.001782	244.000000	0.007404
0.001783	240.000000	0.007351
0.001784	236.000000	0.007392
0.001785	228.000000	0.007216
0.001786	228.000000	0.007180
0.001787	224.000000	0.007203
0.001788	220.000000	0.007294
0.001789	220.000000	0.007095
0.001790	216.000000	0.007117
0.001791	212.000000	0.007113
0.001792	204.000000	0.007119
0.001793	204.000000	0.006976
0.001794	200.000000	0.006946
0.001795	196.000000	0.007001
0.001796	192.000000	0.006962
0.001797	192.000000	0.006844
0.001798	188.000000	0.006980
0.001799	184.000000	0.006998
0.001800	180.000000	0.007045
0.001801	180.000000	0.006936
0.001802	176.000000	0.006953
0.001803	172.000000	0.007032
0.001804	168.000000	0.007038
0.001805	164.000000	0.006982
0.001806	164.000000	0.007042
0.001807	160.000000	0.007097
0.001808	156.000000	0.007068
0.001809	152.000000	0.007120
0.001810	148.000000	0.007164
0.001811	144.000000	0.007178
0.001812	140.000000	0.007133
0.001813	140.000000	0.007156
0.001814	132.000000	0.007211
0.001815	128.000000	0.007200
0.001816	124.000000	0.007088
0.001817	124.000000	0.007122
0.001818	120.000000	0.007207
0.001819	116.000000	0.007158
0.001820	112.000000	0.007099
0.001821	108.000000	0.007130
0.001822	104.000000	0.007086
0.001823	100.000000	0.007093
0.001824	96.000000	0.006936
0.001825	92.000000	0.006940
0.001826	92.000000	0.006940
0.001827	88.000000	0.006794
0.001828	84.000000	0.006887
0.001829	80.000000	0.006846
0.001830	76.000000	0.006716
0.001831	76.000000	0.006736
0.001832	72.000000	0.006613
0.001833	68.000000	0.006626
0.001834	64.000000	0.006570
0.001835	60.000000	0.006499
0.001836	56.000000	0.006512
0.001837	52.000000	0.006478
0.001838	48.000000	0.006497
0.001839	48.000000	0.006374
0.001840	44.000000	0.006295
0.001841	40.000000	0.006263
0.001842	36.000000	0.006419
0.001843	32.000000	0.006221
0.001844	28.000000	0.006126
0.001845	24.000000	0.006305
0.001846	24.000000	0.006122
0.001847	20.000000	0.006192
0.001848	16.000000	0.006119
0.001849	16.000000	0.006199
0.001850	188.000000	0.006202
0.001851	184.000000	0.006121
0.001852	180.000000	0.006132
0.001853	180.000000	0.006282
0.001854	176.000000	0.006096
0.001855	172.000000	0.006138
0.001856	168.000000	0.006138
0.001857	168.000000	0.006228
0.001858	164.000000	0.006189
0.001859	160.000000	0.006224
0.001860	156.000000	0.006162
0.001861	156.000000	0.006372
0.001862	152.000000	0.006149
0.001863	148.000000	0.006260
0.001864	144.000000	0.006343
0.001865	140.000000	0.006254
0.001866	136.000000	0.006349
0.001867	132.000000	0.006267
0.001868	132.000000	0.006371
0.001869	128.000000	0.006299
0.001870	124.000000	0.006189
0.001871	120.000000	0.006214
0.001872	116.000000	0.006286
0.001873	116.000000	0.006249
0.001874	112.000000	0.006249
0.001875	108.000000	0.006197
0.001876	104.000000	0.006294
0.001877	100.000000	0.006264
0.001878	96.000000	0.006120
0.001879	96.000000	0.006223
0.001880	92.000000	0.006128
0.001881	88.000000	0.005977
0.001882	84.000000	0.005995
0.001883	84.000000	0.006139
0.001884	80.000000	0.005986
0.001885	76.000000	0.005993
0.001886	248.000000	0.005831
0.001887	244.000000	0.006039
0.001888	68.000000	0.005955
0.001889	240.000000	0.005766
0.001890	236.000000	0.005863
0.001891	232.000000	0.005793
0.001892	228.000000	0.005737
0.001893	224.000000	0.005706
0.001894	224.000000	0.005772
0.001895	220.000000	0.005729
0.001896	216.000000	0.005715
0.001897	212.000000	0.005670
0.001898	208.000000	0.005809
0.001899	208.000000	0.005695
0.001900	204.000000	0.005523
0.001901	200.000000	0.005587
0.001902	200.000000	0.005678
0.001903	196.000000	0.005677
0.001904	192.000000	0.005734
0.001905	192.000000	0.005770
0.001906	188.000000	0.005919
0.001907	184.000000	0.005882
0.001908	180.000000	0.005914
0.001909	180.000000	0.005981
0.001910	176.000000	0.005950
0.001911	176.000000	0.005979
0.001912	168.000000	0.005976
0.001913	168.000000	0.006168
0.001914	164.000000	0.006212
0.001915	160.000000	0.006305
0.001916	160.000000	0.006445
0.001917	156.000000	0.006550
0.001918	152.000000	0.006603
0.001919	152.000000	0.006527
0.001920	148.000000	0.006663
0.001921	144.000000	0.006596
0.001922	140.000000	0.006675
0.001923	136.000000	0.006698
0.001924	136.000000	0.006913
0.001925	128.000000	0.006990
0.001926	132.000000	0.006988
0.001927	128.000000	0.007038
0.001928	120.000000	0.007225
0.001929	120.000000	0.007174
0.001930	116.000000	0.007097
0.001931	112.000000	0.007135
0.001932	112.000000	0.007259
0.001933	104.000000	0.007218
0.001934	108.000000	0.007313
0.001935	100.000000	0.007439
0.001936	96.000000	0.007465
0.001937	96.000000	0.007520
0.001938	92.000000	0.007477
0.001939	92.000000	0.007610
0.001940	88.000000	0.007509
0.001941	84.000000	0.007489
0.001942	80.000000	0.007476
0.001943	80.000000	0.007626
0.001944	76.000000	0.007607
0.001945	76.000000	0.007653
0.001946	72.000000	0.007788
0.001947	68.000000	0.007813
0.001948	68.000000	0.007865
0.001949	64.000000	0.007863
0.001950	64.000000	0.007900
0.001951	60.000000	0.007837
0.001952	56.000000	0.007747
0.001953	56.000000	0.007858
0.001954	52.000000	0.007938
0.001955	48.000000	0.007976
0.001956	48.000000	0.008047
0.001957	44.000000	0.008119
0.001958	44.000000	0.008209
0.001959	40.000000	0.008175
0.001960	36.000000	0.008068
0.001961	36.000000	0.008154
0.001962	32.000000	0.008171
0.001963	32.000000	0.008211
0.001964	32.000000	0.008170
0.001965	28.000000	0.008276
0.001966	28.000000	0.008338
0.001967	24.000000	0.008390
0.001968	24.000000	0.008325
0.001969	24.000000	0.008395
0.001970	20.000000	0.008406
0.001971	16.000000	0.008438
0.001972	16.000000	0.008443
0.001973	12.000000	0.008525
0.001974	12.000000	0.008568
0.001975	8.000000	0.008584
0.001976	8.000000	0.008619
0.001977	8.000000	0.008598
0.001978	4.000000	0.008618
0.001979	0.000000	0.008617
0.001980	0.000000	0.008669
0.001981	356.000000	0.008667
0.001982	356.000000	0.008699
0.001983	356.000000	0.008873
0.001984	352.000000	0.008786
0.001985	352.000000	0.008760
0.001986	348.000000	0.008742
0.001987	348.000000	0.008740
0.001988	344.000000	0.008673
0.001989	340.000000	0.008722
0.001990	340.000000	0.008733
0.001991	336.000000	0.008701
0.001992	332.000000	0.008846
0.001993	332.000000	0.008754
0.001994	328.000000	0.008905
0.001995	328.000000	0.008767
0.001996	328.000000	0.008672
0.001997	320.000000	0.008739
0.001998	324.000000	0.008656
0.001999	316.000000	0.008593
0.002000	312.000000	0.008619
0.002001	312.000000	0.008582
0.002002	308.000000	0.008697
0.002003	308.000000	0.008562
0.002004	304.000000	0.008536
0.002005	300.000000	0.008549
0.002006	300.000000	0.008362
0.002007	296.000000	0.008350
0.002008	292.000000	0.008365
0.002009	288.000000	0.008248
0.002010	284.000000	0.008183
0.002011	280.000000	0.008151
0.002012	280.000000	0.008162
0.002013	276.000000	0.008127
0.002014	276.000000	0.007981
0.002015	272.000000	0.007928
0.002016	268.000000	0.007914
0.002017	268.000000	0.007770
0.002018	260.000000	0.007639
0.002019	260.000000	0.007493
0.002020	256.000000	0.007580
0.002021	256.000000	0.007551
0.002022	252.000000	0.007336
0.002023	248.000000	0.007330
0.002024	244.000000	0.007287
0.002025	244.000000	0.007182
0.002026	240.000000	0.007069
0.002027	236.000000	0.007016
0.002028	236.000000	0.006938
0.002029	232.000000	0.006799
0.002030	232.000000	0.006867
0.002031	224.000000	0.006788
0.002032	224.000000	0.006788
0.002033	220.000000	0.006625
0.002034	216.000000	0.006576
0.002035	216.000000	0.006628
0.002036	212.000000	0.006609
0.002037	208.000000	0.006417
0.002038	208.000000	0.006390
0.002039	204.000000	0.006432
0.002040	200.000000	0.006412
0.002041	200.000000	0.006364
0.002042	196.000000	0.006329
0.002043	192.000000	0.006376
0.002044	192.000000	0.006347
0.002045	188.000000	0.006309
0.002046	184.000000	0.006434
0.002047	180.000000	0.006391
0.002048	180.000000	0.006313
0.002049	176.000000	0.006378
0.002050	172.000000	0.006380
0.002051	172.000000	0.006494
0.002052	168.000000	0.006401
0.002053	164.000000	0.006500
0.002054	164.000000	0.006608
0.002055	160.000000	0.006638
0.002056	156.000000	0.006516
0.002057	152.000000	0.006679
0.002058	148.000000	0.006686
0.002059	144.000000	0.006769
0.002060	144.000000	0.006749
0.002061	140.000000	0.006771
0.002062	136.000000	0.006932
0.002063	132.000000	0.006856
0.002064	132.000000	0.006816
0.002065	128.000000	0.006972
0.002066	124.000000	0.006929
0.002067	120.000000	0.006929
0.002068	120.000000	0.007005
0.002069	116.000000	0.006957
0.002070	112.000000	0.007181
0.002071	108.000000	0.007021
0.002072	104.000000	0.007001
0.002073	104.000000	0.007195
0.002074	100.000000	0.007160
0.002075	96.000000	0.007013
0.002076	92.000000	0.007103
0.002077	88.000000	0.007117
0.002078	84.000000	0.007282
0.002079	80.000000	0.007086
0.002080	80.000000	0.007014
0.002081	76.000000	0.007285
0.002082	72.000000	0.007242
0.002083	68.000000	0.007115
0.002084	64.000000	0.007283
0.002085	64.000000	0.007172
0.002086	60.000000	0.007212
0.002087	56.000000	0.007181
0.002088	52.000000	0.007176
0.002089	52.000000	0.007375
0.002090	48.000000	0.007173
0.002091	44.000000	0.007355
0.002092	40.000000	0.007460
0.002093	40.000000	0.007423
0.002094	36.000000	0.007503
0.002095	32.000000	0.007478
0.002096	28.000000	0.007469
0.002097	28.000000	0.007665
0.002098	24.000000	0.007573
0.002099	24.000000	0.007665
0.002100	20.000000	0.007813
0.002101	16.000000	0.007798
0.002102	12.000000	0.008027
0.002103	12.000000	0.008049
0.002104	8.000000	0.008040
0.002105	8.000000	0.008194
0.002106	4.000000	0.008224
0.002107	0.000000	0.008349
0.002108	0.000000	0.008507
0.002109	356.000000	0.008438
0.002110	152.000000	0.008731
0.002111	148.000000	0.008734
0.002112	144.000000	0.008785
0.002113	140.000000	0.008757
0.002114	136.000000	0.008880
0.002115	132.000000	0.008975
0.002116	128.000000	0.008986
0.002117	128.000000	0.008923
0.002118	120.000000	0.009015
0.002119	116.000000	0.009035
0.002120	112.000000	0.008975
0.002121	104.000000	0.009036
0.002122	100.000000	0.009072
0.002123	96.000000	0.009009
0.002124	92.000000	0.008956
0.002125	88.000000	0.009048
0.002126	84.000000	0.008945
0.002127	84.000000	0.008821
0.002128	80.000000	0.008737
0.002129	76.000000	0.008894
0.002130	72.000000	0.008756
0.002131	68.000000	0.008665
0.002132	68.000000	0.008841
0.002133	64.000000	0.008804
0.002134	60.000000	0.008728
0.002135	56.000000	0.008674
0.002136	52.000000	0.008734
0.002137	48.000000	0.008634
0.002138	44.000000	0.008600
0.002139	40.000000	0.008574
0.002140	40.000000	0.008599
0.002141	36.000000	0.008556
0.002142	204.000000	0.008548
0.002143	28.000000	0.008570
0.002144	24.000000	0.008648
0.002145	196.000000	0.008458
0.002146	192.000000	0.008463
0.002147	188.000000	0.008572
0.002148	184.000000	0.008533
0.002149	184.000000	0.008534
0.002150	180.000000	0.008378
0.002151	176.000000	0.008501
0.002152	172.000000	0.008582
0.002153	168.000000	0.008503
0.002154	168.000000	0.008522
0.002155	164.000000	0.008573
0.002156	160.000000	0.008556
0.002157	156.000000	0.008569
0.002158	148.000000	0.008584
0.002159	148.000000	0.008597
0.002160	148.000000	0.008621
0.002161	140.000000	0.008418
0.002162	136.000000	0.008750
0.002163	132.000000	0.008629
0.002164	128.000000	0.008477
0.002165	124.000000	0.008526
0.002166	120.000000	0.008466
0.002167	116.000000	0.008495
0.002168	112.000000	0.008430
0.002169	108.000000	0.008251
0.002170	104.000000	0.008410
0.002171	96.000000	0.008255
0.002172	96.000000	0.008172
0.002173	88.000000	0.008237
0.002174	88.000000	0.008076
0.002175	84.000000	0.008035
0.002176	80.000000	0.007983
0.002177	76.000000	0.007859
0.002178	72.000000	0.007889
0.002179	72.000000	0.007757
0.002180	68.000000	0.007614
0.002181	60.000000	0.007660
0.002182	60.000000	0.007586
0.002183	56.000000	0.007546
0.002184	52.000000	0.007613
0.002185	48.000000	0.007464
0.002186	48.000000	0.007438
0.002187	44.000000	0.007331
0.002188	40.000000	0.007308
0.002189	36.000000	0.007350
0.002190	36.000000	0.007184
0.002191	32.000000	0.007190
0.002192	28.000000	0.007292
0.002193	28.000000	0.007210
0.002194	24.000000	0.007229
0.002195	20.000000	0.007150
0.002196	16.000000	0.007157
0.002197	16.000000	0.007291
0.002198	12.000000	0.007135
0.002199	8.000000	0.007215
0.002200	4.000000	0.007256
0.002201	4.000000	0.007249
0.002202	4.000000	0.007295
0.002203	356.000000	0.007342
0.002204	356.000000	0.007426
0.002205	352.000000	0.007489
0.002206	348.000000	0.007423
0.002207	156.000000	0.007527
0.002208	152.000000	0.007612
0.002209	152.000000	0.007523
0.002210	148.000000	0.007497
0.002211	144.000000	0.007540
0.002212	144.000000	0.007573
0.002213	140.000000	0.007643
0.002214	136.000000	0.007573
0.002215	132.000000	0.007579
0.002216	128.000000	0.007711
0.002217	124.000000	0.007664
0.002218	120.000000	0.007578
0.002219	116.000000	0.007521
0.002220	112.000000	0.007646
0.002221	112.000000	0.007620
0.002222	108.000000	0.007515
0.002223	104.000000	0.007620
0.002224	100.000000	0.007594
0.002225	96.000000	0.007595
0.002226	92.000000	0.007515
0.002227	92.000000	0.007590
0.002228	88.000000	0.007601
0.002229	84.000000	0.007426
0.002230	80.000000	0.007499
0.002231	80.000000	0.007503
0.002232	76.000000	0.007463
0.002233	72.000000	0.007432
0.002234	68.000000	0.007415
0.002235	68.000000	0.007540
0.002236	64.000000	0.007536
0.002237	60.000000	0.007426
0.002238	56.000000	0.007551
0.002239	52.000000	0.007538
0.002240	52.000000	0.007432
0.002241	48.000000	0.007486
0.002242	44.000000	0.007546
0.002243	44.000000	0.007569
0.002244	40.000000	0.007565
0.002245	36.000000	0.007565
0.002246	32.000000	0.007811
0.002247	32.000000	0.007791
0.002248	28.000000	0.007702
0.002249	24.000000	0.007868
0.002250	20.000000	0.007923
0.002251	20.000000	0.007932
0.002252	16.000000	0.007986
0.002253	12.000000	0.007965
0.002254	188.000000	0.008276
0.002255	184.000000	0.008196
0.002256	180.000000	0.008222
0.002257	180.000000	0.008395
0.002258	176.000000	0.008475
0.002259	172.000000	0.008527
0.002260	168.000000	0.008559
0.002261	164.000000	0.008664
0.002262	168.000000	0.008770
0.002263	160.000000	0.008761
0.002264	156.000000	0.008736
0.002265	156.000000	0.009035
0.002266	148.000000	0.009001
0.002267	148.000000	0.009056
0.002268	144.000000	0.009208
0.002269	140.000000	0.009318
0.002270	132.000000	0.009360
0.002271	128.000000	0.009284
0.002272	124.000000	0.009264
0.002273	124.000000	0.009579
0.002274	116.000000	0.009417
0.002275	112.000000	0.009491
0.002276	108.000000	0.009561
0.002277	92.000000	0.009507
0.002278	88.000000	0.009640
0.002279	84.000000	0.009601
0.002280	84.000000	0.009490
0.002281	76.000000	0.009483
0.002282	72.000000	0.009499
0.002283	72.000000	0.009590
0.002284	68.000000	0.009599
0.002285	68.000000	0.009407
0.002286	56.000000	0.009516
0.002287	52.000000	0.009571
0.002288	52.000000	0.009568
0.002289	44.000000	0.009446
0.002290	44.000000	0.009382
0.002291	36.000000	0.009456
0.002292	36.000000	0.009426
0.002293	32.000000	0.009410
0.002294	28.000000	0.009405
0.002295	28.000000	0.009416
0.002296	24.000000	0.009417
0.002297	20.000000	0.009480
0.002298	16.000000	0.009480
0.002299	12.000000	0.009521
0.002300	12.000000	0.009543
0.002301	8.000000	0.009591
0.002302	4.000000	0.009633
0.002303	4.000000	0.009677
0.002304	0.000000	0.009605
0.002305	356.000000	0.009719
0.002306	352.000000	0.009859
0.002307	116.000000	0.009788
0.002308	112.000000	0.009684
0.002309	108.000000	0.009602
0.002310	104.000000	0.009369
0.002311	100.000000	0.009415
0.002312	100.000000	0.009375
0.002313	96.000000	0.009124
0.002314	92.000000	0.009286
0.002315	88.000000	0.009116
0.002316	88.000000	0.008934
0.002317	84.000000	0.008912
0.002318	80.000000	0.008774
0.002319	76.000000	0.008609
0.002320	76.000000	0.008504
0.002321	72.000000	0.008369
0.002322	68.000000	0.008340
0.002323	68.000000	0.008180
0.002324	64.000000	0.008217
0.002325	60.000000	0.008166
0.002326	60.000000	0.007975
0.002327	56.000000	0.007887
0.002328	52.000000	0.007849
0.002329	48.000000	0.007623
0.002330	44.000000	0.007569
0.002331	44.000000	0.007447
0.002332	40.000000	0.007404
0.002333	40.000000	0.007467
0.002334	36.000000	0.007348
0.002335	32.000000	0.007299
0.002336	28.000000	0.007308
0.002337	28.000000	0.007214
0.002338	24.000000	0.007087
0.002339	20.000000	0.007004
0.002340	20.000000	0.006943
0.002341	16.000000	0.006907
0.002342	16.000000	0.006829
0.002343	12.000000	0.006837
0.002344	8.000000	0.007053
0.002345	8.000000	0.006881
0.002346	4.000000	0.006890
0.002347	0.000000	0.006871
0.002348	356.000000	0.006904
0.002349	352.000000	0.006856
0.002350	352.000000	0.006768
0.002351	348.000000	0.006823
0.002352	344.000000	0.006959
0.002353	340.000000	0.006803
0.002354	336.000000	0.006908
0.002355	336.000000	0.006914
0.002356	332.000000	0.007017
0.002357	328.000000	0.006942
0.002358	324.000000	0.006855
0.002359	320.000000	0.006981
0.002360	316.000000	0.006942
0.002361	316.000000	0.006858
0.002362	312.000000	0.006855
0.002363	308.000000	0.006948
0.002364	308.000000	0.006955
0.002365	304.000000	0.006901
0.002366	300.000000	0.006878
0.002367	296.000000	0.006991
0.002368	292.000000	0.006856
0.002369	288.000000	0.006817
0.002370	284.000000	0.006813
0.002371	280.000000	0.006886
0.002372	280.000000	0.006730
0.002373	276.000000	0.006657
0.002374	272.000000	0.006845
0.002375	268.000000	0.006784
0.002376	268.000000	0.006611
0.002377	264.000000	0.006553
0.002378	260.000000	0.006650
0.002379	256.000000	0.006571
0.002380	252.000000	0.006479
0.002381	248.000000	0.006452
0.002382	248.000000	0.006482
0.002383	244.000000	0.006325
0.002384	240.000000	0.006371
0.002385	240.000000	0.006489
0.002386	236.000000	0.006354
0.002387	232.000000	0.006216
0.002388	228.000000	0.006270
0.002389	228.000000	0.006328
0.002390	224.000000	0.006325
0.002391	220.000000	0.006193
0.002392	216.000000	0.006198
0.002393	216.000000	0.006293
0.002394	212.000000	0.006277
0.002395	208.000000	0.006256
0.002396	208.000000	0.006181
0.002397	204.000000	0.006277
0.002398	200.000000	0.006381
0.002399	196.000000	0.006316
0.002400	196.000000	0.006420
0.002401	192.000000	0.006506
0.002402	188.000000	0.006454
0.002403	184.000000	0.006509
0.002404	184.000000	0.006633
0.002405	180.000000	0.006645
0.002406	180.000000	0.006687
0.002407	176.000000	0.006639
0.002408	172.000000	0.006794
0.002409	168.000000	0.006971
0.002410	164.000000	0.006905
0.002411	164.000000	0.007084
0.002412	160.000000	0.007237
0.002413	156.000000	0.007291
0.002414	152.000000	0.007285
0.002415	152.000000	0.007405
0.002416	148.000000	0.007451
0.002417	144.000000	0.007523
0.002418	140.000000	0.007483
0.002419	136.000000	0.007674
0.002420	136.000000	0.007782
0.002421	132.000000	0.007717
0.002422	128.000000	0.007918
0.002423	124.000000	0.008080
0.002424	120.000000	0.007973
0.002425	120.000000	0.007993
0.002426	116.000000	0.008167
0.002427	112.000000	0.008125
0.002428	108.000000	0.008210
0.002429	104.000000	0.008135
0.002430	104.000000	0.008441
0.002431	100.000000	0.008413
0.002432	92.000000	0.008403
0.002433	92.000000	0.008532
0.002434	88.000000	0.008600
0.002435	88.000000	0.008499
0.002436	80.000000	0.008593
0.002437	80.000000	0.008636
0.002438	76.000000	0.008688
0.002439	72.000000	0.008648
0.002440	72.000000	0.008581
0.002441	68.000000	0.008879
0.002442	64.000000	0.008861
0.002443	60.000000	0.008942
0.002444	60.000000	0.008987
0.002445	60.000000	0.008857
0.002446	56.000000	0.009069
0.002447	52.000000	0.009094
0.002448	48.000000	0.008873
0.002449	48.000000	0.009178
0.002450	44.000000	0.009167
0.002451	240.000000	0.009266
0.002452	240.000000	0.009333
0.002453	236.000000	0.009274
0.002454	236.000000	0.009398
0.002455	232.000000	0.009205
0.002456	228.000000	0.009205
0.002457	232.000000	0.009338
0.002458	224.000000	0.009291
0.002459	224.000000	0.009172
0.002460	224.000000	0.009338
0.002461	220.000000	0.009405
0.002462	220.000000	0.009512
0.002463	216.000000	0.009355
0.002464	216.000000	0.009303
0.002465	212.000000	0.009412
0.002466	208.000000	0.009478
0.002467	208.000000	0.009312
0.002468	208.000000	0.009367
0.002469	204.000000	0.009423
0.002470	212.000000	0.009496
0.002471	212.000000	0.009377
0.002472	48.000000	0.009407
0.002473	48.000000	0.009236
0.002474	44.000000	0.009167
0.002475	40.000000	0.009088
0.002476	40.000000	0.009112
0.002477	36.000000	0.009096
0.002478	36.000000	0.008821
0.002479	32.000000	0.008893
0.002480	28.000000	0.008881
0.002481	28.000000	0.008715
0.002482	200.000000	0.008624
0.002483	196.000000	0.008586
0.002484	196.000000	0.008436
0.002485	192.000000	0.008523
0.002486	192.000000	0.008410
0.002487	188.000000	0.008417
0.002488	184.000000	0.008394
0.002489	184.000000	0.008305
0.002490	180.000000	0.008244
0.002491	176.000000	0.008208
0.002492	172.000000	0.008136
0.002493	172.000000	0.008007
0.002494	168.000000	0.007858
0.002495	164.000000	0.007908
0.002496	160.000000	0.008221
0.002497	160.000000	0.007959
0.002498	156.000000	0.007951
0.002499	152.000000	0.007894
0.002500	148.000000	0.007957
0.002501	144.000000	0.007906
0.002502	144.000000	0.007750
0.002503	140.000000	0.007750
0.002504	136.000000	0.007613
0.002505	132.000000	0.007549
0.002506	128.000000	0.007710
0.002507	128.000000	0.007724
0.002508	124.000000	0.007459
0.002509	120.000000	0.007503
0.002510	120.000000	0.007526
0.002511	116.000000	0.007520
0.002512	112.000000	0.007272
0.002513	108.000000	0.007201
0.002514	104.000000	0.007233
0.002515	100.000000	0.007214
0.002516	100.000000	0.007149
0.002517	96.000000	0.007138
0.002518	96.000000	0.007059
0.002519	92.000000	0.006902
0.002520	88.000000	0.006954
0.002521	84.000000	0.006880
0.002522	80.000000	0.006771
0.002523	80.000000	0.006595
0.002524	76.000000	0.006648
0.002525	72.000000	0.006608
0.002526	68.000000	0.006629
0.002527	68.000000	0.006438
0.002528	64.000000	0.006502
0.002529	60.000000	0.006495
0.002530	56.000000	0.006338
0.002531	56.000000	0.006262
0.002532	52.000000	0.006284
0.002533	48.000000	0.006257
0.002534	48.000000	0.006156
0.002535	44.000000	0.006153
0.002536	40.000000	0.006201
0.002537	40.000000	0.006222
0.002538	36.000000	0.006157
0.002539	32.000000	0.006205
0.002540	28.000000	0.006198
0.002541	28.000000	0.006178
0.002542	24.000000	0.006127
0.002543	20.000000	0.006176
0.002544	16.000000	0.006211
0.002545	16.000000	0.006176
0.002546	12.000000	0.006199
0.002547	8.000000	0.006338
0.002548	8.000000	0.006479
0.002549	4.000000	0.006396
0.002550	0.000000	0.006431
0.002551	0.000000	0.006487
0.002552	356.000000	0.006618
0.002553	352.000000	0.006652
0.002554	348.000000	0.006655
0.002555	344.000000	0.006774
0.002556	344.000000	0.007002
0.002557	340.000000	0.006930
0.002558	336.000000	0.007159
0.002559	336.000000	0.007188
0.002560	332.000000	0.007054
0.002561	328.000000	0.007305
0.002562	324.000000	0.007368
0.002563	320.000000	0.007482
0.002564	320.000000	0.007462
0.002565	312.000000	0.007439
0.002566	312.000000	0.007809
0.002567	304.000000	0.007841
0.002568	304.000000	0.007637
0.002569	300.000000	0.007843
0.002570	108.000000	0.007897
0.002571	108.000000	0.007872
0.002572	104.000000	0.007940
0.002573	280.000000	0.007920
0.002574	96.000000	0.008007
0.002575	92.000000	0.007927
0.002576	88.000000	0.007918
0.002577	84.000000	0.008042
0.002578	80.000000	0.008017
0.002579	80.000000	0.007941
0.002580	72.000000	0.007986
0.002581	68.000000	0.007919
0.002582	68.000000	0.008089
0.002583	64.000000	0.007950
0.002584	60.000000	0.007900
0.002585	56.000000	0.008027
0.002586	52.000000	0.007934
0.002587	52.000000	0.008062
0.002588	44.000000	0.008110
0.002589	40.000000	0.007974
0.002590	32.000000	0.008093
0.002591	28.000000	0.008046
0.002592	28.000000	0.008072
0.002593	24.000000	0.008092
0.002594	20.000000	0.008079
0.002595	16.000000	0.008179
0.002596	12.000000	0.008179
0.002597	12.000000	0.008193
0.002598	8.000000	0.008335
0.002599	8.000000	0.008344
0.002600	0.000000	0.008261
0.002601	0.000000	0.008474
0.002602	356.000000	0.008484
0.002603	352.000000	0.008575
0.002604	348.000000	0.008587
0.002605	344.000000	0.008646
0.002606	152.000000	0.008726
0.002607	152.000000	0.008879
0.002608	148.000000	0.008747
0.002609	140.000000	0.008812
0.002610	136.000000	0.008799
0.002611	132.000000	0.008874
0.002612	128.000000	0.008772
0.002613	128.000000	0.008744
0.002614	120.000000	0.008648
0.002615	116.000000	0.008637
0.002616	116.000000	0.008725
0.002617	112.000000	0.008668
0.002618	108.000000	0.008609
0.002619	100.000000	0.008460
0.002620	100.000000	0.008524
0.002621	96.000000	0.008460
0.002622	88.000000	0.008315
0.002623	84.000000	0.008167
0.002624	84.000000	0.008264
0.002625	80.000000	0.008112
0.002626	76.000000	0.008076
0.002627	72.000000	0.008110
0.002628	68.000000	0.007943
0.002629	64.000000	0.007884
0.002630	60.000000	0.007755
0.002631	60.000000	0.007805
0.002632	56.000000	0.007704
0.002633	52.000000	0.007505
0.002634	48.000000	0.007521
0.002635	44.000000	0.007479
0.002636	44.000000	0.007360
0.002637	40.000000	0.007424
0.002638	36.000000	0.007222
0.002639	32.000000	0.007278
0.002640	32.000000	0.007330
0.002641	28.000000	0.007174
0.002642	24.000000	0.007171
0.002643	20.000000	0.007087
0.002644	16.000000	0.007065
0.002645	16.000000	0.007115
0.002646	12.000000	0.006995
0.002647	8.000000	0.007097
0.002648	4.000000	0.007166
0.002649	0.000000	0.007094
0.002650	0.000000	0.007174
0.002651	356.000000	0.007110
0.002652	352.000000	0.007012
0.002653	348.000000	0.007258
0.002654	344.000000	0.007082
0.002655	340.000000	0.007160
0.002656	336.000000	0.007193
0.002657	336.000000	0.007122
0.002658	332.000000	0.007299
0.002659	328.000000	0.007242
0.002660	324.000000	0.007189
0.002661	320.000000	0.007231
0.002662	320.000000	0.007116
0.002663	312.000000	0.007242
0.002664	308.000000	0.007422
0.002665	308.000000	0.007142
0.002666	304.000000	0.007121
0.002667	300.000000	0.007116
0.002668	296.000000	0.007302
0.002669	292.000000	0.007260
0.002670	288.000000	0.007018
0.002671	284.000000	0.006949
0.002672	280.000000	0.007197
0.002673	276.000000	0.006953
0.002674	276.000000	0.006961
0.002675	272.000000	0.006733
0.002676	268.000000	0.006738
0.002677	264.000000	0.006861
0.002678	260.000000	0.006667
0.002679	256.000000	0.006794
0.002680	256.000000	0.006638
0.002681	252.000000	0.006430
0.002682	248.000000	0.006515
0.002683	244.000000	0.006522
0.002684	240.000000	0.006326
0.002685	240.000000	0.006246
0.002686	236.000000	0.006108
0.002687	232.000000	0.006295
0.002688	228.000000	0.006253
0.002689	228.000000	0.006088
0.002690	224.000000	0.006196
0.002691	220.000000	0.006181
0.002692	216.000000	0.006031
0.002693	212.000000	0.006009
0.002694	212.000000	0.005983
0.002695	208.000000	0.005964
0.002696	204.000000	0.006028
0.002697	200.000000	0.005887
0.002698	200.000000	0.006014
0.002699	196.000000	0.005895
0.002700	192.000000	0.005940
0.002701	188.000000	0.006028
0.002702	188.000000	0.005983
0.002703	184.000000	0.005948
0.002704	180.000000	0.006015
0.002705	176.000000	0.006170
0.002706	176.000000	0.006179
0.002707	172.000000	0.006070
0.002708	172.000000	0.006070
0.002709	168.000000	0.006299
0.002710	164.000000	0.006362
0.002711	160.000000	0.006390
0.002712	156.000000	0.006308
0.002713	156.000000	0.006414
0.002714	148.000000	0.006442
0.002715	148.000000	0.006593
0.002716	144.000000	0.006617
0.002717	140.000000	0.006603
0.002718	140.000000	0.006501
0.002719	136.000000	0.006664
0.002720	128.000000	0.006897
0.002721	128.000000	0.006786
0.002722	124.000000	0.006668
0.002723	120.000000	0.006744
0.002724	116.000000	0.006924
0.002725	112.000000	0.006907
0.002726	112.000000	0.006939
0.002727	108.000000	0.006817
0.002728	104.000000	0.006865
0.002729	100.000000	0.006997
0.002730	100.000000	0.006965
0.002731	92.000000	0.007024
0.002732	92.000000	0.007043
0.002733	88.000000	0.006969
0.002734	88.000000	0.007138
0.002735	80.000000	0.007119
0.002736	76.000000	0.007090
0.002737	76.000000	0.007038
0.002738	72.000000	0.006992
0.002739	68.000000	0.007113
0.002740	68.000000	0.007121
0.002741	64.000000	0.007091
0.002742	64.000000	0.007140
0.002743	60.000000	0.007279
0.002744	56.000000	0.007189
0.002745	56.000000	0.007244
0.002746	48.000000	0.007332
0.002747	48.000000	0.007251
0.002748	44.000000	0.007250
0.002749	44.000000	0.007235
0.002750	40.000000	0.007423
0.002751	36.000000	0.007438
0.002752	32.000000	0.007440
0.002753	36.000000	0.007445
0.002754	28.000000	0.007575
0.002755	28.000000	0.007536
0.002756	24.000000	0.007595
0.002757	208.000000	0.007856
0.002758	208.000000	0.007716
0.002759	204.000000	0.007679
0.002760	200.000000	0.007644
0.002761	200.000000	0.007842
0.002762	196.000000	0.007887
0.002763	192.000000	0.007885
0.002764	192.000000	0.007830
0.002765	188.000000	0.007973
0.002766	188.000000	0.008090
0.002767	184.000000	0.008091
0.002768	180.000000	0.007912
0.002769	180.000000	0.008117
0.002770	176.000000	0.008145
0.002771	172.000000	0.008190
0.002772	172.000000	0.008355
0.002773	168.000000	0.008375
0.002774	168.000000	0.008404
0.002775	164.000000	0.008391
0.002776	160.000000	0.008603
0.002777	160.000000	0.008651
0.002778	156.000000	0.008571
0.002779	152.000000	0.008533
0.002780	152.000000	0.008739
0.002781	148.000000	0.008798
0.002782	148.000000	0.008864
0.002783	144.000000	0.008964
0.002784	140.000000	0.008953
0.002785	140.000000	0.009018
0.002786	136.000000	0.009050
0.002787	136.000000	0.009118
0.002788	132.000000	0.009055
0.002789	128.000000	0.009088
0.002790	128.000000	0.009158
0.002791	124.000000	0.009182
0.002792	120.000000	0.009180
0.002793	120.000000	0.009225
0.002794	116.000000	0.009117
0.002795	112.000000	0.009243
0.002796	112.000000	0.009239
0.002797	108.000000	0.009252
0.002798	112.000000	0.009247
0.002799	104.000000	0.009214
0.002800	100.000000	0.009183
0.002801	100.000000	0.009162
0.002802	96.000000	0.009143
0.002803	96.000000	0.009066
0.002804	96.000000	0.009031
0.002805	92.000000	0.009021
0.002806	92.000000	0.008989
0.002807	88.000000	0.008965
0.002808	84.000000	0.008857
0.002809	84.000000	0.008934
0.002810	80.000000	0.008771
0.002811	76.000000	0.008752
0.002812	76.000000	0.008637
0.002813	72.000000	0.008542
0.002814	72.000000	0.008420
0.002815	68.000000	0.008473
0.002816	64.000000	0.008421
0.002817	64.000000	0.008237
0.002818	60.000000	0.008187
0.002819	60.000000	0.008135
0.002820	56.000000	0.008152
0.002821	52.000000	0.008111
0.002822	52.000000	0.007964
0.002823	48.000000	0.007822
0.002824	48.000000	0.007822
0.002825	44.000000	0.007783
0.002826	40.000000	0.007731
0.002827	40.000000	0.007644
0.002828	36.000000	0.007547
0.002829	32.000000	0.007520
0.002830	32.000000	0.007544
0.002831	28.000000	0.007541
0.002832	24.000000	0.007371
0.002833	24.000000	0.007246
0.002834	20.000000	0.007255
0.002835	16.000000	0.007280
0.002836	16.000000	0.007192
0.002837	12.000000	0.007128
0.002838	12.000000	0.007140
0.002839	8.000000	0.007277
0.002840	4.000000	0.007257
0.002841	4.000000	0.007229
0.002842	0.000000	0.007167
0.002843	356.000000	0.007203
0.002844	356.000000	0.007122
0.002845	352.000000	0.007187
0.002846	348.000000	0.007243
0.002847	348.000000	0.007171
0.002848	344.000000	0.007138
0.002849	340.000000	0.007367
0.002850	340.000000	0.007458
0.002851	336.000000	0.007260
0.002852	332.000000	0.007338
0.002853	328.000000	0.007346
0.002854	328.000000	0.007457
0.002855	320.000000	0.007352
0.002856	320.000000	0.007322
0.002857	136.000000	0.007399
0.002858	312.000000	0.007426
0.002859	128.000000	0.007472
0.002860	124.000000	0.007487
0.002861	120.000000	0.007405
0.002862	120.000000	0.007511
0.002863	116.000000	0.007431
0.002864	112.000000	0.007378
0.002865	108.000000	0.007471
0.002866	104.000000	0.007415
0.002867	104.000000	0.007319
0.002868	100.000000	0.007380
0.002869	96.000000	0.007432
0.002870	92.000000	0.007342
0.002871	88.000000	0.007279
0.002872	84.000000	0.007273
0.002873	84.000000	0.007431
0.002874	80.000000	0.007225
0.002875	76.000000	0.007100
0.002876	72.000000	0.007318
0.002877	72.000000	0.007200
0.002878	68.000000	0.007183
0.002879	64.000000	0.007176
0.002880	60.000000	0.007165
0.002881	60.000000	0.007246
0.002882	56.000000	0.007103
0.002883	52.000000	0.007136
0.002884	52.000000	0.007144
0.002885	48.000000	0.007067
0.002886	44.000000	0.007145
0.002887	40.000000	0.007128
0.002888	40.000000	0.007095
0.002889	36.000000	0.007173
0.002890	32.000000	0.007124
0.002891	28.000000	0.007263
0.002892	28.000000	0.007251
0.002893	24.000000	0.007120
0.002894	20.000000	0.007248
0.002895	16.000000	0.007364
0.002896	16.000000	0.007319
0.002897	12.000000	0.007386
0.002898	8.000000	0.007307
0.002899	8.000000	0.007515
0.002900	4.000000	0.007626
0.002901	0.000000	0.007602
0.002902	0.000000	0.007806
0.002903	356.000000	0.007752
0.002904	352.000000	0.007839
0.002905	348.000000	0.007949
0.002906	348.000000	0.008058
0.002907	344.000000	0.008085
0.002908	340.000000	0.008180
0.002909	336.000000	0.008170
0.002910	336.000000	0.008521
0.002911	332.000000	0.008540
0.002912	328.000000	0.008373
0.002913	324.000000	0.008600
0.002914	320.000000	0.008743
0.002915	316.000000	0.008855
0.002916	312.000000	0.008853
0.002917	308.000000	0.008920
0.002918	300.000000	0.009091
0.002919	300.000000	0.009091
0.002920	296.000000	0.008984
0.002921	280.000000	0.009286
0.002922	276.000000	0.009146
0.002923	96.000000	0.009193
0.002924	268.000000	0.009111
0.002925	264.000000	0.009189
0.002926	252.000000	0.009196
0.002927	248.000000	0.009024
0.002928	248.000000	0.008895
0.002929	240.000000	0.009011
0.002930	236.000000	0.009082
0.002931	236.000000	0.008946
0.002932	232.000000	0.008916
0.002933	228.000000	0.008919
0.002934	224.000000	0.008900
0.002935	224.000000	0.008752
0.002936	216.000000	0.008753
0.002937	216.000000	0.008757
0.002938	212.000000	0.008721
0.002939	208.000000	0.008643
0.002940	208.000000	0.008795
0.002941	204.000000	0.008691
0.002942	200.000000	0.008666
0.002943	196.000000	0.008738
0.002944	192.000000	0.008707
0.002945	188.000000	0.008745
0.002946	184.000000	0.008617
0.002947	180.000000	0.008709
0.002948	176.000000	0.008792
0.002949	176.000000	0.008730
0.002950	172.000000	0.008714
0.002951	168.000000	0.008813
0.002952	168.000000	0.008908
0.002953	160.000000	0.008838
0.002954	160.000000	0.008845
0.002955	156.000000	0.008849
0.002956	152.000000	0.008921
0.002957	148.000000	0.008955
0.002958	144.000000	0.009006
0.002959	140.000000	0.009014
0.002960	140.000000	0.009035
0.002961	132.000000	0.009001
0.002962	128.000000	0.009084
0.002963	124.000000	0.009018
0.002964	120.000000	0.009020
0.002965	116.000000	0.008987
0.002966	108.000000	0.008935
0.002967	104.000000	0.008971
0.002968	96.000000	0.008930
0.002969	92.000000	0.008822
0.002970	92.000000	0.008858
0.002971	84.000000	0.008744
0.002972	80.000000	0.008639
0.002973	72.000000	0.008641
0.002974	72.000000	0.008443
0.002975	68.000000	0.008426
0.002976	64.000000	0.008357
0.002977	60.000000	0.008107
0.002978	56.000000	0.008179
0.002979	52.000000	0.008089
0.002980	52.000000	0.007984
0.002981	48.000000	0.008021
0.002982	44.000000	0.007747
0.002983	40.000000	0.007793
0.002984	36.000000	0.007709
0.002985	36.000000	0.007571
0.002986	32.000000	0.007568
0.002987	28.000000	0.007495
0.002988	24.000000	0.007465
0.002989	20.000000	0.007452
0.002990	20.000000	0.007310
0.002991	16.000000	0.007317
0.002992	12.000000	0.007449
0.002993	12.000000	0.007270
0.002994	8.000000	0.007271
0.002995	4.000000	0.007145
0.002996	0.000000	0.007174
0.002997	184.000000	0.007281
0.002998	184.000000	0.007152
0.002999	352.000000	0.007115
0.003000	176.000000	0.007290
0.003001	172.000000	0.007202
0.003002	172.000000	0.007262
0.003003	168.000000	0.007180
0.003004	164.000000	0.007200
0.003005	160.000000	0.007281
0.003006	160.000000	0.007189
0.003007	156.000000	0.007280
0.003008	152.000000	0.007304
0.003009	148.000000	0.007249
0.003010	316.000000	0.007229
0.003011	140.000000	0.007342
0.003012	136.000000	0.007390
0.003013	132.000000	0.007386
0.003014	304.000000	0.007181
0.003015	300.000000	0.007327
0.003016	124.000000	0.007403
0.003017	292.000000	0.007283
0.003018	288.000000	0.007172
0.003019	284.000000	0.007274
0.003020	280.000000	0.007226
0.003021	280.000000	0.007201
0.003022	276.000000	0.007069
0.003023	272.000000	0.007137
0.003024	268.000000	0.007138
0.003025	264.000000	0.007003
0.003026	264.000000	0.007103
0.003027	260.000000	0.007018
0.003028	256.000000	0.006940
0.003029	252.000000	0.006793
0.003030	252.000000	0.006945
0.003031	248.000000	0.006895
0.003032	244.000000	0.006802
0.003033	240.000000	0.006717
0.003034	236.000000	0.006785
0.003035	236.000000	0.006761
0.003036	232.000000	0.006577
0.003037	228.000000	0.006546
0.003038	228.000000	0.006672
0.003039	224.000000	0.006666
0.003040	220.000000	0.006579
0.003041	220.000000	0.006518
0.003042	216.000000	0.006535
0.003043	212.000000	0.006615
0.003044	208.000000	0.006574
0.003045	204.000000	0.006651
0.003046	204.000000	0.006586
0.003047	200.000000	0.006652
0.003048	196.000000	0.006544
0.003049	196.000000	0.006730
0.003050	192.000000	0.006751
0.003051	188.000000	0.006573
0.003052	188.000000	0.006673
0.003053	184.000000	0.006800
0.003054	184.000000	0.006967
0.003055	180.000000	0.006826
0.003056	176.000000	0.006838
0.003057	172.000000	0.007072
0.003058	172.000000	0.007113
0.003059	168.000000	0.007062
0.003060	164.000000	0.007140
0.003061	160.000000	0.007252
0.003062	160.000000	0.007283
0.003063	156.000000	0.007344
0.003064	152.000000	0.007413
0.003065	152.000000	0.007634
0.003066	148.000000	0.007585
0.003067	144.000000	0.007591
0.003068	144.000000	0.007860
0.003069	140.000000	0.007868
0.003070	136.000000	0.007940
0.003071	132.000000	0.007944
0.003072	128.000000	0.008012
0.003073	128.000000	0.008161
0.003074	124.000000	0.008057
0.003075	120.000000	0.008196
0.003076	116.000000	0.008353
0.003077	112.000000	0.008205
0.003078	112.000000	0.008442
0.003079	104.000000	0.008393
0.003080	100.000000	0.008431
0.003081	100.000000	0.008526
0.003082	96.000000	0.008441
0.003083	92.000000	0.008511
0.003084	88.000000	0.008690
0.003085	84.000000	0.008563
0.003086	80.000000	0.008818
0.003087	80.000000	0.008842
0.003088	72.000000	0.008617
0.003089	72.000000	0.008809
0.003090	68.000000	0.008752
0.003091	68.000000	0.008904
0.003092	64.000000	0.008845
0.003093	60.000000	0.008810
0.003094	60.000000	0.008997
0.003095	56.000000	0.009111
0.003096	52.000000	0.008929
0.003097	48.000000	0.009163
0.003098	44.000000	0.009032
0.003099	44.000000	0.009229
0.003100	40.000000	0.009254
0.003101	40.000000	0.009147
0.003102	36.000000	0.009430
0.003103	32.000000	0.009260
0.003104	28.000000	0.009264
0.003105	28.000000	0.009513
0.003106	28.000000	0.009636
0.003107	24.000000	0.009628
0.003108	20.000000	0.009662
0.003109	20.000000	0.009732
0.003110	16.000000	0.010061
0.003111	16.000000	0.009847
0.003112	12.000000	0.009849
0.003113	12.000000	0.010104
0.003114	8.000000	0.010084
0.003115	8.000000	0.010224
0.003116	20.000000	0.010413
0.003117	16.000000	0.010356
0.003118	112.000000	0.010340
0.003119	104.000000	0.010396
0.003120	100.000000	0.010371
0.003121	52.000000	0.010312
0.003122	56.000000	0.010274
0.003123	52.000000	0.010220
0.003124	48.000000	0.010028
0.003125	48.000000	0.009882
0.003126	44.000000	0.009735
0.003127	40.000000	0.009695
0.003128	36.000000	0.009674
0.003129	36.000000	0.009450
0.003130	32.000000	0.009447
0.003131	32.000000	0.009338
0.003132	28.000000	0.009311
0.003133	24.000000	0.009329
0.003134	24.000000	0.009088
0.003135	20.000000	0.009119
0.003136	16.000000	0.009081
0.003137	16.000000	0.008868
0.003138	12.000000	0.008866
0.003139	8.000000	0.008807
0.003140	8.000000	0.008832
0.003141	4.000000	0.008770
0.003142	0.000000	0.008690
0.003143	356.000000	0.008681
0.003144	356.000000	0.008805
0.003145	352.000000	0.008631
0.003146	348.000000	0.008630
0.003147	344.000000	0.008567
0.003148	344.000000	0.008518
0.003149	340.000000	0.008643
0.003150	336.000000	0.008432
0.003151	332.000000	0.008487
0.003152	332.000000	0.008679
0.003153	328.000000	0.008492
0.003154	324.000000	0.008557
0.003155	320.000000	0.008656
0.003156	316.000000	0.008460
0.003157	312.000000	0.008440
0.003158	312.000000	0.008311
0.003159	308.000000	0.008470
0.003160	304.000000	0.008367
0.003161	300.000000	0.008168
0.003162	296.000000	0.008345
0.003163	292.000000	0.008339
0.003164	292.000000	0.008216
0.003165	288.000000	0.008215
0.003166	284.000000	0.008190
0.003167	280.000000	0.008041
0.003168	276.000000	0.007998
0.003169	272.000000	0.007829
0.003170	268.000000	0.008003
0.003171	268.000000	0.007752
0.003172	264.000000	0.007759
0.003173	260.000000	0.007716
0.003174	260.000000	0.007709
0.003175	256.000000	0.007535
0.003176	252.000000	0.007501
0.003177	248.000000	0.007371
0.003178	244.000000	0.007438
0.003179	240.000000	0.007285
0.003180	240.000000	0.007162
0.003181	236.000000	0.007234
0.003182	236.000000	0.007138
0.003183	232.000000	0.007078
0.003184	228.000000	0.007003
0.003185	224.000000	0.007071
0.003186	220.000000	0.006937
0.003187	220.000000	0.006881
0.003188	216.000000	0.006755
0.003189	212.000000	0.006901
0.003190	212.000000	0.006793
0.003191	208.000000	0.006674
0.003192	204.000000	0.006734
0.003193	204.000000	0.006875
0.003194	200.000000	0.006770
0.003195	196.000000	0.006670
0.003196	192.000000	0.006844
0.003197	188.000000	0.006825
0.003198	188.000000	0.006725
0.003199	184.000000	0.006743
0.003200	180.000000	0.006914
0.003201	180.000000	0.006809
0.003202	176.000000	0.006811
0.003203	172.000000	0.006875
0.003204	172.000000	0.007109
0.003205	168.000000	0.006906
0.003206	164.000000	0.007010
0.003207	160.000000	0.007196
0.003208	156.000000	0.007249
0.003209	156.000000	0.007221
0.003210	152.000000	0.007254
0.003211	148.000000	0.007391
0.003212	148.000000	0.007480
0.003213	144.000000	0.007398
0.003214	140.000000	0.007525
0.003215	136.000000	0.007643
0.003216	132.000000	0.007617
0.003217	132.000000	0.007652
0.003218	128.000000	0.007666
0.003219	124.000000	0.007870
0.003220	120.000000	0.007865
0.003221	116.000000	0.007862
0.003222	116.000000	0.008074
0.003223	112.000000	0.008034
0.003224	108.000000	0.007936
0.003225	108.000000	0.008101
0.003226	104.000000	0.008119
0.003227	100.000000	0.008165
0.003228	96.000000	0.008159
0.003229	92.000000	0.008103
0.003230	88.000000	0.008459
0.003231	88.000000	0.008417
0.003232	84.000000	0.008148
0.003233	80.000000	0.008481
0.003234	76.000000	0.008424
0.003235	76.000000	0.008481
0.003236	72.000000	0.008360
0.003237	68.000000	0.008456
0.003238	64.000000	0.008683
0.003239	60.000000	0.008672
0.003240	60.000000	0.008475
0.003241	56.000000	0.008845
0.003242	52.000000	0.008653
0.003243	52.000000	0.008600
0.003244	48.000000	0.008720
0.003245	44.000000	0.008832
0.003246	40.000000	0.008964
0.003247	40.000000	0.008830
0.003248	36.000000	0.008949
0.003249	36.000000	0.009198
0.003250	32.000000	0.009148
0.003251	32.000000	0.009118
0.003252	28.000000	0.009352
0.003253	28.000000	0.009274
0.003254	28.000000	0.009440
0.003255	24.000000	0.009341
0.003256	20.000000	0.009528
0.003257	20.000000	0.009619
0.003258	20.000000	0.009624
0.003259	208.000000	0.009714
0.003260	208.000000	0.009840
0.003261	204.000000	0.009800
0.003262	208.000000	0.009788
0.003263	204.000000	0.009740
0.003264	200.000000	0.009703
0.003265	200.000000	0.009777
0.003266	200.000000	0.009749
0.003267	196.000000	0.009784
0.003268	200.000000	0.009766
0.003269	196.000000	0.009835
0.003270	220.000000	0.009710
0.003271	220.000000	0.009621
0.003272	216.000000	0.009558
0.003273	212.000000	0.009508
0.003274	212.000000	0.009493
0.003275	212.000000	0.009323
0.003276	208.000000	0.009170
0.003277	204.000000	0.009289
0.003278	204.000000	0.009083
0.003279	200.000000	0.009009
0.003280	200.000000	0.008945
0.003281	196.000000	0.008860
0.003282	196.000000	0.008735
0.003283	192.000000	0.008828
0.003284	188.000000	0.008682
0.003285	188.000000	0.008653
0.003286	184.000000	0.008447
0.003287	180.000000	0.008566
0.003288	176.000000	0.008619
0.003289	176.000000	0.008302
0.003290	172.000000	0.008323
0.003291	168.000000	0.008269
0.003292	164.000000	0.008263
0.003293	164.000000	0.008322
0.003294	160.000000	0.008178
0.003295	156.000000	0.008242
0.003296	152.000000	0.008268
0.003297	152.000000	0.008099
0.003298	148.000000	0.008139
0.003299	144.000000	0.008079
0.003300	144.000000	0.007960
0.003301	140.000000	0.007999
0.003302	136.000000	0.007878
0.003303	132.000000	0.007928
0.003304	128.000000	0.007946
0.003305	124.000000	0.007831
0.003306	120.000000	0.007844
0.003307	120.000000	0.007760
0.003308	116.000000	0.007634
0.003309	112.000000	0.007664
0.003310	108.000000	0.007516
0.003311	104.000000	0.007478
0.003312	100.000000	0.007421
0.003313	100.000000	0.007346
0.003314	96.000000	0.007370
0.003315	92.000000	0.007207
0.003316	88.000000	0.007214
0.003317	84.000000	0.007073
0.003318	84.000000	0.006996
0.003319	80.000000	0.006965
0.003320	76.000000	0.006865
0.003321	72.000000	0.006734
0.003322	72.000000	0.006650
0.003323	68.000000	0.006681
0.003324	64.000000	0.006618
0.003325	60.000000	0.006601
0.003326	60.000000	0.006422
0.003327	56.000000	0.006371
0.003328	52.000000	0.006352
0.003329	48.000000	0.006303
0.003330	48.000000	0.006166
0.003331	44.000000	0.006130
0.003332	40.000000	0.006031
0.003333	36.000000	0.006173
0.003334	36.000000	0.006006
0.003335	32.000000	0.006041
0.003336	28.000000	0.005985
0.003337	24.000000	0.005970
0.003338	24.000000	0.005924
0.003339	20.000000	0.005871
0.003340	16.000000	0.005906
0.003341	12.000000	0.005772
0.003342	12.000000	0.005828
0.003343	8.000000	0.005939
0.003344	4.000000	0.005981
0.003345	4.000000	0.005921
0.003346	0.000000	0.005927
0.003347	356.000000	0.005992
0.003348	352.000000	0.006027
0.003349	352.000000	0.005962
0.003350	348.000000	0.006095
0.003351	344.000000	0.006070
0.003352	340.000000	0.006034
0.003353	340.000000	0.006215
0.003354	332.000000	0.006346
0.003355	332.000000	0.006290
0.003356	328.000000	0.006297
0.003357	324.000000	0.006396
0.003358	320.000000	0.006481
0.003359	316.000000	0.006487
0.003360	316.000000	0.006380
0.003361	312.000000	0.006550
0.003362	308.000000	0.006500
0.003363	304.000000	0.006643
0.003364	300.000000	0.006708
0.003365	296.000000	0.006685
0.003366	296.000000	0.006739
0.003367	292.000000	0.006649
0.003368	288.000000	0.006673
0.003369	284.000000	0.006792
0.003370	280.000000	0.006696
0.003371	276.000000	0.006630
0.003372	272.000000	0.006700
0.003373	268.000000	0.006786
0.003374	268.000000	0.006833
0.003375	264.000000	0.006722
0.003376	260.000000	0.006622
0.003377	256.000000	0.006738
0.003378	252.000000	0.006667
0.003379	252.000000	0.006643
0.003380	248.000000	0.006621
0.003381	240.000000	0.006552
0.003382	240.000000	0.006675
0.003383	236.000000	0.006611
0.003384	232.000000	0.006570
0.003385	228.000000	0.006684
0.003386	228.000000	0.006549
0.003387	224.000000	0.006613
0.003388	220.000000	0.006664
0.003389	216.000000	0.006514
0.003390	216.000000	0.006624
0.003391	212.000000	0.006595
0.003392	204.000000	0.006528
0.003393	204.000000	0.006699
0.003394	200.000000	0.006639
0.003395	196.000000	0.006734
0.003396	192.000000	0.006820
0.003397	192.000000	0.006723
0.003398	188.000000	0.006838
0.003399	184.000000	0.006844
0.003400	180.000000	0.006752
0.003401	180.000000	0.006997
0.003402	176.000000	0.007025
0.003403	172.000000	0.007027
0.003404	168.000000	0.007182
0.003405	168.000000	0.007235
0.003406	160.000000	0.007476
0.003407	156.000000	0.007316
0.003408	156.000000	0.007309
0.003409	148.000000	0.007533
0.003410	148.000000	0.007547
0.003411	140.000000	0.007593
0.003412	140.000000	0.007646
0.003413	132.000000	0.007661
0.003414	128.000000	0.007799
0.003415	124.000000	0.007812
0.003416	120.000000	0.007829
0.003417	120.000000	0.007839
0.003418	112.000000	0.007796
0.003419	108.000000	0.007967
0.003420	104.000000	0.007938
0.003421	104.000000	0.007821
0.003422	96.000000	0.007778
0.003423	92.000000	0.007825
0.003424	92.000000	0.007908
0.003425	84.000000	0.007931
0.003426	80.000000	0.007744
0.003427	76.000000	0.007792
0.003428	72.000000	0.007737
0.003429	68.000000	0.007760
0.003430	68.000000	0.007648
0.003431	64.000000	0.007598
0.003432	60.000000	0.007605
0.003433	56.000000	0.007497
0.003434	52.000000	0.007628
0.003435	52.000000	0.007588
0.003436	48.000000	0.007566
0.003437	44.000000	0.007435
0.003438	40.000000	0.007477
0.003439	36.000000	0.007468
0.003440	32.000000	0.007431
0.003441	32.000000	0.007286
0.003442	28.000000	0.007394
0.003443	24.000000	0.007456
0.003444	20.000000	0.007468
0.003445	20.000000	0.007498
0.003446	16.000000	0.007533
0.003447	12.000000	0.007522
0.003448	8.000000	0.007515
0.003449	4.000000	0.007511
0.003450	0.000000	0.007609
0.003451	0.000000	0.007557
0.003452	356.000000	0.007633
0.003453	352.000000	0.007687
0.003454	348.000000	0.007751
0.003455	348.000000	0.007821
0.003456	340.000000	0.007871
0.003457	340.000000	0.008013
0.003458	336.000000	0.007939
0.003459	332.000000	0.007970
0.003460	328.000000	0.008096
0.003461	324.000000	0.008126
0.003462	320.000000	0.008084
0.003463	316.000000	0.008149
0.003464	312.000000	0.008227
0.003465	308.000000	0.008263
0.003466	308.000000	0.008332
0.003467	300.000000	0.008306
0.003468	300.000000	0.008359
0.003469	296.000000	0.008343
0.003470	288.000000	0.008252
0.003471	284.000000	0.008503
0.003472	280.000000	0.008219
0.003473	276.000000	0.008158
0.003474	272.000000	0.008272
0.003475	268.000000	0.008094
0.003476	264.000000	0.008186
0.003477	260.000000	0.008163
0.003478	256.000000	0.007977
0.003479	256.000000	0.007966
0.003480	252.000000	0.007916
0.003481	244.000000	0.007815
0.003482	244.000000	0.007719
0.003483	240.000000	0.007609
0.003484	236.000000	0.007669
0.003485	232.000000	0.007733
0.003486	228.000000	0.007664
0.003487	228.000000	0.007567
0.003488	220.000000	0.007485
0.003489	220.000000	0.007286
0.003490	216.000000	0.007545
0.003491	212.000000	0.007185
0.003492	208.000000	0.007161
0.003493	208.000000	0.007243
0.003494	204.000000	0.007154
0.003495	200.000000	0.007216
0.003496	196.000000	0.007120
0.003497	196.000000	0.007218
0.003498	192.000000	0.007232
0.003499	188.000000	0.007041
0.003500	188.000000	0.007078
0.003501	184.000000	0.007293
0.003502	180.000000	0.007052
0.003503	176.000000	0.007054
0.003504	176.000000	0.007124
0.003505	172.000000	0.007189
0.003506	168.000000	0.007194
0.003507	164.000000	0.007120
0.003508	164.000000	0.007190
0.003509	156.000000	0.007493
0.003510	156.000000	0.007143
0.003511	152.000000	0.007294
0.003512	148.000000	0.007422
0.003513	148.000000	0.007291
0.003514	144.000000	0.007435
0.003515	140.000000	0.007242
0.003516	136.000000	0.007443
0.003517	132.000000	0.007540
0.003518	128.000000	0.007500
0.003519	124.000000	0.007505
0.003520	120.000000	0.007555
0.003521	120.000000	0.007533
0.003522	116.000000	0.007539
0.003523	112.000000	0.007490
0.003524	108.000000	0.007582
0.003525	108.000000	0.007560
0.003526	104.000000	0.007464
0.003527	100.000000	0.007597
0.003528	96.000000	0.007667
0.003529	92.000000	0.007517
0.003530	88.000000	0.007480
0.003531	88.000000	0.007524
0.003532	84.000000	0.007576
0.003533	80.000000	0.007439
0.003534	80.000000	0.007358
0.003535	76.000000	0.007573
0.003536	72.000000	0.007449
0.003537	72.000000	0.007454
0.003538	64.000000	0.007562
0.003539	64.000000	0.007553
0.003540	60.000000	0.007545
0.003541	56.000000	0.007456
0.003542	56.000000	0.007559
0.003543	52.000000	0.007579
0.003544	48.000000	0.007466
0.003545	48.000000	0.007401
0.003546	44.000000	0.007525
0.003547	44.000000	0.007541
0.003548	40.000000	0.007478
0.003549	36.000000	0.007702
0.003550	36.000000	0.007681
0.003551	32.000000	0.007611
0.003552	28.000000	0.007643
0.003553	28.000000	0.007754
0.003554	24.000000	0.007761
0.003555	24.000000	0.007540
0.003556	20.000000	0.007668
0.003557	16.000000	0.007825
0.003558	16.000000	0.007862
0.003559	16.000000	0.007898
0.003560	12.000000	0.007912
0.003561	8.000000	0.008012
0.003562	8.000000	0.008097
0.003563	8.000000	0.008094
0.003564	4.000000	0.008206
0.003565	0.000000	0.008208
0.003566	0.000000	0.008227
0.003567	356.000000	0.008182
0.003568	352.000000	0.008408
0.003569	352.000000	0.008483
0.003570	348.000000	0.008482
0.003571	348.000000	0.008447
0.003572	344.000000	0.008646
0.003573	340.000000	0.008829
0.003574	340.000000	0.008658
0.003575	336.000000	0.008783
0.003576	332.000000	0.008863
0.003577	332.000000	0.008883
0.003578	328.000000	0.008868
0.003579	328.000000	0.008992
0.003580	324.000000	0.009108
0.003581	320.000000	0.009132
0.003582	320.000000	0.009033
0.003583	316.000000	0.009271
0.003584	316.000000	0.009310
0.003585	312.000000	0.009178
0.003586	308.000000	0.009082
0.003587	308.000000	0.009241
0.003588	304.000000	0.009295
0.003589	300.000000	0.009197
0.003590	300.000000	0.009256
0.003591	296.000000	0.009285
0.003592	292.000000	0.009361
0.003593	292.000000	0.009187
0.003594	288.000000	0.009344
0.003595	284.000000	0.009229
0.003596	280.000000	0.009245
0.003597	276.000000	0.009148
0.003598	276.000000	0.009183
0.003599	272.000000	0.009119
0.003600	272.000000	0.009069
0.003601	268.000000	0.009071
0.003602	264.000000	0.009087
0.003603	264.000000	0.008945
0.003604	260.000000	0.008898
0.003605	256.000000	0.008929
0.003606	256.000000	0.008856
0.003607	252.000000	0.008794
0.003608	252.000000	0.008604
0.003609	248.000000	0.008638
0.003610	244.000000	0.008569
0.003611	244.000000	0.008466
0.003612	240.000000	0.008294
0.003613	236.000000	0.008380
0.003614	236.000000	0.008247
0.003615	232.000000	0.008333
0.003616	228.000000	0.008301
0.003617	228.000000	0.008143
0.003618	224.000000	0.008081
0.003619	224.000000	0.007948
0.003620	220.000000	0.007921
0.003621	220.000000	0.007869
0.003622	216.000000	0.007665
0.003623	212.000000	0.007730
0.003624	212.000000	0.007628
0.003625	208.000000	0.007646
0.003626	204.000000	0.007661
0.003627	204.000000	0.007513
0.003628	200.000000	0.007521
0.003629	196.000000	0.007435
0.003630	196.000000	0.007314
0.003631	192.000000	0.007286
0.003632	192.000000	0.007237
0.003633	188.000000	0.007205
0.003634	188.000000	0.007155
0.003635	184.000000	0.007188
0.003636	180.000000	0.007220
0.003637	176.000000	0.007221
0.003638	176.000000	0.007093
0.003639	176.000000	0.007077
0.003640	172.000000	0.007048
0.003641	168.000000	0.006972
0.003642	168.000000	0.007110
0.003643	164.000000	0.006902
0.003644	160.000000	0.006932
0.003645	156.000000	0.007031
0.003646	156.000000	0.007082
0.003647	152.000000	0.007089
0.003648	148.000000	0.006958
0.003649	148.000000	0.006964
0.003650	144.000000	0.006969
0.003651	140.000000	0.006941
0.003652	136.000000	0.006909
0.003653	132.000000	0.006947
0.003654	132.000000	0.006841
0.003655	128.000000	0.006849
0.003656	124.000000	0.006985
0.003657	124.000000	0.006963
0.003658	120.000000	0.006887
0.003659	116.000000	0.006805
0.003660	112.000000	0.006805
0.003661	108.000000	0.006905
0.003662	108.000000	0.006706
0.003663	104.000000	0.006663
0.003664	100.000000	0.006627
0.003665	96.000000	0.006646
0.003666	92.000000	0.006681
0.003667	92.000000	0.006649
0.003668	88.000000	0.006714
0.003669	84.000000	0.006535
0.003670	84.000000	0.006605
0.003671	80.000000	0.006395
0.003672	76.000000	0.006495
0.003673	72.000000	0.006384
0.003674	68.000000	0.006331
0.003675	68.000000	0.006437
0.003676	64.000000	0.006444
0.003677	60.000000	0.006317
0.003678	60.000000	0.006346
0.003679	56.000000	0.006412
0.003680	52.000000	0.006368
0.003681	48.000000	0.006290
0.003682	44.000000	0.006220
0.003683	44.000000	0.006420
0.003684	40.000000	0.006301
0.003685	36.000000	0.006192
0.003686	36.000000	0.006328
0.003687	32.000000	0.006362
0.003688	32.000000	0.006320
0.003689	28.000000	0.006384
0.003690	24.000000	0.006248
0.003691	24.000000	0.006552
0.003692	20.000000	0.006441
0.003693	16.000000	0.006398
0.003694	16.000000	0.006695
0.003695	12.000000	0.006591
0.003696	8.000000	0.006626
0.003697	8.000000	0.006675
0.003698	4.000000	0.006793
0.003699	0.000000	0.007019
0.003700	356.000000	0.006895
0.003701	352.000000	0.006875
0.003702	352.000000	0.007237
0.003703	348.000000	0.007174
0.003704	160.000000	0.007212
0.003705	156.000000	0.007256
0.003706	152.000000	0.007463
0.003707	152.000000	0.007573
0.003708	148.000000	0.007509
0.003709	144.000000	0.007563
0.003710	140.000000	0.007766
0.003711	136.000000	0.007691
0.003712	132.000000	0.007724
0.003713	128.000000	0.007967
0.003714	124.000000	0.007901
0.003715	124.000000	0.008018
0.003716	120.000000	0.007937
0.003717	116.000000	0.008082
0.003718	112.000000	0.008170
0.003719	108.000000	0.008004
0.003720	108.000000	0.008198
0.003721	104.000000	0.008268
0.003722	96.000000	0.008159
0.003723	96.000000	0.008187
0.003724	92.000000	0.008330
0.003725	88.000000	0.008289
0.003726	84.000000	0.008339
0.003727	80.000000	0.008225
0.003728	80.000000	0.008335
0.003729	76.000000	0.008414
0.003730	72.000000	0.008228
0.003731	68.000000	0.008357
0.003732	64.000000	0.008455
0.003733	60.000000	0.008366
0.003734	56.000000	0.008394
0.003735	52.000000	0.008533
0.003736	48.000000	0.008612
0.003737	44.000000	0.008539
0.003738	44.000000	0.008346
0.003739	40.000000	0.008643
0.003740	36.000000	0.008604
0.003741	32.000000	0.008443
0.003742	28.000000	0.008563
0.003743	24.000000	0.008699
0.003744	20.000000	0.008757
0.003745	20.000000	0.008708
0.003746	16.000000	0.008801
0.003747	12.000000	0.008914
0.003748	12.000000	0.008917
0.003749	8.000000	0.008784
0.003750	4.000000	0.009094
0.003751	0.000000	0.009041
0.003752	356.000000	0.009188
0.003753	356.000000	0.009171
0.003754	152.000000	0.009350
0.003755	148.000000	0.009268
0.003756	144.000000	0.009393
0.003757	144.000000	0.009373
0.003758	136.000000	0.009417
0.003759	136.000000	0.009446
0.003760	128.000000	0.009380
0.003761	124.000000	0.009388
0.003762	120.000000	0.009423
0.003763	112.000000	0.009325
0.003764	112.000000	0.009259
0.003765	108.000000	0.009327
0.003766	104.000000	0.009260
0.003767	100.000000	0.009282
0.003768	96.000000	0.009240
0.003769	92.000000	0.009113
0.003770	88.000000	0.009090
0.003771	84.000000	0.008924
0.003772	80.000000	0.008959
0.003773	76.000000	0.008909
0.003774	68.000000	0.008632
0.003775	68.000000	0.008671
0.003776	64.000000	0.008719
0.003777	60.000000	0.008595
0.003778	56.000000	0.008541
0.003779	52.000000	0.008348
0.003780	48.000000	0.008356
0.003781	44.000000	0.008392
0.003782	40.000000	0.008119
0.003783	40.000000	0.008160
0.003784	32.000000	0.008037
0.003785	32.000000	0.007923
0.003786	28.000000	0.008105
0.003787	24.000000	0.007834
0.003788	20.000000	0.007845
0.003789	20.000000	0.007914
0.003790	16.000000	0.007764
0.003791	12.000000	0.007780
0.003792	12.000000	0.007681
0.003793	8.000000	0.007663
0.003794	4.000000	0.007678
0.003795	0.000000	0.007602
0.003796	0.000000	0.007710
0.003797	356.000000	0.007778
0.003798	352.000000	0.007533
0.003799	348.000000	0.007702
0.003800	348.000000	0.007718
0.003801	344.000000	0.007635
0.003802	340.000000	0.007712
0.003803	336.000000	0.007631
0.003804	332.000000	0.007768
0.003805	328.000000	0.007803
0.003806	324.000000	0.007684
0.003807	320.000000	0.007907
0.003808	320.000000	0.007797
0.003809	316.000000	0.007839
0.003810	312.000000	0.007824
0.003811	308.000000	0.007709
0.003812	304.000000	0.007761
0.003813	300.000000	0.007716
0.003814	296.000000	0.007748
0.003815	292.000000	0.007739
0.003816	288.000000	0.007697
0.003817	100.000000	0.007682
0.003818	96.000000	0.007791
0.003819	92.000000	0.007608
0.003820	92.000000	0.007571
0.003821	84.000000	0.007569
0.003822	84.000000	0.007402
0.003823	80.000000	0.007416
0.003824	76.000000	0.007221
0.003825	72.000000	0.007184
0.003826	68.000000	0.007179
0.003827	68.000000	0.007181
0.003828	64.000000	0.007073
0.003829	60.000000	0.007101
0.003830	60.000000	0.006965
0.003831	56.000000	0.006960
0.003832	52.000000	0.006804
0.003833	48.000000	0.006842
0.003834	44.000000	0.006800
0.003835	44.000000	0.006752
0.003836	40.000000	0.006623
0.003837	36.000000	0.006803
0.003838	36.000000	0.006807
0.003839	32.000000	0.006568
0.003840	28.000000	0.006670
0.003841	24.000000	0.006635
0.003842	24.000000	0.006682
0.003843	20.000000	0.006492
0.003844	16.000000	0.006604
0.003845	12.000000	0.006690
0.003846	12.000000	0.006667
0.003847	192.000000	0.006631
0.003848	188.000000	0.006703
0.003849	188.000000	0.006709
0.003850	184.000000	0.006619
0.003851	180.000000	0.006579
0.003852	176.000000	0.006754
0.003853	176.000000	0.006762
0.003854	172.000000	0.006692
0.003855	168.000000	0.006763
0.003856	164.000000	0.006951
0.003857	164.000000	0.006986
0.003858	160.000000	0.006906
0.003859	156.000000	0.007139
0.003860	156.000000	0.007060
0.003861	152.000000	0.007101
0.003862	148.000000	0.007076
0.003863	144.000000	0.007197
0.003864	140.000000	0.007302
0.003865	140.000000	0.007233
0.003866	136.000000	0.007338
0.003867	132.000000	0.007469
0.003868	128.000000	0.007529
0.003869	124.000000	0.007464
0.003870	124.000000	0.007492
0.003871	120.000000	0.007595
0.003872	116.000000	0.007558
0.003873	112.000000	0.007581
0.003874	108.000000	0.007528
0.003875	108.000000	0.007778
0.003876	104.000000	0.007679
0.003877	100.000000	0.007619
0.003878	96.000000	0.007830
0.003879	92.000000	0.007852
0.003880	92.000000	0.007802
0.003881	88.000000	0.007742
0.003882	84.000000	0.007754
0.003883	80.000000	0.007919
0.003884	80.000000	0.007793
0.003885	76.000000	0.007746
0.003886	72.000000	0.007927
0.003887	68.000000	0.007931
0.003888	68.000000	0.007918
0.003889	64.000000	0.007935
0.003890	60.000000	0.007912
0.003891	56.000000	0.007873
0.003892	56.000000	0.007820
0.003893	52.000000	0.007798
0.003894	48.000000	0.008091
0.003895	44.000000	0.007907
0.003896	44.000000	0.008055
0.003897	40.000000	0.008140
0.003898	36.000000	0.008116
0.003899	36.000000	0.008148
0.003900	32.000000	0.008153
0.003901	28.000000	0.008154
0.003902	28.000000	0.008125
0.003903	24.000000	0.008162
0.003904	20.000000	0.008359
0.003905	20.000000	0.008418
0.003906	16.000000	0.008312
0.003907	16.000000	0.008488
0.003908	12.000000	0.008489
0.003909	8.000000	0.008592
0.003910	8.000000	0.008644
0.003911	4.000000	0.008658
0.003912	0.000000	0.008862
0.003913	0.000000	0.008948
0.003914	356.000000	0.008894
0.003915	352.000000	0.009088
0.003916	352.000000	0.009221
0.003917	348.000000	0.009081
0.003918	348.000000	0.009339
0.003919	344.000000	0.009370
0.003920	344.000000	0.009667
0.003921	336.000000	0.009606
0.003922	336.000000	0.009636
0.003923	332.000000	0.009837
0.003924	328.000000	0.009946
0.003925	324.000000	0.009921
0.003926	60.000000	0.010097
0.003927	320.000000	0.010097
0.003928	56.000000	0.010031
0.003929	52.000000	0.010030
0.003930	48.000000	0.009971
0.003931	44.000000	0.009792
0.003932	40.000000	0.009785
0.003933	40.000000	0.009814
0.003934	36.000000	0.009584
0.003935	32.000000	0.009502
0.003936	28.000000	0.009463
0.003937	24.000000	0.009574
0.003938	24.000000	0.009529
0.003939	16.000000	0.009293
0.003940	16.000000	0.009439
0.003941	12.000000	0.009429
0.003942	8.000000	0.009265
0.003943	8.000000	0.009362
0.003944	4.000000	0.009189
0.003945	0.000000	0.009182
0.003946	356.000000	0.009248
0.003947	352.000000	0.009279
0.003948	348.000000	0.009347
0.003949	344.000000	0.009388
0.003950	340.000000	0.009276
0.003951	336.000000	0.009359
0.003952	336.000000	0.009197
0.003953	332.000000	0.009298
0.003954	328.000000	0.009371
0.003955	324.000000	0.009212
0.003956	324.000000	0.009267
0.003957	316.000000	0.009477
0.003958	312.000000	0.009347
0.003959	308.000000	0.009372
0.003960	304.000000	0.009234
0.003961	300.000000	0.009282
0.003962	296.000000	0.009331
0.003963	296.000000	0.009164
0.003964	292.000000	0.009167
0.003965	288.000000	0.009223
0.003966	284.000000	0.009100
0.003967	280.000000	0.009119
0.003968	276.000000	0.009027
0.003969	272.000000	0.009135
0.003970	268.000000	0.009050
0.003971	264.000000	0.008894
0.003972	260.000000	0.008857
0.003973	256.000000	0.008825
0.003974	256.000000	0.008692
0.003975	252.000000	0.008669
0.003976	248.000000	0.008472
0.003977	244.000000	0.008475
0.003978	240.000000	0.008554
0.003979	240.000000	0.008425
0.003980	236.000000	0.008539
0.003981	232.000000	0.008415
0.003982	228.000000	0.008262
0.003983	224.000000	0.008155
0.003984	224.000000	0.008194
0.003985	220.000000	0.008077
0.003986	216.000000	0.008020
0.003987	216.000000	0.007899
0.003988	212.000000	0.008170
0.003989	208.000000	0.008050
0.003990	204.000000	0.007948
0.003991	200.000000	0.007954
0.003992	200.000000	0.007858
0.003993	196.000000	0.007874
0.003994	192.000000	0.007876
0.003995	192.000000	0.007916
0.003996	188.000000	0.007806
0.003997	184.000000	0.007780
0.003998	184.000000	0.007927
0.003999	180.000000	0.008081
0.004000	176.000000	0.007909
0.004001	172.000000	0.007944
0.004002	168.000000	0.008034
0.004003	168.000000	0.008102
0.004004	164.000000	0.008031
0.004005	160.000000	0.007994
0.004006	160.000000	0.008029
0.004007	152.000000	0.008266
0.004008	152.000000	0.008215
0.004009	148.000000	0.008265
0.004010	144.000000	0.008463
0.004011	140.000000	0.008388
0.004012	136.000000	0.008472
0.004013	132.000000	0.008513
0.004014	132.000000	0.008577
0.004015	128.000000	0.008427
0.004016	124.000000	0.008501
0.004017	120.000000	0.008541
0.004018	116.000000	0.008734
0.004019	116.000000	0.008670
0.004020	112.000000	0.008694
0.004021	108.000000	0.008838
0.004022	104.000000	0.008899
0.004023	100.000000	0.008783
0.004024	100.000000	0.008774
0.004025	96.000000	0.008818
0.004026	88.000000	0.008828
0.004027	88.000000	0.008796
0.004028	84.000000	0.008803
0.004029	84.000000	0.008949
0.004030	76.000000	0.008881
0.004031	72.000000	0.008866
0.004032	72.000000	0.008968
0.004033	68.000000	0.009061
0.004034	64.000000	0.008839
0.004035	64.000000	0.008874
0.004036	56.000000	0.008989
0.004037	56.000000	0.008983
0.004038	56.000000	0.008970
0.004039	52.000000	0.008955
0.004040	48.000000	0.009202
0.004041	44.000000	0.009203
0.004042	40.000000	0.009056
0.004043	40.000000	0.009262
0.004044	32.000000	0.009337
0.004045	32.000000	0.009273
0.004046	32.000000	0.009179
0.004047	24.000000	0.009312
0.004048	24.000000	0.009463
0.004049	24.000000	0.009343
0.004050	20.000000	0.009402
0.004051	20.000000	0.009658
0.004052	16.000000	0.009719
0.004053	16.000000	0.009665
0.004054	16.000000	0.009796
0.004055	8.000000	0.009891
0.004056	12.000000	0.009936
0.004057	8.000000	0.009940
0.004058	4.000000	0.009867
0.004059	12.000000	0.010104
0.004060	12.000000	0.010143
0.004061	8.000000	0.010158
0.004062	204.000000	0.010222
0.004063	200.000000	0.010235
0.004064	204.000000	0.010108
0.004065	196.000000	0.010105
0.004066	196.000000	0.010233
0.004067	200.000000	0.010141
0.004068	192.000000	0.010076
0.004069	196.000000	0.009955
0.004070	220.000000	0.009832
0.004071	220.000000	0.009808
0.004072	216.000000	0.009706
0.004073	216.000000	0.009530
0.004074	212.000000	0.009461
0.004075	208.000000	0.009335
0.004076	208.000000	0.009520
0.004077	204.000000	0.009261
0.004078	200.000000	0.009204
0.004079	196.000000	0.009190
0.004080	192.000000	0.008998
0.004081	192.000000	0.008897
0.004082	188.000000	0.008909
0.004083	184.000000	0.008706
0.004084	184.000000	0.008701
0.004085	180.000000	0.008496
0.004086	180.000000	0.008542
0.004087	176.000000	0.008673
0.004088	172.000000	0.008455
0.004089	168.000000	0.008477
0.004090	168.000000	0.008501
0.004091	160.000000	0.008374
0.004092	160.000000	0.008322
0.004093	156.000000	0.008192
0.004094	152.000000	0.008073
0.004095	148.000000	0.008211
0.004096	144.000000	0.007992
0.004097	140.000000	0.008117
0.004098	140.000000	0.008175
0.004099	136.000000	0.007930
0.004100	132.000000	0.007999
0.004101	128.000000	0.007874
0.004102	124.000000	0.007729
0.004103	120.000000	0.007731
0.004104	120.000000	0.007480
0.004105	116.000000	0.007502
0.004106	112.000000	0.007646
0.004107	108.000000	0.007343
0.004108	104.000000	0.007449
0.004109	104.000000	0.007371
0.004110	100.000000	0.007295
0.004111	96.000000	0.007180
0.004112	92.000000	0.006904
0.004113	88.000000	0.006881
0.004114	88.000000	0.006896
0.004115	84.000000	0.006617
0.004116	80.000000	0.006619
0.004117	76.000000	0.006563
0.004118	76.000000	0.006489
0.004119	72.000000	0.006500
0.004120	68.000000	0.006260
0.004121	64.000000	0.006194
0.004122	60.000000	0.006133
0.004123	60.000000	0.005933
0.004124	56.000000	0.005910
0.004125	52.000000	0.005774
0.004126	48.000000	0.005634
0.004127	48.000000	0.005633
0.004128	44.000000	0.005629
0.004129	40.000000	0.005578
0.004130	36.000000	0.005548
0.004131	36.000000	0.005330
0.004132	32.000000	0.005289
0.004133	28.000000	0.005259
0.004134	28.000000	0.005126
0.004135	24.000000	0.005117
0.004136	20.000000	0.004931
0.004137	16.000000	0.004986
0.004138	16.000000	0.005150
0.004139	12.000000	0.004959
0.004140	8.000000	0.004966
0.004141	8.000000	0.004955
0.004142	4.000000	0.004901
0.004143	0.000000	0.004930
0.004144	356.000000	0.004825
0.004145	356.000000	0.004858
0.004146	352.000000	0.004884
0.004147	348.000000	0.004841
0.004148	344.000000	0.004862
0.004149	344.000000	0.004974
0.004150	340.000000	0.004943
0.004151	336.000000	0.004959
0.004152	336.000000	0.004998
0.004153	332.000000	0.005014
0.004154	328.000000	0.005107
0.004155	324.000000	0.004999
0.004156	320.000000	0.005100
0.004157	316.000000	0.005125
0.004158	316.000000	0.005058
0.004159	312.000000	0.005166
0.004160	308.000000	0.005180
0.004161	308.000000	0.005243
0.004162	304.000000	0.005241
0.004163	300.000000	0.005222
0.004164	296.000000	0.005256
0.004165	292.000000	0.005258
0.004166	292.000000	0.005235
0.004167	284.000000	0.005286
0.004168	284.000000	0.005289
0.004169	280.000000	0.005297
0.004170	276.000000	0.005262
0.004171	276.000000	0.005312
0.004172	272.000000	0.005283
0.004173	268.000000	0.005298
0.004174	264.000000	0.005209
0.004175	260.000000	0.005249
0.004176	256.000000	0.005306
0.004177	256.000000	0.005225
0.004178	252.000000	0.005116
0.004179	248.000000	0.005221
0.004180	244.000000	0.005174
0.004181	244.000000	0.005142
0.004182	240.000000	0.005209
0.004183	236.000000	0.005141
0.004184	232.000000	0.005283
0.004185	232.000000	0.005180
0.004186	228.000000	0.005155
0.004187	224.000000	0.005310
0.004188	220.000000	0.005150
0.004189	220.000000	0.005096
0.004190	216.000000	0.005208
0.004191	212.000000	0.005177
0.004192	212.000000	0.005347
0.004193	208.000000	0.005250
0.004194	204.000000	0.005252
0.004195	200.000000	0.005419
0.004196	200.000000	0.005441
0.004197	196.000000	0.005480
0.004198	192.000000	0.005578
0.004199	188.000000	0.005444
0.004200	188.000000	0.005613
0.004201	184.000000	0.005679
0.004202	180.000000	0.005665
0.004203	180.000000	0.005825
0.004204	176.000000	0.005857
0.004205	172.000000	0.005992
0.004206	168.000000	0.006192
0.004207	164.000000	0.006190
0.004208	164.000000	0.006361
0.004209	160.000000	0.006251
0.004210	156.000000	0.006311
0.004211	156.000000	0.006565
0.004212	152.000000	0.006481
0.004213	148.000000	0.006704
0.004214	144.000000	0.006891
0.004215	140.000000	0.006933
0.004216	140.000000	0.007209
0.004217	136.000000	0.007196
0.004218	132.000000	0.007201
0.004219	128.000000	0.007348
0.004220	124.000000	0.007312
0.004221	120.000000	0.007432
0.004222	120.000000	0.007522
0.004223	116.000000	0.007511
0.004224	112.000000	0.007837
0.004225	108.000000	0.007840
0.004226	104.000000	0.007747
0.004227	104.000000	0.008026
0.004228	96.000000	0.008054
0.004229	96.000000	0.008182
0.004230	92.000000	0.008083
0.004231	88.000000	0.007969
0.004232	84.000000	0.008272
0.004233	84.000000	0.008252
0.004234	80.000000	0.008264
0.004235	76.000000	0.008442
0.004236	72.000000	0.008406
0.004237	68.000000	0.008707
0.004238	64.000000	0.008626
0.004239	64.000000	0.008605
0.004240	56.000000	0.008629
0.004241	56.000000	0.008610
0.004242	52.000000	0.008535
0.004243	44.000000	0.008797
0.004244	44.000000	0.008838
0.004245	40.000000	0.008984
0.004246	36.000000	0.008926
0.004247	32.000000	0.009002
0.004248	32.000000	0.009252
0.004249	28.000000	0.009143
0.004250	28.000000	0.008892
0.004251	24.000000	0.009167
0.004252	20.000000	0.009207
0.004253	16.000000	0.009372
0.004254	12.000000	0.009431
0.004255	12.000000	0.009482
0.004256	8.000000	0.009712
0.004257	4.000000	0.009706
0.004258	4.000000	0.009797
0.004259	4.000000	0.009977
0.004260	192.000000	0.009862
0.004261	184.000000	0.010043
0.004262	180.000000	0.010124
0.004263	184.000000	0.010099
0.004264	180.000000	0.010273
0.004265	176.000000	0.010281
0.004266	176.000000	0.010366
0.004267	88.000000	0.010486
0.004268	84.000000	0.010461
0.004269	72.000000	0.010377
0.004270	72.000000	0.010384
0.004271	76.000000	0.010371
0.004272	64.000000	0.010113
0.004273	64.000000	0.010074
0.004274	56.000000	0.010082
0.004275	56.000000	0.009792
0.004276	52.000000	0.009808
0.004277	48.000000	0.009516
0.004278	44.000000	0.009479
0.004279	40.000000	0.009629
0.004280	40.000000	0.009426
0.004281	36.000000	0.009435
0.004282	32.000000	0.009375
0.004283	32.000000	0.009229
0.004284	28.000000	0.009269
0.004285	24.000000	0.008955
0.004286	20.000000	0.008951
0.004287	16.000000	0.009011
0.004288	16.000000	0.008903
0.004289	12.000000	0.008947
0.004290	8.000000	0.008959
0.004291	8.000000	0.008846
0.004292	4.000000	0.008861
0.004293	4.000000	0.008685
0.004294	0.000000	0.008737
0.004295	356.000000	0.008871
0.004296	352.000000	0.008604
0.004297	348.000000	0.008747
0.004298	344.000000	0.008849
0.004299	344.000000	0.008800
0.004300	340.000000	0.008813
0.004301	340.000000	0.008651
0.004302	336.000000	0.008859
0.004303	332.000000	0.008897
0.004304	328.000000	0.008707
0.004305	324.000000	0.008794
0.004306	320.000000	0.008894
0.004307	316.000000	0.008805
0.004308	312.000000	0.008857
0.004309	312.000000	0.008805
0.004310	308.000000	0.008858
0.004311	300.000000	0.008931
0.004312	300.000000	0.008781
0.004313	296.000000	0.008777
0.004314	292.000000	0.008869
0.004315	292.000000	0.008714
0.004316	284.000000	0.008790
0.004317	284.000000	0.008737
0.004318	280.000000	0.008738
0.004319	276.000000	0.008748
0.004320	272.000000	0.008671
0.004321	268.000000	0.008749
0.004322	264.000000	0.008619
0.004323	264.000000	0.008487
0.004324	260.000000	0.008446
0.004325	260.000000	0.008492
0.004326	252.000000	0.008443
0.004327	248.000000	0.008373
0.004328	248.000000	0.008303
0.004329	244.000000	0.008413
0.004330	240.000000	0.008330
0.004331	240.000000	0.008309
0.004332	236.000000	0.008223
0.004333	232.000000	0.008135
0.004334	232.000000	0.008083
0.004335	228.000000	0.008095
0.004336	224.000000	0.008141
0.004337	220.000000	0.008030
0.004338	216.000000	0.008028
0.004339	220.000000	0.008056
0.004340	212.000000	0.008141
0.004341	212.000000	0.008089
0.004342	208.000000	0.007913
0.004343	204.000000	0.007921
0.004344	204.000000	0.008002
0.004345	200.000000	0.007998
0.004346	196.000000	0.007964
0.004347	196.000000	0.008076
0.004348	192.000000	0.008021
0.004349	192.000000	0.008133
0.004350	188.000000	0.008126
0.004351	184.000000	0.008171
0.004352	184.000000	0.008223
0.004353	180.000000	0.008073
0.004354	176.000000	0.008149
0.004355	176.000000	0.008247
0.004356	172.000000	0.008282
0.004357	172.000000	0.008324
0.004358	168.000000	0.008387
0.004359	164.000000	0.008491
0.004360	164.000000	0.008563
0.004361	160.000000	0.008563
0.004362	160.000000	0.008665
0.004363	156.000000	0.008641
0.004364	152.000000	0.008709
0.004365	152.000000	0.008737
0.004366	148.000000	0.008834
0.004367	144.000000	0.008897
0.004368	144.000000	0.009040
0.004369	140.000000	0.009010
0.004370	136.000000	0.009087
0.004371	136.000000	0.009188
0.004372	132.000000	0.009191
0.004373	132.000000	0.009128
0.004374	124.000000	0.009244
0.004375	120.000000	0.009264
0.004376	124.000000	0.009270
0.004377	120.000000	0.009424
0.004378	112.000000	0.009456
0.004379	112.000000	0.009552
0.004380	112.000000	0.009411
0.004381	112.000000	0.009543
0.004382	104.000000	0.009628
0.004383	100.000000	0.009479
0.004384	100.000000	0.009512
0.004385	96.000000	0.009595
0.004386	92.000000	0.009646
0.004387	92.000000	0.009696
0.004388	88.000000	0.009631
0.004389	88.000000	0.009768
0.004390	84.000000	0.009636
0.004391	80.000000	0.009618
0.004392	80.000000	0.009720
0.004393	76.000000	0.009735
0.004394	72.000000	0.009647
0.004395	72.000000	0.009618
0.004396	68.000000	0.009672
0.004397	68.000000	0.009763
0.004398	64.000000	0.009785
0.004399	60.000000	0.009659
0.004400	60.000000	0.009705
0.004401	60.000000	0.009692
0.004402	56.000000	0.009698
0.004403	56.000000	0.009587
0.004404	48.000000	0.009648
0.004405	52.000000	0.009755
0.004406	48.000000	0.009719
0.004407	44.000000	0.009605
0.004408	44.000000	0.009719
0.004409	40.000000	0.009706
0.004410	40.000000	0.009496
0.004411	40.000000	0.009610
0.004412	36.000000	0.009626
0.004413	232.000000	0.009398
0.004414	228.000000	0.009437
0.004415	228.000000	0.009525
0.004416	224.000000	0.009334
0.004417	224.000000	0.009271
0.004418	220.000000	0.009043
0.004419	220.000000	0.009068
0.004420	216.000000	0.009034
0.004421	212.000000	0.008855
0.004422	208.000000	0.008703
0.004423	208.000000	0.008823
0.004424	208.000000	0.008757
0.004425	204.000000	0.008712
0.004426	200.000000	0.008676
0.004427	200.000000	0.008519
0.004428	196.000000	0.008509
0.004429	196.000000	0.008234
0.004430	192.000000	0.008417
0.004431	188.000000	0.008370
0.004432	188.000000	0.008214
0.004433	184.000000	0.008108
0.004434	184.000000	0.008158
0.004435	180.000000	0.008165
0.004436	180.000000	0.008124
0.004437	176.000000	0.008119
0.004438	172.000000	0.007998
0.004439	168.000000	0.007977
0.004440	168.000000	0.007973
0.004441	164.000000	0.008017
0.004442	160.000000	0.007971
0.004443	160.000000	0.007835
0.004444	156.000000	0.007850
0.004445	152.000000	0.007885
0.004446	148.000000	0.007928
0.004447	148.000000	0.007905
0.004448	144.000000	0.007689
0.004449	140.000000	0.007820
0.004450	136.000000	0.007858
0.004451	132.000000	0.007820
0.004452	128.000000	0.007873
0.004453	128.000000	0.007709
0.004454	124.000000	0.007678
0.004455	120.000000	0.007740
0.004456	120.000000	0.007709
0.004457	116.000000	0.007610
0.004458	112.000000	0.007541
0.004459	108.000000	0.007453
0.004460	104.000000	0.007641
0.004461	104.000000	0.007546
0.004462	100.000000	0.007415
0.004463	96.000000	0.007550
0.004464	92.000000	0.007367
0.004465	88.000000	0.007313
0.004466	84.000000	0.007226
0.004467	84.000000	0.007275
0.004468	80.000000	0.007138
0.004469	76.000000	0.007054
0.004470	72.000000	0.007107
0.004471	68.000000	0.007083
0.004472	68.000000	0.006983
0.004473	64.000000	0.006890
0.004474	60.000000	0.006844
0.004475	56.000000	0.006906
0.004476	56.000000	0.006749
0.004477	52.000000	0.006697
0.004478	48.000000	0.006832
0.004479	44.000000	0.006646
0.004480	44.000000	0.006694
0.004481	40.000000	0.006646
0.004482	36.000000	0.006712
0.004483	32.000000	0.006602
0.004484	28.000000	0.006588
0.004485	28.000000	0.006573
0.004486	24.000000	0.006503
0.004487	20.000000	0.006491
0.004488	20.000000	0.006539
0.004489	16.000000	0.006666
0.004490	12.000000	0.006580
0.004491	12.000000	0.006610
0.004492	8.000000	0.006635
0.004493	8.000000	0.006841
0.004494	184.000000	0.006741
0.004495	180.000000	0.006699
0.004496	180.000000	0.006696
0.004497	176.000000	0.006791
0.004498	172.000000	0.006748
0.004499	168.000000	0.006806
0.004500	164.000000	0.006872
0.004501	164.000000	0.007093
0.004502	160.000000	0.007044
0.004503	156.000000	0.007058
0.004504	156.000000	0.007268
0.004505	152.000000	0.007191
0.004506	148.000000	0.007224
0.004507	144.000000	0.007248
0.004508	140.000000	0.007380
0.004509	140.000000	0.007409
0.004510	136.000000	0.007488
0.004511	132.000000	0.007490
0.004512	128.000000	0.007841
0.004513	124.000000	0.007670
0.004514	124.000000	0.007688
0.004515	120.000000	0.007945
0.004516	116.000000	0.007843
0.004517	112.000000	0.007860
0.004518	108.000000	0.007791
0.004519	104.000000	0.007907
0.004520	104.000000	0.008150
0.004521	100.000000	0.007985
0.004522	96.000000	0.008174
0.004523	92.000000	0.008242
0.004524	88.000000	0.008061
0.004525	84.000000	0.008260
0.004526	80.000000	0.008145
0.004527	76.000000	0.008069
0.004528	72.000000	0.008146
0.004529	72.000000	0.008081
0.004530	68.000000	0.008535
0.004531	64.000000	0.008424
0.004532	60.000000	0.008216
0.004533	60.000000	0.008446
0.004534	56.000000	0.008489
0.004535	52.000000	0.008408
0.004536	224.000000	0.008544
0.004537	48.000000	0.008307
0.004538	220.000000	0.008601
0.004539	216.000000	0.008561
0.004540	212.000000	0.008501
0.004541	212.000000	0.008753
0.004542	208.000000	0.008653
0.004543	204.000000	0.008505
0.004544	200.000000	0.008745
0.004545	196.000000	0.008876
0.004546	192.000000	0.008971
0.004547	192.000000	0.008781
0.004548	188.000000	0.008693
0.004549	180.000000	0.009053
0.004550	184.000000	0.009071
0.004551	180.000000	0.008899
0.004552	176.000000	0.009089
0.004553	172.000000	0.009271
0.004554	164.000000	0.009489
0.004555	164.000000	0.009347
0.004556	160.000000	0.009467
0.004557	152.000000	0.009621
0.004558	152.000000	0.009598
0.004559	144.000000	0.009493
0.004560	136.000000	0.009758
0.004561	136.000000	0.009790
0.004562	124.000000	0.009830
0.004563	120.000000	0.009837
0.004564	112.000000	0.009823
0.004565	108.000000	0.009916
0.004566	108.000000	0.009830
0.004567	100.000000	0.009805
0.004568	96.000000	0.009767
0.004569	96.000000	0.009797
0.004570	92.000000	0.009727
0.004571	88.000000	0.009741
0.004572	80.000000	0.009726
0.004573	76.000000	0.009706
0.004574	76.000000	0.009681
0.004575	68.000000	0.009587
0.004576	64.000000	0.009538
0.004577	60.000000	0.009560
0.004578	60.000000	0.009364
0.004579	56.000000	0.009328
0.004580	52.000000	0.009374
0.004581	208.000000	0.009322
0.004582	204.000000	0.009129
0.004583	200.000000	0.009173
0.004584	196.000000	0.008998
0.004585	196.000000	0.009000
0.004586	192.000000	0.008672
0.004587	188.000000	0.008665
0.004588	184.000000	0.008749
0.004589	184.000000	0.008643
0.004590	180.000000	0.008556
0.004591	176.000000	0.008693
0.004592	176.000000	0.008513
0.004593	172.000000	0.008491
0.004594	168.000000	0.008338
0.004595	164.000000	0.008381
0.004596	160.000000	0.008398
0.004597	160.000000	0.008219
0.004598	156.000000	0.008288
0.004599	152.000000	0.008327
0.004600	152.000000	0.008238
0.004601	148.000000	0.008293
0.004602	144.000000	0.008129
0.004603	140.000000	0.008219
0.004604	136.000000	0.008330
0.004605	132.000000	0.008010
0.004606	128.000000	0.008045
0.004607	124.000000	0.008107
0.004608	120.000000	0.007880
0.004609	116.000000	0.007901
0.004610	116.000000	0.007734
0.004611	108.000000	0.007866
0.004612	108.000000	0.007840
0.004613	104.000000	0.007639
0.004614	100.000000	0.007661
0.004615	96.000000	0.007661
0.004616	92.000000	0.007430
0.004617	88.000000	0.007450
0.004618	88.000000	0.007313
0.004619	84.000000	0.007179
0.004620	80.000000	0.007139
0.004621	76.000000	0.007159
0.004622	72.000000	0.007141
0.004623	68.000000	0.007060
0.004624	68.000000	0.006914
0.004625	64.000000	0.006863
0.004626	60.000000	0.006758
0.004627	56.000000	0.006672
0.004628	52.000000	0.006671
0.004629	52.000000	0.006527
0.004630	48.000000	0.006496
0.004631	44.000000	0.006580
0.004632	44.000000	0.006468
0.004633	40.000000	0.006426
0.004634	36.000000	0.006164
0.004635	32.000000	0.006290
0.004636	28.000000	0.006299
0.004637	28.000000	0.006197
0.004638	24.000000	0.006170
0.004639	20.000000	0.006139
0.004640	20.000000	0.006040
0.004641	16.000000	0.006165
0.004642	16.000000	0.006093
0.004643	12.000000	0.006110
0.004644	8.000000	0.006158
0.004645	4.000000	0.006008
0.004646	0.000000	0.006141
0.004647	0.000000	0.006212
0.004648	356.000000	0.006192
0.004649	352.000000	0.006097
0.004650	352.000000	0.006142
0.004651	348.000000	0.006279
0.004652	344.000000	0.006356
0.004653	160.000000	0.006243
0.004654	340.000000	0.006402
0.004655	156.000000	0.006506
0.004656	152.000000	0.006500
0.004657	148.000000	0.006490
0.004658	148.000000	0.006531
0.004659	144.000000	0.006511
0.004660	140.000000	0.006405
0.004661	140.000000	0.006527
0.004662	136.000000	0.006555
0.004663	132.000000	0.006659
0.004664	128.000000	0.006519
0.004665	124.000000	0.006684
0.004666	124.000000	0.006699
0.004667	120.000000	0.006745
0.004668	116.000000	0.006598
0.004669	116.000000	0.006817
0.004670	108.000000	0.006778
0.004671	108.000000	0.006538
0.004672	104.000000	0.006612
0.004673	100.000000	0.006721
0.004674	100.000000	0.006777
0.004675	96.000000	0.006643
0.004676	92.000000	0.006715
0.004677	92.000000	0.006816
0.004678	88.000000	0.006826
0.004679	84.000000	0.006697
0.004680	80.000000	0.006762
0.004681	76.000000	0.006660
0.004682	76.000000	0.006704
0.004683	72.000000	0.006628
0.004684	68.000000	0.006715
0.004685	68.000000	0.006720
0.004686	64.000000	0.006590
0.004687	60.000000	0.006622
0.004688	60.000000	0.006798
0.004689	56.000000	0.006779
0.004690	56.000000	0.006660
0.004691	52.000000	0.006573
0.004692	48.000000	0.006660
0.004693	48.000000	0.006807
0.004694	44.000000	0.006620
0.004695	40.000000	0.006669
0.004696	40.000000	0.006813
0.004697	36.000000	0.006714
0.004698	32.000000	0.006835
0.004699	32.000000	0.006880
0.004700	28.000000	0.006856
0.004701	24.000000	0.006781
0.004702	20.000000	0.006755
0.004703	20.000000	0.006853
0.004704	16.000000	0.006981
0.004705	16.000000	0.006898
0.004706	12.000000	0.007032
0.004707	12.000000	0.007192
0.004708	8.000000	0.007060
0.004709	4.000000	0.007180
0.004710	0.000000	0.007259
0.004711	0.000000	0.007325
0.004712	356.000000	0.007272
0.004713	352.000000	0.007308
0.004714	352.000000	0.007558
0.004715	348.000000	0.007667
0.004716	344.000000	0.007557
0.004717	344.000000	0.007759
0.004718	340.000000	0.007883
0.004719	340.000000	0.008057
0.004720	336.000000	0.008041
0.004721	332.000000	0.007988
0.004722	332.000000	0.008186
0.004723	328.000000	0.008094
0.004724	324.000000	0.008226
0.004725	324.000000	0.008403
0.004726	320.000000	0.008522
0.004727	316.000000	0.008465
0.004728	312.000000	0.008655
0.004729	308.000000	0.008701
0.004730	308.000000	0.008904
0.004731	304.000000	0.008678
0.004732	300.000000	0.008688
0.004733	300.000000	0.009017
0.004734	296.000000	0.008871
0.004735	292.000000	0.008931
0.004736	288.000000	0.009086
0.004737	288.000000	0.009156
0.004738	284.000000	0.009255
0.004739	280.000000	0.009230
0.004740	276.000000	0.009221
0.004741	276.000000	0.009318
0.004742	272.000000	0.009205
0.004743	268.000000	0.009269
0.004744	264.000000	0.009331
0.004745	264.000000	0.009371
0.004746	260.000000	0.009425
0.004747	256.000000	0.009420
0.004748	252.000000	0.009361
0.004749	252.000000	0.009427
0.004750	248.000000	0.009403
0.004751	244.000000	0.009312
0.004752	244.000000	0.009487
0.004753	240.000000	0.009330
0.004754	236.000000	0.009482
0.004755	232.000000	0.009433
0.004756	232.000000	0.009412
0.004757	232.000000	0.009498
0.004758	228.000000	0.009395
0.004759	228.000000	0.009404
0.004760	228.000000	0.009380
0.004761	220.000000	0.009275
0.004762	220.000000	0.009445
0.004763	216.000000	0.009415
0.004764	212.000000	0.009283
0.004765	216.000000	0.009403
0.004766	216.000000	0.009331
0.004767	216.000000	0.009311
0.004768	216.000000	0.009201
0.004769	212.000000	0.009148
0.004770	212.000000	0.009221
0.004771	208.000000	0.009083
0.004772	204.000000	0.009054
0.004773	204.000000	0.009206
0.004774	200.000000	0.009119
0.004775	200.000000	0.008945
0.004776	196.000000	0.009019
0.004777	192.000000	0.008926
0.004778	192.000000	0.008989
0.004779	192.000000	0.008797
0.004780	188.000000	0.008739
0.004781	184.000000	0.008863
0.004782	184.000000	0.008841
0.004783	184.000000	0.008889
0.004784	180.000000	0.008894
0.004785	176.000000	0.008794
0.004786	176.000000	0.008821
0.004787	172.000000	0.008711
0.004788	168.000000	0.008678
0.004789	168.000000	0.008710
0.004790	164.000000	0.008589
0.004791	164.000000	0.008770
0.004792	160.000000	0.008731
0.004793	156.000000	0.008769
0.004794	160.000000	0.008779
0.004795	156.000000	0.008818
0.004796	152.000000	0.008699
0.004797	152.000000	0.008755
0.004798	144.000000	0.008753
0.004799	144.000000	0.008745
0.004800	140.000000	0.008779
0.004801	132.000000	0.008806
0.004802	136.000000	0.008896
0.004803	132.000000	0.008867
0.004804	128.000000	0.008869
0.004805	124.000000	0.008922
0.004806	120.000000	0.008767
0.004807	120.000000	0.008898
0.004808	116.000000	0.008833
0.004809	112.000000	0.008731
0.004810	112.000000	0.008785
0.004811	104.000000	0.008877
0.004812	100.000000	0.008833
0.004813	100.000000	0.008883
0.004814	96.000000	0.008843
0.004815	96.000000	0.008876
0.004816	88.000000	0.008842
0.004817	88.000000	0.008712
0.004818	84.000000	0.008834
0.004819	80.000000	0.008742
0.004820	68.000000	0.008515
0.004821	72.000000	0.008817
0.004822	68.000000	0.008706
0.004823	68.000000	0.008862
0.004824	60.000000	0.008675
0.004825	60.000000	0.008548
0.004826	60.000000	0.008753
0.004827	48.000000	0.008560
0.004828	48.000000	0.008446
0.004829	44.000000	0.008555
0.004830	40.000000	0.008474
0.004831	36.000000	0.008764
0.004832	36.000000	0.008667
0.004833	32.000000	0.008579
0.004834	32.000000	0.008671
0.004835	24.000000	0.008551
0.004836	24.000000	0.008513
0.004837	24.000000	0.008620
0.004838	16.000000	0.008469
0.004839	16.000000	0.008690
0.004840	12.000000	0.008691
0.004841	8.000000	0.008609
0.004842	180.000000	0.008884
0.004843	4.000000	0.008835
0.004844	176.000000	0.008742
0.004845	176.000000	0.008942
0.004846	168.000000	0.008835
0.004847	168.000000	0.009056
0.004848	164.000000	0.008963
0.004849	160.000000	0.008976
0.004850	156.000000	0.009134
0.004851	152.000000	0.009123
0.004852	152.000000	0.009163
0.004853	144.000000	0.009282
0.004854	140.000000	0.009295
0.004855	136.000000	0.009437
0.004856	132.000000	0.009478
0.004857	128.000000	0.009292
0.004858	120.000000	0.009485
0.004859	120.000000	0.009498
0.004860	116.000000	0.009463
0.004861	112.000000	0.009449
0.004862	108.000000	0.009525
0.004863	104.000000	0.009666
0.004864	100.000000	0.009514
0.004865	96.000000	0.009461
0.004866	92.000000	0.009611
0.004867	88.000000	0.009531
0.004868	84.000000	0.009354
0.004869	76.000000	0.009334
0.004870	72.000000	0.009377
0.004871	68.000000	0.009317
0.004872	64.000000	0.009260
0.004873	60.000000	0.009219
0.004874	56.000000	0.009282
0.004875	52.000000	0.009212
0.004876	52.000000	0.009025
0.004877	48.000000	0.009056
0.004878	44.000000	0.009054
0.004879	40.000000	0.008889
0.004880	36.000000	0.008884
0.004881	36.000000	0.008896
0.004882	200.000000	0.008920
0.004883	200.000000	0.008830
0.004884	200.000000	0.008820
0.004885	196.000000	0.008751
0.004886	192.000000	0.008760
0.004887	188.000000	0.008536
0.004888	184.000000	0.008521
0.004889	180.000000	0.008616
0.004890	180.000000	0.008364
0.004891	176.000000	0.008395
0.004892	172.000000	0.008527
0.004893	168.000000	0.008482
0.004894	164.000000	0.008443
0.004895	160.000000	0.008297
0.004896	160.000000	0.008357
0.004897	156.000000	0.008510
0.004898	152.000000	0.008259
0.004899	148.000000	0.008267
0.004900	144.000000	0.008414
0.004901	140.000000	0.008324
0.004902	140.000000	0.008371
0.004903	132.000000	0.008228
0.004904	132.000000	0.008390
0.004905	128.000000	0.008340
0.004906	124.000000	0.008175
0.004907	120.000000	0.008158
0.004908	116.000000	0.008298
0.004909	112.000000	0.008012
0.004910	108.000000	0.008044
0.004911	104.000000	0.007828
0.004912	100.000000	0.008040
0.004913	96.000000	0.007940
0.004914	92.000000	0.007766
0.004915	88.000000	0.007777
0.004916	88.000000	0.007754
0.004917	84.000000	0.007542
0.004918	80.000000	0.007536
0.004919	76.000000	0.007386
0.004920	72.000000	0.007264
0.004921	68.000000	0.007292
0.004922	64.000000	0.007168
0.004923	64.000000	0.007264
0.004924	60.000000	0.007163
0.004925	56.000000	0.006958
0.004926	52.000000	0.006915
0.004927	52.000000	0.006774
0.004928	48.000000	0.006753
0.004929	44.000000	0.006717
0.004930	40.000000	0.006473
0.004931	36.000000	0.006503
0.004932	36.000000	0.006674
0.004933	32.000000	0.006435
0.004934	28.000000	0.006438
0.004935	24.000000	0.006278
0.004936	20.000000	0.006257
0.004937	20.000000	0.006284
0.004938	16.000000	0.006174
0.004939	12.000000	0.006127
0.004940	8.000000	0.006153
0.004941	8.000000	0.005967
0.004942	4.000000	0.006232
0.004943	0.000000	0.006079
0.004944	0.000000	0.006121
0.004945	356.000000	0.006120
0.004946	352.000000	0.006079
0.004947	352.000000	0.006079
0.004948	348.000000	0.006143
0.004949	344.000000	0.006021
0.004950	340.000000	0.006114
0.004951	336.000000	0.006077
0.004952	336.000000	0.006235
0.004953	332.000000	0.006321
0.004954	328.000000	0.006251
0.004955	324.000000	0.006301
0.004956	320.000000	0.006373
0.004957	316.000000	0.006318
0.004958	316.000000	0.006332
0.004959	124.000000	0.006244
0.004960	120.000000	0.006268
0.004961	116.000000	0.006365
0.004962	116.000000	0.006336
0.004963	112.000000	0.006322
0.004964	108.000000	0.006310
0.004965	104.000000	0.006306
0.004966	100.000000	0.006232
0.004967	100.000000	0.006132
0.004968	96.000000	0.006060
0.004969	92.000000	0.006135
0.004970	88.000000	0.006052
0.004971	84.000000	0.005976
0.004972	84.000000	0.006103
0.004973	80.000000	0.006015
0.004974	76.000000	0.006007
0.004975	72.000000	0.005935
0.004976	72.000000	0.005930
0.004977	68.000000	0.005863
0.004978	64.000000	0.005751
0.004979	60.000000	0.005754
0.004980	60.000000	0.005742
0.004981	56.000000	0.005712
0.004982	52.000000	0.005727
0.004983	52.000000	0.005705
0.004984	48.000000	0.005734
0.004985	44.000000	0.005694
0.004986	40.000000	0.005646
0.004987	40.000000	0.005597
0.004988	36.000000	0.005589
0.004989	32.000000	0.005602
0.004990	28.000000	0.005554
0.004991	28.000000	0.005582
0.004992	24.000000	0.005652
0.004993	20.000000	0.005686
0.004994	20.000000	0.005665
0.004995	16.000000	0.005742
0.004996	12.000000	0.005722
0.004997	12.000000	0.005716
0.004998	8.000000	0.005735
0.004999	4.000000	0.005818

